Tensor product approach to modelling epidemics on networks

To improve mathematical models of epidemics it is essential to move beyond the traditional assumption of homogeneous well--mixed population and involve more precise information on the network of contacts and transport links by which a stochastic process of the epidemics spreads. In general, the number of states of the network grows exponentially with its size, and a master equation description suffers from the curse of dimensionality. Almost all methods widely used in practice are versions of the stochastic simulation algorithm (SSA), which is notoriously known for its slow convergence. In this paper we numerically solve the chemical master equation for an SIR model on a general network using recently proposed tensor product algorithms. In numerical experiments we show that tensor product algorithms converge much faster than SSA and deliver more accurate results, which becomes particularly important for uncovering the probabilities of rare events, e.g. for number of infected people to exceed a (high) threshold.

==> dat/sir/si_chain08.dat <==
 0.00   1.000000   1.000000   1.000000
 0.10   1.100000   0.783772   1.416228
 0.20   1.200000   0.752786   1.647214
 0.30   1.300000   0.752277   1.847723
 0.40   1.400000   0.767545   2.032455
 0.50   1.500000   0.792894   2.207106
 0.60   1.600000   0.825405   2.374594
 0.70   1.699999   0.863346   2.536652
 0.80   1.799998   0.905588   2.694408
 0.90   1.899995   0.951349   2.848640
 1.00   1.999989   1.000065   2.999912
 1.10   2.099977   1.051311   3.148644
 1.20   2.199958   1.104762   3.295153
 1.30   2.299925   1.160167   3.439684
 1.40   2.399875   1.217324   3.582425
 1.50   2.499798   1.276074   3.723522
 1.60   2.599686   1.336291   3.863081
 1.70   2.699527   1.397873   4.001180
 1.80   2.799306   1.460738   4.137874
 1.90   2.899007   1.524821   4.273192
 2.00   2.998609   1.590072   4.407147
 2.10   3.098092   1.656448   4.539735
 2.20   3.197428   1.723918   4.670938
 2.30   3.296589   1.792453   4.800726
 2.40   3.395545   1.862032   4.929057
 2.50   3.494259   1.932637   5.055880
 2.60   3.592694   2.004249   5.181139
 2.70   3.690811   2.076852   5.304770
 2.80   3.788565   2.150428   5.426703
 2.90   3.885913   2.224960   5.546867
 3.00   3.982806   2.300426   5.665186
 3.10   4.079195   2.376804   5.781585
 3.20   4.175028   2.454069   5.895987
 3.30   4.270253   2.532190   6.008316
 3.40   4.364817   2.611134   6.118499
 3.50   4.458664   2.690867   6.226461
 3.60   4.551741   2.771346   6.332135
 3.70   4.643991   2.852528   6.435454
 3.80   4.735361   2.934365   6.536356
 3.90   4.825795   3.016806   6.634783
 4.00   4.915239   3.099795   6.730684
 4.10   5.003642   3.183275   6.824009
 4.20   5.090952   3.267186   6.914718
 4.30   5.177119   3.351463   7.002774
 4.40   5.262094   3.436042   7.088147
 4.50   5.345833   3.520856   7.170810
 4.60   5.428290   3.605834   7.250746
 4.70   5.509425   3.690908   7.327942
 4.80   5.589199   3.776008   7.402390
 4.90   5.667575   3.861061   7.474089
 5.00   5.744519   3.945996   7.543042
 5.10   5.820002   4.030743   7.609260
 5.20   5.893994   4.115232   7.672757
 5.30   5.966472   4.199392   7.733552
 5.40   6.037414   4.283157   7.791672
 5.50   6.106801   4.366458   7.847144
 5.60   6.174617   4.449231   7.900002
 5.70   6.240849   4.531413   7.950285
 5.80   6.305487   4.612942   7.998033
 5.90   6.368525   4.693760   8.043291
 6.00   6.429958   4.773810   8.086107
 6.10   6.489786   4.853039   8.126532
 6.20   6.548008   4.931396   8.164621
 6.30   6.604630   5.008832   8.200428
 6.40   6.659657   5.085303   8.234012
 6.50   6.713099   5.160765   8.265433
 6.60   6.764966   5.235180   8.294752
 6.70   6.815272   5.308511   8.322032
 6.80   6.864031   5.380724   8.347338
 6.90   6.911261   5.451790   8.370732
 7.00   6.956981   5.521680   8.392281
 7.10   7.001210   5.590370   8.412050
 7.20   7.043972   5.657839   8.430105
 7.30   7.085289   5.724067   8.446512
 7.40   7.125187   5.789038   8.461336
 7.50   7.163691   5.852740   8.474641
 7.60   7.200827   5.915160   8.486494
 7.70   7.236624   5.976292   8.496957
 7.80   7.271111   6.036128   8.506093
 7.90   7.304315   6.094665   8.513966
 8.00   7.336269   6.151902   8.520635
 8.10   7.367000   6.207840   8.526161
 8.20   7.396542   6.262481   8.530603
 8.30   7.424923   6.315829   8.534017
 8.40   7.452176   6.367891   8.536461
 8.50   7.478332   6.418675   8.537989
 8.60   7.503422   6.468191   8.538653
 8.70   7.527478   6.516449   8.538506
 8.80   7.550530   6.563463   8.537598
 8.90   7.572610   6.609245   8.535976
 9.00   7.593749   6.653810   8.533688
 9.10   7.613976   6.697174   8.530779
 9.20   7.633323   6.739355   8.527292
 9.30   7.651819   6.780369   8.523270
 9.40   7.669494   6.820235   8.518753
 9.50   7.686376   6.858972   8.513779
 9.60   7.702493   6.896600   8.508386
 9.70   7.717874   6.933140   8.502609
 9.80   7.732546   6.968611   8.496482
 9.90   7.746536   7.003035   8.490037
10.00   7.759870   7.036433   8.483306
10.10   7.772573   7.068827   8.476318
10.20   7.784670   7.100239   8.469101
10.30   7.796186   7.130691   8.461681
10.40   7.807144   7.160205   8.454083
10.50   7.817567   7.188803   8.446332
10.60   7.827478   7.216506   8.438449
10.70   7.836898   7.243338   8.430457
10.80   7.845847   7.269320   8.422375
10.90   7.854347   7.294473   8.414222
11.00   7.862417   7.318820   8.406015
11.10   7.870076   7.342381   8.397772
11.20   7.877343   7.365178   8.389507
11.30   7.884234   7.387232   8.381236
11.40   7.890768   7.408564   8.372972
11.50   7.896960   7.429193   8.364727
11.60   7.902827   7.449141   8.356513
11.70   7.908384   7.468426   8.348342
11.80   7.913645   7.487068   8.340222
11.90   7.918624   7.505085   8.332163
12.00   7.923336   7.522498   8.324175
12.10   7.927793   7.539323   8.316263
12.20   7.932008   7.555579   8.308436
12.30   7.935992   7.571284   8.300700
12.40   7.939757   7.586453   8.293061
12.50   7.943314   7.601105   8.285523
12.60   7.946674   7.615255   8.278093
12.70   7.949846   7.628919   8.270773
12.80   7.952841   7.642113   8.263568
12.90   7.955666   7.654852   8.256480
13.00   7.958332   7.667151   8.249514
13.10   7.960846   7.679023   8.242670
13.20   7.963217   7.690483   8.235951
13.30   7.965452   7.701545   8.229359
13.40   7.967558   7.712221   8.222895
13.50   7.969542   7.722524   8.216560
13.60   7.971411   7.732467   8.210354
13.70   7.973170   7.742062   8.204279
13.80   7.974827   7.751320   8.198334
13.90   7.976386   7.760253   8.192519
14.00   7.977853   7.768872   8.186835
14.10   7.979233   7.777187   8.181280
14.20   7.980531   7.785209   8.175853
14.30   7.981752   7.792948   8.170555
14.40   7.982899   7.800414   8.165384
14.50   7.983977   7.807615   8.160339
14.60   7.984990   7.814562   8.155419
14.70   7.985942   7.821262   8.150622
14.80   7.986836   7.827724   8.145948
14.90   7.987675   7.833957   8.141393
15.00   7.988463   7.839969   8.136957
15.10   7.989203   7.845767   8.132639
15.20   7.989896   7.851358   8.128435
15.30   7.990547   7.856750   8.124345
15.40   7.991158   7.861950   8.120366
15.50   7.991731   7.866965   8.116497
15.60   7.992267   7.871800   8.112735
15.70   7.992771   7.876463   8.109078
15.80   7.993242   7.880959   8.105526
15.90   7.993684   7.885294   8.102074
16.00   7.994098   7.889475   8.098722
16.10   7.994486   7.893505   8.095467
16.20   7.994849   7.897391   8.092307
16.30   7.995189   7.901138   8.089240
16.40   7.995507   7.904750   8.086265
16.50   7.995805   7.908233   8.083378
16.60   7.996084   7.911591   8.080577
16.70   7.996345   7.914828   8.077862
16.80   7.996589   7.917948   8.075229
16.90   7.996817   7.920956   8.072677
17.00   7.997030   7.923856   8.070204
17.10   7.997230   7.926652   8.067807
17.20   7.997416   7.929347   8.065485
17.30   7.997590   7.931945   8.063236
17.40   7.997753   7.934448   8.061058
17.50   7.997905   7.936862   8.058949
17.60   7.998047   7.939188   8.056906
17.70   7.998180   7.941431   8.054929
17.80   7.998304   7.943592   8.053016
17.90   7.998420   7.945675   8.051165
18.00   7.998528   7.947682   8.049373
18.10   7.998629   7.949617   8.047640
18.20   7.998723   7.951482   8.045963
18.30   7.998810   7.953279   8.044342
18.40   7.998892   7.955011   8.042774
18.50   7.998969   7.956680   8.041258
18.60   7.999040   7.958288   8.039792
18.70   7.999107   7.959837   8.038376
18.80   7.999168   7.961331   8.037006
18.90   7.999226   7.962770   8.035683
19.00   7.999280   7.964156   8.034404
19.10   7.999330   7.965492   8.033168
19.20   7.999377   7.966779   8.031975
19.30   7.999421   7.968019   8.030822
19.40   7.999461   7.969214   8.029708
19.50   7.999499   7.970365   8.028633
19.60   7.999534   7.971474   8.027594
19.70   7.999567   7.972542   8.026592
19.80   7.999597   7.973571   8.025624
19.90   7.999626   7.974563   8.024689
20.00   7.999652   7.975518   8.023787


==> dat/sir/si_chain08_mean.dat <==
 0.00   1.000000
 0.10   1.100000
 0.20   1.200000
 0.30   1.300000
 0.40   1.400000
 0.50   1.500000
 0.60   1.600000
 0.70   1.699999
 0.80   1.799998
 0.90   1.899995
 1.00   1.999989
 1.10   2.099977
 1.20   2.199958
 1.30   2.299925
 1.40   2.399875
 1.50   2.499798
 1.60   2.599686
 1.70   2.699527
 1.80   2.799306
 1.90   2.899007
 2.00   2.998609
 2.10   3.098092
 2.20   3.197428
 2.30   3.296589
 2.40   3.395545
 2.50   3.494259
 2.60   3.592694
 2.70   3.690811
 2.80   3.788565
 2.90   3.885913
 3.00   3.982806
 3.10   4.079195
 3.20   4.175028
 3.30   4.270253
 3.40   4.364817
 3.50   4.458664
 3.60   4.551741
 3.70   4.643991
 3.80   4.735361
 3.90   4.825795
 4.00   4.915239
 4.10   5.003642
 4.20   5.090952
 4.30   5.177119
 4.40   5.262094
 4.50   5.345833
 4.60   5.428290
 4.70   5.509425
 4.80   5.589199
 4.90   5.667575
 5.00   5.744519
 5.10   5.820002
 5.20   5.893994
 5.30   5.966472
 5.40   6.037414
 5.50   6.106801
 5.60   6.174617
 5.70   6.240849
 5.80   6.305487
 5.90   6.368525
 6.00   6.429958
 6.10   6.489786
 6.20   6.548008
 6.30   6.604630
 6.40   6.659657
 6.50   6.713099
 6.60   6.764966
 6.70   6.815272
 6.80   6.864031
 6.90   6.911261
 7.00   6.956981
 7.10   7.001210
 7.20   7.043972
 7.30   7.085289
 7.40   7.125187
 7.50   7.163691
 7.60   7.200827
 7.70   7.236624
 7.80   7.271111
 7.90   7.304315
 8.00   7.336269
 8.10   7.367000
 8.20   7.396542
 8.30   7.424923
 8.40   7.452176
 8.50   7.478332
 8.60   7.503422
 8.70   7.527478
 8.80   7.550530
 8.90   7.572610
 9.00   7.593749
 9.10   7.613976
 9.20   7.633323
 9.30   7.651819
 9.40   7.669494
 9.50   7.686376
 9.60   7.702493
 9.70   7.717874
 9.80   7.732546
 9.90   7.746536
10.00   7.759870
10.10   7.772573
10.20   7.784670
10.30   7.796186
10.40   7.807144
10.50   7.817567
10.60   7.827478
10.70   7.836898
10.80   7.845847
10.90   7.854347
11.00   7.862417
11.10   7.870076
11.20   7.877343
11.30   7.884234
11.40   7.890768
11.50   7.896960
11.60   7.902827
11.70   7.908384
11.80   7.913645
11.90   7.918624
12.00   7.923336
12.10   7.927793
12.20   7.932008
12.30   7.935992
12.40   7.939757
12.50   7.943314
12.60   7.946674
12.70   7.949846
12.80   7.952841
12.90   7.955666
13.00   7.958332
13.10   7.960846
13.20   7.963217
13.30   7.965452
13.40   7.967558
13.50   7.969542
13.60   7.971411
13.70   7.973170
13.80   7.974827
13.90   7.976386
14.00   7.977853
14.10   7.979233
14.20   7.980531
14.30   7.981752
14.40   7.982899
14.50   7.983977
14.60   7.984990
14.70   7.985942
14.80   7.986836
14.90   7.987675
15.00   7.988463
15.10   7.989203
15.20   7.989896
15.30   7.990547
15.40   7.991158
15.50   7.991731
15.60   7.992267
15.70   7.992771
15.80   7.993242
15.90   7.993684
16.00   7.994098
16.10   7.994486
16.20   7.994849
16.30   7.995189
16.40   7.995507
16.50   7.995805
16.60   7.996084
16.70   7.996345
16.80   7.996589
16.90   7.996817
17.00   7.997030
17.10   7.997230
17.20   7.997416
17.30   7.997590
17.40   7.997753
17.50   7.997905
17.60   7.998047
17.70   7.998180
17.80   7.998304
17.90   7.998420
18.00   7.998528
18.10   7.998629
18.20   7.998723
18.30   7.998810
18.40   7.998892
18.50   7.998969
18.60   7.999040
18.70   7.999107
18.80   7.999168
18.90   7.999226
19.00   7.999280
19.10   7.999330
19.20   7.999377
19.30   7.999421
19.40   7.999461
19.50   7.999499
19.60   7.999534
19.70   7.999567
19.80   7.999597
19.90   7.999626
20.00   7.999652


==> dat/sir/si_chain08_meanminussd.dat <==
20.00   7.975518
19.90   7.974563
19.80   7.973571
19.70   7.972542
19.60   7.971474
19.50   7.970365
19.40   7.969214
19.30   7.968019
19.20   7.966779
19.10   7.965492
19.00   7.964156
18.90   7.962770
18.80   7.961331
18.70   7.959837
18.60   7.958288
18.50   7.956680
18.40   7.955011
18.30   7.953279
18.20   7.951482
18.10   7.949617
18.00   7.947682
17.90   7.945675
17.80   7.943592
17.70   7.941431
17.60   7.939188
17.50   7.936862
17.40   7.934448
17.30   7.931945
17.20   7.929347
17.10   7.926652
17.00   7.923856
16.90   7.920956
16.80   7.917948
16.70   7.914828
16.60   7.911591
16.50   7.908233
16.40   7.904750
16.30   7.901138
16.20   7.897391
16.10   7.893505
16.00   7.889475
15.90   7.885294
15.80   7.880959
15.70   7.876463
15.60   7.871800
15.50   7.866965
15.40   7.861950
15.30   7.856750
15.20   7.851358
15.10   7.845767
15.00   7.839969
14.90   7.833957
14.80   7.827724
14.70   7.821262
14.60   7.814562
14.50   7.807615
14.40   7.800414
14.30   7.792948
14.20   7.785209
14.10   7.777187
14.00   7.768872
13.90   7.760253
13.80   7.751320
13.70   7.742062
13.60   7.732467
13.50   7.722524
13.40   7.712221
13.30   7.701545
13.20   7.690483
13.10   7.679023
13.00   7.667151
12.90   7.654852
12.80   7.642113
12.70   7.628919
12.60   7.615255
12.50   7.601105
12.40   7.586453
12.30   7.571284
12.20   7.555579
12.10   7.539323
12.00   7.522498
11.90   7.505085
11.80   7.487068
11.70   7.468426
11.60   7.449141
11.50   7.429193
11.40   7.408564
11.30   7.387232
11.20   7.365178
11.10   7.342381
11.00   7.318820
10.90   7.294473
10.80   7.269320
10.70   7.243338
10.60   7.216506
10.50   7.188803
10.40   7.160205
10.30   7.130691
10.20   7.100239
10.10   7.068827
10.00   7.036433
 9.90   7.003035
 9.80   6.968611
 9.70   6.933140
 9.60   6.896600
 9.50   6.858972
 9.40   6.820235
 9.30   6.780369
 9.20   6.739355
 9.10   6.697174
 9.00   6.653810
 8.90   6.609245
 8.80   6.563463
 8.70   6.516449
 8.60   6.468191
 8.50   6.418675
 8.40   6.367891
 8.30   6.315829
 8.20   6.262481
 8.10   6.207840
 8.00   6.151902
 7.90   6.094665
 7.80   6.036128
 7.70   5.976292
 7.60   5.915160
 7.50   5.852740
 7.40   5.789038
 7.30   5.724067
 7.20   5.657839
 7.10   5.590370
 7.00   5.521680
 6.90   5.451790
 6.80   5.380724
 6.70   5.308511
 6.60   5.235180
 6.50   5.160765
 6.40   5.085303
 6.30   5.008832
 6.20   4.931396
 6.10   4.853039
 6.00   4.773810
 5.90   4.693760
 5.80   4.612942
 5.70   4.531413
 5.60   4.449231
 5.50   4.366458
 5.40   4.283157
 5.30   4.199392
 5.20   4.115232
 5.10   4.030743
 5.00   3.945996
 4.90   3.861061
 4.80   3.776008
 4.70   3.690908
 4.60   3.605834
 4.50   3.520856
 4.40   3.436042
 4.30   3.351463
 4.20   3.267186
 4.10   3.183275
 4.00   3.099795
 3.90   3.016806
 3.80   2.934365
 3.70   2.852528
 3.60   2.771346
 3.50   2.690867
 3.40   2.611134
 3.30   2.532190
 3.20   2.454069
 3.10   2.376804
 3.00   2.300426
 2.90   2.224960
 2.80   2.150428
 2.70   2.076852
 2.60   2.004249
 2.50   1.932637
 2.40   1.862032
 2.30   1.792453
 2.20   1.723918
 2.10   1.656448
 2.00   1.590072
 1.90   1.524821
 1.80   1.460738
 1.70   1.397873
 1.60   1.336291
 1.50   1.276074
 1.40   1.217324
 1.30   1.160167
 1.20   1.104762
 1.10   1.051311
 1.00   1.000065
 0.90   0.951349
 0.80   0.905588
 0.70   0.863346
 0.60   0.825405
 0.50   0.792894
 0.40   0.767545
 0.30   0.752277
 0.20   0.752786
 0.10   0.783772
 0.00   1.000000


==> dat/sir/si_chain08_meanplussd.dat <==
 0.00   1.000000
 0.10   1.416228
 0.20   1.647214
 0.30   1.847723
 0.40   2.032455
 0.50   2.207106
 0.60   2.374594
 0.70   2.536652
 0.80   2.694408
 0.90   2.848640
 1.00   2.999912
 1.10   3.148644
 1.20   3.295153
 1.30   3.439684
 1.40   3.582425
 1.50   3.723522
 1.60   3.863081
 1.70   4.001180
 1.80   4.137874
 1.90   4.273192
 2.00   4.407147
 2.10   4.539735
 2.20   4.670938
 2.30   4.800726
 2.40   4.929057
 2.50   5.055880
 2.60   5.181139
 2.70   5.304770
 2.80   5.426703
 2.90   5.546867
 3.00   5.665186
 3.10   5.781585
 3.20   5.895987
 3.30   6.008316
 3.40   6.118499
 3.50   6.226461
 3.60   6.332135
 3.70   6.435454
 3.80   6.536356
 3.90   6.634783
 4.00   6.730684
 4.10   6.824009
 4.20   6.914718
 4.30   7.002774
 4.40   7.088147
 4.50   7.170810
 4.60   7.250746
 4.70   7.327942
 4.80   7.402390
 4.90   7.474089
 5.00   7.543042
 5.10   7.609260
 5.20   7.672757
 5.30   7.733552
 5.40   7.791672
 5.50   7.847144
 5.60   7.900002
 5.70   7.950285
 5.80   7.998033
 5.90   8.043291
 6.00   8.086107
 6.10   8.126532
 6.20   8.164621
 6.30   8.200428
 6.40   8.234012
 6.50   8.265433
 6.60   8.294752
 6.70   8.322032
 6.80   8.347338
 6.90   8.370732
 7.00   8.392281
 7.10   8.412050
 7.20   8.430105
 7.30   8.446512
 7.40   8.461336
 7.50   8.474641
 7.60   8.486494
 7.70   8.496957
 7.80   8.506093
 7.90   8.513966
 8.00   8.520635
 8.10   8.526161
 8.20   8.530603
 8.30   8.534017
 8.40   8.536461
 8.50   8.537989
 8.60   8.538653
 8.70   8.538506
 8.80   8.537598
 8.90   8.535976
 9.00   8.533688
 9.10   8.530779
 9.20   8.527292
 9.30   8.523270
 9.40   8.518753
 9.50   8.513779
 9.60   8.508386
 9.70   8.502609
 9.80   8.496482
 9.90   8.490037
10.00   8.483306
10.10   8.476318
10.20   8.469101
10.30   8.461681
10.40   8.454083
10.50   8.446332
10.60   8.438449
10.70   8.430457
10.80   8.422375
10.90   8.414222
11.00   8.406015
11.10   8.397772
11.20   8.389507
11.30   8.381236
11.40   8.372972
11.50   8.364727
11.60   8.356513
11.70   8.348342
11.80   8.340222
11.90   8.332163
12.00   8.324175
12.10   8.316263
12.20   8.308436
12.30   8.300700
12.40   8.293061
12.50   8.285523
12.60   8.278093
12.70   8.270773
12.80   8.263568
12.90   8.256480
13.00   8.249514
13.10   8.242670
13.20   8.235951
13.30   8.229359
13.40   8.222895
13.50   8.216560
13.60   8.210354
13.70   8.204279
13.80   8.198334
13.90   8.192519
14.00   8.186835
14.10   8.181280
14.20   8.175853
14.30   8.170555
14.40   8.165384
14.50   8.160339
14.60   8.155419
14.70   8.150622
14.80   8.145948
14.90   8.141393
15.00   8.136957
15.10   8.132639
15.20   8.128435
15.30   8.124345
15.40   8.120366
15.50   8.116497
15.60   8.112735
15.70   8.109078
15.80   8.105526
15.90   8.102074
16.00   8.098722
16.10   8.095467
16.20   8.092307
16.30   8.089240
16.40   8.086265
16.50   8.083378
16.60   8.080577
16.70   8.077862
16.80   8.075229
16.90   8.072677
17.00   8.070204
17.10   8.067807
17.20   8.065485
17.30   8.063236
17.40   8.061058
17.50   8.058949
17.60   8.056906
17.70   8.054929
17.80   8.053016
17.90   8.051165
18.00   8.049373
18.10   8.047640
18.20   8.045963
18.30   8.044342
18.40   8.042774
18.50   8.041258
18.60   8.039792
18.70   8.038376
18.80   8.037006
18.90   8.035683
19.00   8.034404
19.10   8.033168
19.20   8.031975
19.30   8.030822
19.40   8.029708
19.50   8.028633
19.60   8.027594
19.70   8.026592
19.80   8.025624
19.90   8.024689
20.00   8.023787


==> dat/sir/sir_a09_igeq6_prob00.dat <==
   0.0000000e+00  -4.9009408e-13
   1.0000000e-01   8.4460700e-06
   2.0000000e-01   1.8894406e-04
   3.0000000e-01   1.0217242e-03
   4.0000000e-01   3.1169968e-03
   5.0000000e-01   6.9888258e-03
   6.0000000e-01   1.2946996e-02
   7.0000000e-01   2.1082012e-02
   8.0000000e-01   3.1297395e-02
   9.0000000e-01   4.3357909e-02
   1.0000000e+00   5.6937334e-02
   1.1000000e+00   7.1658966e-02
   1.2000000e+00   8.7127171e-02
   1.3000000e+00   1.0295061e-01
   1.4000000e+00   1.1875855e-01
   1.5000000e+00   1.3421184e-01
   1.6000000e+00   1.4900977e-01
   1.7000000e+00   1.6289393e-01
   1.8000000e+00   1.7564982e-01
   1.9000000e+00   1.8710682e-01
   2.0000000e+00   1.9713689e-01
   2.1000000e+00   2.0565240e-01
   2.2000000e+00   2.1260323e-01
   2.3000000e+00   2.1797345e-01
   2.4000000e+00   2.2177758e-01
   2.5000000e+00   2.2405679e-01
   2.6000000e+00   2.2487486e-01
   2.7000000e+00   2.2431430e-01
   2.8000000e+00   2.2247245e-01
   2.9000000e+00   2.1945786e-01
   3.0000000e+00   2.1538684e-01
   3.1000000e+00   2.1038031e-01
   3.2000000e+00   2.0456098e-01
   3.3000000e+00   1.9805086e-01
   3.4000000e+00   1.9096910e-01
   3.5000000e+00   1.8343025e-01
   3.6000000e+00   1.7554281e-01
   3.7000000e+00   1.6740811e-01
   3.8000000e+00   1.5911948e-01
   3.9000000e+00   1.5076177e-01
   4.0000000e+00   1.4241104e-01
   4.1000000e+00   1.3413450e-01
   4.2000000e+00   1.2599063e-01
   4.3000000e+00   1.1802943e-01
   4.4000000e+00   1.1029281e-01
   4.5000000e+00   1.0281511e-01
   4.6000000e+00   9.5623582e-02
   4.7000000e+00   8.8739027e-02
   4.8000000e+00   8.2176389e-02
   4.9000000e+00   7.5945378e-02
   5.0000000e+00   7.0051085e-02
   5.1000000e+00   6.4494574e-02
   5.2000000e+00   5.9273454e-02
   5.3000000e+00   5.4382405e-02
   5.4000000e+00   4.9813681e-02
   5.5000000e+00   4.5557560e-02
   5.6000000e+00   4.1602757e-02
   5.7000000e+00   3.7936790e-02
   5.8000000e+00   3.4546311e-02
   5.9000000e+00   3.1417390e-02
   6.0000000e+00   2.8535762e-02
   6.1000000e+00   2.5887040e-02
   6.2000000e+00   2.3456894e-02
   6.3000000e+00   2.1231200e-02
   6.4000000e+00   1.9196158e-02
   6.5000000e+00   1.7338395e-02
   6.6000000e+00   1.5645031e-02
   6.7000000e+00   1.4103743e-02
   6.8000000e+00   1.2702801e-02
   6.9000000e+00   1.1431092e-02
   7.0000000e+00   1.0278139e-02
   7.1000000e+00   9.2340984e-03
   7.2000000e+00   8.2897577e-03
   7.3000000e+00   7.4365249e-03
   7.4000000e+00   6.6664109e-03
   7.5000000e+00   5.9720082e-03
   7.6000000e+00   5.3464672e-03
   7.7000000e+00   4.7834700e-03
   7.8000000e+00   4.2772025e-03
   7.9000000e+00   3.8223257e-03
   8.0000000e+00   3.4139471e-03
   8.1000000e+00   3.0475917e-03
   8.2000000e+00   2.7191737e-03
   8.3000000e+00   2.4249691e-03
   8.4000000e+00   2.1615888e-03
   8.5000000e+00   1.9259534e-03
   8.6000000e+00   1.7152687e-03
   8.7000000e+00   1.5270025e-03
   8.8000000e+00   1.3588633e-03
   8.9000000e+00   1.2087799e-03
   9.0000000e+00   1.0748818e-03
   9.1000000e+00   9.5548220e-04
   9.2000000e+00   8.4906134e-04
   9.3000000e+00   7.5425111e-04
   9.4000000e+00   6.6982125e-04
   9.5000000e+00   5.9466634e-04
   9.6000000e+00   5.2779400e-04
   9.7000000e+00   4.6831404e-04
   9.8000000e+00   4.1542852e-04
   9.9000000e+00   3.6842273e-04
   1.0000000e+01   3.2665694e-04
   1.0100000e+01   2.8955892e-04
   1.0200000e+01   2.5661712e-04
   1.0300000e+01   2.2737452e-04
   1.0400000e+01   2.0142305e-04
   1.0500000e+01   1.7839854e-04
   1.0600000e+01   1.5797618e-04
   1.0700000e+01   1.3986639e-04
   1.0800000e+01   1.2381115e-04
   1.0900000e+01   1.0958061e-04
   1.1000000e+01   9.6970176e-05
   1.1100000e+01   8.5797754e-05
   1.1200000e+01   7.5901364e-05
   1.1300000e+01   6.7136965e-05
   1.1400000e+01   5.9376520e-05
   1.1500000e+01   5.2506252e-05
   1.1600000e+01   4.6425095e-05
   1.1700000e+01   4.1043295e-05
   1.1800000e+01   3.6281175e-05
   1.1900000e+01   3.2068021e-05
   1.2000000e+01   2.8341091e-05
   1.2100000e+01   2.5044730e-05
   1.2200000e+01   2.2129586e-05
   1.2300000e+01   1.9551903e-05
   1.2400000e+01   1.7272897e-05
   1.2500000e+01   1.5258200e-05
   1.2600000e+01   1.3477360e-05
   1.2700000e+01   1.1903404e-05
   1.2800000e+01   1.0512445e-05
   1.2900000e+01   9.2833291e-06
   1.3000000e+01   8.1973314e-06
   1.3100000e+01   7.2378762e-06
   1.3200000e+01   6.3902944e-06
   1.3300000e+01   5.6416058e-06
   1.3400000e+01   4.9803264e-06
   1.3500000e+01   4.3962977e-06
   1.3600000e+01   3.8805344e-06
   1.3700000e+01   3.4250909e-06
   1.3800000e+01   3.0229408e-06
   1.3900000e+01   2.6678721e-06
   1.4000000e+01   2.3543934e-06
   1.4100000e+01   2.0776505e-06
   1.4200000e+01   1.8333532e-06
   1.4300000e+01   1.6177101e-06
   1.4400000e+01   1.4273709e-06
   1.4500000e+01   1.2593755e-06
   1.4600000e+01   1.1111086e-06
   1.4700000e+01   9.8026001e-07
   1.4800000e+01   8.6478897e-07
   1.4900000e+01   7.6289300e-07
   1.5000000e+01   6.7298021e-07
   1.5100000e+01   5.9364477e-07
   1.5200000e+01   5.2364527e-07
   1.5300000e+01   4.6188555e-07
   1.5400000e+01   4.0739780e-07
   1.5500000e+01   3.5932755e-07
   1.5600000e+01   3.1692050e-07
   1.5700000e+01   2.7951074e-07
   1.5800000e+01   2.4651050e-07
   1.5900000e+01   2.1740097e-07
   1.6000000e+01   1.9172422e-07
   1.6100000e+01   1.6907614e-07
   1.6200000e+01   1.4910005e-07
   1.6300000e+01   1.3148122e-07
   1.6400000e+01   1.1594190e-07
   1.6500000e+01   1.0223701e-07
   1.6600000e+01   9.0150297e-08
   1.6700000e+01   7.9490970e-08
   1.6800000e+01   7.0090680e-08
   1.6900000e+01   6.1800905e-08
   1.7000000e+01   5.4490617e-08
   1.7100000e+01   4.8044222e-08
   1.7200000e+01   4.2359748e-08
   1.7300000e+01   3.7347244e-08
   1.7400000e+01   3.2927361e-08
   1.7500000e+01   2.9030108e-08
   1.7600000e+01   2.5593752e-08
   1.7700000e+01   2.2563838e-08
   1.7800000e+01   1.9892342e-08
   1.7900000e+01   1.7536903e-08
   1.8000000e+01   1.5460166e-08
   1.8100000e+01   1.3629181e-08
   1.8200000e+01   1.2014892e-08
   1.8300000e+01   1.0591676e-08
   1.8400000e+01   9.3369342e-09
   1.8500000e+01   8.2307391e-09
   1.8600000e+01   7.2555181e-09
   1.8700000e+01   6.3957753e-09
   1.8800000e+01   5.6378466e-09
   1.8900000e+01   4.9696834e-09
   1.9000000e+01   4.3806615e-09
   1.9100000e+01   3.8614132e-09
   1.9200000e+01   3.4036788e-09
   1.9300000e+01   3.0001756e-09
   1.9400000e+01   2.6444824e-09
   1.9500000e+01   2.3309377e-09
   1.9600000e+01   2.0545501e-09
   1.9700000e+01   1.8109186e-09
   1.9800000e+01   1.5961635e-09
   1.9900000e+01   1.4068640e-09
   2.0000000e+01   1.2400045e-09
   2.0100000e+01   1.0929262e-09
   2.0200000e+01   9.6328529e-10
   2.0300000e+01   8.4901548e-10
   2.0400000e+01   7.4829515e-10
   2.0500000e+01   6.5951846e-10
   2.0600000e+01   5.8126979e-10
   2.0700000e+01   5.1230119e-10
   2.0800000e+01   4.5151257e-10
   2.0900000e+01   3.9793419e-10
   2.1000000e+01   3.5071121e-10
   2.1100000e+01   3.0909007e-10
   2.1200000e+01   2.7240654e-10
   2.1300000e+01   2.4007511e-10
   2.1400000e+01   2.1157965e-10
   2.1500000e+01   1.8646522e-10
   2.1600000e+01   1.6433083e-10
   2.1700000e+01   1.4482299e-10
   2.1800000e+01   1.2763016e-10
   2.1900000e+01   1.1247770e-10
   2.2000000e+01   9.9123580e-11
   2.2100000e+01   8.7354429e-11
   2.2200000e+01   7.6982203e-11
   2.2300000e+01   6.7841154e-11
   2.2400000e+01   5.9785193e-11
   2.2500000e+01   5.2685558e-11
   2.2600000e+01   4.6428762e-11
   2.2700000e+01   4.0914780e-11
   2.2800000e+01   3.6055454e-11
   2.2900000e+01   3.1773084e-11
   2.3000000e+01   2.7999188e-11
   2.3100000e+01   2.4673412e-11
   2.3200000e+01   2.1742561e-11
   2.3300000e+01   1.9159754e-11
   2.3400000e+01   1.6883673e-11
   2.3500000e+01   1.4877903e-11
   2.3600000e+01   1.3110350e-11
   2.3700000e+01   1.1552732e-11
   2.3800000e+01   1.0180122e-11
   2.3900000e+01   8.9705502e-12
   2.4000000e+01   7.9046577e-12
   2.4100000e+01   6.9653823e-12
   2.4200000e+01   6.1376872e-12
   2.4300000e+01   5.4083211e-12
   2.4400000e+01   4.7656060e-12
   2.4500000e+01   4.1992502e-12
   2.4600000e+01   3.7001841e-12
   2.4700000e+01   3.2604152e-12
   2.4800000e+01   2.8728997e-12
   2.4900000e+01   2.5314307e-12
   2.5000000e+01   2.2305381e-12


==> dat/sir/sir_a09_igeq6_prob00_scaled.dat <==
   0.0000000e+00  -4.9009408e-10
   1.0000000e-01   8.4460700e-03
   2.0000000e-01   1.8894406e-01
   3.0000000e-01   1.0217242e+00
   4.0000000e-01   3.1169968e+00
   5.0000000e-01   6.9888258e+00
   6.0000000e-01   1.2946996e+01
   7.0000000e-01   2.1082012e+01
   8.0000000e-01   3.1297395e+01
   9.0000000e-01   4.3357909e+01
   1.0000000e+00   5.6937334e+01
   1.1000000e+00   7.1658966e+01
   1.2000000e+00   8.7127171e+01
   1.3000000e+00   1.0295061e+02
   1.4000000e+00   1.1875855e+02
   1.5000000e+00   1.3421184e+02
   1.6000000e+00   1.4900977e+02
   1.7000000e+00   1.6289393e+02
   1.8000000e+00   1.7564982e+02
   1.9000000e+00   1.8710682e+02
   2.0000000e+00   1.9713689e+02
   2.1000000e+00   2.0565240e+02
   2.2000000e+00   2.1260323e+02
   2.3000000e+00   2.1797345e+02
   2.4000000e+00   2.2177758e+02
   2.5000000e+00   2.2405679e+02
   2.6000000e+00   2.2487486e+02
   2.7000000e+00   2.2431430e+02
   2.8000000e+00   2.2247245e+02
   2.9000000e+00   2.1945786e+02
   3.0000000e+00   2.1538684e+02
   3.1000000e+00   2.1038031e+02
   3.2000000e+00   2.0456098e+02
   3.3000000e+00   1.9805086e+02
   3.4000000e+00   1.9096910e+02
   3.5000000e+00   1.8343025e+02
   3.6000000e+00   1.7554281e+02
   3.7000000e+00   1.6740811e+02
   3.8000000e+00   1.5911948e+02
   3.9000000e+00   1.5076177e+02
   4.0000000e+00   1.4241104e+02
   4.1000000e+00   1.3413450e+02
   4.2000000e+00   1.2599063e+02
   4.3000000e+00   1.1802943e+02
   4.4000000e+00   1.1029281e+02
   4.5000000e+00   1.0281511e+02
   4.6000000e+00   9.5623582e+01
   4.7000000e+00   8.8739027e+01
   4.8000000e+00   8.2176389e+01
   4.9000000e+00   7.5945378e+01
   5.0000000e+00   7.0051085e+01
   5.1000000e+00   6.4494574e+01
   5.2000000e+00   5.9273454e+01
   5.3000000e+00   5.4382405e+01
   5.4000000e+00   4.9813681e+01
   5.5000000e+00   4.5557560e+01
   5.6000000e+00   4.1602757e+01
   5.7000000e+00   3.7936790e+01
   5.8000000e+00   3.4546311e+01
   5.9000000e+00   3.1417390e+01
   6.0000000e+00   2.8535762e+01
   6.1000000e+00   2.5887040e+01
   6.2000000e+00   2.3456894e+01
   6.3000000e+00   2.1231200e+01
   6.4000000e+00   1.9196158e+01
   6.5000000e+00   1.7338395e+01
   6.6000000e+00   1.5645031e+01
   6.7000000e+00   1.4103743e+01
   6.8000000e+00   1.2702801e+01
   6.9000000e+00   1.1431092e+01
   7.0000000e+00   1.0278139e+01
   7.1000000e+00   9.2340984e+00
   7.2000000e+00   8.2897577e+00
   7.3000000e+00   7.4365249e+00
   7.4000000e+00   6.6664109e+00
   7.5000000e+00   5.9720082e+00
   7.6000000e+00   5.3464672e+00
   7.7000000e+00   4.7834700e+00
   7.8000000e+00   4.2772025e+00
   7.9000000e+00   3.8223257e+00
   8.0000000e+00   3.4139471e+00
   8.1000000e+00   3.0475917e+00
   8.2000000e+00   2.7191737e+00
   8.3000000e+00   2.4249691e+00
   8.4000000e+00   2.1615888e+00
   8.5000000e+00   1.9259534e+00
   8.6000000e+00   1.7152687e+00
   8.7000000e+00   1.5270025e+00
   8.8000000e+00   1.3588633e+00
   8.9000000e+00   1.2087799e+00
   9.0000000e+00   1.0748818e+00
   9.1000000e+00   9.5548220e-01
   9.2000000e+00   8.4906134e-01
   9.3000000e+00   7.5425111e-01
   9.4000000e+00   6.6982125e-01
   9.5000000e+00   5.9466634e-01
   9.6000000e+00   5.2779400e-01
   9.7000000e+00   4.6831404e-01
   9.8000000e+00   4.1542852e-01
   9.9000000e+00   3.6842273e-01
   1.0000000e+01   3.2665694e-01
   1.0100000e+01   2.8955892e-01
   1.0200000e+01   2.5661712e-01
   1.0300000e+01   2.2737452e-01
   1.0400000e+01   2.0142305e-01
   1.0500000e+01   1.7839854e-01
   1.0600000e+01   1.5797618e-01
   1.0700000e+01   1.3986639e-01
   1.0800000e+01   1.2381115e-01
   1.0900000e+01   1.0958061e-01
   1.1000000e+01   9.6970176e-02
   1.1100000e+01   8.5797754e-02
   1.1200000e+01   7.5901364e-02
   1.1300000e+01   6.7136965e-02
   1.1400000e+01   5.9376520e-02
   1.1500000e+01   5.2506252e-02
   1.1600000e+01   4.6425095e-02
   1.1700000e+01   4.1043295e-02
   1.1800000e+01   3.6281175e-02
   1.1900000e+01   3.2068021e-02
   1.2000000e+01   2.8341091e-02
   1.2100000e+01   2.5044730e-02
   1.2200000e+01   2.2129586e-02
   1.2300000e+01   1.9551903e-02
   1.2400000e+01   1.7272897e-02
   1.2500000e+01   1.5258200e-02
   1.2600000e+01   1.3477360e-02
   1.2700000e+01   1.1903404e-02
   1.2800000e+01   1.0512445e-02
   1.2900000e+01   9.2833291e-03
   1.3000000e+01   8.1973314e-03
   1.3100000e+01   7.2378762e-03
   1.3200000e+01   6.3902944e-03
   1.3300000e+01   5.6416058e-03
   1.3400000e+01   4.9803264e-03
   1.3500000e+01   4.3962977e-03
   1.3600000e+01   3.8805344e-03
   1.3700000e+01   3.4250909e-03
   1.3800000e+01   3.0229408e-03
   1.3900000e+01   2.6678721e-03
   1.4000000e+01   2.3543934e-03
   1.4100000e+01   2.0776505e-03
   1.4200000e+01   1.8333532e-03
   1.4300000e+01   1.6177101e-03
   1.4400000e+01   1.4273709e-03
   1.4500000e+01   1.2593755e-03
   1.4600000e+01   1.1111086e-03
   1.4700000e+01   9.8026001e-04
   1.4800000e+01   8.6478897e-04
   1.4900000e+01   7.6289300e-04
   1.5000000e+01   6.7298021e-04
   1.5100000e+01   5.9364477e-04
   1.5200000e+01   5.2364527e-04
   1.5300000e+01   4.6188555e-04
   1.5400000e+01   4.0739780e-04
   1.5500000e+01   3.5932755e-04
   1.5600000e+01   3.1692050e-04
   1.5700000e+01   2.7951074e-04
   1.5800000e+01   2.4651050e-04
   1.5900000e+01   2.1740097e-04
   1.6000000e+01   1.9172422e-04
   1.6100000e+01   1.6907614e-04
   1.6200000e+01   1.4910005e-04
   1.6300000e+01   1.3148122e-04
   1.6400000e+01   1.1594190e-04
   1.6500000e+01   1.0223701e-04
   1.6600000e+01   9.0150297e-05
   1.6700000e+01   7.9490970e-05
   1.6800000e+01   7.0090680e-05
   1.6900000e+01   6.1800905e-05
   1.7000000e+01   5.4490617e-05
   1.7100000e+01   4.8044222e-05
   1.7200000e+01   4.2359748e-05
   1.7300000e+01   3.7347244e-05
   1.7400000e+01   3.2927361e-05
   1.7500000e+01   2.9030108e-05
   1.7600000e+01   2.5593752e-05
   1.7700000e+01   2.2563838e-05
   1.7800000e+01   1.9892342e-05
   1.7900000e+01   1.7536903e-05
   1.8000000e+01   1.5460166e-05
   1.8100000e+01   1.3629181e-05
   1.8200000e+01   1.2014892e-05
   1.8300000e+01   1.0591676e-05
   1.8400000e+01   9.3369342e-06
   1.8500000e+01   8.2307391e-06
   1.8600000e+01   7.2555181e-06
   1.8700000e+01   6.3957753e-06
   1.8800000e+01   5.6378466e-06
   1.8900000e+01   4.9696834e-06
   1.9000000e+01   4.3806615e-06
   1.9100000e+01   3.8614132e-06
   1.9200000e+01   3.4036788e-06
   1.9300000e+01   3.0001756e-06
   1.9400000e+01   2.6444824e-06
   1.9500000e+01   2.3309377e-06
   1.9600000e+01   2.0545501e-06
   1.9700000e+01   1.8109186e-06
   1.9800000e+01   1.5961635e-06
   1.9900000e+01   1.4068640e-06
   2.0000000e+01   1.2400045e-06
   2.0100000e+01   1.0929262e-06
   2.0200000e+01   9.6328529e-07
   2.0300000e+01   8.4901548e-07
   2.0400000e+01   7.4829515e-07
   2.0500000e+01   6.5951846e-07
   2.0600000e+01   5.8126979e-07
   2.0700000e+01   5.1230119e-07
   2.0800000e+01   4.5151257e-07
   2.0900000e+01   3.9793419e-07
   2.1000000e+01   3.5071121e-07
   2.1100000e+01   3.0909007e-07
   2.1200000e+01   2.7240654e-07
   2.1300000e+01   2.4007511e-07
   2.1400000e+01   2.1157965e-07
   2.1500000e+01   1.8646522e-07
   2.1600000e+01   1.6433083e-07
   2.1700000e+01   1.4482299e-07
   2.1800000e+01   1.2763016e-07
   2.1900000e+01   1.1247770e-07
   2.2000000e+01   9.9123580e-08
   2.2100000e+01   8.7354429e-08
   2.2200000e+01   7.6982203e-08
   2.2300000e+01   6.7841154e-08
   2.2400000e+01   5.9785193e-08
   2.2500000e+01   5.2685558e-08
   2.2600000e+01   4.6428762e-08
   2.2700000e+01   4.0914780e-08
   2.2800000e+01   3.6055454e-08
   2.2900000e+01   3.1773084e-08
   2.3000000e+01   2.7999188e-08
   2.3100000e+01   2.4673412e-08
   2.3200000e+01   2.1742561e-08
   2.3300000e+01   1.9159754e-08
   2.3400000e+01   1.6883673e-08
   2.3500000e+01   1.4877903e-08
   2.3600000e+01   1.3110350e-08
   2.3700000e+01   1.1552732e-08
   2.3800000e+01   1.0180122e-08
   2.3900000e+01   8.9705502e-09
   2.4000000e+01   7.9046577e-09
   2.4100000e+01   6.9653823e-09
   2.4200000e+01   6.1376872e-09
   2.4300000e+01   5.4083211e-09
   2.4400000e+01   4.7656060e-09
   2.4500000e+01   4.1992502e-09
   2.4600000e+01   3.7001841e-09
   2.4700000e+01   3.2604152e-09
   2.4800000e+01   2.8728997e-09
   2.4900000e+01   2.5314307e-09
   2.5000000e+01   2.2305381e-09


==> dat/sir/sir_a09_igeq8_prob00.dat <==
   0.0000000e+00   6.0335417e-14
   1.0000000e-01   3.0393559e-08
   2.0000000e-01   2.4806642e-06
   3.0000000e-01   2.7369550e-05
   4.0000000e-01   1.3401230e-04
   5.0000000e-01   4.2247728e-04
   6.0000000e-01   1.0117278e-03
   7.0000000e-01   2.0095346e-03
   8.0000000e-01   3.4878850e-03
   9.0000000e-01   5.4699090e-03
   1.0000000e+00   7.9282306e-03
   1.1000000e+00   1.0791711e-02
   1.2000000e+00   1.3956928e-02
   1.3000000e+00   1.7301289e-02
   1.4000000e+00   2.0695568e-02
   1.5000000e+00   2.4014564e-02
   1.6000000e+00   2.7145265e-02
   1.7000000e+00   2.9992389e-02
   1.8000000e+00   3.2481499e-02
   1.9000000e+00   3.4560044e-02
   2.0000000e+00   3.6196777e-02
   2.1000000e+00   3.7379981e-02
   2.2000000e+00   3.8114922e-02
   2.3000000e+00   3.8420880e-02
   2.4000000e+00   3.8328048e-02
   2.5000000e+00   3.7874513e-02
   2.6000000e+00   3.7103471e-02
   2.7000000e+00   3.6060782e-02
   2.8000000e+00   3.4792908e-02
   2.9000000e+00   3.3345243e-02
   3.0000000e+00   3.1760844e-02
   3.1000000e+00   3.0079506e-02
   3.2000000e+00   2.8337162e-02
   3.3000000e+00   2.6565544e-02
   3.4000000e+00   2.4792066e-02
   3.5000000e+00   2.3039879e-02
   3.6000000e+00   2.1328058e-02
   3.7000000e+00   1.9671878e-02
   3.8000000e+00   1.8083148e-02
   3.9000000e+00   1.6570585e-02
   4.0000000e+00   1.5140196e-02
   4.1000000e+00   1.3795653e-02
   4.2000000e+00   1.2538659e-02
   4.3000000e+00   1.1369285e-02
   4.4000000e+00   1.0286279e-02
   4.5000000e+00   9.2873439e-03
   4.6000000e+00   8.3693818e-03
   4.7000000e+00   7.5287045e-03
   4.8000000e+00   6.7612145e-03
   4.9000000e+00   6.0625567e-03
   5.0000000e+00   5.4282432e-03
   5.1000000e+00   4.8537556e-03
   5.2000000e+00   4.3346247e-03
   5.3000000e+00   3.8664941e-03
   5.4000000e+00   3.4451666e-03
   5.5000000e+00   3.0666387e-03
   5.6000000e+00   2.7271239e-03
   5.7000000e+00   2.4230665e-03
   5.8000000e+00   2.1511488e-03
   5.9000000e+00   1.9082925e-03
   6.0000000e+00   1.6916554e-03
   6.1000000e+00   1.4986244e-03
   6.2000000e+00   1.3268070e-03
   6.3000000e+00   1.1740200e-03
   6.4000000e+00   1.0382777e-03
   6.5000000e+00   9.1777890e-04
   6.6000000e+00   8.1089449e-04
   6.7000000e+00   7.1615412e-04
   6.8000000e+00   6.3223373e-04
   6.9000000e+00   5.5794336e-04
   7.0000000e+00   4.9221545e-04
   7.1000000e+00   4.3409387e-04
   7.2000000e+00   3.8272357e-04
   7.3000000e+00   3.3734096e-04
   7.4000000e+00   2.9726498e-04
   7.5000000e+00   2.6188893e-04
   7.6000000e+00   2.3067290e-04
   7.7000000e+00   2.0313692e-04
   7.8000000e+00   1.7885469e-04
   7.9000000e+00   1.5744788e-04
   8.0000000e+00   1.3858102e-04
   8.1000000e+00   1.2195684e-04
   8.2000000e+00   1.0731210e-04
   8.3000000e+00   9.4413846e-05
   8.4000000e+00   8.3056016e-05
   8.5000000e+00   7.3056460e-05
   8.6000000e+00   6.4254226e-05
   8.7000000e+00   5.6507158e-05
   8.8000000e+00   4.9689755e-05
   8.9000000e+00   4.3691261e-05
   9.0000000e+00   3.8413964e-05
   9.1000000e+00   3.3771692e-05
   9.2000000e+00   2.9688467e-05
   9.3000000e+00   2.6097324e-05
   9.4000000e+00   2.2939253e-05
   9.5000000e+00   2.0162265e-05
   9.6000000e+00   1.7720569e-05
   9.7000000e+00   1.5573843e-05
   9.8000000e+00   1.3686582e-05
   9.9000000e+00   1.2027533e-05
   1.0000000e+01   1.0569187e-05
   1.0100000e+01   9.2873350e-06
   1.0200000e+01   8.1606761e-06
   1.0300000e+01   7.1704692e-06
   1.0400000e+01   6.3002276e-06
   1.0500000e+01   5.5354498e-06
   1.0600000e+01   4.8633813e-06
   1.0700000e+01   4.2728055e-06
   1.0800000e+01   3.7538588e-06
   1.0900000e+01   3.2978684e-06
   1.1000000e+01   2.8972090e-06
   1.1100000e+01   2.5451767e-06
   1.1200000e+01   2.2358780e-06
   1.1300000e+01   1.9641325e-06
   1.1400000e+01   1.7253863e-06
   1.1500000e+01   1.5156368e-06
   1.1600000e+01   1.3313664e-06
   1.1700000e+01   1.1694830e-06
   1.1800000e+01   1.0272698e-06
   1.1900000e+01   9.0233870e-07
   1.2000000e+01   7.9259155e-07
   1.2100000e+01   6.9618443e-07
   1.2200000e+01   6.1149713e-07
   1.2300000e+01   5.3710600e-07
   1.2400000e+01   4.7176014e-07
   1.2500000e+01   4.1436050e-07
   1.2600000e+01   3.6394142e-07
   1.2700000e+01   3.1965450e-07
   1.2800000e+01   2.8075437e-07
   1.2900000e+01   2.4658618e-07
   1.3000000e+01   2.1657465e-07
   1.3100000e+01   1.9021435e-07
   1.3200000e+01   1.6706130e-07
   1.3300000e+01   1.4672545e-07
   1.3400000e+01   1.2886418e-07
   1.3500000e+01   1.1317650e-07
   1.3600000e+01   9.9397997e-08
   1.3700000e+01   8.7296428e-08
   1.3800000e+01   7.6667776e-08
   1.3900000e+01   6.7332835e-08
   1.4000000e+01   5.9134191e-08
   1.4100000e+01   5.1933575e-08
   1.4200000e+01   4.5609537e-08
   1.4300000e+01   4.0055399e-08
   1.4400000e+01   3.5177461e-08
   1.4500000e+01   3.0893421e-08
   1.4600000e+01   2.7130993e-08
   1.4700000e+01   2.3826683e-08
   1.4800000e+01   2.0924725e-08
   1.4900000e+01   1.8376139e-08
   1.5000000e+01   1.6137905e-08
   1.5100000e+01   1.4172240e-08
   1.5200000e+01   1.2445958e-08
   1.5300000e+01   1.0929913e-08
   1.5400000e+01   9.5985069e-09
   1.5500000e+01   8.4292567e-09
   1.5600000e+01   7.4024171e-09
   1.5700000e+01   6.5006465e-09
   1.5800000e+01   5.7087142e-09
   1.5900000e+01   5.0132441e-09
   1.6000000e+01   4.4024885e-09
   1.6100000e+01   3.8661303e-09
   1.6200000e+01   3.3951085e-09
   1.6300000e+01   2.9814653e-09
   1.6400000e+01   2.6182121e-09
   1.6500000e+01   2.2992114e-09
   1.6600000e+01   2.0190730e-09
   1.6700000e+01   1.7730631e-09
   1.6800000e+01   1.5570246e-09
   1.6900000e+01   1.3673064e-09
   1.7000000e+01   1.2007025e-09
   1.7100000e+01   1.0543969e-09
   1.7200000e+01   9.2591691e-10
   1.7300000e+01   8.1309098e-10
   1.7400000e+01   7.1401202e-10
   1.7500000e+01   6.2700523e-10
   1.7600000e+01   5.5059986e-10
   1.7700000e+01   4.8350430e-10
   1.7800000e+01   4.2458429e-10
   1.7900000e+01   3.7284373e-10
   1.8000000e+01   3.2740790e-10
   1.8100000e+01   2.8750860e-10
   1.8200000e+01   2.5247125e-10
   1.8300000e+01   2.2170346e-10
   1.8400000e+01   1.9468497e-10
   1.8500000e+01   1.7095896e-10
   1.8600000e+01   1.5012422e-10
   1.8700000e+01   1.3182845e-10
   1.8800000e+01   1.1576228e-10
   1.8900000e+01   1.0165400e-10
   1.9000000e+01   8.9265048e-11
   1.9100000e+01   7.8385900e-11
   1.9200000e+01   6.8832576e-11
   1.9300000e+01   6.0443509e-11
   1.9400000e+01   5.3076821e-11
   1.9500000e+01   4.6607922e-11
   1.9600000e+01   4.0927403e-11
   1.9700000e+01   3.5939188e-11
   1.9800000e+01   3.1558908e-11
   1.9900000e+01   2.7712475e-11
   2.0000000e+01   2.4334830e-11
   2.0100000e+01   2.1368842e-11
   2.0200000e+01   1.8764342e-11
   2.0300000e+01   1.6477275e-11
   2.0400000e+01   1.4468953e-11
   2.0500000e+01   1.2705406e-11
   2.0600000e+01   1.1156801e-11
   2.0700000e+01   9.7969426e-12
   2.0800000e+01   8.6028264e-12
   2.0900000e+01   7.5542525e-12
   2.1000000e+01   6.6334824e-12
   2.1100000e+01   5.8249394e-12
   2.1200000e+01   5.1149455e-12
   2.1300000e+01   4.4914893e-12
   2.1400000e+01   3.9440236e-12
   2.1500000e+01   3.4632865e-12
   2.1600000e+01   3.0411450e-12
   2.1700000e+01   2.6704572e-12
   2.1800000e+01   2.3449518e-12
   2.1900000e+01   2.0591218e-12
   2.2000000e+01   1.8081312e-12
   2.2100000e+01   1.5877337e-12
   2.2200000e+01   1.3942005e-12
   2.2300000e+01   1.2242570e-12
   2.2400000e+01   1.0750281e-12
   2.2500000e+01   9.4398887e-13
   2.2600000e+01   8.2892219e-13
   2.2700000e+01   7.2788121e-13
   2.2800000e+01   6.3915634e-13
   2.2900000e+01   5.6124638e-13
   2.3000000e+01   4.9283309e-13
   2.3100000e+01   4.3275892e-13
   2.3200000e+01   3.8000742e-13
   2.3300000e+01   3.3368600e-13
   2.3400000e+01   2.9301090e-13
   2.3500000e+01   2.5729387e-13
   2.3600000e+01   2.2593057e-13
   2.3700000e+01   1.9839030e-13
   2.3800000e+01   1.7420707e-13
   2.3900000e+01   1.5297166e-13
   2.4000000e+01   1.3432477e-13
   2.4100000e+01   1.1795086e-13
   2.4200000e+01   1.0357288e-13
   2.4300000e+01   9.0947523e-14
   2.4400000e+01   7.9861159e-14
   2.4500000e+01   7.0126192e-14
   2.4600000e+01   6.1577892e-14
   2.4700000e+01   5.4071609e-14
   2.4800000e+01   4.7480325e-14
   2.4900000e+01   4.1692506e-14
   2.5000000e+01   3.6610211e-14


==> dat/sir/sir_a09_igeq8_prob00_scaled.dat <==
   0.0000000e+00   6.0335417e-11
   1.0000000e-01   3.0393559e-05
   2.0000000e-01   2.4806642e-03
   3.0000000e-01   2.7369550e-02
   4.0000000e-01   1.3401230e-01
   5.0000000e-01   4.2247728e-01
   6.0000000e-01   1.0117278e+00
   7.0000000e-01   2.0095346e+00
   8.0000000e-01   3.4878850e+00
   9.0000000e-01   5.4699090e+00
   1.0000000e+00   7.9282306e+00
   1.1000000e+00   1.0791711e+01
   1.2000000e+00   1.3956928e+01
   1.3000000e+00   1.7301289e+01
   1.4000000e+00   2.0695568e+01
   1.5000000e+00   2.4014564e+01
   1.6000000e+00   2.7145265e+01
   1.7000000e+00   2.9992389e+01
   1.8000000e+00   3.2481499e+01
   1.9000000e+00   3.4560044e+01
   2.0000000e+00   3.6196777e+01
   2.1000000e+00   3.7379981e+01
   2.2000000e+00   3.8114922e+01
   2.3000000e+00   3.8420880e+01
   2.4000000e+00   3.8328048e+01
   2.5000000e+00   3.7874513e+01
   2.6000000e+00   3.7103471e+01
   2.7000000e+00   3.6060782e+01
   2.8000000e+00   3.4792908e+01
   2.9000000e+00   3.3345243e+01
   3.0000000e+00   3.1760844e+01
   3.1000000e+00   3.0079506e+01
   3.2000000e+00   2.8337162e+01
   3.3000000e+00   2.6565544e+01
   3.4000000e+00   2.4792066e+01
   3.5000000e+00   2.3039879e+01
   3.6000000e+00   2.1328058e+01
   3.7000000e+00   1.9671878e+01
   3.8000000e+00   1.8083148e+01
   3.9000000e+00   1.6570585e+01
   4.0000000e+00   1.5140196e+01
   4.1000000e+00   1.3795653e+01
   4.2000000e+00   1.2538659e+01
   4.3000000e+00   1.1369285e+01
   4.4000000e+00   1.0286279e+01
   4.5000000e+00   9.2873439e+00
   4.6000000e+00   8.3693818e+00
   4.7000000e+00   7.5287045e+00
   4.8000000e+00   6.7612145e+00
   4.9000000e+00   6.0625567e+00
   5.0000000e+00   5.4282432e+00
   5.1000000e+00   4.8537556e+00
   5.2000000e+00   4.3346247e+00
   5.3000000e+00   3.8664941e+00
   5.4000000e+00   3.4451666e+00
   5.5000000e+00   3.0666387e+00
   5.6000000e+00   2.7271239e+00
   5.7000000e+00   2.4230665e+00
   5.8000000e+00   2.1511488e+00
   5.9000000e+00   1.9082925e+00
   6.0000000e+00   1.6916554e+00
   6.1000000e+00   1.4986244e+00
   6.2000000e+00   1.3268070e+00
   6.3000000e+00   1.1740200e+00
   6.4000000e+00   1.0382777e+00
   6.5000000e+00   9.1777890e-01
   6.6000000e+00   8.1089449e-01
   6.7000000e+00   7.1615412e-01
   6.8000000e+00   6.3223373e-01
   6.9000000e+00   5.5794336e-01
   7.0000000e+00   4.9221545e-01
   7.1000000e+00   4.3409387e-01
   7.2000000e+00   3.8272357e-01
   7.3000000e+00   3.3734096e-01
   7.4000000e+00   2.9726498e-01
   7.5000000e+00   2.6188893e-01
   7.6000000e+00   2.3067290e-01
   7.7000000e+00   2.0313692e-01
   7.8000000e+00   1.7885469e-01
   7.9000000e+00   1.5744788e-01
   8.0000000e+00   1.3858102e-01
   8.1000000e+00   1.2195684e-01
   8.2000000e+00   1.0731210e-01
   8.3000000e+00   9.4413846e-02
   8.4000000e+00   8.3056016e-02
   8.5000000e+00   7.3056460e-02
   8.6000000e+00   6.4254226e-02
   8.7000000e+00   5.6507158e-02
   8.8000000e+00   4.9689755e-02
   8.9000000e+00   4.3691261e-02
   9.0000000e+00   3.8413964e-02
   9.1000000e+00   3.3771692e-02
   9.2000000e+00   2.9688467e-02
   9.3000000e+00   2.6097324e-02
   9.4000000e+00   2.2939253e-02
   9.5000000e+00   2.0162265e-02
   9.6000000e+00   1.7720569e-02
   9.7000000e+00   1.5573843e-02
   9.8000000e+00   1.3686582e-02
   9.9000000e+00   1.2027533e-02
   1.0000000e+01   1.0569187e-02
   1.0100000e+01   9.2873350e-03
   1.0200000e+01   8.1606761e-03
   1.0300000e+01   7.1704692e-03
   1.0400000e+01   6.3002276e-03
   1.0500000e+01   5.5354498e-03
   1.0600000e+01   4.8633813e-03
   1.0700000e+01   4.2728055e-03
   1.0800000e+01   3.7538588e-03
   1.0900000e+01   3.2978684e-03
   1.1000000e+01   2.8972090e-03
   1.1100000e+01   2.5451767e-03
   1.1200000e+01   2.2358780e-03
   1.1300000e+01   1.9641325e-03
   1.1400000e+01   1.7253863e-03
   1.1500000e+01   1.5156368e-03
   1.1600000e+01   1.3313664e-03
   1.1700000e+01   1.1694830e-03
   1.1800000e+01   1.0272698e-03
   1.1900000e+01   9.0233870e-04
   1.2000000e+01   7.9259155e-04
   1.2100000e+01   6.9618443e-04
   1.2200000e+01   6.1149713e-04
   1.2300000e+01   5.3710600e-04
   1.2400000e+01   4.7176014e-04
   1.2500000e+01   4.1436050e-04
   1.2600000e+01   3.6394142e-04
   1.2700000e+01   3.1965450e-04
   1.2800000e+01   2.8075437e-04
   1.2900000e+01   2.4658618e-04
   1.3000000e+01   2.1657465e-04
   1.3100000e+01   1.9021435e-04
   1.3200000e+01   1.6706130e-04
   1.3300000e+01   1.4672545e-04
   1.3400000e+01   1.2886418e-04
   1.3500000e+01   1.1317650e-04
   1.3600000e+01   9.9397997e-05
   1.3700000e+01   8.7296428e-05
   1.3800000e+01   7.6667776e-05
   1.3900000e+01   6.7332835e-05
   1.4000000e+01   5.9134191e-05
   1.4100000e+01   5.1933575e-05
   1.4200000e+01   4.5609537e-05
   1.4300000e+01   4.0055399e-05
   1.4400000e+01   3.5177461e-05
   1.4500000e+01   3.0893421e-05
   1.4600000e+01   2.7130993e-05
   1.4700000e+01   2.3826683e-05
   1.4800000e+01   2.0924725e-05
   1.4900000e+01   1.8376139e-05
   1.5000000e+01   1.6137905e-05
   1.5100000e+01   1.4172240e-05
   1.5200000e+01   1.2445958e-05
   1.5300000e+01   1.0929913e-05
   1.5400000e+01   9.5985069e-06
   1.5500000e+01   8.4292567e-06
   1.5600000e+01   7.4024171e-06
   1.5700000e+01   6.5006465e-06
   1.5800000e+01   5.7087142e-06
   1.5900000e+01   5.0132441e-06
   1.6000000e+01   4.4024885e-06
   1.6100000e+01   3.8661303e-06
   1.6200000e+01   3.3951085e-06
   1.6300000e+01   2.9814653e-06
   1.6400000e+01   2.6182121e-06
   1.6500000e+01   2.2992114e-06
   1.6600000e+01   2.0190730e-06
   1.6700000e+01   1.7730631e-06
   1.6800000e+01   1.5570246e-06
   1.6900000e+01   1.3673064e-06
   1.7000000e+01   1.2007025e-06
   1.7100000e+01   1.0543969e-06
   1.7200000e+01   9.2591691e-07
   1.7300000e+01   8.1309098e-07
   1.7400000e+01   7.1401202e-07
   1.7500000e+01   6.2700523e-07
   1.7600000e+01   5.5059986e-07
   1.7700000e+01   4.8350430e-07
   1.7800000e+01   4.2458429e-07
   1.7900000e+01   3.7284373e-07
   1.8000000e+01   3.2740790e-07
   1.8100000e+01   2.8750860e-07
   1.8200000e+01   2.5247125e-07
   1.8300000e+01   2.2170346e-07
   1.8400000e+01   1.9468497e-07
   1.8500000e+01   1.7095896e-07
   1.8600000e+01   1.5012422e-07
   1.8700000e+01   1.3182845e-07
   1.8800000e+01   1.1576228e-07
   1.8900000e+01   1.0165400e-07
   1.9000000e+01   8.9265048e-08
   1.9100000e+01   7.8385900e-08
   1.9200000e+01   6.8832576e-08
   1.9300000e+01   6.0443509e-08
   1.9400000e+01   5.3076821e-08
   1.9500000e+01   4.6607922e-08
   1.9600000e+01   4.0927403e-08
   1.9700000e+01   3.5939188e-08
   1.9800000e+01   3.1558908e-08
   1.9900000e+01   2.7712475e-08
   2.0000000e+01   2.4334830e-08
   2.0100000e+01   2.1368842e-08
   2.0200000e+01   1.8764342e-08
   2.0300000e+01   1.6477275e-08
   2.0400000e+01   1.4468953e-08
   2.0500000e+01   1.2705406e-08
   2.0600000e+01   1.1156801e-08
   2.0700000e+01   9.7969426e-09
   2.0800000e+01   8.6028264e-09
   2.0900000e+01   7.5542525e-09
   2.1000000e+01   6.6334824e-09
   2.1100000e+01   5.8249394e-09
   2.1200000e+01   5.1149455e-09
   2.1300000e+01   4.4914893e-09
   2.1400000e+01   3.9440236e-09
   2.1500000e+01   3.4632865e-09
   2.1600000e+01   3.0411450e-09
   2.1700000e+01   2.6704572e-09
   2.1800000e+01   2.3449518e-09
   2.1900000e+01   2.0591218e-09
   2.2000000e+01   1.8081312e-09
   2.2100000e+01   1.5877337e-09
   2.2200000e+01   1.3942005e-09
   2.2300000e+01   1.2242570e-09
   2.2400000e+01   1.0750281e-09
   2.2500000e+01   9.4398887e-10
   2.2600000e+01   8.2892219e-10
   2.2700000e+01   7.2788121e-10
   2.2800000e+01   6.3915634e-10
   2.2900000e+01   5.6124638e-10
   2.3000000e+01   4.9283309e-10
   2.3100000e+01   4.3275892e-10
   2.3200000e+01   3.8000742e-10
   2.3300000e+01   3.3368600e-10
   2.3400000e+01   2.9301090e-10
   2.3500000e+01   2.5729387e-10
   2.3600000e+01   2.2593057e-10
   2.3700000e+01   1.9839030e-10
   2.3800000e+01   1.7420707e-10
   2.3900000e+01   1.5297166e-10
   2.4000000e+01   1.3432477e-10
   2.4100000e+01   1.1795086e-10
   2.4200000e+01   1.0357288e-10
   2.4300000e+01   9.0947523e-11
   2.4400000e+01   7.9861159e-11
   2.4500000e+01   7.0126192e-11
   2.4600000e+01   6.1577892e-11
   2.4700000e+01   5.4071609e-11
   2.4800000e+01   4.7480325e-11
   2.4900000e+01   4.1692506e-11
   2.5000000e+01   3.6610211e-11


==> dat/sir/sir_a09_mean00.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0726530e+00
   2.0000000e-01   1.1512549e+00
   3.0000000e-01   1.2363902e+00
   4.0000000e-01   1.3281518e+00
   5.0000000e-01   1.4261835e+00
   6.0000000e-01   1.5297454e+00
   7.0000000e-01   1.6377927e+00
   8.0000000e-01   1.7490621e+00
   9.0000000e-01   1.8621563e+00
   1.0000000e+00   1.9756217e+00
   1.1000000e+00   2.0880164e+00
   1.2000000e+00   2.1979654e+00
   1.3000000e+00   2.3042030e+00
   1.4000000e+00   2.4056027e+00
   1.5000000e+00   2.5011962e+00
   1.6000000e+00   2.5901823e+00
   1.7000000e+00   2.6719280e+00
   1.8000000e+00   2.7459638e+00
   1.9000000e+00   2.8119732e+00
   2.0000000e+00   2.8697808e+00
   2.1000000e+00   2.9193366e+00
   2.2000000e+00   2.9607004e+00
   2.3000000e+00   2.9940263e+00
   2.4000000e+00   3.0195464e+00
   2.5000000e+00   3.0375562e+00
   2.6000000e+00   3.0484013e+00
   2.7000000e+00   3.0524647e+00
   2.8000000e+00   3.0501557e+00
   2.9000000e+00   3.0419008e+00
   3.0000000e+00   3.0281348e+00
   3.1000000e+00   3.0092945e+00
   3.2000000e+00   2.9858123e+00
   3.3000000e+00   2.9581117e+00
   3.4000000e+00   2.9266038e+00
   3.5000000e+00   2.8916839e+00
   3.6000000e+00   2.8537300e+00
   3.7000000e+00   2.8131005e+00
   3.8000000e+00   2.7701336e+00
   3.9000000e+00   2.7251470e+00
   4.0000000e+00   2.6784371e+00
   4.1000000e+00   2.6302798e+00
   4.2000000e+00   2.5809302e+00
   4.3000000e+00   2.5306237e+00
   4.4000000e+00   2.4795766e+00
   4.5000000e+00   2.4279866e+00
   4.6000000e+00   2.3760340e+00
   4.7000000e+00   2.3238825e+00
   4.8000000e+00   2.2716801e+00
   4.9000000e+00   2.2195604e+00
   5.0000000e+00   2.1676430e+00
   5.1000000e+00   2.1160350e+00
   5.2000000e+00   2.0648315e+00
   5.3000000e+00   2.0141167e+00
   5.4000000e+00   1.9639648e+00
   5.5000000e+00   1.9144406e+00
   5.6000000e+00   1.8656003e+00
   5.7000000e+00   1.8174924e+00
   5.8000000e+00   1.7701584e+00
   5.9000000e+00   1.7236330e+00
   6.0000000e+00   1.6779451e+00
   6.1000000e+00   1.6331184e+00
   6.2000000e+00   1.5891716e+00
   6.3000000e+00   1.5461191e+00
   6.4000000e+00   1.5039713e+00
   6.5000000e+00   1.4627350e+00
   6.6000000e+00   1.4224141e+00
   6.7000000e+00   1.3830093e+00
   6.8000000e+00   1.3445191e+00
   6.9000000e+00   1.3069397e+00
   7.0000000e+00   1.2702652e+00
   7.1000000e+00   1.2344881e+00
   7.2000000e+00   1.1995993e+00
   7.3000000e+00   1.1655884e+00
   7.4000000e+00   1.1324438e+00
   7.5000000e+00   1.1001532e+00
   7.6000000e+00   1.0687031e+00
   7.7000000e+00   1.0380795e+00
   7.8000000e+00   1.0082677e+00
   7.9000000e+00   9.7925268e-01
   8.0000000e+00   9.5101889e-01
   8.1000000e+00   9.2355054e-01
   8.2000000e+00   8.9683165e-01
   8.3000000e+00   8.7084604e-01
   8.4000000e+00   8.4557748e-01
   8.5000000e+00   8.2100970e-01
   8.6000000e+00   7.9712643e-01
   8.7000000e+00   7.7391147e-01
   8.8000000e+00   7.5134872e-01
   8.9000000e+00   7.2942219e-01
   9.0000000e+00   7.0811606e-01
   9.1000000e+00   6.8741470e-01
   9.2000000e+00   6.6730266e-01
   9.3000000e+00   6.4776474e-01
   9.4000000e+00   6.2878595e-01
   9.5000000e+00   6.1035157e-01
   9.6000000e+00   5.9244714e-01
   9.7000000e+00   5.7505845e-01
   9.8000000e+00   5.5817158e-01
   9.9000000e+00   5.4177291e-01
   1.0000000e+01   5.2584908e-01
   1.0100000e+01   5.1038704e-01
   1.0200000e+01   4.9537400e-01
   1.0300000e+01   4.8079750e-01
   1.0400000e+01   4.6664534e-01
   1.0500000e+01   4.5290563e-01
   1.0600000e+01   4.3956676e-01
   1.0700000e+01   4.2661741e-01
   1.0800000e+01   4.1404653e-01
   1.0900000e+01   4.0184337e-01
   1.1000000e+01   3.8999743e-01
   1.1100000e+01   3.7849851e-01
   1.1200000e+01   3.6733667e-01
   1.1300000e+01   3.5650221e-01
   1.1400000e+01   3.4598571e-01
   1.1500000e+01   3.3577801e-01
   1.1600000e+01   3.2587018e-01
   1.1700000e+01   3.1625355e-01
   1.1800000e+01   3.0691966e-01
   1.1900000e+01   2.9786032e-01
   1.2000000e+01   2.8906754e-01
   1.2100000e+01   2.8053357e-01
   1.2200000e+01   2.7225086e-01
   1.2300000e+01   2.6421209e-01
   1.2400000e+01   2.5641013e-01
   1.2500000e+01   2.4883806e-01
   1.2600000e+01   2.4148916e-01
   1.2700000e+01   2.3435690e-01
   1.2800000e+01   2.2743493e-01
   1.2900000e+01   2.2071709e-01
   1.3000000e+01   2.1419739e-01
   1.3100000e+01   2.0787001e-01
   1.3200000e+01   2.0172931e-01
   1.3300000e+01   1.9576981e-01
   1.3400000e+01   1.8998618e-01
   1.3500000e+01   1.8437325e-01
   1.3600000e+01   1.7892599e-01
   1.3700000e+01   1.7363954e-01
   1.3800000e+01   1.6850916e-01
   1.3900000e+01   1.6353025e-01
   1.4000000e+01   1.5869836e-01
   1.4100000e+01   1.5400915e-01
   1.4200000e+01   1.4945842e-01
   1.4300000e+01   1.4504209e-01
   1.4400000e+01   1.4075619e-01
   1.4500000e+01   1.3659688e-01
   1.4600000e+01   1.3256043e-01
   1.4700000e+01   1.2864321e-01
   1.4800000e+01   1.2484170e-01
   1.4900000e+01   1.2115250e-01
   1.5000000e+01   1.1757229e-01
   1.5100000e+01   1.1409784e-01
   1.5200000e+01   1.1072605e-01
   1.5300000e+01   1.0745387e-01
   1.5400000e+01   1.0427837e-01
   1.5500000e+01   1.0119670e-01
   1.5600000e+01   9.8206080e-02
   1.5700000e+01   9.5303826e-02
   1.5800000e+01   9.2487329e-02
   1.5900000e+01   8.9754055e-02
   1.6000000e+01   8.7101547e-02
   1.6100000e+01   8.4527418e-02
   1.6200000e+01   8.2029355e-02
   1.6300000e+01   7.9605111e-02
   1.6400000e+01   7.7252504e-02
   1.6500000e+01   7.4969419e-02
   1.6600000e+01   7.2753801e-02
   1.6700000e+01   7.0603658e-02
   1.6800000e+01   6.8517055e-02
   1.6900000e+01   6.6492116e-02
   1.7000000e+01   6.4527017e-02
   1.7100000e+01   6.2619992e-02
   1.7200000e+01   6.0769324e-02
   1.7300000e+01   5.8973348e-02
   1.7400000e+01   5.7230448e-02
   1.7500000e+01   5.5539055e-02
   1.7600000e+01   5.3897649e-02
   1.7700000e+01   5.2304751e-02
   1.7800000e+01   5.0758928e-02
   1.7900000e+01   4.9258790e-02
   1.8000000e+01   4.7802986e-02
   1.8100000e+01   4.6390206e-02
   1.8200000e+01   4.5019178e-02
   1.8300000e+01   4.3688670e-02
   1.8400000e+01   4.2397483e-02
   1.8500000e+01   4.1144455e-02
   1.8600000e+01   3.9928459e-02
   1.8700000e+01   3.8748401e-02
   1.8800000e+01   3.7603218e-02
   1.8900000e+01   3.6491879e-02
   1.9000000e+01   3.5413386e-02
   1.9100000e+01   3.4366766e-02
   1.9200000e+01   3.3351077e-02
   1.9300000e+01   3.2365407e-02
   1.9400000e+01   3.1408867e-02
   1.9500000e+01   3.0480597e-02
   1.9600000e+01   2.9579762e-02
   1.9700000e+01   2.8705550e-02
   1.9800000e+01   2.7857174e-02
   1.9900000e+01   2.7033872e-02
   2.0000000e+01   2.6234901e-02
   2.0100000e+01   2.5459544e-02
   2.0200000e+01   2.4707102e-02
   2.0300000e+01   2.3976898e-02
   2.0400000e+01   2.3268274e-02
   2.0500000e+01   2.2580593e-02
   2.0600000e+01   2.1913237e-02
   2.0700000e+01   2.1265603e-02
   2.0800000e+01   2.0637110e-02
   2.0900000e+01   2.0027192e-02
   2.1000000e+01   1.9435299e-02
   2.1100000e+01   1.8860900e-02
   2.1200000e+01   1.8303476e-02
   2.1300000e+01   1.7762527e-02
   2.1400000e+01   1.7237565e-02
   2.1500000e+01   1.6728119e-02
   2.1600000e+01   1.6233728e-02
   2.1700000e+01   1.5753949e-02
   2.1800000e+01   1.5288350e-02
   2.1900000e+01   1.4836511e-02
   2.2000000e+01   1.4398026e-02
   2.2100000e+01   1.3972500e-02
   2.2200000e+01   1.3559550e-02
   2.2300000e+01   1.3158805e-02
   2.2400000e+01   1.2769904e-02
   2.2500000e+01   1.2392496e-02
   2.2600000e+01   1.2026243e-02
   2.2700000e+01   1.1670813e-02
   2.2800000e+01   1.1325889e-02
   2.2900000e+01   1.0991158e-02
   2.3000000e+01   1.0666321e-02
   2.3100000e+01   1.0351083e-02
   2.3200000e+01   1.0045162e-02
   2.3300000e+01   9.7482830e-03
   2.3400000e+01   9.4601778e-03
   2.3500000e+01   9.1805873e-03
   2.3600000e+01   8.9092599e-03
   2.3700000e+01   8.6459515e-03
   2.3800000e+01   8.3904251e-03
   2.3900000e+01   8.1424505e-03
   2.4000000e+01   7.9018048e-03
   2.4100000e+01   7.6682712e-03
   2.4200000e+01   7.4416395e-03
   2.4300000e+01   7.2217058e-03
   2.4400000e+01   7.0082722e-03
   2.4500000e+01   6.8011464e-03
   2.4600000e+01   6.6001422e-03
   2.4700000e+01   6.4050785e-03
   2.4800000e+01   6.2157798e-03
   2.4900000e+01   6.0320758e-03
   2.5000000e+01   5.8538010e-03


==> dat/sir/sir_a09_pmsd00.dat <==
   0.0000000e+00   1.0000004e+00
   1.0000000e-01   1.4536462e+00
   2.0000000e-01   1.7221899e+00
   3.0000000e-01   1.9770272e+00
   4.0000000e-01   2.2314403e+00
   5.0000000e-01   2.4881539e+00
   6.0000000e-01   2.7464923e+00
   7.0000000e-01   3.0043967e+00
   8.0000000e-01   3.2592776e+00
   9.0000000e-01   3.5084538e+00
   1.0000000e+00   3.7493961e+00
   1.1000000e+00   3.9798629e+00
   1.2000000e+00   4.1979681e+00
   1.3000000e+00   4.4022065e+00
   1.4000000e+00   4.5914494e+00
   1.5000000e+00   4.7649232e+00
   1.6000000e+00   4.9221753e+00
   1.7000000e+00   5.0630356e+00
   1.8000000e+00   5.1875748e+00
   1.9000000e+00   5.2960635e+00
   2.0000000e+00   5.3889336e+00
   2.1000000e+00   5.4667432e+00
   2.2000000e+00   5.5301445e+00
   2.3000000e+00   5.5798573e+00
   2.4000000e+00   5.6166457e+00
   2.5000000e+00   5.6412984e+00
   2.6000000e+00   5.6546138e+00
   2.7000000e+00   5.6573868e+00
   2.8000000e+00   5.6503998e+00
   2.9000000e+00   5.6344144e+00
   3.0000000e+00   5.6101669e+00
   3.1000000e+00   5.5783637e+00
   3.2000000e+00   5.5396792e+00
   3.3000000e+00   5.4947540e+00
   3.4000000e+00   5.4441944e+00
   3.5000000e+00   5.3885719e+00
   3.6000000e+00   5.3284240e+00
   3.7000000e+00   5.2642546e+00
   3.8000000e+00   5.1965350e+00
   3.9000000e+00   5.1257051e+00
   4.0000000e+00   5.0521745e+00
   4.1000000e+00   4.9763238e+00
   4.2000000e+00   4.8985061e+00
   4.3000000e+00   4.8190481e+00
   4.4000000e+00   4.7382517e+00
   4.5000000e+00   4.6563952e+00
   4.6000000e+00   4.5737348e+00
   4.7000000e+00   4.4905054e+00
   4.8000000e+00   4.4069225e+00
   4.9000000e+00   4.3231828e+00
   5.0000000e+00   4.2394657e+00
   5.1000000e+00   4.1559342e+00
   5.2000000e+00   4.0727363e+00
   5.3000000e+00   3.9900054e+00
   5.4000000e+00   3.9078619e+00
   5.5000000e+00   3.8264136e+00
   5.6000000e+00   3.7457571e+00
   5.7000000e+00   3.6659779e+00
   5.8000000e+00   3.5871521e+00
   5.9000000e+00   3.5093461e+00
   6.0000000e+00   3.4326181e+00
   6.1000000e+00   3.3570185e+00
   6.2000000e+00   3.2825905e+00
   6.3000000e+00   3.2093704e+00
   6.4000000e+00   3.1373886e+00
   6.5000000e+00   3.0666700e+00
   6.6000000e+00   2.9972342e+00
   6.7000000e+00   2.9290961e+00
   6.8000000e+00   2.8622665e+00
   6.9000000e+00   2.7967521e+00
   7.0000000e+00   2.7325564e+00
   7.1000000e+00   2.6696794e+00
   7.2000000e+00   2.6081183e+00
   7.3000000e+00   2.5478678e+00
   7.4000000e+00   2.4889201e+00
   7.5000000e+00   2.4312655e+00
   7.6000000e+00   2.3748924e+00
   7.7000000e+00   2.3197874e+00
   7.8000000e+00   2.2659358e+00
   7.9000000e+00   2.2133215e+00
   8.0000000e+00   2.1619275e+00
   8.1000000e+00   2.1117357e+00
   8.2000000e+00   2.0627270e+00
   8.3000000e+00   2.0148818e+00
   8.4000000e+00   1.9681801e+00
   8.5000000e+00   1.9226010e+00
   8.6000000e+00   1.8781235e+00
   8.7000000e+00   1.8347262e+00
   8.8000000e+00   1.7923876e+00
   8.9000000e+00   1.7510858e+00
   9.0000000e+00   1.7107992e+00
   9.1000000e+00   1.6715059e+00
   9.2000000e+00   1.6331841e+00
   9.3000000e+00   1.5958121e+00
   9.4000000e+00   1.5593683e+00
   9.5000000e+00   1.5238313e+00
   9.6000000e+00   1.4891799e+00
   9.7000000e+00   1.4553930e+00
   9.8000000e+00   1.4224499e+00
   9.9000000e+00   1.3903302e+00
   1.0000000e+01   1.3590137e+00
   1.0100000e+01   1.3284804e+00
   1.0200000e+01   1.2987109e+00
   1.0300000e+01   1.2696859e+00
   1.0400000e+01   1.2413866e+00
   1.0500000e+01   1.2137945e+00
   1.0600000e+01   1.1868914e+00
   1.0700000e+01   1.1606597e+00
   1.0800000e+01   1.1350818e+00
   1.0900000e+01   1.1101408e+00
   1.1000000e+01   1.0858200e+00
   1.1100000e+01   1.0621032e+00
   1.1200000e+01   1.0389744e+00
   1.1300000e+01   1.0164182e+00
   1.1400000e+01   9.9441940e-01
   1.1500000e+01   9.7296318e-01
   1.1600000e+01   9.5203514e-01
   1.1700000e+01   9.3162123e-01
   1.1800000e+01   9.1170774e-01
   1.1900000e+01   8.9228131e-01
   1.2000000e+01   8.7332893e-01
   1.2100000e+01   8.5483794e-01
   1.2200000e+01   8.3679599e-01
   1.2300000e+01   8.1919107e-01
   1.2400000e+01   8.0201149e-01
   1.2500000e+01   7.8524586e-01
   1.2600000e+01   7.6888312e-01
   1.2700000e+01   7.5291251e-01
   1.2800000e+01   7.3732353e-01
   1.2900000e+01   7.2210601e-01
   1.3000000e+01   7.0725004e-01
   1.3100000e+01   6.9274599e-01
   1.3200000e+01   6.7858449e-01
   1.3300000e+01   6.6475643e-01
   1.3400000e+01   6.5125297e-01
   1.3500000e+01   6.3806551e-01
   1.3600000e+01   6.2518569e-01
   1.3700000e+01   6.1260537e-01
   1.3800000e+01   6.0031667e-01
   1.3900000e+01   5.8831191e-01
   1.4000000e+01   5.7658363e-01
   1.4100000e+01   5.6512460e-01
   1.4200000e+01   5.5392776e-01
   1.4300000e+01   5.4298629e-01
   1.4400000e+01   5.3229353e-01
   1.4500000e+01   5.2184302e-01
   1.4600000e+01   5.1162849e-01
   1.4700000e+01   5.0164385e-01
   1.4800000e+01   4.9188316e-01
   1.4900000e+01   4.8234067e-01
   1.5000000e+01   4.7301079e-01
   1.5100000e+01   4.6388808e-01
   1.5200000e+01   4.5496727e-01
   1.5300000e+01   4.4624320e-01
   1.5400000e+01   4.3771091e-01
   1.5500000e+01   4.2936554e-01
   1.5600000e+01   4.2120238e-01
   1.5700000e+01   4.1321685e-01
   1.5800000e+01   4.0540450e-01
   1.5900000e+01   3.9776101e-01
   1.6000000e+01   3.9028217e-01
   1.6100000e+01   3.8296389e-01
   1.6200000e+01   3.7580221e-01
   1.6300000e+01   3.6879326e-01
   1.6400000e+01   3.6193328e-01
   1.6500000e+01   3.5521862e-01
   1.6600000e+01   3.4864573e-01
   1.6700000e+01   3.4221117e-01
   1.6800000e+01   3.3591156e-01
   1.6900000e+01   3.2974366e-01
   1.7000000e+01   3.2370427e-01
   1.7100000e+01   3.1779032e-01
   1.7200000e+01   3.1199880e-01
   1.7300000e+01   3.0632678e-01
   1.7400000e+01   3.0077143e-01
   1.7500000e+01   2.9532997e-01
   1.7600000e+01   2.8999971e-01
   1.7700000e+01   2.8477804e-01
   1.7800000e+01   2.7966240e-01
   1.7900000e+01   2.7465031e-01
   1.8000000e+01   2.6973937e-01
   1.8100000e+01   2.6492721e-01
   1.8200000e+01   2.6021156e-01
   1.8300000e+01   2.5559018e-01
   1.8400000e+01   2.5106090e-01
   1.8500000e+01   2.4662162e-01
   1.8600000e+01   2.4227028e-01
   1.8700000e+01   2.3800487e-01
   1.8800000e+01   2.3382345e-01
   1.8900000e+01   2.2972412e-01
   1.9000000e+01   2.2570502e-01
   1.9100000e+01   2.2176436e-01
   1.9200000e+01   2.1790038e-01
   1.9300000e+01   2.1411136e-01
   1.9400000e+01   2.1039565e-01
   1.9500000e+01   2.0675161e-01
   1.9600000e+01   2.0317767e-01
   1.9700000e+01   1.9967228e-01
   1.9800000e+01   1.9623393e-01
   1.9900000e+01   1.9286117e-01
   2.0000000e+01   1.8955257e-01
   2.0100000e+01   1.8630672e-01
   2.0200000e+01   1.8312228e-01
   2.0300000e+01   1.7999791e-01
   2.0400000e+01   1.7693233e-01
   2.0500000e+01   1.7392427e-01
   2.0600000e+01   1.7097252e-01
   2.0700000e+01   1.6807586e-01
   2.0800000e+01   1.6523313e-01
   2.0900000e+01   1.6244319e-01
   2.1000000e+01   1.5970493e-01
   2.1100000e+01   1.5701725e-01
   2.1200000e+01   1.5437911e-01
   2.1300000e+01   1.5178946e-01
   2.1400000e+01   1.4924731e-01
   2.1500000e+01   1.4675165e-01
   2.1600000e+01   1.4430154e-01
   2.1700000e+01   1.4189602e-01
   2.1800000e+01   1.3953420e-01
   2.1900000e+01   1.3721516e-01
   2.2000000e+01   1.3493804e-01
   2.2100000e+01   1.3270198e-01
   2.2200000e+01   1.3050616e-01
   2.2300000e+01   1.2834974e-01
   2.2400000e+01   1.2623195e-01
   2.2500000e+01   1.2415201e-01
   2.2600000e+01   1.2210915e-01
   2.2700000e+01   1.2010263e-01
   2.2800000e+01   1.1813174e-01
   2.2900000e+01   1.1619575e-01
   2.3000000e+01   1.1429399e-01
   2.3100000e+01   1.1242577e-01
   2.3200000e+01   1.1059044e-01
   2.3300000e+01   1.0878734e-01
   2.3400000e+01   1.0701585e-01
   2.3500000e+01   1.0527535e-01
   2.3600000e+01   1.0356523e-01
   2.3700000e+01   1.0188492e-01
   2.3800000e+01   1.0023382e-01
   2.3900000e+01   9.8611377e-02
   2.4000000e+01   9.7017038e-02
   2.4100000e+01   9.5450263e-02
   2.4200000e+01   9.3910524e-02
   2.4300000e+01   9.2397306e-02
   2.4400000e+01   9.0910102e-02
   2.4500000e+01   8.9448420e-02
   2.4600000e+01   8.8011775e-02
   2.4700000e+01   8.6599695e-02
   2.4800000e+01   8.5211717e-02
   2.4900000e+01   8.3847387e-02
   2.5000000e+01   8.2506263e-02
   2.5000000e+01  -7.0798661e-02
   2.4900000e+01  -7.1783236e-02
   2.4800000e+01  -7.2780157e-02
   2.4700000e+01  -7.3789538e-02
   2.4600000e+01  -7.4811491e-02
   2.4500000e+01  -7.5846127e-02
   2.4400000e+01  -7.6893558e-02
   2.4300000e+01  -7.7953894e-02
   2.4200000e+01  -7.9027245e-02
   2.4100000e+01  -8.0113720e-02
   2.4000000e+01  -8.1213428e-02
   2.3900000e+01  -8.2326475e-02
   2.3800000e+01  -8.3452969e-02
   2.3700000e+01  -8.4593014e-02
   2.3600000e+01  -8.5746715e-02
   2.3500000e+01  -8.6914174e-02
   2.3400000e+01  -8.8095494e-02
   2.3300000e+01  -8.9290773e-02
   2.3200000e+01  -9.0500111e-02
   2.3100000e+01  -9.1723605e-02
   2.3000000e+01  -9.2961349e-02
   2.2900000e+01  -9.4213436e-02
   2.2800000e+01  -9.5479959e-02
   2.2700000e+01  -9.6761006e-02
   2.2600000e+01  -9.8056663e-02
   2.2500000e+01  -9.9367016e-02
   2.2400000e+01  -1.0069215e-01
   2.2300000e+01  -1.0203213e-01
   2.2200000e+01  -1.0338705e-01
   2.2100000e+01  -1.0475698e-01
   2.2000000e+01  -1.0614199e-01
   2.1900000e+01  -1.0754214e-01
   2.1800000e+01  -1.0895750e-01
   2.1700000e+01  -1.1038813e-01
   2.1600000e+01  -1.1183408e-01
   2.1500000e+01  -1.1329541e-01
   2.1400000e+01  -1.1477218e-01
   2.1300000e+01  -1.1626441e-01
   2.1200000e+01  -1.1777216e-01
   2.1100000e+01  -1.1929545e-01
   2.1000000e+01  -1.2083433e-01
   2.0900000e+01  -1.2238881e-01
   2.0800000e+01  -1.2395891e-01
   2.0700000e+01  -1.2554465e-01
   2.0600000e+01  -1.2714604e-01
   2.0500000e+01  -1.2876309e-01
   2.0400000e+01  -1.3039578e-01
   2.0300000e+01  -1.3204411e-01
   2.0200000e+01  -1.3370807e-01
   2.0100000e+01  -1.3538763e-01
   2.0000000e+01  -1.3708276e-01
   1.9900000e+01  -1.3879343e-01
   1.9800000e+01  -1.4051959e-01
   1.9700000e+01  -1.4226118e-01
   1.9600000e+01  -1.4401814e-01
   1.9500000e+01  -1.4579041e-01
   1.9400000e+01  -1.4757791e-01
   1.9300000e+01  -1.4938055e-01
   1.9200000e+01  -1.5119822e-01
   1.9100000e+01  -1.5303083e-01
   1.9000000e+01  -1.5487825e-01
   1.8900000e+01  -1.5674036e-01
   1.8800000e+01  -1.5861702e-01
   1.8700000e+01  -1.6050807e-01
   1.8600000e+01  -1.6241336e-01
   1.8500000e+01  -1.6433271e-01
   1.8400000e+01  -1.6626594e-01
   1.8300000e+01  -1.6821284e-01
   1.8200000e+01  -1.7017320e-01
   1.8100000e+01  -1.7214680e-01
   1.8000000e+01  -1.7413340e-01
   1.7900000e+01  -1.7613273e-01
   1.7800000e+01  -1.7814454e-01
   1.7700000e+01  -1.8016853e-01
   1.7600000e+01  -1.8220441e-01
   1.7500000e+01  -1.8425186e-01
   1.7400000e+01  -1.8631053e-01
   1.7300000e+01  -1.8838009e-01
   1.7200000e+01  -1.9046015e-01
   1.7100000e+01  -1.9255034e-01
   1.7000000e+01  -1.9465024e-01
   1.6900000e+01  -1.9675943e-01
   1.6800000e+01  -1.9887745e-01
   1.6700000e+01  -2.0100385e-01
   1.6600000e+01  -2.0313813e-01
   1.6500000e+01  -2.0527978e-01
   1.6400000e+01  -2.0742827e-01
   1.6300000e+01  -2.0958303e-01
   1.6200000e+01  -2.1174350e-01
   1.6100000e+01  -2.1390906e-01
   1.6000000e+01  -2.1607907e-01
   1.5900000e+01  -2.1825290e-01
   1.5800000e+01  -2.2042984e-01
   1.5700000e+01  -2.2260919e-01
   1.5600000e+01  -2.2479022e-01
   1.5500000e+01  -2.2697214e-01
   1.5400000e+01  -2.2915417e-01
   1.5300000e+01  -2.3133546e-01
   1.5200000e+01  -2.3351517e-01
   1.5100000e+01  -2.3569240e-01
   1.5000000e+01  -2.3786622e-01
   1.4900000e+01  -2.4003567e-01
   1.4800000e+01  -2.4219975e-01
   1.4700000e+01  -2.4435743e-01
   1.4600000e+01  -2.4650764e-01
   1.4500000e+01  -2.4864926e-01
   1.4400000e+01  -2.5078115e-01
   1.4300000e+01  -2.5290211e-01
   1.4200000e+01  -2.5501092e-01
   1.4100000e+01  -2.5710629e-01
   1.4000000e+01  -2.5918691e-01
   1.3900000e+01  -2.6125140e-01
   1.3800000e+01  -2.6329835e-01
   1.3700000e+01  -2.6532629e-01
   1.3600000e+01  -2.6733370e-01
   1.3500000e+01  -2.6931902e-01
   1.3400000e+01  -2.7128061e-01
   1.3300000e+01  -2.7321681e-01
   1.3200000e+01  -2.7512586e-01
   1.3100000e+01  -2.7700597e-01
   1.3000000e+01  -2.7885527e-01
   1.2900000e+01  -2.8067184e-01
   1.2800000e+01  -2.8245367e-01
   1.2700000e+01  -2.8419871e-01
   1.2600000e+01  -2.8590480e-01
   1.2500000e+01  -2.8756974e-01
   1.2400000e+01  -2.8919123e-01
   1.2300000e+01  -2.9076690e-01
   1.2200000e+01  -2.9229427e-01
   1.2100000e+01  -2.9377080e-01
   1.2000000e+01  -2.9519385e-01
   1.1900000e+01  -2.9656067e-01
   1.1800000e+01  -2.9786841e-01
   1.1700000e+01  -2.9911413e-01
   1.1600000e+01  -3.0029477e-01
   1.1500000e+01  -3.0140715e-01
   1.1400000e+01  -3.0244797e-01
   1.1300000e+01  -3.0341381e-01
   1.1200000e+01  -3.0430111e-01
   1.1100000e+01  -3.0510617e-01
   1.1000000e+01  -3.0582516e-01
   1.0900000e+01  -3.0645406e-01
   1.0800000e+01  -3.0698873e-01
   1.0700000e+01  -3.0742485e-01
   1.0600000e+01  -3.0775790e-01
   1.0500000e+01  -3.0798322e-01
   1.0400000e+01  -3.0809590e-01
   1.0300000e+01  -3.0809088e-01
   1.0200000e+01  -3.0796285e-01
   1.0100000e+01  -3.0770630e-01
   1.0000000e+01  -3.0731548e-01
   9.9000000e+00  -3.0678439e-01
   9.8000000e+00  -3.0610677e-01
   9.7000000e+00  -3.0527610e-01
   9.6000000e+00  -3.0428560e-01
   9.5000000e+00  -3.0312817e-01
   9.4000000e+00  -3.0179642e-01
   9.3000000e+00  -3.0028264e-01
   9.2000000e+00  -2.9857880e-01
   9.1000000e+00  -2.9667654e-01
   9.0000000e+00  -2.9456712e-01
   8.9000000e+00  -2.9224147e-01
   8.8000000e+00  -2.8969013e-01
   8.7000000e+00  -2.8690325e-01
   8.6000000e+00  -2.8387061e-01
   8.5000000e+00  -2.8058158e-01
   8.4000000e+00  -2.7702511e-01
   8.3000000e+00  -2.7318977e-01
   8.2000000e+00  -2.6906367e-01
   8.1000000e+00  -2.6463457e-01
   8.0000000e+00  -2.5988977e-01
   7.9000000e+00  -2.5481618e-01
   7.8000000e+00  -2.4940035e-01
   7.7000000e+00  -2.4362841e-01
   7.6000000e+00  -2.3748617e-01
   7.5000000e+00  -2.3095911e-01
   7.4000000e+00  -2.2403242e-01
   7.3000000e+00  -2.1669105e-01
   7.2000000e+00  -2.0891977e-01
   7.1000000e+00  -2.0070322e-01
   7.0000000e+00  -1.9202598e-01
   6.9000000e+00  -1.8287270e-01
   6.8000000e+00  -1.7322817e-01
   6.7000000e+00  -1.6307746e-01
   6.6000000e+00  -1.5240604e-01
   6.5000000e+00  -1.4119997e-01
   6.4000000e+00  -1.2944608e-01
   6.3000000e+00  -1.1713215e-01
   6.2000000e+00  -1.0424719e-01
   6.1000000e+00  -9.0781686e-02
   6.0000000e+00  -7.6727878e-02
   5.9000000e+00  -6.2080131e-02
   5.8000000e+00  -4.6835282e-02
   5.7000000e+00  -3.0993050e-02
   5.6000000e+00  -1.4556488e-02
   5.5000000e+00   2.4675291e-03
   5.4000000e+00   2.0067770e-02
   5.3000000e+00   3.8228070e-02
   5.2000000e+00   5.6926708e-02
   5.1000000e+00   7.6135750e-02
   5.0000000e+00   9.5820342e-02
   4.9000000e+00   1.1593798e-01
   4.8000000e+00   1.3643774e-01
   4.7000000e+00   1.5725952e-01
   4.6000000e+00   1.7833322e-01
   4.5000000e+00   1.9957802e-01
   4.4000000e+00   2.2090158e-01
   4.3000000e+00   2.4219941e-01
   4.2000000e+00   2.6335427e-01
   4.1000000e+00   2.8423569e-01
   4.0000000e+00   3.0469972e-01
   3.9000000e+00   3.2458884e-01
   3.8000000e+00   3.4373223e-01
   3.7000000e+00   3.6194637e-01
   3.6000000e+00   3.7903606e-01
   3.5000000e+00   3.9479604e-01
   3.4000000e+00   4.0901316e-01
   3.3000000e+00   4.2146933e-01
   3.2000000e+00   4.3194531e-01
   3.1000000e+00   4.4022531e-01
   3.0000000e+00   4.4610279e-01
   2.9000000e+00   4.4938714e-01
   2.8000000e+00   4.4991165e-01
   2.7000000e+00   4.4754249e-01
   2.6000000e+00   4.4218886e-01
   2.5000000e+00   4.3381402e-01
   2.4000000e+00   4.2244709e-01
   2.3000000e+00   4.0819534e-01
   2.2000000e+00   3.9125640e-01
   2.1000000e+00   3.7192994e-01
   2.0000000e+00   3.5062798e-01
   1.9000000e+00   3.2788301e-01
   1.8000000e+00   3.0435275e-01
   1.7000000e+00   2.8082045e-01
   1.6000000e+00   2.5818921e-01
   1.5000000e+00   2.3746917e-01
   1.4000000e+00   2.1975594e-01
   1.3000000e+00   2.0619950e-01
   1.2000000e+00   1.9796272e-01
   1.1000000e+00   1.9616992e-01
   1.0000000e+00   2.0184723e-01
   9.0000000e-01   2.1585877e-01
   8.0000000e-01   2.3884665e-01
   7.0000000e-01   2.7118868e-01
   6.0000000e-01   3.1299841e-01
   5.0000000e-01   3.6421316e-01
   4.0000000e-01   4.2486320e-01
   3.0000000e-01   4.9575321e-01
   2.0000000e-01   5.8031995e-01
   1.0000000e-01   6.9165970e-01
   0.0000000e+00   9.9999961e-01


==> dat/sir/sir_chain08_isd.dat <==
 0.000    0.000005689932
 0.100    0.358711862265
 0.200    0.504753849808
 0.300    0.615135414444
 0.400    0.706798866238
 0.500    0.786325615826
 0.600    0.857092316933
 0.700    0.921100651145
 0.800    0.979648880259
 0.900    1.033632486981
 1.000    1.083697365846
 1.100    1.130325413502
 1.200    1.173885786957
 1.300    1.214667322432
 1.400    1.252899969491
 1.500    1.288769498145
 1.600    1.322427915033
 1.700    1.354001046211
 1.800    1.383594191222
 1.900    1.411296428301
 2.000    1.437183952247
 2.100    1.461322702440
 2.200    1.483770458459
 2.300    1.504578528086
 2.400    1.523793117317
 2.500    1.541456447927
 2.600    1.557607671636
 2.700    1.572283618024
 2.800    1.585519405210
 2.900    1.597348936202
 3.000    1.607805299348
 3.100    1.616921088067
 3.200    1.624728652403
 3.300    1.631260293036
 3.400    1.636548406689
 3.500    1.640625590726
 3.600    1.643524713454
 3.700    1.645278955969
 3.800    1.645921830399
 3.900    1.645487178866
 4.000    1.644009156808
 4.100    1.641522203858
 4.200    1.638061004967
 4.300    1.633660444109
 4.400    1.628355552476
 4.500    1.622181452895
 4.600    1.615173301780
 4.700    1.607366229822
 4.800    1.598795282327
 4.900    1.589495360017
 5.000    1.579501160901
 5.100    1.568847123703
 5.200    1.557567373301
 5.300    1.545695668405
 5.400    1.533265351785
 5.500    1.520309303147
 5.600    1.506859894835
 5.700    1.492948950423
 5.800    1.478607706209
 5.900    1.463866775666
 6.000    1.448756116862
 6.100    1.433305002759
 6.200    1.417541994429
 6.300    1.401494917097
 6.400    1.385190838973
 6.500    1.368656052784
 6.600    1.351916059987
 6.700    1.334995557528
 6.800    1.317918427100
 6.900    1.300707726816
 7.000    1.283385685187
 7.100    1.265973697363
 7.200    1.248492323456
 7.300    1.230961288983
 7.400    1.213399487163
 7.500    1.195824983133
 7.600    1.178255019894
 7.700    1.160706025862
 7.800    1.143193624010
 7.900    1.125732642433
 8.000    1.108337126231
 8.100    1.091020350678
 8.200    1.073794835472
 8.300    1.056672360063
 8.400    1.039663979885
 8.500    1.022780043503
 8.600    1.006030210346
 8.700    0.989423469333
 8.800    0.972968157819
 8.900    0.956671981232
 9.000    0.940542032962
 9.100    0.924584814578
 9.200    0.908806256423
 9.300    0.893211738196
 9.400    0.877806109750
 9.500    0.862593711876
 9.600    0.847578397051
 9.700    0.832763550081
 9.800    0.818152108859
 9.900    0.803746584385
10.000    0.789549081060
10.100    0.775561316558
10.200    0.761784641292
10.300    0.748220057550
10.400    0.734868238196
10.500    0.721729545358
10.600    0.708804048000
10.700    0.696091539557
10.800    0.683591554946
10.900    0.671303387068
11.000    0.659226102748
11.100    0.647358558276
11.200    0.635699414349
11.300    0.624247150498
11.400    0.613000079186
11.500    0.601956358448
11.600    0.591114005871
11.700    0.580470909860
11.800    0.570024841742
11.900    0.559773467384
12.000    0.549714357275
12.100    0.539844997257
12.200    0.530162797819
12.300    0.520665103484
12.400    0.511349201625
12.500    0.502212330701
12.600    0.493251687881
12.700    0.484464436432
12.800    0.475847712761
12.900    0.467398632845
13.000    0.459114298275
13.100    0.450991801968
13.200    0.443028233372
13.300    0.435220683382
13.400    0.427566249676
13.500    0.420062039306
13.600    0.412705174446
13.700    0.405492794880
13.800    0.398422061378
13.900    0.391490159090
14.000    0.384694300650
14.100    0.378031727551
14.200    0.371499713390
14.300    0.365095565465
14.400    0.358816626611
14.500    0.352660277108
14.600    0.346623935616
14.700    0.340705060779
14.800    0.334901152165
14.900    0.329209751086
15.000    0.323628441382
15.100    0.318154849997
15.200    0.312786647516
15.300    0.307521548527
15.400    0.302357311894
15.500    0.297291740725
15.600    0.292322682429
15.700    0.287448028818
15.800    0.282665715803
15.900    0.277973723045
16.000    0.273370074312
16.100    0.268852836548
16.200    0.264420119521
16.300    0.260070075301
16.400    0.255800898445
16.500    0.251610824085
16.600    0.247498129031
16.700    0.243461130121
16.800    0.239498183640
16.900    0.235607684716
17.000    0.231788066944
17.100    0.228037801537
17.200    0.224355396342
17.300    0.220739395621
17.400    0.217188378930
17.500    0.213700960415
17.600    0.210275788106
17.700    0.206911543293
17.800    0.203606939770
17.900    0.200360722731
18.000    0.197171668626
18.100    0.194038584072
18.200    0.190960305145
18.300    0.187935696669
18.400    0.184963651006
18.500    0.182043090420
18.600    0.179172959493
18.700    0.176352231535
18.800    0.173579904960
18.900    0.170855002647
19.000    0.168176571316
19.100    0.165543680907
19.200    0.162955423490
19.300    0.160410916288
19.400    0.157909293441
19.500    0.155449712573
19.600    0.153031351539
19.700    0.150653407881
19.800    0.148315098298
19.900    0.146015658125
20.000    0.143754340825
20.100    0.141530418012
20.200    0.139343177872
20.300    0.137191925331
20.400    0.135075981905
20.500    0.132994684843
20.600    0.130947386692
20.700    0.128933454880
20.800    0.126952271307
20.900    0.125003232010
21.000    0.123085746981
21.100    0.121199239017
21.200    0.119343144236
21.300    0.117516911345
21.400    0.115720001280
21.500    0.113951886882
21.600    0.112212052562
21.700    0.110499993987
21.800    0.108815217620
21.900    0.107157240522
22.000    0.105525590673
22.100    0.103919805854
22.200    0.102339433651
22.300    0.100784031200
22.400    0.099253164926
22.500    0.097746410305
22.600    0.096263351618
22.700    0.094803581166
22.800    0.093366701254
22.900    0.091952320389
23.000    0.090560055986
23.100    0.089189533157
23.200    0.087840384517
23.300    0.086512249993
23.400    0.085204776645
23.500    0.083917618483
23.600    0.082650436300
23.700    0.081402896951
23.800    0.080174674767
23.900    0.078965449600
24.000    0.077774907823
24.100    0.076602741787
24.200    0.075448649686
24.300    0.074312335408
24.400    0.073193508409
24.500    0.072091883579
24.600    0.071007181111
24.700    0.069939126084
24.800    0.068887449257
24.900    0.067851885648
25.000    0.066832175700


==> dat/sir/sir_chain08_mean00.dat <==
0.000 1.0000000
0.100 1.0674901
0.200 1.1301174
0.300 1.1881105
0.400 1.2416886
0.500 1.2910619
0.600 1.3364321
0.700 1.3779925
0.800 1.4159284
0.900 1.4504170
1.000 1.4816279
1.100 1.5097234
1.200 1.5348583
1.300 1.5571802
1.400 1.5768300
1.500 1.5939416
1.600 1.6086424
1.700 1.6210537
1.800 1.6312905
1.900 1.6394619
2.000 1.6456717
2.100 1.6500183
2.200 1.6525949
2.300 1.6534904
2.400 1.6527890
2.500 1.6505709
2.600 1.6469126
2.700 1.6418869
2.800 1.6355636
2.900 1.6280093
3.000 1.6192880
3.100 1.6094613
3.200 1.5985884
3.300 1.5867265
3.400 1.5739308
3.500 1.5602549
3.600 1.5457508
3.700 1.5304689
3.800 1.5144584
3.900 1.4977671
4.000 1.4804417
4.100 1.4625275
4.200 1.4440691
4.300 1.4251096
4.400 1.4056912
4.500 1.3858551
4.600 1.3656414
4.700 1.3450892
4.800 1.3242363
4.900 1.3031198
5.000 1.2817755
5.100 1.2602379
5.200 1.2385408
5.300 1.2167165
5.400 1.1947964
5.500 1.1728106
5.600 1.1507879
5.700 1.1287560
5.800 1.1067416
5.900 1.0847699
6.000 1.0628650
6.100 1.0410497
6.200 1.0193457
6.300 0.9977734
6.400 0.9763521
6.500 0.9550999
6.600 0.9340337
6.700 0.9131692
6.800 0.8925211
6.900 0.8721029
7.000 0.8519270
7.100 0.8320049
7.200 0.8123469
7.300 0.7929626
7.400 0.7738602
7.500 0.7550474
7.600 0.7365309
7.700 0.7183164
7.800 0.7004089
7.900 0.6828127
8.000 0.6655313
8.100 0.6485674
8.200 0.6319232
8.300 0.6156001
8.400 0.5995992
8.500 0.5839206
8.600 0.5685643
8.700 0.5535296
8.800 0.5388154
8.900 0.5244201
9.000 0.5103418
9.100 0.4965781
9.200 0.4831265
9.300 0.4699840
9.400 0.4571474
9.500 0.4446132
9.600 0.4323776
9.700 0.4204368
9.800 0.4087867
9.900 0.3974229
10.000 0.3863412
10.100 0.3755368
10.200 0.3650052
10.300 0.3547417
10.400 0.3447414
10.500 0.3349994
10.600 0.3255108
10.700 0.3162706
10.800 0.3072739
10.900 0.2985157
11.000 0.2899909
11.100 0.2816945
11.200 0.2736215
11.300 0.2657671
11.400 0.2581262
11.500 0.2506940
11.600 0.2434656
11.700 0.2364363
11.800 0.2296012
11.900 0.2229556
12.000 0.2164950
12.100 0.2102148
12.200 0.2041105
12.300 0.1981776
12.400 0.1924118
12.500 0.1868088
12.600 0.1813645
12.700 0.1760746
12.800 0.1709352
12.900 0.1659422
13.000 0.1610919
13.100 0.1563803
13.200 0.1518037
13.300 0.1473586
13.400 0.1430413
13.500 0.1388483
13.600 0.1347764
13.700 0.1308220
13.800 0.1269820
13.900 0.1232532
14.000 0.1196325
14.100 0.1161169
14.200 0.1127035
14.300 0.1093893
14.400 0.1061716
14.500 0.1030477
14.600 0.1000149
14.700 0.0970706
14.800 0.0942122
14.900 0.0914374
15.000 0.0887438
15.100 0.0861290
15.200 0.0835908
15.300 0.0811269
15.400 0.0787353
15.500 0.0764137
15.600 0.0741604
15.700 0.0719731
15.800 0.0698501
15.900 0.0677895
16.000 0.0657894
16.100 0.0638481
16.200 0.0619639
16.300 0.0601352
16.400 0.0583603
16.500 0.0566376
16.600 0.0549656
16.700 0.0533428
16.800 0.0517679
16.900 0.0502394
17.000 0.0487559
17.100 0.0473161
17.200 0.0459188
17.300 0.0445626
17.400 0.0432465
17.500 0.0419692
17.600 0.0407295
17.700 0.0395264
17.800 0.0383588
17.900 0.0372257
18.000 0.0361260
18.100 0.0350588
18.200 0.0340230
18.300 0.0330178
18.400 0.0320423
18.500 0.0310956
18.600 0.0301769
18.700 0.0292853
18.800 0.0284200
18.900 0.0275803
19.000 0.0267653
19.100 0.0259744
19.200 0.0252069
19.300 0.0244621
19.400 0.0237392
19.500 0.0230378
19.600 0.0223570
19.700 0.0216963
19.800 0.0210552
19.900 0.0204330
20.000 0.0198292
20.100 0.0192432
20.200 0.0186745
20.300 0.0181226
20.400 0.0175871
20.500 0.0170673
20.600 0.0165630
20.700 0.0160735
20.800 0.0155985
20.900 0.0151375
21.000 0.0146901
21.100 0.0142560
21.200 0.0138347
21.300 0.0134258
21.400 0.0130290
21.500 0.0126440
21.600 0.0122703
21.700 0.0119077
21.800 0.0115558
21.900 0.0112143
22.000 0.0108828
22.100 0.0105612
22.200 0.0102491
22.300 0.0099462
22.400 0.0096522
22.500 0.0093670
22.600 0.0090901
22.700 0.0088215
22.800 0.0085608
22.900 0.0083078
23.000 0.0080622
23.100 0.0078240
23.200 0.0075927
23.300 0.0073683
23.400 0.0071506
23.500 0.0069392
23.600 0.0067342
23.700 0.0065351
23.800 0.0063420
23.900 0.0061546
24.000 0.0059727
24.100 0.0057962
24.200 0.0056249
24.300 0.0054586
24.400 0.0052973
24.500 0.0051407
24.600 0.0049888
24.700 0.0048414
24.800 0.0046983
24.900 0.0045594
25.000 0.0044247


==> dat/sir/sir_chain08_means.dat <==
 0.000 1.0000000 0.000005689932
 0.100 1.0674901 0.358711862265
 0.200 1.1301174 0.504753849808
 0.300 1.1881105 0.615135414444
 0.400 1.2416886 0.706798866238
 0.500 1.2910619 0.786325615826
 0.600 1.3364321 0.857092316933
 0.700 1.3779925 0.921100651145
 0.800 1.4159284 0.979648880259
 0.900 1.4504170 1.033632486981
 1.000 1.4816279 1.083697365846
 1.100 1.5097234 1.130325413502
 1.200 1.5348583 1.173885786957
 1.300 1.5571802 1.214667322432
 1.400 1.5768300 1.252899969491
 1.500 1.5939416 1.288769498145
 1.600 1.6086424 1.322427915033
 1.700 1.6210537 1.354001046211
 1.800 1.6312905 1.383594191222
 1.900 1.6394619 1.411296428301
 2.000 1.6456717 1.437183952247
 2.100 1.6500183 1.461322702440
 2.200 1.6525949 1.483770458459
 2.300 1.6534904 1.504578528086
 2.400 1.6527890 1.523793117317
 2.500 1.6505709 1.541456447927
 2.600 1.6469126 1.557607671636
 2.700 1.6418869 1.572283618024
 2.800 1.6355636 1.585519405210
 2.900 1.6280093 1.597348936202
 3.000 1.6192880 1.607805299348
 3.100 1.6094613 1.616921088067
 3.200 1.5985884 1.624728652403
 3.300 1.5867265 1.631260293036
 3.400 1.5739308 1.636548406689
 3.500 1.5602549 1.640625590726
 3.600 1.5457508 1.643524713454
 3.700 1.5304689 1.645278955969
 3.800 1.5144584 1.645921830399
 3.900 1.4977671 1.645487178866
 4.000 1.4804417 1.644009156808
 4.100 1.4625275 1.641522203858
 4.200 1.4440691 1.638061004967
 4.300 1.4251096 1.633660444109
 4.400 1.4056912 1.628355552476
 4.500 1.3858551 1.622181452895
 4.600 1.3656414 1.615173301780
 4.700 1.3450892 1.607366229822
 4.800 1.3242363 1.598795282327
 4.900 1.3031198 1.589495360017
 5.000 1.2817755 1.579501160901
 5.100 1.2602379 1.568847123703
 5.200 1.2385408 1.557567373301
 5.300 1.2167165 1.545695668405
 5.400 1.1947964 1.533265351785
 5.500 1.1728106 1.520309303147
 5.600 1.1507879 1.506859894835
 5.700 1.1287560 1.492948950423
 5.800 1.1067416 1.478607706209
 5.900 1.0847699 1.463866775666
 6.000 1.0628650 1.448756116862
 6.100 1.0410497 1.433305002759
 6.200 1.0193457 1.417541994429
 6.300 0.9977734 1.401494917097
 6.400 0.9763521 1.385190838973
 6.500 0.9550999 1.368656052784
 6.600 0.9340337 1.351916059987
 6.700 0.9131692 1.334995557528
 6.800 0.8925211 1.317918427100
 6.900 0.8721029 1.300707726816
 7.000 0.8519270 1.283385685187
 7.100 0.8320049 1.265973697363
 7.200 0.8123469 1.248492323456
 7.300 0.7929626 1.230961288983
 7.400 0.7738602 1.213399487163
 7.500 0.7550474 1.195824983133
 7.600 0.7365309 1.178255019894
 7.700 0.7183164 1.160706025862
 7.800 0.7004089 1.143193624010
 7.900 0.6828127 1.125732642433
 8.000 0.6655313 1.108337126231
 8.100 0.6485674 1.091020350678
 8.200 0.6319232 1.073794835472
 8.300 0.6156001 1.056672360063
 8.400 0.5995992 1.039663979885
 8.500 0.5839206 1.022780043503
 8.600 0.5685643 1.006030210346
 8.700 0.5535296 0.989423469333
 8.800 0.5388154 0.972968157819
 8.900 0.5244201 0.956671981232
 9.000 0.5103418 0.940542032962
 9.100 0.4965781 0.924584814578
 9.200 0.4831265 0.908806256423
 9.300 0.4699840 0.893211738196
 9.400 0.4571474 0.877806109750
 9.500 0.4446132 0.862593711876
 9.600 0.4323776 0.847578397051
 9.700 0.4204368 0.832763550081
 9.800 0.4087867 0.818152108859
 9.900 0.3974229 0.803746584385
10.000 0.3863412 0.789549081060
10.100 0.3755368 0.775561316558
10.200 0.3650052 0.761784641292
10.300 0.3547417 0.748220057550
10.400 0.3447414 0.734868238196
10.500 0.3349994 0.721729545358
10.600 0.3255108 0.708804048000
10.700 0.3162706 0.696091539557
10.800 0.3072739 0.683591554946
10.900 0.2985157 0.671303387068
11.000 0.2899909 0.659226102748
11.100 0.2816945 0.647358558276
11.200 0.2736215 0.635699414349
11.300 0.2657671 0.624247150498
11.400 0.2581262 0.613000079186
11.500 0.2506940 0.601956358448
11.600 0.2434656 0.591114005871
11.700 0.2364363 0.580470909860
11.800 0.2296012 0.570024841742
11.900 0.2229556 0.559773467384
12.000 0.2164950 0.549714357275
12.100 0.2102148 0.539844997257
12.200 0.2041105 0.530162797819
12.300 0.1981776 0.520665103484
12.400 0.1924118 0.511349201625
12.500 0.1868088 0.502212330701
12.600 0.1813645 0.493251687881
12.700 0.1760746 0.484464436432
12.800 0.1709352 0.475847712761
12.900 0.1659422 0.467398632845
13.000 0.1610919 0.459114298275
13.100 0.1563803 0.450991801968
13.200 0.1518037 0.443028233372
13.300 0.1473586 0.435220683382
13.400 0.1430413 0.427566249676
13.500 0.1388483 0.420062039306
13.600 0.1347764 0.412705174446
13.700 0.1308220 0.405492794880
13.800 0.1269820 0.398422061378
13.900 0.1232532 0.391490159090
14.000 0.1196325 0.384694300650
14.100 0.1161169 0.378031727551
14.200 0.1127035 0.371499713390
14.300 0.1093893 0.365095565465
14.400 0.1061716 0.358816626611
14.500 0.1030477 0.352660277108
14.600 0.1000149 0.346623935616
14.700 0.0970706 0.340705060779
14.800 0.0942122 0.334901152165
14.900 0.0914374 0.329209751086
15.000 0.0887438 0.323628441382
15.100 0.0861290 0.318154849997
15.200 0.0835908 0.312786647516
15.300 0.0811269 0.307521548527
15.400 0.0787353 0.302357311894
15.500 0.0764137 0.297291740725
15.600 0.0741604 0.292322682429
15.700 0.0719731 0.287448028818
15.800 0.0698501 0.282665715803
15.900 0.0677895 0.277973723045
16.000 0.0657894 0.273370074312
16.100 0.0638481 0.268852836548
16.200 0.0619639 0.264420119521
16.300 0.0601352 0.260070075301
16.400 0.0583603 0.255800898445
16.500 0.0566376 0.251610824085
16.600 0.0549656 0.247498129031
16.700 0.0533428 0.243461130121
16.800 0.0517679 0.239498183640
16.900 0.0502394 0.235607684716
17.000 0.0487559 0.231788066944
17.100 0.0473161 0.228037801537
17.200 0.0459188 0.224355396342
17.300 0.0445626 0.220739395621
17.400 0.0432465 0.217188378930
17.500 0.0419692 0.213700960415
17.600 0.0407295 0.210275788106
17.700 0.0395264 0.206911543293
17.800 0.0383588 0.203606939770
17.900 0.0372257 0.200360722731
18.000 0.0361260 0.197171668626
18.100 0.0350588 0.194038584072
18.200 0.0340230 0.190960305145
18.300 0.0330178 0.187935696669
18.400 0.0320423 0.184963651006
18.500 0.0310956 0.182043090420
18.600 0.0301769 0.179172959493
18.700 0.0292853 0.176352231535
18.800 0.0284200 0.173579904960
18.900 0.0275803 0.170855002647
19.000 0.0267653 0.168176571316
19.100 0.0259744 0.165543680907
19.200 0.0252069 0.162955423490
19.300 0.0244621 0.160410916288
19.400 0.0237392 0.157909293441
19.500 0.0230378 0.155449712573
19.600 0.0223570 0.153031351539
19.700 0.0216963 0.150653407881
19.800 0.0210552 0.148315098298
19.900 0.0204330 0.146015658125
20.000 0.0198292 0.143754340825
20.100 0.0192432 0.141530418012
20.200 0.0186745 0.139343177872
20.300 0.0181226 0.137191925331
20.400 0.0175871 0.135075981905
20.500 0.0170673 0.132994684843
20.600 0.0165630 0.130947386692
20.700 0.0160735 0.128933454880
20.800 0.0155985 0.126952271307
20.900 0.0151375 0.125003232010
21.000 0.0146901 0.123085746981
21.100 0.0142560 0.121199239017
21.200 0.0138347 0.119343144236
21.300 0.0134258 0.117516911345
21.400 0.0130290 0.115720001280
21.500 0.0126440 0.113951886882
21.600 0.0122703 0.112212052562
21.700 0.0119077 0.110499993987
21.800 0.0115558 0.108815217620
21.900 0.0112143 0.107157240522
22.000 0.0108828 0.105525590673
22.100 0.0105612 0.103919805854
22.200 0.0102491 0.102339433651
22.300 0.0099462 0.100784031200
22.400 0.0096522 0.099253164926
22.500 0.0093670 0.097746410305
22.600 0.0090901 0.096263351618
22.700 0.0088215 0.094803581166
22.800 0.0085608 0.093366701254
22.900 0.0083078 0.091952320389
23.000 0.0080622 0.090560055986
23.100 0.0078240 0.089189533157
23.200 0.0075927 0.087840384517
23.300 0.0073683 0.086512249993
23.400 0.0071506 0.085204776645
23.500 0.0069392 0.083917618483
23.600 0.0067342 0.082650436300
23.700 0.0065351 0.081402896951
23.800 0.0063420 0.080174674767
23.900 0.0061546 0.078965449600
24.000 0.0059727 0.077774907823
24.100 0.0057962 0.076602741787
24.200 0.0056249 0.075448649686
24.300 0.0054586 0.074312335408
24.400 0.0052973 0.073193508409
24.500 0.0051407 0.072091883579
24.600 0.0049888 0.071007181111
24.700 0.0048414 0.069939126084
24.800 0.0046983 0.068887449257
24.900 0.0045594 0.067851885648
25.000 0.0044247 0.066832175700


==> dat/sir/sir_chain08_pmsd00.dat <==
0.000 1.00001
0.100 1.4262
0.200 1.63487
0.300 1.80325
0.400 1.94849
0.500 2.07739
0.600 2.19352
0.700 2.29909
0.800 2.39558
0.900 2.48405
1.000 2.56533
1.100 2.64005
1.200 2.70874
1.300 2.77185
1.400 2.82973
1.500 2.88271
1.600 2.93107
1.700 2.97505
1.800 3.01488
1.900 3.05076
2.000 3.08286
2.100 3.11134
2.200 3.13637
2.300 3.15807
2.400 3.17658
2.500 3.19203
2.600 3.20452
2.700 3.21417
2.800 3.22108
2.900 3.22536
3.000 3.22709
3.100 3.22638
3.200 3.22332
3.300 3.21799
3.400 3.21048
3.500 3.20088
3.600 3.18928
3.700 3.17575
3.800 3.16038
3.900 3.14325
4.000 3.12445
4.100 3.10405
4.200 3.08213
4.300 3.05877
4.400 3.03405
4.500 3.00804
4.600 2.98081
4.700 2.95246
4.800 2.92303
4.900 2.89262
5.000 2.86128
5.100 2.82909
5.200 2.79611
5.300 2.76241
5.400 2.72806
5.500 2.69312
5.600 2.65765
5.700 2.6217
5.800 2.58535
5.900 2.54864
6.000 2.51162
6.100 2.47435
6.200 2.43689
6.300 2.39927
6.400 2.36154
6.500 2.32376
6.600 2.28595
6.700 2.24816
6.800 2.21044
6.900 2.17281
7.000 2.13531
7.100 2.09798
7.200 2.06084
7.300 2.02392
7.400 1.98726
7.500 1.95087
7.600 1.91479
7.700 1.87902
7.800 1.8436
7.900 1.80855
8.000 1.77387
8.100 1.73959
8.200 1.70572
8.300 1.67227
8.400 1.63926
8.500 1.6067
8.600 1.57459
8.700 1.54295
8.800 1.51178
8.900 1.48109
9.000 1.45088
9.100 1.42116
9.200 1.39193
9.300 1.3632
9.400 1.33495
9.500 1.30721
9.600 1.27996
9.700 1.2532
9.800 1.22694
9.900 1.20117
10.000 1.17589
10.100 1.1511
10.200 1.12679
10.300 1.10296
10.400 1.07961
10.500 1.05673
10.600 1.03431
10.700 1.01236
10.800 0.990865
10.900 0.969819
11.000 0.949217
11.100 0.929053
11.200 0.909321
11.300 0.890014
11.400 0.871126
11.500 0.85265
11.600 0.83458
11.700 0.816907
11.800 0.799626
11.900 0.782729
12.000 0.766209
12.100 0.75006
12.200 0.734273
12.300 0.718843
12.400 0.703761
12.500 0.689021
12.600 0.674616
12.700 0.660539
12.800 0.646783
12.900 0.633341
13.000 0.620206
13.100 0.607372
13.200 0.594832
13.300 0.582579
13.400 0.570608
13.500 0.55891
13.600 0.547482
13.700 0.536315
13.800 0.525404
13.900 0.514743
14.000 0.504327
14.100 0.494149
14.200 0.484203
14.300 0.474485
14.400 0.464988
14.500 0.455708
14.600 0.446639
14.700 0.437776
14.800 0.429113
14.900 0.420647
15.000 0.412372
15.100 0.404284
15.200 0.396377
15.300 0.388648
15.400 0.381093
15.500 0.373705
15.600 0.366483
15.700 0.359421
15.800 0.352516
15.900 0.345763
16.000 0.339159
16.100 0.332701
16.200 0.326384
16.300 0.320205
16.400 0.314161
16.500 0.308248
16.600 0.302464
16.700 0.296804
16.800 0.291266
16.900 0.285847
17.000 0.280544
17.100 0.275354
17.200 0.270274
17.300 0.265302
17.400 0.260435
17.500 0.25567
17.600 0.251005
17.700 0.246438
17.800 0.241966
17.900 0.237586
18.000 0.233298
18.100 0.229097
18.200 0.224983
18.300 0.220953
18.400 0.217006
18.500 0.213139
18.600 0.20935
18.700 0.205638
18.800 0.202
18.900 0.198435
19.000 0.194942
19.100 0.191518
19.200 0.188162
19.300 0.184873
19.400 0.181648
19.500 0.178488
19.600 0.175388
19.700 0.17235
19.800 0.16937
19.900 0.166449
20.000 0.163584
20.100 0.160774
20.200 0.158018
20.300 0.155315
20.400 0.152663
20.500 0.150062
20.600 0.14751
20.700 0.145007
20.800 0.142551
20.900 0.140141
21.000 0.137776
21.100 0.135455
21.200 0.133178
21.300 0.130943
21.400 0.128749
21.500 0.126596
21.600 0.124482
21.700 0.122408
21.800 0.120371
21.900 0.118372
22.000 0.116408
22.100 0.114481
22.200 0.112589
22.300 0.11073
22.400 0.108905
22.500 0.107113
22.600 0.105353
22.700 0.103625
22.800 0.101928
22.900 0.10026
23.000 0.0986223
23.100 0.0970135
23.200 0.0954331
23.300 0.0938805
23.400 0.0923554
23.500 0.0908568
23.600 0.0893846
23.700 0.087938
23.800 0.0865167
23.900 0.08512
24.000 0.0837476
24.100 0.0823989
24.200 0.0810735
24.300 0.0797709
24.400 0.0784908
24.500 0.0772326
24.600 0.075996
24.700 0.0747805
24.800 0.0735857
24.900 0.0724113
25.000 0.0712569
25.000 -0.0624075
24.900 -0.0632925
24.800 -0.0641891
24.700 -0.0650977
24.600 -0.0660184
24.500 -0.0669512
24.400 -0.0678962
24.300 -0.0688537
24.200 -0.0698237
24.100 -0.0708065
24.000 -0.0718022
23.900 -0.0728108
23.800 -0.0738327
23.700 -0.0748678
23.600 -0.0759162
23.500 -0.0769784
23.400 -0.0780542
23.300 -0.0791439
23.200 -0.0802477
23.100 -0.0813655
23.000 -0.0824979
22.900 -0.0836445
22.800 -0.0848059
22.700 -0.0859821
22.600 -0.0871733
22.500 -0.0883794
22.400 -0.089601
22.300 -0.0908378
22.200 -0.0920903
22.100 -0.0933586
22.000 -0.0946428
21.900 -0.0959429
21.800 -0.0972594
21.700 -0.0985923
21.600 -0.0999418
21.500 -0.101308
21.400 -0.102691
21.300 -0.104091
21.200 -0.105508
21.100 -0.106943
21.000 -0.108396
20.900 -0.109866
20.800 -0.111354
20.700 -0.11286
20.600 -0.114384
20.500 -0.115927
20.400 -0.117489
20.300 -0.119069
20.200 -0.120669
20.100 -0.122287
20.000 -0.123925
19.900 -0.125583
19.800 -0.12726
19.700 -0.128957
19.600 -0.130674
19.500 -0.132412
19.400 -0.13417
19.300 -0.135949
19.200 -0.137749
19.100 -0.139569
19.000 -0.141411
18.900 -0.143275
18.800 -0.14516
18.700 -0.147067
18.600 -0.148996
18.500 -0.150947
18.400 -0.152921
18.300 -0.154918
18.200 -0.156937
18.100 -0.15898
18.000 -0.161046
17.900 -0.163135
17.800 -0.165248
17.700 -0.167385
17.600 -0.169546
17.500 -0.171732
17.400 -0.173942
17.300 -0.176177
17.200 -0.178437
17.100 -0.180722
17.000 -0.183032
16.900 -0.185368
16.800 -0.18773
16.700 -0.190118
16.600 -0.192533
16.500 -0.194973
16.400 -0.197441
16.300 -0.199935
16.200 -0.202456
16.100 -0.205005
16.000 -0.207581
15.900 -0.210184
15.800 -0.212816
15.700 -0.215475
15.600 -0.218162
15.500 -0.220878
15.400 -0.223622
15.300 -0.226395
15.200 -0.229196
15.100 -0.232026
15.000 -0.234885
14.900 -0.237772
14.800 -0.240689
14.700 -0.243634
14.600 -0.246609
14.500 -0.249613
14.400 -0.252645
14.300 -0.255706
14.200 -0.258796
14.100 -0.261915
14.000 -0.265062
13.900 -0.268237
13.800 -0.27144
13.700 -0.274671
13.600 -0.277929
13.500 -0.281214
13.400 -0.284525
13.300 -0.287862
13.200 -0.291225
13.100 -0.294612
13.000 -0.298022
12.900 -0.301456
12.800 -0.304913
12.700 -0.30839
12.600 -0.311887
12.500 -0.315404
12.400 -0.318937
12.300 -0.322488
12.200 -0.326052
12.100 -0.32963
12.000 -0.333219
11.900 -0.336818
11.800 -0.340424
11.700 -0.344035
11.600 -0.347648
11.500 -0.351262
11.400 -0.354874
11.300 -0.35848
11.200 -0.362078
11.100 -0.365664
11.000 -0.369235
10.900 -0.372788
10.800 -0.376318
10.700 -0.379821
10.600 -0.383293
10.500 -0.38673
10.400 -0.390127
10.300 -0.393478
10.200 -0.396779
10.100 -0.400025
10.000 -0.403208
9.900 -0.406324
9.800 -0.409365
9.700 -0.412327
9.600 -0.415201
9.500 -0.417981
9.400 -0.420659
9.300 -0.423228
9.200 -0.42568
9.100 -0.428007
9.000 -0.4302
8.900 -0.432252
8.800 -0.434153
8.700 -0.435894
8.600 -0.437466
8.500 -0.438859
8.400 -0.440065
8.300 -0.441072
8.200 -0.441872
8.100 -0.442453
8.000 -0.442806
7.900 -0.44292
7.800 -0.442785
7.700 -0.44239
7.600 -0.441724
7.500 -0.440778
7.400 -0.439539
7.300 -0.437999
7.200 -0.436145
7.100 -0.433969
7.000 -0.431459
6.900 -0.428605
6.800 -0.425397
6.700 -0.421826
6.600 -0.417882
6.500 -0.413556
6.400 -0.408839
6.300 -0.403722
6.200 -0.398196
6.100 -0.392255
6.000 -0.385891
5.900 -0.379097
5.800 -0.371866
5.700 -0.364193
5.600 -0.356072
5.500 -0.347499
5.400 -0.338469
5.300 -0.328979
5.200 -0.319027
5.100 -0.308609
5.000 -0.297726
4.900 -0.286376
4.800 -0.274559
4.700 -0.262277
4.600 -0.249532
4.500 -0.236326
4.400 -0.222664
4.300 -0.208551
4.200 -0.193992
4.100 -0.178995
4.000 -0.163567
3.900 -0.14772
3.800 -0.131463
3.700 -0.11481
3.600 -0.0977739
3.500 -0.0803707
3.400 -0.0626176
3.300 -0.0445338
3.200 -0.0261403
3.100 -0.00745979
3.000 0.0114827
2.900 0.0306604
2.800 0.0500442
2.700 0.0696033
2.600 0.0893049
2.500 0.109114
2.400 0.128996
2.300 0.148912
2.200 0.168824
2.100 0.188696
2.000 0.208488
1.900 0.228165
1.800 0.247696
1.700 0.267053
1.600 0.286214
1.500 0.305172
1.400 0.32393
1.300 0.342513
1.200 0.360973
1.100 0.379398
1.000 0.397931
0.900 0.416785
0.800 0.43628
0.700 0.456892
0.600 0.47934
0.500 0.504736
0.400 0.53489
0.300 0.572975
0.200 0.625364
0.100 0.708778
0.000 0.999994


==> dat/sir/sir_chain09_igeq6_prob00.dat <==
   0.0000000e+00  -7.5957018e-12
   1.0000000e-01   6.9096338e-08
   2.0000000e-01   1.8412961e-06
   3.0000000e-01   1.1672085e-05
   4.0000000e-01   4.1180827e-05
   5.0000000e-01   1.0552018e-04
   6.0000000e-01   2.2107349e-04
   7.0000000e-01   4.0339910e-04
   8.0000000e-01   6.6572423e-04
   9.0000000e-01   1.0180257e-03
   1.0000000e+00   1.4666199e-03
   1.1000000e+00   2.0141421e-03
   1.2000000e+00   2.6597961e-03
   1.3000000e+00   3.3997698e-03
   1.4000000e+00   4.2277354e-03
   1.5000000e+00   5.1353730e-03
   1.6000000e+00   6.1128779e-03
   1.7000000e+00   7.1494240e-03
   1.8000000e+00   8.2335710e-03
   1.9000000e+00   9.3536089e-03
   2.0000000e+00   1.0497840e-02
   2.1000000e+00   1.1654806e-02
   2.2000000e+00   1.2813459e-02
   2.3000000e+00   1.3963293e-02
   2.4000000e+00   1.5094439e-02
   2.5000000e+00   1.6197731e-02
   2.6000000e+00   1.7264746e-02
   2.7000000e+00   1.8287828e-02
   2.8000000e+00   1.9260106e-02
   2.9000000e+00   2.0175492e-02
   3.0000000e+00   2.1028679e-02
   3.1000000e+00   2.1815131e-02
   3.2000000e+00   2.2531070e-02
   3.3000000e+00   2.3173460e-02
   3.4000000e+00   2.3739986e-02
   3.5000000e+00   2.4229033e-02
   3.6000000e+00   2.4639659e-02
   3.7000000e+00   2.4971569e-02
   3.8000000e+00   2.5225078e-02
   3.9000000e+00   2.5401083e-02
   4.0000000e+00   2.5501018e-02
   4.1000000e+00   2.5526821e-02
   4.2000000e+00   2.5480883e-02
   4.3000000e+00   2.5366007e-02
   4.4000000e+00   2.5185362e-02
   4.5000000e+00   2.4942430e-02
   4.6000000e+00   2.4640962e-02
   4.7000000e+00   2.4284926e-02
   4.8000000e+00   2.3878460e-02
   4.9000000e+00   2.3425824e-02
   5.0000000e+00   2.2931355e-02
   5.1000000e+00   2.2399426e-02
   5.2000000e+00   2.1834401e-02
   5.3000000e+00   2.1240600e-02
   5.4000000e+00   2.0622263e-02
   5.5000000e+00   1.9983523e-02
   5.6000000e+00   1.9328372e-02
   5.7000000e+00   1.8660641e-02
   5.8000000e+00   1.7983982e-02
   5.9000000e+00   1.7301844e-02
   6.0000000e+00   1.6617469e-02
   6.1000000e+00   1.5933876e-02
   6.2000000e+00   1.5253854e-02
   6.3000000e+00   1.4579963e-02
   6.4000000e+00   1.3914528e-02
   6.5000000e+00   1.3259646e-02
   6.6000000e+00   1.2617182e-02
   6.7000000e+00   1.1988782e-02
   6.8000000e+00   1.1375875e-02
   6.9000000e+00   1.0779684e-02
   7.0000000e+00   1.0201235e-02
   7.1000000e+00   9.6413661e-03
   7.2000000e+00   9.1007426e-03
   7.3000000e+00   8.5798649e-03
   7.4000000e+00   8.0790820e-03
   7.5000000e+00   7.5986038e-03
   7.6000000e+00   7.1385127e-03
   7.7000000e+00   6.6987759e-03
   7.8000000e+00   6.2792571e-03
   7.9000000e+00   5.8797277e-03
   8.0000000e+00   5.4998778e-03
   8.1000000e+00   5.1393263e-03
   8.2000000e+00   4.7976313e-03
   8.3000000e+00   4.4742990e-03
   8.4000000e+00   4.1687921e-03
   8.5000000e+00   3.8805387e-03
   8.6000000e+00   3.6089386e-03
   8.7000000e+00   3.3533711e-03
   8.8000000e+00   3.1132006e-03
   8.9000000e+00   2.8877820e-03
   9.0000000e+00   2.6764666e-03
   9.1000000e+00   2.4786054e-03
   9.2000000e+00   2.2935538e-03
   9.3000000e+00   2.1206751e-03
   9.4000000e+00   1.9593428e-03
   9.5000000e+00   1.8089438e-03
   9.6000000e+00   1.6688801e-03
   9.7000000e+00   1.5385709e-03
   9.8000000e+00   1.4174539e-03
   9.9000000e+00   1.3049863e-03
   1.0000000e+01   1.2006459e-03
   1.0100000e+01   1.1039315e-03
   1.0200000e+01   1.0143634e-03
   1.0300000e+01   9.3148356e-04
   1.0400000e+01   8.5485558e-04
   1.0500000e+01   7.8406463e-04
   1.0600000e+01   7.1871717e-04
   1.0700000e+01   6.5844053e-04
   1.0800000e+01   6.0288251e-04
   1.0900000e+01   5.5171080e-04
   1.1000000e+01   5.0461241e-04
   1.1100000e+01   4.6129295e-04
   1.1200000e+01   4.2147604e-04
   1.1300000e+01   3.8490251e-04
   1.1400000e+01   3.5132969e-04
   1.1500000e+01   3.2053068e-04
   1.1600000e+01   2.9229356e-04
   1.1700000e+01   2.6642070e-04
   1.1800000e+01   2.4272797e-04
   1.1900000e+01   2.2104402e-04
   1.2000000e+01   2.0120959e-04
   1.2100000e+01   1.8307681e-04
   1.2200000e+01   1.6650850e-04
   1.2300000e+01   1.5137756e-04
   1.2400000e+01   1.3756633e-04
   1.2500000e+01   1.2496596e-04
   1.2600000e+01   1.1347590e-04
   1.2700000e+01   1.0300329e-04
   1.2800000e+01   9.3462487e-05
   1.2900000e+01   8.4774538e-05
   1.3000000e+01   7.6866735e-05
   1.3100000e+01   6.9672167e-05
   1.3200000e+01   6.3129300e-05
   1.3300000e+01   5.7181592e-05
   1.3400000e+01   5.1777118e-05
   1.3500000e+01   4.6868232e-05
   1.3600000e+01   4.2411241e-05
   1.3700000e+01   3.8366101e-05
   1.3800000e+01   3.4696140e-05
   1.3900000e+01   3.1367789e-05
   1.4000000e+01   2.8350343e-05
   1.4100000e+01   2.5615729e-05
   1.4200000e+01   2.3138300e-05
   1.4300000e+01   2.0894630e-05
   1.4400000e+01   1.8863344e-05
   1.4500000e+01   1.7024938e-05
   1.4600000e+01   1.5361632e-05
   1.4700000e+01   1.3857222e-05
   1.4800000e+01   1.2496950e-05
   1.4900000e+01   1.1267377e-05
   1.5000000e+01   1.0156276e-05
   1.5100000e+01   9.1525242e-06
   1.5200000e+01   8.2460100e-06
   1.5300000e+01   7.4275430e-06
   1.5400000e+01   6.6887750e-06
   1.5500000e+01   6.0221256e-06
   1.5600000e+01   5.4207140e-06
   1.5700000e+01   4.8782976e-06
   1.5800000e+01   4.3892143e-06
   1.5900000e+01   3.9483310e-06
   1.6000000e+01   3.5509954e-06
   1.6100000e+01   3.1929929e-06
   1.6200000e+01   2.8705066e-06
   1.6300000e+01   2.5800809e-06
   1.6400000e+01   2.3185886e-06
   1.6500000e+01   2.0832002e-06
   1.6600000e+01   1.8713569e-06
   1.6700000e+01   1.6807450e-06
   1.6800000e+01   1.5092735e-06
   1.6900000e+01   1.3550527e-06
   1.7000000e+01   1.2163759e-06
   1.7100000e+01   1.0917018e-06
   1.7200000e+01   9.7963886e-07
   1.7300000e+01   8.7893123e-07
   1.7400000e+01   7.8844579e-07
   1.7500000e+01   7.0716039e-07
   1.7600000e+01   6.3415330e-07
   1.7700000e+01   5.6859349e-07
   1.7800000e+01   5.0973194e-07
   1.7900000e+01   4.5689370e-07
   1.8000000e+01   4.0947071e-07
   1.8100000e+01   3.6691532e-07
   1.8200000e+01   3.2873439e-07
   1.8300000e+01   2.9448396e-07
   1.8400000e+01   2.6376448e-07
   1.8500000e+01   2.3621637e-07
   1.8600000e+01   2.1151619e-07
   1.8700000e+01   1.8937298e-07
   1.8800000e+01   1.6952512e-07
   1.8900000e+01   1.5173737e-07
   1.9000000e+01   1.3579830e-07
   1.9100000e+01   1.2151788e-07
   1.9200000e+01   1.0872537e-07
   1.9300000e+01   9.7267382e-08
   1.9400000e+01   8.7006145e-08
   1.9500000e+01   7.7817941e-08
   1.9600000e+01   6.9591689e-08
   1.9700000e+01   6.2227672e-08
   1.9800000e+01   5.5636393e-08
   1.9900000e+01   4.9737539e-08
   2.0000000e+01   4.4459052e-08
   2.0100000e+01   3.9736293e-08
   2.0200000e+01   3.5511283e-08
   2.0300000e+01   3.1732033e-08
   2.0400000e+01   2.8351926e-08
   2.0500000e+01   2.5329171e-08
   2.0600000e+01   2.2626308e-08
   2.0700000e+01   2.0209769e-08
   2.0800000e+01   1.8049471e-08
   2.0900000e+01   1.6118465e-08
   2.1000000e+01   1.4392607e-08
   2.1100000e+01   1.2850274e-08
   2.1200000e+01   1.1472103e-08
   2.1300000e+01   1.0240752e-08
   2.1400000e+01   9.1406984e-09
   2.1500000e+01   8.1580458e-09
   2.1600000e+01   7.2803558e-09
   2.1700000e+01   6.4964975e-09
   2.1800000e+01   5.7965104e-09
   2.1900000e+01   5.1714831e-09
   2.2000000e+01   4.6134435e-09
   2.2100000e+01   4.1152608e-09
   2.2200000e+01   3.6705574e-09
   2.2300000e+01   3.2736302e-09
   2.2400000e+01   2.9193797e-09
   2.2500000e+01   2.6032467e-09
   2.2600000e+01   2.3211558e-09
   2.2700000e+01   2.0694639e-09
   2.2800000e+01   1.8449153e-09
   2.2900000e+01   1.6446005e-09
   2.3000000e+01   1.4659197e-09
   2.3100000e+01   1.3065502e-09
   2.3200000e+01   1.1644171e-09
   2.3300000e+01   1.0376669e-09
   2.3400000e+01   9.2464417e-10
   2.3500000e+01   8.2387044e-10
   2.3600000e+01   7.3402556e-10
   2.3700000e+01   6.5393075e-10
   2.3800000e+01   5.8253362e-10
   2.3900000e+01   5.1889468e-10
   2.4000000e+01   4.6217533e-10
   2.4100000e+01   4.1162708e-10
   2.4200000e+01   3.6658194e-10
   2.4300000e+01   3.2644382e-10
   2.4400000e+01   2.9068085e-10
   2.4500000e+01   2.5881846e-10
   2.4600000e+01   2.3043331e-10
   2.4700000e+01   2.0514773e-10
   2.4800000e+01   1.8262488e-10
   2.4900000e+01   1.6256430e-10
   2.5000000e+01   1.4469807e-10


==> dat/sir/sir_chain09_igeq6_prob00_scaled.dat <==
0.0000000e+00 -7.5957e-09
1.0000000e-01 6.90963e-05
2.0000000e-01 0.0018413
3.0000000e-01 0.0116721
4.0000000e-01 0.0411808
5.0000000e-01 0.10552
6.0000000e-01 0.221073
7.0000000e-01 0.403399
8.0000000e-01 0.665724
9.0000000e-01 1.01803
1.0000000e+00 1.46662
1.1000000e+00 2.01414
1.2000000e+00 2.6598
1.3000000e+00 3.39977
1.4000000e+00 4.22774
1.5000000e+00 5.13537
1.6000000e+00 6.11288
1.7000000e+00 7.14942
1.8000000e+00 8.23357
1.9000000e+00 9.35361
2.0000000e+00 10.4978
2.1000000e+00 11.6548
2.2000000e+00 12.8135
2.3000000e+00 13.9633
2.4000000e+00 15.0944
2.5000000e+00 16.1977
2.6000000e+00 17.2647
2.7000000e+00 18.2878
2.8000000e+00 19.2601
2.9000000e+00 20.1755
3.0000000e+00 21.0287
3.1000000e+00 21.8151
3.2000000e+00 22.5311
3.3000000e+00 23.1735
3.4000000e+00 23.74
3.5000000e+00 24.229
3.6000000e+00 24.6397
3.7000000e+00 24.9716
3.8000000e+00 25.2251
3.9000000e+00 25.4011
4.0000000e+00 25.501
4.1000000e+00 25.5268
4.2000000e+00 25.4809
4.3000000e+00 25.366
4.4000000e+00 25.1854
4.5000000e+00 24.9424
4.6000000e+00 24.641
4.7000000e+00 24.2849
4.8000000e+00 23.8785
4.9000000e+00 23.4258
5.0000000e+00 22.9314
5.1000000e+00 22.3994
5.2000000e+00 21.8344
5.3000000e+00 21.2406
5.4000000e+00 20.6223
5.5000000e+00 19.9835
5.6000000e+00 19.3284
5.7000000e+00 18.6606
5.8000000e+00 17.984
5.9000000e+00 17.3018
6.0000000e+00 16.6175
6.1000000e+00 15.9339
6.2000000e+00 15.2539
6.3000000e+00 14.58
6.4000000e+00 13.9145
6.5000000e+00 13.2596
6.6000000e+00 12.6172
6.7000000e+00 11.9888
6.8000000e+00 11.3759
6.9000000e+00 10.7797
7.0000000e+00 10.2012
7.1000000e+00 9.64137
7.2000000e+00 9.10074
7.3000000e+00 8.57986
7.4000000e+00 8.07908
7.5000000e+00 7.5986
7.6000000e+00 7.13851
7.7000000e+00 6.69878
7.8000000e+00 6.27926
7.9000000e+00 5.87973
8.0000000e+00 5.49988
8.1000000e+00 5.13933
8.2000000e+00 4.79763
8.3000000e+00 4.4743
8.4000000e+00 4.16879
8.5000000e+00 3.88054
8.6000000e+00 3.60894
8.7000000e+00 3.35337
8.8000000e+00 3.1132
8.9000000e+00 2.88778
9.0000000e+00 2.67647
9.1000000e+00 2.47861
9.2000000e+00 2.29355
9.3000000e+00 2.12068
9.4000000e+00 1.95934
9.5000000e+00 1.80894
9.6000000e+00 1.66888
9.7000000e+00 1.53857
9.8000000e+00 1.41745
9.9000000e+00 1.30499
1.0000000e+01 1.20065
1.0100000e+01 1.10393
1.0200000e+01 1.01436
1.0300000e+01 0.931484
1.0400000e+01 0.854856
1.0500000e+01 0.784065
1.0600000e+01 0.718717
1.0700000e+01 0.658441
1.0800000e+01 0.602883
1.0900000e+01 0.551711
1.1000000e+01 0.504612
1.1100000e+01 0.461293
1.1200000e+01 0.421476
1.1300000e+01 0.384903
1.1400000e+01 0.35133
1.1500000e+01 0.320531
1.1600000e+01 0.292294
1.1700000e+01 0.266421
1.1800000e+01 0.242728
1.1900000e+01 0.221044
1.2000000e+01 0.20121
1.2100000e+01 0.183077
1.2200000e+01 0.166509
1.2300000e+01 0.151378
1.2400000e+01 0.137566
1.2500000e+01 0.124966
1.2600000e+01 0.113476
1.2700000e+01 0.103003
1.2800000e+01 0.0934625
1.2900000e+01 0.0847745
1.3000000e+01 0.0768667
1.3100000e+01 0.0696722
1.3200000e+01 0.0631293
1.3300000e+01 0.0571816
1.3400000e+01 0.0517771
1.3500000e+01 0.0468682
1.3600000e+01 0.0424112
1.3700000e+01 0.0383661
1.3800000e+01 0.0346961
1.3900000e+01 0.0313678
1.4000000e+01 0.0283503
1.4100000e+01 0.0256157
1.4200000e+01 0.0231383
1.4300000e+01 0.0208946
1.4400000e+01 0.0188633
1.4500000e+01 0.0170249
1.4600000e+01 0.0153616
1.4700000e+01 0.0138572
1.4800000e+01 0.012497
1.4900000e+01 0.0112674
1.5000000e+01 0.0101563
1.5100000e+01 0.00915252
1.5200000e+01 0.00824601
1.5300000e+01 0.00742754
1.5400000e+01 0.00668878
1.5500000e+01 0.00602213
1.5600000e+01 0.00542071
1.5700000e+01 0.0048783
1.5800000e+01 0.00438921
1.5900000e+01 0.00394833
1.6000000e+01 0.003551
1.6100000e+01 0.00319299
1.6200000e+01 0.00287051
1.6300000e+01 0.00258008
1.6400000e+01 0.00231859
1.6500000e+01 0.0020832
1.6600000e+01 0.00187136
1.6700000e+01 0.00168074
1.6800000e+01 0.00150927
1.6900000e+01 0.00135505
1.7000000e+01 0.00121638
1.7100000e+01 0.0010917
1.7200000e+01 0.000979639
1.7300000e+01 0.000878931
1.7400000e+01 0.000788446
1.7500000e+01 0.00070716
1.7600000e+01 0.000634153
1.7700000e+01 0.000568593
1.7800000e+01 0.000509732
1.7900000e+01 0.000456894
1.8000000e+01 0.000409471
1.8100000e+01 0.000366915
1.8200000e+01 0.000328734
1.8300000e+01 0.000294484
1.8400000e+01 0.000263764
1.8500000e+01 0.000236216
1.8600000e+01 0.000211516
1.8700000e+01 0.000189373
1.8800000e+01 0.000169525
1.8900000e+01 0.000151737
1.9000000e+01 0.000135798
1.9100000e+01 0.000121518
1.9200000e+01 0.000108725
1.9300000e+01 9.72674e-05
1.9400000e+01 8.70061e-05
1.9500000e+01 7.78179e-05
1.9600000e+01 6.95917e-05
1.9700000e+01 6.22277e-05
1.9800000e+01 5.56364e-05
1.9900000e+01 4.97375e-05
2.0000000e+01 4.44591e-05
2.0100000e+01 3.97363e-05
2.0200000e+01 3.55113e-05
2.0300000e+01 3.1732e-05
2.0400000e+01 2.83519e-05
2.0500000e+01 2.53292e-05
2.0600000e+01 2.26263e-05
2.0700000e+01 2.02098e-05
2.0800000e+01 1.80495e-05
2.0900000e+01 1.61185e-05
2.1000000e+01 1.43926e-05
2.1100000e+01 1.28503e-05
2.1200000e+01 1.14721e-05
2.1300000e+01 1.02408e-05
2.1400000e+01 9.1407e-06
2.1500000e+01 8.15805e-06
2.1600000e+01 7.28036e-06
2.1700000e+01 6.4965e-06
2.1800000e+01 5.79651e-06
2.1900000e+01 5.17148e-06
2.2000000e+01 4.61344e-06
2.2100000e+01 4.11526e-06
2.2200000e+01 3.67056e-06
2.2300000e+01 3.27363e-06
2.2400000e+01 2.91938e-06
2.2500000e+01 2.60325e-06
2.2600000e+01 2.32116e-06
2.2700000e+01 2.06946e-06
2.2800000e+01 1.84492e-06
2.2900000e+01 1.6446e-06
2.3000000e+01 1.46592e-06
2.3100000e+01 1.30655e-06
2.3200000e+01 1.16442e-06
2.3300000e+01 1.03767e-06
2.3400000e+01 9.24644e-07
2.3500000e+01 8.2387e-07
2.3600000e+01 7.34026e-07
2.3700000e+01 6.53931e-07
2.3800000e+01 5.82534e-07
2.3900000e+01 5.18895e-07
2.4000000e+01 4.62175e-07
2.4100000e+01 4.11627e-07
2.4200000e+01 3.66582e-07
2.4300000e+01 3.26444e-07
2.4400000e+01 2.90681e-07
2.4500000e+01 2.58818e-07
2.4600000e+01 2.30433e-07
2.4700000e+01 2.05148e-07
2.4800000e+01 1.82625e-07
2.4900000e+01 1.62564e-07
2.5000000e+01 1.44698e-07


==> dat/sir/sir_chain09_igeq8_prob00.dat <==
   0.0000000e+00  -8.8817842e-15
   1.0000000e-01   1.6063595e-11
   2.0000000e-01   1.6376829e-09
   3.0000000e-01   2.2587968e-08
   4.0000000e-01   1.3696080e-07
   5.0000000e-01   5.3008916e-07
   6.0000000e-01   1.5458057e-06
   7.0000000e-01   3.7102177e-06
   8.0000000e-01   7.7261407e-06
   9.0000000e-01   1.4440270e-05
   1.0000000e+00   2.4789745e-05
   1.1000000e+00   3.9736555e-05
   1.2000000e+00   6.0198134e-05
   1.3000000e+00   8.6981339e-05
   1.4000000e+00   1.2072530e-04
   1.5000000e+00   1.6185691e-04
   1.6000000e+00   2.1056089e-04
   1.7000000e+00   2.6676518e-04
   1.8000000e+00   3.3014087e-04
   1.9000000e+00   4.0011529e-04
   2.0000000e+00   4.7589616e-04
   2.1000000e+00   5.5650427e-04
   2.2000000e+00   6.4081218e-04
   2.3000000e+00   7.2758638e-04
   2.4000000e+00   8.1553052e-04
   2.5000000e+00   9.0332774e-04
   2.6000000e+00   9.8968025e-04
   2.7000000e+00   1.0733449e-03
   2.8000000e+00   1.1531639e-03
   2.9000000e+00   1.2280898e-03
   3.0000000e+00   1.2972048e-03
   3.1000000e+00   1.3597341e-03
   3.2000000e+00   1.4150539e-03
   3.3000000e+00   1.4626942e-03
   3.4000000e+00   1.5023368e-03
   3.5000000e+00   1.5338100e-03
   3.6000000e+00   1.5570797e-03
   3.7000000e+00   1.5722376e-03
   3.8000000e+00   1.5794886e-03
   3.9000000e+00   1.5791362e-03
   4.0000000e+00   1.5715673e-03
   4.1000000e+00   1.5572374e-03
   4.2000000e+00   1.5366553e-03
   4.3000000e+00   1.5103696e-03
   4.4000000e+00   1.4789545e-03
   4.5000000e+00   1.4429984e-03
   4.6000000e+00   1.4030928e-03
   4.7000000e+00   1.3598223e-03
   4.8000000e+00   1.3137567e-03
   4.9000000e+00   1.2654443e-03
   5.0000000e+00   1.2154058e-03
   5.1000000e+00   1.1641301e-03
   5.2000000e+00   1.1120716e-03
   5.3000000e+00   1.0596471e-03
   5.4000000e+00   1.0072354e-03
   5.5000000e+00   9.5517610e-04
   5.6000000e+00   9.0377055e-04
   5.7000000e+00   8.5328216e-04
   5.8000000e+00   8.0393794e-04
   5.9000000e+00   7.5593012e-04
   6.0000000e+00   7.0941819e-04
   6.1000000e+00   6.6453104e-04
   6.2000000e+00   6.2136936e-04
   6.3000000e+00   5.8000798e-04
   6.4000000e+00   5.4049836e-04
   6.5000000e+00   5.0287098e-04
   6.6000000e+00   4.6713774e-04
   6.7000000e+00   4.3329416e-04
   6.8000000e+00   4.0132160e-04
   6.9000000e+00   3.7118930e-04
   7.0000000e+00   3.4285623e-04
   7.1000000e+00   3.1627288e-04
   7.2000000e+00   2.9138286e-04
   7.3000000e+00   2.6812436e-04
   7.4000000e+00   2.4643142e-04
   7.5000000e+00   2.2623515e-04
   7.6000000e+00   2.0746473e-04
   7.7000000e+00   1.9004833e-04
   7.8000000e+00   1.7391386e-04
   7.9000000e+00   1.5898967e-04
   8.0000000e+00   1.4520510e-04
   8.1000000e+00   1.3249097e-04
   8.2000000e+00   1.2077993e-04
   8.3000000e+00   1.1000682e-04
   8.4000000e+00   1.0010887e-04
   8.5000000e+00   9.1025895e-05
   8.6000000e+00   8.2700421e-05
   8.7000000e+00   7.5077779e-05
   8.8000000e+00   6.8106132e-05
   8.9000000e+00   6.1736490e-05
   9.0000000e+00   5.5922689e-05
   9.1000000e+00   5.0621349e-05
   9.2000000e+00   4.5791804e-05
   9.3000000e+00   4.1396032e-05
   9.4000000e+00   3.7398556e-05
   9.5000000e+00   3.3766346e-05
   9.6000000e+00   3.0468715e-05
   9.7000000e+00   2.7477199e-05
   9.8000000e+00   2.4765452e-05
   9.9000000e+00   2.2309123e-05
   1.0000000e+01   2.0085742e-05
   1.0100000e+01   1.8074610e-05
   1.0200000e+01   1.6256685e-05
   1.0300000e+01   1.4614471e-05
   1.0400000e+01   1.3131920e-05
   1.0500000e+01   1.1794324e-05
   1.0600000e+01   1.0588224e-05
   1.0700000e+01   9.5013165e-06
   1.0800000e+01   8.5223675e-06
   1.0900000e+01   7.6411296e-06
   1.1000000e+01   6.8482654e-06
   1.1100000e+01   6.1352751e-06
   1.1200000e+01   5.4944282e-06
   1.1300000e+01   4.9187010e-06
   1.1400000e+01   4.4017167e-06
   1.1500000e+01   3.9376915e-06
   1.1600000e+01   3.5213829e-06
   1.1700000e+01   3.1480434e-06
   1.1800000e+01   2.8133766e-06
   1.1900000e+01   2.5134973e-06
   1.2000000e+01   2.2448945e-06
   1.2100000e+01   2.0043977e-06
   1.2200000e+01   1.7891455e-06
   1.2300000e+01   1.5965573e-06
   1.2400000e+01   1.4243070e-06
   1.2500000e+01   1.2702993e-06
   1.2600000e+01   1.1326477e-06
   1.2700000e+01   1.0096546e-06
   1.2800000e+01   8.9979354e-07
   1.2900000e+01   8.0169227e-07
   1.3000000e+01   7.1411797e-07
   1.3100000e+01   6.3596359e-07
   1.3200000e+01   5.6623546e-07
   1.3300000e+01   5.0404213e-07
   1.3400000e+01   4.4858416e-07
   1.3500000e+01   3.9914496e-07
   1.3600000e+01   3.5508245e-07
   1.3700000e+01   3.1582158e-07
   1.3800000e+01   2.8084747e-07
   1.3900000e+01   2.4969934e-07
   1.4000000e+01   2.2196497e-07
   1.4100000e+01   1.9727569e-07
   1.4200000e+01   1.7530192e-07
   1.4300000e+01   1.5574911e-07
   1.4400000e+01   1.3835411e-07
   1.4500000e+01   1.2288188e-07
   1.4600000e+01   1.0912257e-07
   1.4700000e+01   9.6888885e-08
   1.4800000e+01   8.6013676e-08
   1.4900000e+01   7.6347848e-08
   1.5000000e+01   6.7758428e-08
   1.5100000e+01   6.0126862e-08
   1.5200000e+01   5.3347475e-08
   1.5300000e+01   4.7326097e-08
   1.5400000e+01   4.1978831e-08
   1.5500000e+01   3.7230951e-08
   1.5600000e+01   3.3015914e-08
   1.5700000e+01   2.9274479e-08
   1.5800000e+01   2.5953914e-08
   1.5900000e+01   2.3007296e-08
   1.6000000e+01   2.0392874e-08
   1.6100000e+01   1.8073512e-08
   1.6200000e+01   1.6016183e-08
   1.6300000e+01   1.4191519e-08
   1.6400000e+01   1.2573412e-08
   1.6500000e+01   1.1138657e-08
   1.6600000e+01   9.8666303e-09
   1.6700000e+01   8.7390095e-09
   1.6800000e+01   7.7395159e-09
   1.6900000e+01   6.8536908e-09
   1.7000000e+01   6.0686936e-09
   1.7100000e+01   5.3731226e-09
   1.7200000e+01   4.7568555e-09
   1.7300000e+01   4.2109069e-09
   1.7400000e+01   3.7273018e-09
   1.7500000e+01   3.2989634e-09
   1.7600000e+01   2.9196123e-09
   1.7700000e+01   2.5836777e-09
   1.7800000e+01   2.2862182e-09
   1.7900000e+01   2.0228510e-09
   1.8000000e+01   1.7896893e-09
   1.8100000e+01   1.5832867e-09
   1.8200000e+01   1.4005877e-09
   1.8300000e+01   1.2388835e-09
   1.8400000e+01   1.0957733e-09
   1.8500000e+01   9.6912893e-10
   1.8600000e+01   8.5706469e-10
   1.8700000e+01   7.5790961e-10
   1.8800000e+01   6.7018317e-10
   1.8900000e+01   5.9257382e-10
   1.9000000e+01   5.2391973e-10
   1.9100000e+01   4.6319183e-10
   1.9200000e+01   4.0947876e-10
   1.9300000e+01   3.6197343e-10
   1.9400000e+01   3.1996119e-10
   1.9500000e+01   2.8280928e-10
   1.9600000e+01   2.4995752e-10
   1.9700000e+01   2.2091000e-10
   1.9800000e+01   1.9522777e-10
   1.9900000e+01   1.7252232e-10
   2.0000000e+01   1.5244979e-10
   2.0100000e+01   1.3470591e-10
   2.0200000e+01   1.1902141e-10
   2.0300000e+01   1.0515806e-10
   2.0400000e+01   9.2905071e-11
   2.0500000e+01   8.2075968e-11
   2.0600000e+01   7.2505791e-11
   2.0700000e+01   6.4048623e-11
   2.0800000e+01   5.6575404e-11
   2.0900000e+01   4.9971987e-11
   2.1000000e+01   4.4137422e-11
   2.1100000e+01   3.8982440e-11
   2.1200000e+01   3.4428102e-11
   2.1300000e+01   3.0404611e-11
   2.1400000e+01   2.6850255e-11
   2.1500000e+01   2.3710475e-11
   2.1600000e+01   2.0937038e-11
   2.1700000e+01   1.8487307e-11
   2.1800000e+01   1.6323592e-11
   2.1900000e+01   1.4412580e-11
   2.2000000e+01   1.2724829e-11
   2.2100000e+01   1.1234315e-11
   2.2200000e+01   9.9180406e-12
   2.2300000e+01   8.7556841e-12
   2.2400000e+01   7.7292868e-12
   2.2500000e+01   6.8229802e-12
   2.2600000e+01   6.0227437e-12
   2.2700000e+01   5.3161892e-12
   2.2800000e+01   4.6923725e-12
   2.2900000e+01   4.1416246e-12
   2.3000000e+01   3.6554040e-12
   2.3100000e+01   3.2261654e-12
   2.3200000e+01   2.8472439e-12
   2.3300000e+01   2.5127523e-12
   2.3400000e+01   2.2174909e-12
   2.3500000e+01   1.9568672e-12
   2.3600000e+01   1.7268251e-12
   2.3700000e+01   1.5237828e-12
   2.3800000e+01   1.3445768e-12
   2.3900000e+01   1.1864138e-12
   2.4000000e+01   1.0468271e-12
   2.4100000e+01   9.2363850e-13
   2.4200000e+01   8.1492493e-13
   2.4300000e+01   7.1898830e-13
   2.4400000e+01   6.3432938e-13
   2.4500000e+01   5.5962456e-13
   2.4600000e+01   4.9370530e-13
   2.4700000e+01   4.3553998e-13
   2.4800000e+01   3.8421792e-13
   2.4900000e+01   3.3893521e-13
   2.5000000e+01   2.9898223e-13


==> dat/sir/sir_chain09_igeq8_prob00_scaled.dat <==
0.0000000e+00 -8.88178e-12
1.0000000e-01 1.60636e-08
2.0000000e-01 1.63768e-06
3.0000000e-01 2.2588e-05
4.0000000e-01 0.000136961
5.0000000e-01 0.000530089
6.0000000e-01 0.00154581
7.0000000e-01 0.00371022
8.0000000e-01 0.00772614
9.0000000e-01 0.0144403
1.0000000e+00 0.0247897
1.1000000e+00 0.0397366
1.2000000e+00 0.0601981
1.3000000e+00 0.0869813
1.4000000e+00 0.120725
1.5000000e+00 0.161857
1.6000000e+00 0.210561
1.7000000e+00 0.266765
1.8000000e+00 0.330141
1.9000000e+00 0.400115
2.0000000e+00 0.475896
2.1000000e+00 0.556504
2.2000000e+00 0.640812
2.3000000e+00 0.727586
2.4000000e+00 0.815531
2.5000000e+00 0.903328
2.6000000e+00 0.98968
2.7000000e+00 1.07334
2.8000000e+00 1.15316
2.9000000e+00 1.22809
3.0000000e+00 1.2972
3.1000000e+00 1.35973
3.2000000e+00 1.41505
3.3000000e+00 1.46269
3.4000000e+00 1.50234
3.5000000e+00 1.53381
3.6000000e+00 1.55708
3.7000000e+00 1.57224
3.8000000e+00 1.57949
3.9000000e+00 1.57914
4.0000000e+00 1.57157
4.1000000e+00 1.55724
4.2000000e+00 1.53666
4.3000000e+00 1.51037
4.4000000e+00 1.47895
4.5000000e+00 1.443
4.6000000e+00 1.40309
4.7000000e+00 1.35982
4.8000000e+00 1.31376
4.9000000e+00 1.26544
5.0000000e+00 1.21541
5.1000000e+00 1.16413
5.2000000e+00 1.11207
5.3000000e+00 1.05965
5.4000000e+00 1.00724
5.5000000e+00 0.955176
5.6000000e+00 0.903771
5.7000000e+00 0.853282
5.8000000e+00 0.803938
5.9000000e+00 0.75593
6.0000000e+00 0.709418
6.1000000e+00 0.664531
6.2000000e+00 0.621369
6.3000000e+00 0.580008
6.4000000e+00 0.540498
6.5000000e+00 0.502871
6.6000000e+00 0.467138
6.7000000e+00 0.433294
6.8000000e+00 0.401322
6.9000000e+00 0.371189
7.0000000e+00 0.342856
7.1000000e+00 0.316273
7.2000000e+00 0.291383
7.3000000e+00 0.268124
7.4000000e+00 0.246431
7.5000000e+00 0.226235
7.6000000e+00 0.207465
7.7000000e+00 0.190048
7.8000000e+00 0.173914
7.9000000e+00 0.15899
8.0000000e+00 0.145205
8.1000000e+00 0.132491
8.2000000e+00 0.12078
8.3000000e+00 0.110007
8.4000000e+00 0.100109
8.5000000e+00 0.0910259
8.6000000e+00 0.0827004
8.7000000e+00 0.0750778
8.8000000e+00 0.0681061
8.9000000e+00 0.0617365
9.0000000e+00 0.0559227
9.1000000e+00 0.0506213
9.2000000e+00 0.0457918
9.3000000e+00 0.041396
9.4000000e+00 0.0373986
9.5000000e+00 0.0337663
9.6000000e+00 0.0304687
9.7000000e+00 0.0274772
9.8000000e+00 0.0247655
9.9000000e+00 0.0223091
1.0000000e+01 0.0200857
1.0100000e+01 0.0180746
1.0200000e+01 0.0162567
1.0300000e+01 0.0146145
1.0400000e+01 0.0131319
1.0500000e+01 0.0117943
1.0600000e+01 0.0105882
1.0700000e+01 0.00950132
1.0800000e+01 0.00852237
1.0900000e+01 0.00764113
1.1000000e+01 0.00684827
1.1100000e+01 0.00613528
1.1200000e+01 0.00549443
1.1300000e+01 0.0049187
1.1400000e+01 0.00440172
1.1500000e+01 0.00393769
1.1600000e+01 0.00352138
1.1700000e+01 0.00314804
1.1800000e+01 0.00281338
1.1900000e+01 0.0025135
1.2000000e+01 0.00224489
1.2100000e+01 0.0020044
1.2200000e+01 0.00178915
1.2300000e+01 0.00159656
1.2400000e+01 0.00142431
1.2500000e+01 0.0012703
1.2600000e+01 0.00113265
1.2700000e+01 0.00100965
1.2800000e+01 0.000899794
1.2900000e+01 0.000801692
1.3000000e+01 0.000714118
1.3100000e+01 0.000635964
1.3200000e+01 0.000566235
1.3300000e+01 0.000504042
1.3400000e+01 0.000448584
1.3500000e+01 0.000399145
1.3600000e+01 0.000355082
1.3700000e+01 0.000315822
1.3800000e+01 0.000280847
1.3900000e+01 0.000249699
1.4000000e+01 0.000221965
1.4100000e+01 0.000197276
1.4200000e+01 0.000175302
1.4300000e+01 0.000155749
1.4400000e+01 0.000138354
1.4500000e+01 0.000122882
1.4600000e+01 0.000109123
1.4700000e+01 9.68889e-05
1.4800000e+01 8.60137e-05
1.4900000e+01 7.63478e-05
1.5000000e+01 6.77584e-05
1.5100000e+01 6.01269e-05
1.5200000e+01 5.33475e-05
1.5300000e+01 4.73261e-05
1.5400000e+01 4.19788e-05
1.5500000e+01 3.7231e-05
1.5600000e+01 3.30159e-05
1.5700000e+01 2.92745e-05
1.5800000e+01 2.59539e-05
1.5900000e+01 2.30073e-05
1.6000000e+01 2.03929e-05
1.6100000e+01 1.80735e-05
1.6200000e+01 1.60162e-05
1.6300000e+01 1.41915e-05
1.6400000e+01 1.25734e-05
1.6500000e+01 1.11387e-05
1.6600000e+01 9.86663e-06
1.6700000e+01 8.73901e-06
1.6800000e+01 7.73952e-06
1.6900000e+01 6.85369e-06
1.7000000e+01 6.06869e-06
1.7100000e+01 5.37312e-06
1.7200000e+01 4.75686e-06
1.7300000e+01 4.21091e-06
1.7400000e+01 3.7273e-06
1.7500000e+01 3.29896e-06
1.7600000e+01 2.91961e-06
1.7700000e+01 2.58368e-06
1.7800000e+01 2.28622e-06
1.7900000e+01 2.02285e-06
1.8000000e+01 1.78969e-06
1.8100000e+01 1.58329e-06
1.8200000e+01 1.40059e-06
1.8300000e+01 1.23888e-06
1.8400000e+01 1.09577e-06
1.8500000e+01 9.69129e-07
1.8600000e+01 8.57065e-07
1.8700000e+01 7.5791e-07
1.8800000e+01 6.70183e-07
1.8900000e+01 5.92574e-07
1.9000000e+01 5.2392e-07
1.9100000e+01 4.63192e-07
1.9200000e+01 4.09479e-07
1.9300000e+01 3.61973e-07
1.9400000e+01 3.19961e-07
1.9500000e+01 2.82809e-07
1.9600000e+01 2.49958e-07
1.9700000e+01 2.2091e-07
1.9800000e+01 1.95228e-07
1.9900000e+01 1.72522e-07
2.0000000e+01 1.5245e-07
2.0100000e+01 1.34706e-07
2.0200000e+01 1.19021e-07
2.0300000e+01 1.05158e-07
2.0400000e+01 9.29051e-08
2.0500000e+01 8.2076e-08
2.0600000e+01 7.25058e-08
2.0700000e+01 6.40486e-08
2.0800000e+01 5.65754e-08
2.0900000e+01 4.9972e-08
2.1000000e+01 4.41374e-08
2.1100000e+01 3.89824e-08
2.1200000e+01 3.44281e-08
2.1300000e+01 3.04046e-08
2.1400000e+01 2.68503e-08
2.1500000e+01 2.37105e-08
2.1600000e+01 2.0937e-08
2.1700000e+01 1.84873e-08
2.1800000e+01 1.63236e-08
2.1900000e+01 1.44126e-08
2.2000000e+01 1.27248e-08
2.2100000e+01 1.12343e-08
2.2200000e+01 9.91804e-09
2.2300000e+01 8.75568e-09
2.2400000e+01 7.72929e-09
2.2500000e+01 6.82298e-09
2.2600000e+01 6.02274e-09
2.2700000e+01 5.31619e-09
2.2800000e+01 4.69237e-09
2.2900000e+01 4.14162e-09
2.3000000e+01 3.6554e-09
2.3100000e+01 3.22617e-09
2.3200000e+01 2.84724e-09
2.3300000e+01 2.51275e-09
2.3400000e+01 2.21749e-09
2.3500000e+01 1.95687e-09
2.3600000e+01 1.72683e-09
2.3700000e+01 1.52378e-09
2.3800000e+01 1.34458e-09
2.3900000e+01 1.18641e-09
2.4000000e+01 1.04683e-09
2.4100000e+01 9.23639e-10
2.4200000e+01 8.14925e-10
2.4300000e+01 7.18988e-10
2.4400000e+01 6.34329e-10
2.4500000e+01 5.59625e-10
2.4600000e+01 4.93705e-10
2.4700000e+01 4.3554e-10
2.4800000e+01 3.84218e-10
2.4900000e+01 3.38935e-10
2.5000000e+01 2.98982e-10


==> dat/sir/sir_chain09_mean00.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0674901e+00
   2.0000000e-01   1.1301174e+00
   3.0000000e-01   1.1881105e+00
   4.0000000e-01   1.2416886e+00
   5.0000000e-01   1.2910620e+00
   6.0000000e-01   1.3364323e+00
   7.0000000e-01   1.3779932e+00
   8.0000000e-01   1.4159300e+00
   9.0000000e-01   1.4504206e+00
   1.0000000e+00   1.4816355e+00
   1.1000000e+00   1.5097379e+00
   1.2000000e+00   1.5348841e+00
   1.3000000e+00   1.5572237e+00
   1.4000000e+00   1.5769000e+00
   1.5000000e+00   1.5940497e+00
   1.6000000e+00   1.6088036e+00
   1.7000000e+00   1.6212866e+00
   1.8000000e+00   1.6316177e+00
   1.9000000e+00   1.6399107e+00
   2.0000000e+00   1.6462736e+00
   2.1000000e+00   1.6508097e+00
   2.2000000e+00   1.6536170e+00
   2.3000000e+00   1.6547889e+00
   2.4000000e+00   1.6544140e+00
   2.5000000e+00   1.6525769e+00
   2.6000000e+00   1.6493576e+00
   2.7000000e+00   1.6448324e+00
   2.8000000e+00   1.6390737e+00
   2.9000000e+00   1.6321504e+00
   3.0000000e+00   1.6241281e+00
   3.1000000e+00   1.6150689e+00
   3.2000000e+00   1.6050325e+00
   3.3000000e+00   1.5940752e+00
   3.4000000e+00   1.5822511e+00
   3.5000000e+00   1.5696118e+00
   3.6000000e+00   1.5562067e+00
   3.7000000e+00   1.5420828e+00
   3.8000000e+00   1.5272855e+00
   3.9000000e+00   1.5118582e+00
   4.0000000e+00   1.4958428e+00
   4.1000000e+00   1.4792794e+00
   4.2000000e+00   1.4622069e+00
   4.3000000e+00   1.4446625e+00
   4.4000000e+00   1.4266825e+00
   4.5000000e+00   1.4083018e+00
   4.6000000e+00   1.3895542e+00
   4.7000000e+00   1.3704725e+00
   4.8000000e+00   1.3510883e+00
   4.9000000e+00   1.3314324e+00
   5.0000000e+00   1.3115347e+00
   5.1000000e+00   1.2914240e+00
   5.2000000e+00   1.2711284e+00
   5.3000000e+00   1.2506749e+00
   5.4000000e+00   1.2300899e+00
   5.5000000e+00   1.2093989e+00
   5.6000000e+00   1.1886264e+00
   5.7000000e+00   1.1677962e+00
   5.8000000e+00   1.1469313e+00
   5.9000000e+00   1.1260537e+00
   6.0000000e+00   1.1051848e+00
   6.1000000e+00   1.0843451e+00
   6.2000000e+00   1.0635542e+00
   6.3000000e+00   1.0428308e+00
   6.4000000e+00   1.0221930e+00
   6.5000000e+00   1.0016580e+00
   6.6000000e+00   9.8124207e-01
   6.7000000e+00   9.6096071e-01
   6.8000000e+00   9.4082863e-01
   6.9000000e+00   9.2085972e-01
   7.0000000e+00   9.0106706e-01
   7.1000000e+00   8.8146293e-01
   7.2000000e+00   8.6205883e-01
   7.3000000e+00   8.4286549e-01
   7.4000000e+00   8.2389286e-01
   7.5000000e+00   8.0515016e-01
   7.6000000e+00   7.8664586e-01
   7.7000000e+00   7.6838772e-01
   7.8000000e+00   7.5038281e-01
   7.9000000e+00   7.3263751e-01
   8.0000000e+00   7.1515754e-01
   8.1000000e+00   6.9794798e-01
   8.2000000e+00   6.8101330e-01
   8.3000000e+00   6.6435734e-01
   8.4000000e+00   6.4798341e-01
   8.5000000e+00   6.3189423e-01
   8.6000000e+00   6.1609202e-01
   8.7000000e+00   6.0057846e-01
   8.8000000e+00   5.8535478e-01
   8.9000000e+00   5.7042173e-01
   9.0000000e+00   5.5577963e-01
   9.1000000e+00   5.4142839e-01
   9.2000000e+00   5.2736751e-01
   9.3000000e+00   5.1359615e-01
   9.4000000e+00   5.0011311e-01
   9.5000000e+00   4.8691686e-01
   9.6000000e+00   4.7400557e-01
   9.7000000e+00   4.6137714e-01
   9.8000000e+00   4.4902919e-01
   9.9000000e+00   4.3695912e-01
   1.0000000e+01   4.2516409e-01
   1.0100000e+01   4.1364106e-01
   1.0200000e+01   4.0238680e-01
   1.0300000e+01   3.9139792e-01
   1.0400000e+01   3.8067086e-01
   1.0500000e+01   3.7020195e-01
   1.0600000e+01   3.5998737e-01
   1.0700000e+01   3.5002320e-01
   1.0800000e+01   3.4030544e-01
   1.0900000e+01   3.3082998e-01
   1.1000000e+01   3.2159267e-01
   1.1100000e+01   3.1258927e-01
   1.1200000e+01   3.0381554e-01
   1.1300000e+01   2.9526715e-01
   1.1400000e+01   2.8693979e-01
   1.1500000e+01   2.7882909e-01
   1.1600000e+01   2.7093070e-01
   1.1700000e+01   2.6324027e-01
   1.1800000e+01   2.5575342e-01
   1.1900000e+01   2.4846583e-01
   1.2000000e+01   2.4137317e-01
   1.2100000e+01   2.3447113e-01
   1.2200000e+01   2.2775546e-01
   1.2300000e+01   2.2122191e-01
   1.2400000e+01   2.1486629e-01
   1.2500000e+01   2.0868445e-01
   1.2600000e+01   2.0267229e-01
   1.2700000e+01   1.9682575e-01
   1.2800000e+01   1.9114083e-01
   1.2900000e+01   1.8561359e-01
   1.3000000e+01   1.8024013e-01
   1.3100000e+01   1.7501664e-01
   1.3200000e+01   1.6993935e-01
   1.3300000e+01   1.6500455e-01
   1.3400000e+01   1.6020862e-01
   1.3500000e+01   1.5554798e-01
   1.3600000e+01   1.5101913e-01
   1.3700000e+01   1.4661864e-01
   1.3800000e+01   1.4234313e-01
   1.3900000e+01   1.3818930e-01
   1.4000000e+01   1.3415393e-01
   1.4100000e+01   1.3023386e-01
   1.4200000e+01   1.2642597e-01
   1.4300000e+01   1.2272726e-01
   1.4400000e+01   1.1913476e-01
   1.4500000e+01   1.1564557e-01
   1.4600000e+01   1.1225688e-01
   1.4700000e+01   1.0896592e-01
   1.4800000e+01   1.0577000e-01
   1.4900000e+01   1.0266649e-01
   1.5000000e+01   9.9652820e-02
   1.5100000e+01   9.6726492e-02
   1.5200000e+01   9.3885065e-02
   1.5300000e+01   9.1126158e-02
   1.5400000e+01   8.8447451e-02
   1.5500000e+01   8.5846686e-02
   1.5600000e+01   8.3321658e-02
   1.5700000e+01   8.0870224e-02
   1.5800000e+01   7.8490293e-02
   1.5900000e+01   7.6179831e-02
   1.6000000e+01   7.3936858e-02
   1.6100000e+01   7.1759445e-02
   1.6200000e+01   6.9645716e-02
   1.6300000e+01   6.7593845e-02
   1.6400000e+01   6.5602056e-02
   1.6500000e+01   6.3668620e-02
   1.6600000e+01   6.1791855e-02
   1.6700000e+01   5.9970128e-02
   1.6800000e+01   5.8201849e-02
   1.6900000e+01   5.6485470e-02
   1.7000000e+01   5.4819489e-02
   1.7100000e+01   5.3202445e-02
   1.7200000e+01   5.1632917e-02
   1.7300000e+01   5.0109525e-02
   1.7400000e+01   4.8630927e-02
   1.7500000e+01   4.7195818e-02
   1.7600000e+01   4.5802932e-02
   1.7700000e+01   4.4451038e-02
   1.7800000e+01   4.3138939e-02
   1.7900000e+01   4.1865473e-02
   1.8000000e+01   4.0629510e-02
   1.8100000e+01   3.9429955e-02
   1.8200000e+01   3.8265742e-02
   1.8300000e+01   3.7135836e-02
   1.8400000e+01   3.6039232e-02
   1.8500000e+01   3.4974954e-02
   1.8600000e+01   3.3942054e-02
   1.8700000e+01   3.2939611e-02
   1.8800000e+01   3.1966732e-02
   1.8900000e+01   3.1022548e-02
   1.9000000e+01   3.0106217e-02
   1.9100000e+01   2.9216919e-02
   1.9200000e+01   2.8353861e-02
   1.9300000e+01   2.7516270e-02
   1.9400000e+01   2.6703398e-02
   1.9500000e+01   2.5914517e-02
   1.9600000e+01   2.5148922e-02
   1.9700000e+01   2.4405926e-02
   1.9800000e+01   2.3684864e-02
   1.9900000e+01   2.2985090e-02
   2.0000000e+01   2.2305978e-02
   2.0100000e+01   2.1646918e-02
   2.0200000e+01   2.1007319e-02
   2.0300000e+01   2.0386608e-02
   2.0400000e+01   1.9784228e-02
   2.0500000e+01   1.9199638e-02
   2.0600000e+01   1.8632314e-02
   2.0700000e+01   1.8081747e-02
   2.0800000e+01   1.7547442e-02
   2.0900000e+01   1.7028919e-02
   2.1000000e+01   1.6525714e-02
   2.1100000e+01   1.6037373e-02
   2.1200000e+01   1.5563458e-02
   2.1300000e+01   1.5103545e-02
   2.1400000e+01   1.4657218e-02
   2.1500000e+01   1.4224077e-02
   2.1600000e+01   1.3803734e-02
   2.1700000e+01   1.3395809e-02
   2.1800000e+01   1.2999937e-02
   2.1900000e+01   1.2615762e-02
   2.2000000e+01   1.2242937e-02
   2.2100000e+01   1.1881129e-02
   2.2200000e+01   1.1530011e-02
   2.2300000e+01   1.1189269e-02
   2.2400000e+01   1.0858594e-02
   2.2500000e+01   1.0537691e-02
   2.2600000e+01   1.0226271e-02
   2.2700000e+01   9.9240524e-03
   2.2800000e+01   9.6307648e-03
   2.2900000e+01   9.3461439e-03
   2.3000000e+01   9.0699338e-03
   2.3100000e+01   8.8018859e-03
   2.3200000e+01   8.5417592e-03
   2.3300000e+01   8.2893195e-03
   2.3400000e+01   8.0443399e-03
   2.3500000e+01   7.8065999e-03
   2.3600000e+01   7.5758855e-03
   2.3700000e+01   7.3519892e-03
   2.3800000e+01   7.1347096e-03
   2.3900000e+01   6.9238512e-03
   2.4000000e+01   6.7192241e-03
   2.4100000e+01   6.5206444e-03
   2.4200000e+01   6.3279332e-03
   2.4300000e+01   6.1409172e-03
   2.4400000e+01   5.9594281e-03
   2.4500000e+01   5.7833026e-03
   2.4600000e+01   5.6123822e-03
   2.4700000e+01   5.4465130e-03
   2.4800000e+01   5.2855458e-03
   2.4900000e+01   5.1293358e-03
   2.5000000e+01   4.9777423e-03


==> dat/sir/sir_chain09_pmsd00.dat <==
   0.0000000e+00   1.0000001e+00
   1.0000000e-01   1.4262019e+00
   2.0000000e-01   1.6348713e+00
   3.0000000e-01   1.8032460e+00
   4.0000000e-01   1.9484876e+00
   5.0000000e-01   2.0773880e+00
   6.0000000e-01   2.1935262e+00
   7.0000000e-01   2.2990981e+00
   8.0000000e-01   2.3955891e+00
   9.0000000e-01   2.4840747e+00
   1.0000000e+00   2.5653743e+00
   1.1000000e+00   2.6401374e+00
   1.2000000e+00   2.7088944e+00
   1.3000000e+00   2.7720897e+00
   1.4000000e+00   2.8301034e+00
   1.5000000e+00   2.8832654e+00
   1.6000000e+00   2.9318666e+00
   1.7000000e+00   2.9761660e+00
   1.8000000e+00   3.0163963e+00
   1.9000000e+00   3.0527686e+00
   2.0000000e+00   3.0854752e+00
   2.1000000e+00   3.1146926e+00
   2.2000000e+00   3.1405835e+00
   2.3000000e+00   3.1632984e+00
   2.4000000e+00   3.1829773e+00
   2.5000000e+00   3.1997509e+00
   2.6000000e+00   3.2137412e+00
   2.7000000e+00   3.2250631e+00
   2.8000000e+00   3.2338249e+00
   2.9000000e+00   3.2401287e+00
   3.0000000e+00   3.2440717e+00
   3.1000000e+00   3.2457461e+00
   3.2000000e+00   3.2452401e+00
   3.3000000e+00   3.2426382e+00
   3.4000000e+00   3.2380215e+00
   3.5000000e+00   3.2314682e+00
   3.6000000e+00   3.2230539e+00
   3.7000000e+00   3.2128519e+00
   3.8000000e+00   3.2009333e+00
   3.9000000e+00   3.1873677e+00
   4.0000000e+00   3.1722227e+00
   4.1000000e+00   3.1555647e+00
   4.2000000e+00   3.1374587e+00
   4.3000000e+00   3.1179685e+00
   4.4000000e+00   3.0971570e+00
   4.5000000e+00   3.0750857e+00
   4.6000000e+00   3.0518155e+00
   4.7000000e+00   3.0274063e+00
   4.8000000e+00   3.0019170e+00
   4.9000000e+00   2.9754059e+00
   5.0000000e+00   2.9479304e+00
   5.1000000e+00   2.9195468e+00
   5.2000000e+00   2.8903108e+00
   5.3000000e+00   2.8602772e+00
   5.4000000e+00   2.8295000e+00
   5.5000000e+00   2.7980319e+00
   5.6000000e+00   2.7659251e+00
   5.7000000e+00   2.7332306e+00
   5.8000000e+00   2.6999983e+00
   5.9000000e+00   2.6662773e+00
   6.0000000e+00   2.6321153e+00
   6.1000000e+00   2.5975592e+00
   6.2000000e+00   2.5626545e+00
   6.3000000e+00   2.5274456e+00
   6.4000000e+00   2.4919756e+00
   6.5000000e+00   2.4562864e+00
   6.6000000e+00   2.4204187e+00
   6.7000000e+00   2.3844119e+00
   6.8000000e+00   2.3483038e+00
   6.9000000e+00   2.3121312e+00
   7.0000000e+00   2.2759295e+00
   7.1000000e+00   2.2397325e+00
   7.2000000e+00   2.2035729e+00
   7.3000000e+00   2.1674820e+00
   7.4000000e+00   2.1314896e+00
   7.5000000e+00   2.0956241e+00
   7.6000000e+00   2.0599129e+00
   7.7000000e+00   2.0243816e+00
   7.8000000e+00   1.9890547e+00
   7.9000000e+00   1.9539554e+00
   8.0000000e+00   1.9191055e+00
   8.1000000e+00   1.8845257e+00
   8.2000000e+00   1.8502351e+00
   8.3000000e+00   1.8162518e+00
   8.4000000e+00   1.7825928e+00
   8.5000000e+00   1.7492736e+00
   8.6000000e+00   1.7163088e+00
   8.7000000e+00   1.6837118e+00
   8.8000000e+00   1.6514949e+00
   8.9000000e+00   1.6196692e+00
   9.0000000e+00   1.5882451e+00
   9.1000000e+00   1.5572317e+00
   9.2000000e+00   1.5266372e+00
   9.3000000e+00   1.4964691e+00
   9.4000000e+00   1.4667337e+00
   9.5000000e+00   1.4374366e+00
   9.6000000e+00   1.4085826e+00
   9.7000000e+00   1.3801757e+00
   9.8000000e+00   1.3522191e+00
   9.9000000e+00   1.3247153e+00
   1.0000000e+01   1.2976662e+00
   1.0100000e+01   1.2710729e+00
   1.0200000e+01   1.2449360e+00
   1.0300000e+01   1.2192556e+00
   1.0400000e+01   1.1940310e+00
   1.0500000e+01   1.1692612e+00
   1.0600000e+01   1.1449446e+00
   1.0700000e+01   1.1210792e+00
   1.0800000e+01   1.0976626e+00
   1.0900000e+01   1.0746919e+00
   1.1000000e+01   1.0521638e+00
   1.1100000e+01   1.0300749e+00
   1.1200000e+01   1.0084213e+00
   1.1300000e+01   9.8719871e-01
   1.1400000e+01   9.6640272e-01
   1.1500000e+01   9.4602862e-01
   1.1600000e+01   9.2607149e-01
   1.1700000e+01   9.0652617e-01
   1.1800000e+01   8.8738735e-01
   1.1900000e+01   8.6864952e-01
   1.2000000e+01   8.5030704e-01
   1.2100000e+01   8.3235413e-01
   1.2200000e+01   8.1478490e-01
   1.2300000e+01   7.9759335e-01
   1.2400000e+01   7.8077342e-01
   1.2500000e+01   7.6431894e-01
   1.2600000e+01   7.4822373e-01
   1.2700000e+01   7.3248152e-01
   1.2800000e+01   7.1708604e-01
   1.2900000e+01   7.0203099e-01
   1.3000000e+01   6.8731004e-01
   1.3100000e+01   6.7291690e-01
   1.3200000e+01   6.5884525e-01
   1.3300000e+01   6.4508880e-01
   1.3400000e+01   6.3164130e-01
   1.3500000e+01   6.1849651e-01
   1.3600000e+01   6.0564824e-01
   1.3700000e+01   5.9309035e-01
   1.3800000e+01   5.8081674e-01
   1.3900000e+01   5.6882138e-01
   1.4000000e+01   5.5709830e-01
   1.4100000e+01   5.4564158e-01
   1.4200000e+01   5.3444539e-01
   1.4300000e+01   5.2350397e-01
   1.4400000e+01   5.1281163e-01
   1.4500000e+01   5.0236276e-01
   1.4600000e+01   4.9215186e-01
   1.4700000e+01   4.8217347e-01
   1.4800000e+01   4.7242226e-01
   1.4900000e+01   4.6289296e-01
   1.5000000e+01   4.5358040e-01
   1.5100000e+01   4.4447952e-01
   1.5200000e+01   4.3558531e-01
   1.5300000e+01   4.2689289e-01
   1.5400000e+01   4.1839747e-01
   1.5500000e+01   4.1009434e-01
   1.5600000e+01   4.0197889e-01
   1.5700000e+01   3.9404660e-01
   1.5800000e+01   3.8629306e-01
   1.5900000e+01   3.7871393e-01
   1.6000000e+01   3.7130499e-01
   1.6100000e+01   3.6406208e-01
   1.6200000e+01   3.5698117e-01
   1.6300000e+01   3.5005829e-01
   1.6400000e+01   3.4328958e-01
   1.6500000e+01   3.3667124e-01
   1.6600000e+01   3.3019960e-01
   1.6700000e+01   3.2387105e-01
   1.6800000e+01   3.1768207e-01
   1.6900000e+01   3.1162922e-01
   1.7000000e+01   3.0570915e-01
   1.7100000e+01   2.9991860e-01
   1.7200000e+01   2.9425437e-01
   1.7300000e+01   2.8871335e-01
   1.7400000e+01   2.8329252e-01
   1.7500000e+01   2.7798891e-01
   1.7600000e+01   2.7279965e-01
   1.7700000e+01   2.6772193e-01
   1.7800000e+01   2.6275300e-01
   1.7900000e+01   2.5789021e-01
   1.8000000e+01   2.5313095e-01
   1.8100000e+01   2.4847269e-01
   1.8200000e+01   2.4391297e-01
   1.8300000e+01   2.3944940e-01
   1.8400000e+01   2.3507962e-01
   1.8500000e+01   2.3080136e-01
   1.8600000e+01   2.2661242e-01
   1.8700000e+01   2.2251062e-01
   1.8800000e+01   2.1849386e-01
   1.8900000e+01   2.1456011e-01
   1.9000000e+01   2.1070736e-01
   1.9100000e+01   2.0693368e-01
   1.9200000e+01   2.0323718e-01
   1.9300000e+01   1.9961602e-01
   1.9400000e+01   1.9606842e-01
   1.9500000e+01   1.9259263e-01
   1.9600000e+01   1.8918695e-01
   1.9700000e+01   1.8584975e-01
   1.9800000e+01   1.8257940e-01
   1.9900000e+01   1.7937434e-01
   2.0000000e+01   1.7623306e-01
   2.0100000e+01   1.7315407e-01
   2.0200000e+01   1.7013593e-01
   2.0300000e+01   1.6717724e-01
   2.0400000e+01   1.6427662e-01
   2.0500000e+01   1.6143274e-01
   2.0600000e+01   1.5864432e-01
   2.0700000e+01   1.5591008e-01
   2.0800000e+01   1.5322880e-01
   2.0900000e+01   1.5059928e-01
   2.1000000e+01   1.4802036e-01
   2.1100000e+01   1.4549089e-01
   2.1200000e+01   1.4300979e-01
   2.1300000e+01   1.4057595e-01
   2.1400000e+01   1.3818835e-01
   2.1500000e+01   1.3584596e-01
   2.1600000e+01   1.3354777e-01
   2.1700000e+01   1.3129283e-01
   2.1800000e+01   1.2908019e-01
   2.1900000e+01   1.2690892e-01
   2.2000000e+01   1.2477813e-01
   2.2100000e+01   1.2268695e-01
   2.2200000e+01   1.2063451e-01
   2.2300000e+01   1.1862000e-01
   2.2400000e+01   1.1664260e-01
   2.2500000e+01   1.1470152e-01
   2.2600000e+01   1.1279600e-01
   2.2700000e+01   1.1092527e-01
   2.2800000e+01   1.0908862e-01
   2.2900000e+01   1.0728532e-01
   2.3000000e+01   1.0551468e-01
   2.3100000e+01   1.0377602e-01
   2.3200000e+01   1.0206867e-01
   2.3300000e+01   1.0039200e-01
   2.3400000e+01   9.8745367e-02
   2.3500000e+01   9.7128161e-02
   2.3600000e+01   9.5539778e-02
   2.3700000e+01   9.3979635e-02
   2.3800000e+01   9.2447157e-02
   2.3900000e+01   9.0941787e-02
   2.4000000e+01   8.9462980e-02
   2.4100000e+01   8.8010204e-02
   2.4200000e+01   8.6582938e-02
   2.4300000e+01   8.5180674e-02
   2.4400000e+01   8.3802919e-02
   2.4500000e+01   8.2449186e-02
   2.4600000e+01   8.1119003e-02
   2.4700000e+01   7.9811909e-02
   2.4800000e+01   7.8527451e-02
   2.4900000e+01   7.7265189e-02
   2.5000000e+01   7.6024692e-02
   2.5000000e+01  -6.6069207e-02
   2.4900000e+01  -6.7006518e-02
   2.4800000e+01  -6.7956360e-02
   2.4700000e+01  -6.8918883e-02
   2.4600000e+01  -6.9894239e-02
   2.4500000e+01  -7.0882581e-02
   2.4400000e+01  -7.1884062e-02
   2.4300000e+01  -7.2898840e-02
   2.4200000e+01  -7.3927071e-02
   2.4100000e+01  -7.4968915e-02
   2.4000000e+01  -7.6024532e-02
   2.3900000e+01  -7.7094085e-02
   2.3800000e+01  -7.8177738e-02
   2.3700000e+01  -7.9275656e-02
   2.3600000e+01  -8.0388007e-02
   2.3500000e+01  -8.1514961e-02
   2.3400000e+01  -8.2656688e-02
   2.3300000e+01  -8.3813360e-02
   2.3200000e+01  -8.4985153e-02
   2.3100000e+01  -8.6172243e-02
   2.3000000e+01  -8.7374808e-02
   2.2900000e+01  -8.8593029e-02
   2.2800000e+01  -8.9827088e-02
   2.2700000e+01  -9.1077168e-02
   2.2600000e+01  -9.2343457e-02
   2.2500000e+01  -9.3626142e-02
   2.2400000e+01  -9.4925414e-02
   2.2300000e+01  -9.6241465e-02
   2.2200000e+01  -9.7574491e-02
   2.2100000e+01  -9.8924689e-02
   2.2000000e+01  -1.0029226e-01
   2.1900000e+01  -1.0167740e-01
   2.1800000e+01  -1.0308031e-01
   2.1700000e+01  -1.0450121e-01
   2.1600000e+01  -1.0594031e-01
   2.1500000e+01  -1.0739780e-01
   2.1400000e+01  -1.0887392e-01
   2.1300000e+01  -1.1036887e-01
   2.1200000e+01  -1.1188287e-01
   2.1100000e+01  -1.1341615e-01
   2.1000000e+01  -1.1496893e-01
   2.0900000e+01  -1.1654144e-01
   2.0800000e+01  -1.1813392e-01
   2.0700000e+01  -1.1974659e-01
   2.0600000e+01  -1.2137969e-01
   2.0500000e+01  -1.2303347e-01
   2.0400000e+01  -1.2470816e-01
   2.0300000e+01  -1.2640402e-01
   2.0200000e+01  -1.2812130e-01
   2.0100000e+01  -1.2986024e-01
   2.0000000e+01  -1.3162111e-01
   1.9900000e+01  -1.3340416e-01
   1.9800000e+01  -1.3520967e-01
   1.9700000e+01  -1.3703789e-01
   1.9600000e+01  -1.3888911e-01
   1.9500000e+01  -1.4076360e-01
   1.9400000e+01  -1.4266163e-01
   1.9300000e+01  -1.4458348e-01
   1.9200000e+01  -1.4652946e-01
   1.9100000e+01  -1.4849984e-01
   1.9000000e+01  -1.5049493e-01
   1.8900000e+01  -1.5251501e-01
   1.8800000e+01  -1.5456040e-01
   1.8700000e+01  -1.5663139e-01
   1.8600000e+01  -1.5872831e-01
   1.8500000e+01  -1.6085146e-01
   1.8400000e+01  -1.6300115e-01
   1.8300000e+01  -1.6517772e-01
   1.8200000e+01  -1.6738149e-01
   1.8100000e+01  -1.6961278e-01
   1.8000000e+01  -1.7187192e-01
   1.7900000e+01  -1.7415926e-01
   1.7800000e+01  -1.7647512e-01
   1.7700000e+01  -1.7881985e-01
   1.7600000e+01  -1.8119379e-01
   1.7500000e+01  -1.8359728e-01
   1.7400000e+01  -1.8603067e-01
   1.7300000e+01  -1.8849430e-01
   1.7200000e+01  -1.9098853e-01
   1.7100000e+01  -1.9351371e-01
   1.7000000e+01  -1.9607017e-01
   1.6900000e+01  -1.9865828e-01
   1.6800000e+01  -2.0127837e-01
   1.6700000e+01  -2.0393079e-01
   1.6600000e+01  -2.0661589e-01
   1.6500000e+01  -2.0933401e-01
   1.6400000e+01  -2.1208547e-01
   1.6300000e+01  -2.1487060e-01
   1.6200000e+01  -2.1768974e-01
   1.6100000e+01  -2.2054319e-01
   1.6000000e+01  -2.2343127e-01
   1.5900000e+01  -2.2635427e-01
   1.5800000e+01  -2.2931247e-01
   1.5700000e+01  -2.3230615e-01
   1.5600000e+01  -2.3533557e-01
   1.5500000e+01  -2.3840097e-01
   1.5400000e+01  -2.4150257e-01
   1.5300000e+01  -2.4464058e-01
   1.5200000e+01  -2.4781518e-01
   1.5100000e+01  -2.5102653e-01
   1.5000000e+01  -2.5427477e-01
   1.4900000e+01  -2.5755998e-01
   1.4800000e+01  -2.6088226e-01
   1.4700000e+01  -2.6424163e-01
   1.4600000e+01  -2.6763810e-01
   1.4500000e+01  -2.7107162e-01
   1.4400000e+01  -2.7454211e-01
   1.4300000e+01  -2.7804944e-01
   1.4200000e+01  -2.8159344e-01
   1.4100000e+01  -2.8517387e-01
   1.4000000e+01  -2.8879043e-01
   1.3900000e+01  -2.9244278e-01
   1.3800000e+01  -2.9613049e-01
   1.3700000e+01  -2.9985308e-01
   1.3600000e+01  -3.0360998e-01
   1.3500000e+01  -3.0740054e-01
   1.3400000e+01  -3.1122406e-01
   1.3300000e+01  -3.1507970e-01
   1.3200000e+01  -3.1896655e-01
   1.3100000e+01  -3.2288362e-01
   1.3000000e+01  -3.2682978e-01
   1.2900000e+01  -3.3080381e-01
   1.2800000e+01  -3.3480438e-01
   1.2700000e+01  -3.3883002e-01
   1.2600000e+01  -3.4287915e-01
   1.2500000e+01  -3.4695004e-01
   1.2400000e+01  -3.5104084e-01
   1.2300000e+01  -3.5514954e-01
   1.2200000e+01  -3.5927398e-01
   1.2100000e+01  -3.6341187e-01
   1.2000000e+01  -3.6756070e-01
   1.1900000e+01  -3.7171786e-01
   1.1800000e+01  -3.7588050e-01
   1.1700000e+01  -3.8004564e-01
   1.1600000e+01  -3.8421008e-01
   1.1500000e+01  -3.8837044e-01
   1.1400000e+01  -3.9252314e-01
   1.1300000e+01  -3.9666440e-01
   1.1200000e+01  -4.0079022e-01
   1.1100000e+01  -4.0489640e-01
   1.1000000e+01  -4.0897851e-01
   1.0900000e+01  -4.1303190e-01
   1.0800000e+01  -4.1705170e-01
   1.0700000e+01  -4.2103279e-01
   1.0600000e+01  -4.2496985e-01
   1.0500000e+01  -4.2885727e-01
   1.0400000e+01  -4.3268926e-01
   1.0300000e+01  -4.3645976e-01
   1.0200000e+01  -4.4016245e-01
   1.0100000e+01  -4.4379080e-01
   1.0000000e+01  -4.4733802e-01
   9.9000000e+00  -4.5079709e-01
   9.8000000e+00  -4.5416073e-01
   9.7000000e+00  -4.5742145e-01
   9.6000000e+00  -4.6057149e-01
   9.5000000e+00  -4.6360290e-01
   9.4000000e+00  -4.6650746e-01
   9.3000000e+00  -4.6927677e-01
   9.2000000e+00  -4.7190219e-01
   9.1000000e+00  -4.7437488e-01
   9.0000000e+00  -4.7668580e-01
   8.9000000e+00  -4.7882574e-01
   8.8000000e+00  -4.8078529e-01
   8.7000000e+00  -4.8255488e-01
   8.6000000e+00  -4.8412479e-01
   8.5000000e+00  -4.8548515e-01
   8.4000000e+00  -4.8662596e-01
   8.3000000e+00  -4.8753714e-01
   8.2000000e+00  -4.8820848e-01
   8.1000000e+00  -4.8862969e-01
   8.0000000e+00  -4.8879045e-01
   7.9000000e+00  -4.8868038e-01
   7.8000000e+00  -4.8828908e-01
   7.7000000e+00  -4.8760613e-01
   7.6000000e+00  -4.8662116e-01
   7.5000000e+00  -4.8532383e-01
   7.4000000e+00  -4.8370384e-01
   7.3000000e+00  -4.8175102e-01
   7.2000000e+00  -4.7945528e-01
   7.1000000e+00  -4.7680665e-01
   7.0000000e+00  -4.7379536e-01
   6.9000000e+00  -4.7041179e-01
   6.8000000e+00  -4.6664654e-01
   6.7000000e+00  -4.6249045e-01
   6.6000000e+00  -4.5793460e-01
   6.5000000e+00  -4.5297037e-01
   6.4000000e+00  -4.4758948e-01
   6.3000000e+00  -4.4178395e-01
   6.2000000e+00  -4.3554619e-01
   6.1000000e+00  -4.2886902e-01
   6.0000000e+00  -4.2174568e-01
   5.9000000e+00  -4.1416987e-01
   5.8000000e+00  -4.0613580e-01
   5.7000000e+00  -3.9763819e-01
   5.6000000e+00  -3.8867233e-01
   5.5000000e+00  -3.7923412e-01
   5.4000000e+00  -3.6932008e-01
   5.3000000e+00  -3.5892743e-01
   5.2000000e+00  -3.4805409e-01
   5.1000000e+00  -3.3669876e-01
   5.0000000e+00  -3.2486097e-01
   4.9000000e+00  -3.1254111e-01
   4.8000000e+00  -2.9974046e-01
   4.7000000e+00  -2.8646134e-01
   4.6000000e+00  -2.7270706e-01
   4.5000000e+00  -2.5848205e-01
   4.4000000e+00  -2.4379192e-01
   4.3000000e+00  -2.2864351e-01
   4.2000000e+00  -2.1304497e-01
   4.1000000e+00  -1.9700582e-01
   4.0000000e+00  -1.8053706e-01
   3.9000000e+00  -1.6365120e-01
   3.8000000e+00  -1.4636237e-01
   3.7000000e+00  -1.2868633e-01
   3.6000000e+00  -1.1064063e-01
   3.5000000e+00  -9.2244562e-02
   3.4000000e+00  -7.3519297e-02
   3.3000000e+00  -5.4487869e-02
   3.2000000e+00  -3.5175219e-02
   3.1000000e+00  -1.5608198e-02
   3.0000000e+00   4.1844534e-03
   2.9000000e+00   2.4172151e-02
   2.8000000e+00   4.4322547e-02
   2.7000000e+00   6.4601651e-02
   2.6000000e+00   8.4974004e-02
   2.5000000e+00   1.0540291e-01
   2.4000000e+00   1.2585075e-01
   2.3000000e+00   1.4627936e-01
   2.2000000e+00   1.6665056e-01
   2.1000000e+00   1.8692683e-01
   2.0000000e+00   2.0707207e-01
   1.9000000e+00   2.2705273e-01
   1.8000000e+00   2.4683911e-01
   1.7000000e+00   2.6640712e-01
   1.6000000e+00   2.8574054e-01
   1.5000000e+00   3.0483394e-01
   1.4000000e+00   3.2369658e-01
   1.3000000e+00   3.4235773e-01
   1.2000000e+00   3.6087379e-01
   1.1000000e+00   3.7933838e-01
   1.0000000e+00   3.9789669e-01
   9.0000000e-01   4.1676663e-01
   8.0000000e-01   4.3627093e-01
   7.0000000e-01   4.5688823e-01
   6.0000000e-01   4.7933846e-01
   5.0000000e-01   5.0473589e-01
   4.0000000e-01   5.3488965e-01
   3.0000000e-01   5.7297511e-01
   2.0000000e-01   6.2536359e-01
   1.0000000e-01   7.0877822e-01
   0.0000000e+00   9.9999985e-01


==> dat/sir/sir_cmp_d2.dat <==
 0.000   1.000000
 0.100   1.067219
 0.200   1.128061
 0.300   1.181563
 0.400   1.227128
 0.500   1.264513
 0.600   1.293789
 0.700   1.315279
 0.800   1.329494
 0.900   1.337065
 1.000   1.338691
 1.100   1.335089
 1.200   1.326961
 1.300   1.314973
 1.400   1.299738
 1.500   1.281810
 1.600   1.261682
 1.700   1.239785
 1.800   1.216494
 1.900   1.192134
 2.000   1.166979
 2.100   1.141263
 2.200   1.115186
 2.300   1.088912
 2.400   1.062582
 2.500   1.036312
 2.600   1.010197
 2.700   0.984316
 2.800   0.958735
 2.900   0.933505
 3.000   0.908670
 3.100   0.884262
 3.200   0.860307
 3.300   0.836827
 3.400   0.813835
 3.500   0.791343
 3.600   0.769357
 3.700   0.747880
 3.800   0.726915
 3.900   0.706459
 4.000   0.686511
 4.100   0.667067
 4.200   0.648120
 4.300   0.629664
 4.400   0.611692
 4.500   0.594197
 4.600   0.577169
 4.700   0.560600
 4.800   0.544481
 4.900   0.528802
 5.000   0.513554
 5.100   0.498727
 5.200   0.484312
 5.300   0.470299
 5.400   0.456677
 5.500   0.443438
 5.600   0.430572
 5.700   0.418069
 5.800   0.405921
 5.900   0.394118
 6.000   0.382650
 6.100   0.371510
 6.200   0.360688
 6.300   0.350176
 6.400   0.339965
 6.500   0.330047
 6.600   0.320415
 6.700   0.311060
 6.800   0.301975
 6.900   0.293152
 7.000   0.284584
 7.100   0.276264
 7.200   0.268184
 7.300   0.260339
 7.400   0.252721
 7.500   0.245325
 7.600   0.238143
 7.700   0.231169
 7.800   0.224399
 7.900   0.217825
 8.000   0.211443
 8.100   0.205247
 8.200   0.199231
 8.300   0.193391
 8.400   0.187720
 8.500   0.182216
 8.600   0.176872
 8.700   0.171684
 8.800   0.166647
 8.900   0.161758
 9.000   0.157011
 9.100   0.152404
 9.200   0.147931
 9.300   0.143589
 9.400   0.139374
 9.500   0.135282
 9.600   0.131310
 9.700   0.127454
 9.800   0.123712
 9.900   0.120078
10.000   0.116552
10.100   0.113128
10.200   0.109805
10.300   0.106580
10.400   0.103448
10.500   0.100409
10.600   0.097459
10.700   0.094595
10.800   0.091816
10.900   0.089118
11.000   0.086499
11.100   0.083956
11.200   0.081489
11.300   0.079094
11.400   0.076769
11.500   0.074512
11.600   0.072322
11.700   0.070196
11.800   0.068132
11.900   0.066129
12.000   0.064185
12.100   0.062298
12.200   0.060466
12.300   0.058688
12.400   0.056963
12.500   0.055288
12.600   0.053662
12.700   0.052084
12.800   0.050552
12.900   0.049066
13.000   0.047623
13.100   0.046222
13.200   0.044863
13.300   0.043543
13.400   0.042263
13.500   0.041020
13.600   0.039813
13.700   0.038642
13.800   0.037505
13.900   0.036402
14.000   0.035332
14.100   0.034292
14.200   0.033284
14.300   0.032304
14.400   0.031354
14.500   0.030432
14.600   0.029537
14.700   0.028668
14.800   0.027824
14.900   0.027006
15.000   0.026211
15.100   0.025440
15.200   0.024692
15.300   0.023965
15.400   0.023260
15.500   0.022576
15.600   0.021912
15.700   0.021267
15.800   0.020641
15.900   0.020034
16.000   0.019445
16.100   0.018873
16.200   0.018317
16.300   0.017778
16.400   0.017255
16.500   0.016748
16.600   0.016255
16.700   0.015776
16.800   0.015312
16.900   0.014862
17.000   0.014424


==> dat/sir/sir_cmp_d3_i.dat <==
 0.000   1.000000
 0.029   1.049997
 0.071   1.123165
 0.126   1.219653
 0.187   1.324859
 0.252   1.436979
 0.322   1.552235
 0.398   1.667266
 0.480   1.780129
 0.583   1.898939
 0.667   1.976124
 0.761   2.042499
 0.852   2.087957
 0.952   2.117776
 1.073   2.130771
 1.171   2.126066
 1.280   2.108226
 1.385   2.081221
 1.496   2.045048
 1.610   2.002013
 1.730   1.952068
 1.858   1.895546
 2.001   1.830020
 2.147   1.762032
 2.297   1.692765
 2.453   1.621669
 2.615   1.549731
 2.784   1.476721
 2.961   1.403139
 3.148   1.328918
 3.345   1.254315
 3.554   1.179367
 3.776   1.104233
 4.014   1.029022
 4.269   0.953890
 4.543   0.879002
 4.840   0.804584
 5.161   0.730872
 5.511   0.658187
 5.894   0.586891
 6.315   0.517495
 6.777   0.450629
 7.284   0.387074
 7.837   0.327901
 8.436   0.274064
 9.075   0.226280
 9.751   0.184754
10.100   0.166405


==> dat/sir/sir_cmp_d3_r.dat <==
 0.000   0.000000
 0.029   0.008980
 0.071   0.022722
 0.126   0.042077
 0.187   0.065059
 0.252   0.092197
 0.322   0.123742
 0.398   0.160192
 0.480   0.202894
 0.583   0.259800
 0.667   0.308376
 0.761   0.364929
 0.852   0.421800
 0.952   0.484675
 1.073   0.561706
 1.171   0.624439
 1.280   0.693741
 1.385   0.759982
 1.496   0.828637
 1.610   0.897619
 1.730   0.968752
 1.858   1.042538
 2.001   1.122560
 2.147   1.201522
 2.297   1.279093
 2.453   1.356596
 2.615   1.433446
 2.784   1.510256
 2.961   1.586769
 3.148   1.663262
 3.345   1.739622
 3.554   1.815932
 3.776   1.892121
 4.014   1.968148
 4.269   2.043911
 4.543   2.119287
 4.840   2.194083
 5.161   2.268087
 5.511   2.340996
 5.894   2.412466
 6.315   2.481995
 6.777   2.548963
 7.284   2.612595
 7.837   2.671828
 8.436   2.725710
 9.075   2.773527
 9.751   2.815078
10.100   2.833437


==> dat/sir/sir_cmp_d3_s.dat <==
 0.000   2.000000
 0.029   1.941023
 0.071   1.854113
 0.126   1.738270
 0.187   1.610082
 0.252   1.470823
 0.322   1.324023
 0.398   1.172542
 0.480   1.016977
 0.583   0.841261
 0.667   0.715499
 0.761   0.592572
 0.852   0.490243
 0.952   0.397549
 1.073   0.307523
 1.171   0.249495
 1.280   0.198033
 1.385   0.158797
 1.496   0.126315
 1.610   0.100368
 1.730   0.079180
 1.858   0.061916
 2.001   0.047420
 2.147   0.036446
 2.297   0.028142
 2.453   0.021735
 2.615   0.016823
 2.784   0.013023
 2.961   0.010091
 3.148   0.007820
 3.345   0.006063
 3.554   0.004701
 3.776   0.003647
 4.014   0.002830
 4.269   0.002199
 4.543   0.001710
 4.840   0.001333
 5.161   0.001041
 5.511   0.000817
 5.894   0.000644
 6.315   0.000510
 6.777   0.000408
 7.284   0.000330
 7.837   0.000271
 8.436   0.000227
 9.075   0.000193
 9.751   0.000168
10.100   0.000158


==> dat/sir/sir_sw100p0_smean.dat <==
 0.5000   96.4200
 1.0000   93.4457
 1.5000   90.5919
 2.0000   87.9036
 2.5000   85.3690
 3.0000   82.9650
 3.5000   80.6748
 4.0000   78.4670
 4.5000   76.3772
 5.0000   74.3949
 5.5000   72.5046
 6.0000   70.7069
 6.5000   68.9791
 7.0000   67.3409
 7.5000   65.7763
 8.0000   64.2742
 8.5000   62.8586
 9.0000   61.4989
 9.5000   60.2138
10.0000   58.9900
10.5000   57.8264
11.0000   56.7539
11.5000   55.7114
12.0000   54.7228
12.5000   53.7778
13.0000   52.9028
13.5000   52.1037
14.0000   51.3530
14.5000   50.6667
15.0000   50.0611
15.5000   49.4842
16.0000   48.9507
16.5000   48.4643
17.0000   48.0129
17.5000   47.5917
18.0000   47.1938
18.5000   46.8376
19.0000   46.4984
19.5000   46.1844
20.0000   45.9131
20.5000   45.6470
21.0000   45.4102
21.5000   45.1957
22.0000   45.0029
22.5000   44.8315
23.0000   44.6737
23.5000   44.5376
24.0000   44.4148
24.5000   44.3004
25.0000   44.1926


==> dat/sir/sir_sw100p0_ttrank.dat <==
 0.5000  142.0000
 1.0000  251.0000
 1.5000  323.0000
 2.0000  360.0000
 2.5000  380.0000
 3.0000  384.0000
 3.5000  384.0000
 4.0000  384.0000
 4.5000  383.0000
 5.0000  380.0000
 5.5000  374.0000
 6.0000  361.0000
 6.5000  347.0000
 7.0000  336.0000
 7.5000  320.0000
 8.0000  304.0000
 8.5000  283.0000
 9.0000  267.0000
 9.5000  253.0000
10.0000  240.0000
10.5000  228.0000
11.0000  218.0000
11.5000  208.0000
12.0000  200.0000
12.5000  194.0000
13.0000  183.0000
13.5000  178.0000
14.0000  175.0000
14.5000  170.0000
15.0000  168.0000
15.5000  170.0000
16.0000  170.0000
16.5000  172.0000
17.0000  178.0000
17.5000  180.0000
18.0000  183.0000
18.5000  190.0000
19.0000  197.0000
19.5000  200.0000
20.0000  205.0000
20.5000  209.0000
21.0000  210.0000
21.5000  212.0000
22.0000  215.0000
22.5000  216.0000
23.0000  217.0000
23.5000  218.0000
24.0000  218.0000
24.5000  220.0000
25.0000  221.0000


==> dat/sir/sir_sw100p3_smean.dat <==
 0.5000   96.4387
 1.0000   93.4025
 1.5000   90.3183
 2.0000   87.2380
 2.5000   84.1423
 3.0000   80.9519
 3.5000   77.4840
 4.0000   73.6784
 4.5000   69.5817
 5.0000   65.1770
 5.5000   60.7079
 6.0000   56.2715
 6.5000   52.0252
 7.0000   48.0920
 7.5000   44.5492
 8.0000   41.3647
 8.5000   38.6074
 9.0000   36.2235
 9.5000   34.1830
10.0000   32.4233
10.5000   30.9628
11.0000   29.7005
11.5000   28.6287
12.0000   27.7056
12.5000   26.9315
13.0000   26.2642
13.5000   25.7142
14.0000   25.2493
14.5000   24.8436
15.0000   24.4979
15.5000   24.2141
16.0000   23.9800
16.5000   23.7784
17.0000   23.6134
17.5000   23.4727
18.0000   23.3591
18.5000   23.2581
19.0000   23.1799
19.5000   23.1226
20.0000   23.0737
20.5000   23.0325
21.0000   22.9985
21.5000   22.9701
22.0000   22.9452
22.5000   22.9220
23.0000   22.9077
23.5000   22.8959
24.0000   22.8864
24.5000   22.8776
25.0000   22.8714


==> dat/sir/sir_sw100p3_ttrank.dat <==
 0.5000  171.0000
 1.0000  331.0000
 1.5000  442.0000
 2.0000  500.0000
 2.5000  526.0000
 3.0000  535.0000
 3.5000  538.0000
 4.0000  540.0000
 4.5000  539.0000
 5.0000  532.0000
 5.5000  516.0000
 6.0000  490.0000
 6.5000  457.0000
 7.0000  450.0000
 7.5000  443.0000
 8.0000  434.0000
 8.5000  419.0000
 9.0000  409.0000
 9.5000  407.0000
10.0000  409.0000
10.5000  409.0000
11.0000  411.0000
11.5000  415.0000
12.0000  417.0000
12.5000  418.0000
13.0000  422.0000
13.5000  426.0000
14.0000  430.0000
14.5000  434.0000
15.0000  438.0000
15.5000  441.0000
16.0000  446.0000
16.5000  450.0000
17.0000  454.0000
17.5000  458.0000
18.0000  463.0000
18.5000  464.0000
19.0000  467.0000
19.5000  470.0000
20.0000  470.0000
20.5000  472.0000
21.0000  475.0000
21.5000  475.0000
22.0000  477.0000
22.5000  477.0000
23.0000  478.0000
23.5000  478.0000
24.0000  479.0000
24.5000  480.0000
25.0000  481.0000


==> dat/sir/ssa5e5_sw50p0_pge40.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.6000000e-01   0.0000000e+00
   3.7000000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.1000000e-01   0.0000000e+00
   5.2000000e-01   0.0000000e+00
   5.3000000e-01   0.0000000e+00
   5.4000000e-01   0.0000000e+00
   5.5000000e-01   0.0000000e+00
   5.6000000e-01   0.0000000e+00
   5.7000000e-01   0.0000000e+00
   5.8000000e-01   0.0000000e+00
   5.9000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   6.1000000e-01   0.0000000e+00
   6.2000000e-01   0.0000000e+00
   6.3000000e-01   0.0000000e+00
   6.4000000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   6.6000000e-01   0.0000000e+00
   6.7000000e-01   0.0000000e+00
   6.8000000e-01   0.0000000e+00
   6.9000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   7.1000000e-01   0.0000000e+00
   7.2000000e-01   0.0000000e+00
   7.3000000e-01   0.0000000e+00
   7.4000000e-01   0.0000000e+00
   7.5000000e-01   0.0000000e+00
   7.6000000e-01   0.0000000e+00
   7.7000000e-01   0.0000000e+00
   7.8000000e-01   0.0000000e+00
   7.9000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   8.1000000e-01   0.0000000e+00
   8.2000000e-01   0.0000000e+00
   8.3000000e-01   0.0000000e+00
   8.4000000e-01   0.0000000e+00
   8.5000000e-01   0.0000000e+00
   8.6000000e-01   0.0000000e+00
   8.7000000e-01   0.0000000e+00
   8.8000000e-01   0.0000000e+00
   8.9000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   9.1000000e-01   0.0000000e+00
   9.2000000e-01   0.0000000e+00
   9.3000000e-01   0.0000000e+00
   9.4000000e-01   0.0000000e+00
   9.5000000e-01   0.0000000e+00
   9.6000000e-01   0.0000000e+00
   9.7000000e-01   0.0000000e+00
   9.8000000e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.0100000e+00   0.0000000e+00
   1.0200000e+00   0.0000000e+00
   1.0300000e+00   0.0000000e+00
   1.0400000e+00   0.0000000e+00
   1.0500000e+00   0.0000000e+00
   1.0600000e+00   0.0000000e+00
   1.0700000e+00   0.0000000e+00
   1.0800000e+00   0.0000000e+00
   1.0900000e+00   0.0000000e+00
   1.1000000e+00   0.0000000e+00
   1.1100000e+00   0.0000000e+00
   1.1200000e+00   0.0000000e+00
   1.1300000e+00   0.0000000e+00
   1.1400000e+00   0.0000000e+00
   1.1500000e+00   0.0000000e+00
   1.1600000e+00   0.0000000e+00
   1.1700000e+00   0.0000000e+00
   1.1800000e+00   0.0000000e+00
   1.1900000e+00   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.2100000e+00   0.0000000e+00
   1.2200000e+00   0.0000000e+00
   1.2300000e+00   0.0000000e+00
   1.2400000e+00   0.0000000e+00
   1.2500000e+00   0.0000000e+00
   1.2600000e+00   0.0000000e+00
   1.2700000e+00   0.0000000e+00
   1.2800000e+00   0.0000000e+00
   1.2900000e+00   0.0000000e+00
   1.3000000e+00   0.0000000e+00
   1.3100000e+00   0.0000000e+00
   1.3200000e+00   0.0000000e+00
   1.3300000e+00   0.0000000e+00
   1.3400000e+00   0.0000000e+00
   1.3500000e+00   0.0000000e+00
   1.3600000e+00   0.0000000e+00
   1.3700000e+00   0.0000000e+00
   1.3800000e+00   0.0000000e+00
   1.3900000e+00   0.0000000e+00
   1.4000000e+00   0.0000000e+00
   1.4100000e+00   0.0000000e+00
   1.4200000e+00   0.0000000e+00
   1.4300000e+00   0.0000000e+00
   1.4400000e+00   0.0000000e+00
   1.4500000e+00   0.0000000e+00
   1.4600000e+00   0.0000000e+00
   1.4700000e+00   0.0000000e+00
   1.4800000e+00   0.0000000e+00
   1.4900000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   1.5100000e+00   0.0000000e+00
   1.5200000e+00   0.0000000e+00
   1.5300000e+00   0.0000000e+00
   1.5400000e+00   0.0000000e+00
   1.5500000e+00   0.0000000e+00
   1.5600000e+00   0.0000000e+00
   1.5700000e+00   0.0000000e+00
   1.5800000e+00   0.0000000e+00
   1.5900000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.6100000e+00   0.0000000e+00
   1.6200000e+00   0.0000000e+00
   1.6300000e+00   0.0000000e+00
   1.6400000e+00   0.0000000e+00
   1.6500000e+00   0.0000000e+00
   1.6600000e+00   0.0000000e+00
   1.6700000e+00   0.0000000e+00
   1.6800000e+00   0.0000000e+00
   1.6900000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.7100000e+00   0.0000000e+00
   1.7200000e+00   0.0000000e+00
   1.7300000e+00   0.0000000e+00
   1.7400000e+00   0.0000000e+00
   1.7500000e+00   0.0000000e+00
   1.7600000e+00   0.0000000e+00
   1.7700000e+00   0.0000000e+00
   1.7800000e+00   0.0000000e+00
   1.7900000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.8100000e+00   0.0000000e+00
   1.8200000e+00   0.0000000e+00
   1.8300000e+00   0.0000000e+00
   1.8400000e+00   0.0000000e+00
   1.8500000e+00   0.0000000e+00
   1.8600000e+00   0.0000000e+00
   1.8700000e+00   0.0000000e+00
   1.8800000e+00   0.0000000e+00
   1.8900000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   1.9100000e+00   0.0000000e+00
   1.9200000e+00   0.0000000e+00
   1.9300000e+00   0.0000000e+00
   1.9400000e+00   0.0000000e+00
   1.9500000e+00   0.0000000e+00
   1.9600000e+00   0.0000000e+00
   1.9700000e+00   0.0000000e+00
   1.9800000e+00   0.0000000e+00
   1.9900000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0100000e+00   0.0000000e+00
   2.0200000e+00   0.0000000e+00
   2.0300000e+00   0.0000000e+00
   2.0400000e+00   0.0000000e+00
   2.0500000e+00   0.0000000e+00
   2.0600000e+00   0.0000000e+00
   2.0700000e+00   0.0000000e+00
   2.0800000e+00   0.0000000e+00
   2.0900000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.1100000e+00   0.0000000e+00
   2.1200000e+00   0.0000000e+00
   2.1300000e+00   0.0000000e+00
   2.1400000e+00   0.0000000e+00
   2.1500000e+00   0.0000000e+00
   2.1600000e+00   0.0000000e+00
   2.1700000e+00   0.0000000e+00
   2.1800000e+00   0.0000000e+00
   2.1900000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.2100000e+00   0.0000000e+00
   2.2200000e+00   0.0000000e+00
   2.2300000e+00   0.0000000e+00
   2.2400000e+00   0.0000000e+00
   2.2500000e+00   0.0000000e+00
   2.2600000e+00   0.0000000e+00
   2.2700000e+00   0.0000000e+00
   2.2800000e+00   0.0000000e+00
   2.2900000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.3100000e+00   0.0000000e+00
   2.3200000e+00   0.0000000e+00
   2.3300000e+00   0.0000000e+00
   2.3400000e+00   0.0000000e+00
   2.3500000e+00   0.0000000e+00
   2.3600000e+00   0.0000000e+00
   2.3700000e+00   0.0000000e+00
   2.3800000e+00   0.0000000e+00
   2.3900000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.4100000e+00   0.0000000e+00
   2.4200000e+00   0.0000000e+00
   2.4300000e+00   0.0000000e+00
   2.4400000e+00   0.0000000e+00
   2.4500000e+00   0.0000000e+00
   2.4600000e+00   0.0000000e+00
   2.4700000e+00   0.0000000e+00
   2.4800000e+00   0.0000000e+00
   2.4900000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.5100000e+00   0.0000000e+00
   2.5200000e+00   0.0000000e+00
   2.5300000e+00   0.0000000e+00
   2.5400000e+00   0.0000000e+00
   2.5500000e+00   0.0000000e+00
   2.5600000e+00   0.0000000e+00
   2.5700000e+00   0.0000000e+00
   2.5800000e+00   0.0000000e+00
   2.5900000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.6100000e+00   0.0000000e+00
   2.6200000e+00   0.0000000e+00
   2.6300000e+00   0.0000000e+00
   2.6400000e+00   2.0000000e-06
   2.6500000e+00   2.0000000e-06
   2.6600000e+00   2.0000000e-06
   2.6700000e+00   2.0000000e-06
   2.6800000e+00   2.0000000e-06
   2.6900000e+00   2.0000000e-06
   2.7000000e+00   2.0000000e-06
   2.7100000e+00   2.0000000e-06
   2.7200000e+00   2.0000000e-06
   2.7300000e+00   2.0000000e-06
   2.7400000e+00   2.0000000e-06
   2.7500000e+00   2.0000000e-06
   2.7600000e+00   2.0000000e-06
   2.7700000e+00   2.0000000e-06
   2.7800000e+00   2.0000000e-06
   2.7900000e+00   2.0000000e-06
   2.8000000e+00   2.0000000e-06
   2.8100000e+00   2.0000000e-06
   2.8200000e+00   2.0000000e-06
   2.8300000e+00   2.0000000e-06
   2.8400000e+00   2.0000000e-06
   2.8500000e+00   2.0000000e-06
   2.8600000e+00   2.0000000e-06
   2.8700000e+00   0.0000000e+00
   2.8800000e+00   0.0000000e+00
   2.8900000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   2.9100000e+00   0.0000000e+00
   2.9200000e+00   0.0000000e+00
   2.9300000e+00   0.0000000e+00
   2.9400000e+00   0.0000000e+00
   2.9500000e+00   0.0000000e+00
   2.9600000e+00   0.0000000e+00
   2.9700000e+00   0.0000000e+00
   2.9800000e+00   0.0000000e+00
   2.9900000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.0100000e+00   0.0000000e+00
   3.0200000e+00   0.0000000e+00
   3.0300000e+00   2.0000000e-06
   3.0400000e+00   2.0000000e-06
   3.0500000e+00   2.0000000e-06
   3.0600000e+00   2.0000000e-06
   3.0700000e+00   2.0000000e-06
   3.0800000e+00   2.0000000e-06
   3.0900000e+00   2.0000000e-06
   3.1000000e+00   2.0000000e-06
   3.1100000e+00   2.0000000e-06
   3.1200000e+00   2.0000000e-06
   3.1300000e+00   2.0000000e-06
   3.1400000e+00   2.0000000e-06
   3.1500000e+00   2.0000000e-06
   3.1600000e+00   2.0000000e-06
   3.1700000e+00   0.0000000e+00
   3.1800000e+00   0.0000000e+00
   3.1900000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.2100000e+00   0.0000000e+00
   3.2200000e+00   0.0000000e+00
   3.2300000e+00   0.0000000e+00
   3.2400000e+00   0.0000000e+00
   3.2500000e+00   0.0000000e+00
   3.2600000e+00   0.0000000e+00
   3.2700000e+00   0.0000000e+00
   3.2800000e+00   0.0000000e+00
   3.2900000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.3100000e+00   0.0000000e+00
   3.3200000e+00   0.0000000e+00
   3.3300000e+00   0.0000000e+00
   3.3400000e+00   0.0000000e+00
   3.3500000e+00   0.0000000e+00
   3.3600000e+00   0.0000000e+00
   3.3700000e+00   0.0000000e+00
   3.3800000e+00   0.0000000e+00
   3.3900000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.4100000e+00   0.0000000e+00
   3.4200000e+00   2.0000000e-06
   3.4300000e+00   2.0000000e-06
   3.4400000e+00   2.0000000e-06
   3.4500000e+00   2.0000000e-06
   3.4600000e+00   2.0000000e-06
   3.4700000e+00   2.0000000e-06
   3.4800000e+00   2.0000000e-06
   3.4900000e+00   2.0000000e-06
   3.5000000e+00   0.0000000e+00
   3.5100000e+00   0.0000000e+00
   3.5200000e+00   0.0000000e+00
   3.5300000e+00   0.0000000e+00
   3.5400000e+00   2.0000000e-06
   3.5500000e+00   2.0000000e-06
   3.5600000e+00   2.0000000e-06
   3.5700000e+00   2.0000000e-06
   3.5800000e+00   2.0000000e-06
   3.5900000e+00   2.0000000e-06
   3.6000000e+00   2.0000000e-06
   3.6100000e+00   2.0000000e-06
   3.6200000e+00   2.0000000e-06
   3.6300000e+00   0.0000000e+00
   3.6400000e+00   0.0000000e+00
   3.6500000e+00   0.0000000e+00
   3.6600000e+00   0.0000000e+00
   3.6700000e+00   0.0000000e+00
   3.6800000e+00   0.0000000e+00
   3.6900000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.7100000e+00   2.0000000e-06
   3.7200000e+00   2.0000000e-06
   3.7300000e+00   2.0000000e-06
   3.7400000e+00   2.0000000e-06
   3.7500000e+00   2.0000000e-06
   3.7600000e+00   2.0000000e-06
   3.7700000e+00   2.0000000e-06
   3.7800000e+00   2.0000000e-06
   3.7900000e+00   2.0000000e-06
   3.8000000e+00   2.0000000e-06
   3.8100000e+00   2.0000000e-06
   3.8200000e+00   2.0000000e-06
   3.8300000e+00   2.0000000e-06
   3.8400000e+00   2.0000000e-06
   3.8500000e+00   2.0000000e-06
   3.8600000e+00   2.0000000e-06
   3.8700000e+00   2.0000000e-06
   3.8800000e+00   2.0000000e-06
   3.8900000e+00   2.0000000e-06
   3.9000000e+00   2.0000000e-06
   3.9100000e+00   2.0000000e-06
   3.9200000e+00   2.0000000e-06
   3.9300000e+00   2.0000000e-06
   3.9400000e+00   2.0000000e-06
   3.9500000e+00   2.0000000e-06
   3.9600000e+00   2.0000000e-06
   3.9700000e+00   2.0000000e-06
   3.9800000e+00   2.0000000e-06
   3.9900000e+00   2.0000000e-06
   4.0000000e+00   2.0000000e-06
   4.0100000e+00   2.0000000e-06
   4.0200000e+00   2.0000000e-06
   4.0300000e+00   2.0000000e-06
   4.0400000e+00   2.0000000e-06
   4.0500000e+00   2.0000000e-06
   4.0600000e+00   2.0000000e-06
   4.0700000e+00   4.0000000e-06
   4.0800000e+00   4.0000000e-06
   4.0900000e+00   4.0000000e-06
   4.1000000e+00   6.0000000e-06
   4.1100000e+00   4.0000000e-06
   4.1200000e+00   4.0000000e-06
   4.1300000e+00   4.0000000e-06
   4.1400000e+00   4.0000000e-06
   4.1500000e+00   4.0000000e-06
   4.1600000e+00   4.0000000e-06
   4.1700000e+00   4.0000000e-06
   4.1800000e+00   4.0000000e-06
   4.1900000e+00   6.0000000e-06
   4.2000000e+00   6.0000000e-06
   4.2100000e+00   6.0000000e-06
   4.2200000e+00   6.0000000e-06
   4.2300000e+00   4.0000000e-06
   4.2400000e+00   4.0000000e-06
   4.2500000e+00   4.0000000e-06
   4.2600000e+00   4.0000000e-06
   4.2700000e+00   2.0000000e-06
   4.2800000e+00   2.0000000e-06
   4.2900000e+00   2.0000000e-06
   4.3000000e+00   2.0000000e-06
   4.3100000e+00   2.0000000e-06
   4.3200000e+00   2.0000000e-06
   4.3300000e+00   2.0000000e-06
   4.3400000e+00   2.0000000e-06
   4.3500000e+00   2.0000000e-06
   4.3600000e+00   2.0000000e-06
   4.3700000e+00   2.0000000e-06
   4.3800000e+00   2.0000000e-06
   4.3900000e+00   2.0000000e-06
   4.4000000e+00   2.0000000e-06
   4.4100000e+00   2.0000000e-06
   4.4200000e+00   4.0000000e-06
   4.4300000e+00   4.0000000e-06
   4.4400000e+00   4.0000000e-06
   4.4500000e+00   2.0000000e-06
   4.4600000e+00   2.0000000e-06
   4.4700000e+00   2.0000000e-06
   4.4800000e+00   2.0000000e-06
   4.4900000e+00   2.0000000e-06
   4.5000000e+00   0.0000000e+00
   4.5100000e+00   0.0000000e+00
   4.5200000e+00   0.0000000e+00
   4.5300000e+00   0.0000000e+00
   4.5400000e+00   0.0000000e+00
   4.5500000e+00   0.0000000e+00
   4.5600000e+00   0.0000000e+00
   4.5700000e+00   0.0000000e+00
   4.5800000e+00   0.0000000e+00
   4.5900000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.6100000e+00   0.0000000e+00
   4.6200000e+00   0.0000000e+00
   4.6300000e+00   0.0000000e+00
   4.6400000e+00   0.0000000e+00
   4.6500000e+00   0.0000000e+00
   4.6600000e+00   0.0000000e+00
   4.6700000e+00   0.0000000e+00
   4.6800000e+00   0.0000000e+00
   4.6900000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.7100000e+00   0.0000000e+00
   4.7200000e+00   0.0000000e+00
   4.7300000e+00   0.0000000e+00
   4.7400000e+00   0.0000000e+00
   4.7500000e+00   0.0000000e+00
   4.7600000e+00   0.0000000e+00
   4.7700000e+00   0.0000000e+00
   4.7800000e+00   0.0000000e+00
   4.7900000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.8100000e+00   0.0000000e+00
   4.8200000e+00   0.0000000e+00
   4.8300000e+00   0.0000000e+00
   4.8400000e+00   0.0000000e+00
   4.8500000e+00   0.0000000e+00
   4.8600000e+00   0.0000000e+00
   4.8700000e+00   0.0000000e+00
   4.8800000e+00   0.0000000e+00
   4.8900000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   4.9100000e+00   0.0000000e+00
   4.9200000e+00   0.0000000e+00
   4.9300000e+00   0.0000000e+00
   4.9400000e+00   0.0000000e+00
   4.9500000e+00   0.0000000e+00
   4.9600000e+00   0.0000000e+00
   4.9700000e+00   0.0000000e+00
   4.9800000e+00   0.0000000e+00
   4.9900000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.0100000e+00   2.0000000e-06
   5.0200000e+00   2.0000000e-06
   5.0300000e+00   0.0000000e+00
   5.0400000e+00   0.0000000e+00
   5.0500000e+00   0.0000000e+00
   5.0600000e+00   0.0000000e+00
   5.0700000e+00   0.0000000e+00
   5.0800000e+00   0.0000000e+00
   5.0900000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00
   5.1100000e+00   0.0000000e+00
   5.1200000e+00   0.0000000e+00
   5.1300000e+00   0.0000000e+00
   5.1400000e+00   0.0000000e+00
   5.1500000e+00   0.0000000e+00
   5.1600000e+00   0.0000000e+00
   5.1700000e+00   0.0000000e+00
   5.1800000e+00   0.0000000e+00
   5.1900000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.2100000e+00   0.0000000e+00
   5.2200000e+00   0.0000000e+00
   5.2300000e+00   0.0000000e+00
   5.2400000e+00   0.0000000e+00
   5.2500000e+00   0.0000000e+00
   5.2600000e+00   0.0000000e+00
   5.2700000e+00   0.0000000e+00
   5.2800000e+00   0.0000000e+00
   5.2900000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00
   5.3100000e+00   0.0000000e+00
   5.3200000e+00   0.0000000e+00
   5.3300000e+00   0.0000000e+00
   5.3400000e+00   0.0000000e+00
   5.3500000e+00   0.0000000e+00
   5.3600000e+00   0.0000000e+00
   5.3700000e+00   0.0000000e+00
   5.3800000e+00   0.0000000e+00
   5.3900000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00
   5.4100000e+00   0.0000000e+00
   5.4200000e+00   0.0000000e+00
   5.4300000e+00   0.0000000e+00
   5.4400000e+00   0.0000000e+00
   5.4500000e+00   0.0000000e+00
   5.4600000e+00   0.0000000e+00
   5.4700000e+00   0.0000000e+00
   5.4800000e+00   0.0000000e+00
   5.4900000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.5100000e+00   0.0000000e+00
   5.5200000e+00   0.0000000e+00
   5.5300000e+00   0.0000000e+00
   5.5400000e+00   0.0000000e+00
   5.5500000e+00   0.0000000e+00
   5.5600000e+00   0.0000000e+00
   5.5700000e+00   0.0000000e+00
   5.5800000e+00   0.0000000e+00
   5.5900000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.6100000e+00   0.0000000e+00
   5.6200000e+00   0.0000000e+00
   5.6300000e+00   0.0000000e+00
   5.6400000e+00   0.0000000e+00
   5.6500000e+00   0.0000000e+00
   5.6600000e+00   2.0000000e-06
   5.6700000e+00   2.0000000e-06
   5.6800000e+00   2.0000000e-06
   5.6900000e+00   2.0000000e-06
   5.7000000e+00   2.0000000e-06
   5.7100000e+00   2.0000000e-06
   5.7200000e+00   2.0000000e-06
   5.7300000e+00   2.0000000e-06
   5.7400000e+00   2.0000000e-06
   5.7500000e+00   2.0000000e-06
   5.7600000e+00   2.0000000e-06
   5.7700000e+00   2.0000000e-06
   5.7800000e+00   2.0000000e-06
   5.7900000e+00   2.0000000e-06
   5.8000000e+00   2.0000000e-06
   5.8100000e+00   2.0000000e-06
   5.8200000e+00   2.0000000e-06
   5.8300000e+00   2.0000000e-06
   5.8400000e+00   2.0000000e-06
   5.8500000e+00   2.0000000e-06
   5.8600000e+00   2.0000000e-06
   5.8700000e+00   2.0000000e-06
   5.8800000e+00   2.0000000e-06
   5.8900000e+00   2.0000000e-06
   5.9000000e+00   2.0000000e-06
   5.9100000e+00   2.0000000e-06
   5.9200000e+00   0.0000000e+00
   5.9300000e+00   0.0000000e+00
   5.9400000e+00   0.0000000e+00
   5.9500000e+00   0.0000000e+00
   5.9600000e+00   0.0000000e+00
   5.9700000e+00   0.0000000e+00
   5.9800000e+00   0.0000000e+00
   5.9900000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.0100000e+00   0.0000000e+00
   6.0200000e+00   0.0000000e+00
   6.0300000e+00   0.0000000e+00
   6.0400000e+00   0.0000000e+00
   6.0500000e+00   0.0000000e+00
   6.0600000e+00   0.0000000e+00
   6.0700000e+00   0.0000000e+00
   6.0800000e+00   0.0000000e+00
   6.0900000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.1100000e+00   0.0000000e+00
   6.1200000e+00   0.0000000e+00
   6.1300000e+00   0.0000000e+00
   6.1400000e+00   0.0000000e+00
   6.1500000e+00   0.0000000e+00
   6.1600000e+00   0.0000000e+00
   6.1700000e+00   0.0000000e+00
   6.1800000e+00   0.0000000e+00
   6.1900000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.2100000e+00   0.0000000e+00
   6.2200000e+00   0.0000000e+00
   6.2300000e+00   0.0000000e+00
   6.2400000e+00   0.0000000e+00
   6.2500000e+00   0.0000000e+00
   6.2600000e+00   0.0000000e+00
   6.2700000e+00   0.0000000e+00
   6.2800000e+00   0.0000000e+00
   6.2900000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.3100000e+00   0.0000000e+00
   6.3200000e+00   0.0000000e+00
   6.3300000e+00   0.0000000e+00
   6.3400000e+00   0.0000000e+00
   6.3500000e+00   0.0000000e+00
   6.3600000e+00   0.0000000e+00
   6.3700000e+00   0.0000000e+00
   6.3800000e+00   0.0000000e+00
   6.3900000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.4100000e+00   0.0000000e+00
   6.4200000e+00   0.0000000e+00
   6.4300000e+00   0.0000000e+00
   6.4400000e+00   0.0000000e+00
   6.4500000e+00   0.0000000e+00
   6.4600000e+00   0.0000000e+00
   6.4700000e+00   0.0000000e+00
   6.4800000e+00   0.0000000e+00
   6.4900000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.5100000e+00   0.0000000e+00
   6.5200000e+00   0.0000000e+00
   6.5300000e+00   0.0000000e+00
   6.5400000e+00   0.0000000e+00
   6.5500000e+00   0.0000000e+00
   6.5600000e+00   0.0000000e+00
   6.5700000e+00   0.0000000e+00
   6.5800000e+00   0.0000000e+00
   6.5900000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.6100000e+00   0.0000000e+00
   6.6200000e+00   0.0000000e+00
   6.6300000e+00   0.0000000e+00
   6.6400000e+00   0.0000000e+00
   6.6500000e+00   0.0000000e+00
   6.6600000e+00   0.0000000e+00
   6.6700000e+00   0.0000000e+00
   6.6800000e+00   0.0000000e+00
   6.6900000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.7100000e+00   0.0000000e+00
   6.7200000e+00   0.0000000e+00
   6.7300000e+00   0.0000000e+00
   6.7400000e+00   0.0000000e+00
   6.7500000e+00   0.0000000e+00
   6.7600000e+00   0.0000000e+00
   6.7700000e+00   0.0000000e+00
   6.7800000e+00   0.0000000e+00
   6.7900000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.8100000e+00   0.0000000e+00
   6.8200000e+00   0.0000000e+00
   6.8300000e+00   0.0000000e+00
   6.8400000e+00   0.0000000e+00
   6.8500000e+00   0.0000000e+00
   6.8600000e+00   0.0000000e+00
   6.8700000e+00   0.0000000e+00
   6.8800000e+00   0.0000000e+00
   6.8900000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   6.9100000e+00   0.0000000e+00
   6.9200000e+00   0.0000000e+00
   6.9300000e+00   0.0000000e+00
   6.9400000e+00   0.0000000e+00
   6.9500000e+00   0.0000000e+00
   6.9600000e+00   0.0000000e+00
   6.9700000e+00   0.0000000e+00
   6.9800000e+00   0.0000000e+00
   6.9900000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.0100000e+00   0.0000000e+00
   7.0200000e+00   0.0000000e+00
   7.0300000e+00   0.0000000e+00
   7.0400000e+00   0.0000000e+00
   7.0500000e+00   0.0000000e+00
   7.0600000e+00   0.0000000e+00
   7.0700000e+00   0.0000000e+00
   7.0800000e+00   0.0000000e+00
   7.0900000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.1100000e+00   0.0000000e+00
   7.1200000e+00   0.0000000e+00
   7.1300000e+00   0.0000000e+00
   7.1400000e+00   0.0000000e+00
   7.1500000e+00   0.0000000e+00
   7.1600000e+00   0.0000000e+00
   7.1700000e+00   0.0000000e+00
   7.1800000e+00   0.0000000e+00
   7.1900000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.2100000e+00   0.0000000e+00
   7.2200000e+00   0.0000000e+00
   7.2300000e+00   0.0000000e+00
   7.2400000e+00   0.0000000e+00
   7.2500000e+00   0.0000000e+00
   7.2600000e+00   0.0000000e+00
   7.2700000e+00   0.0000000e+00
   7.2800000e+00   0.0000000e+00
   7.2900000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.3100000e+00   0.0000000e+00
   7.3200000e+00   0.0000000e+00
   7.3300000e+00   0.0000000e+00
   7.3400000e+00   0.0000000e+00
   7.3500000e+00   0.0000000e+00
   7.3600000e+00   0.0000000e+00
   7.3700000e+00   0.0000000e+00
   7.3800000e+00   0.0000000e+00
   7.3900000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.4100000e+00   0.0000000e+00
   7.4200000e+00   0.0000000e+00
   7.4300000e+00   0.0000000e+00
   7.4400000e+00   0.0000000e+00
   7.4500000e+00   0.0000000e+00
   7.4600000e+00   0.0000000e+00
   7.4700000e+00   0.0000000e+00
   7.4800000e+00   0.0000000e+00
   7.4900000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.5100000e+00   0.0000000e+00
   7.5200000e+00   0.0000000e+00
   7.5300000e+00   0.0000000e+00
   7.5400000e+00   0.0000000e+00
   7.5500000e+00   0.0000000e+00
   7.5600000e+00   0.0000000e+00
   7.5700000e+00   0.0000000e+00
   7.5800000e+00   0.0000000e+00
   7.5900000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.6100000e+00   0.0000000e+00
   7.6200000e+00   0.0000000e+00
   7.6300000e+00   0.0000000e+00
   7.6400000e+00   0.0000000e+00
   7.6500000e+00   0.0000000e+00
   7.6600000e+00   0.0000000e+00
   7.6700000e+00   0.0000000e+00
   7.6800000e+00   0.0000000e+00
   7.6900000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.7100000e+00   0.0000000e+00
   7.7200000e+00   0.0000000e+00
   7.7300000e+00   0.0000000e+00
   7.7400000e+00   0.0000000e+00
   7.7500000e+00   0.0000000e+00
   7.7600000e+00   0.0000000e+00
   7.7700000e+00   0.0000000e+00
   7.7800000e+00   0.0000000e+00
   7.7900000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.8100000e+00   0.0000000e+00
   7.8200000e+00   0.0000000e+00
   7.8300000e+00   0.0000000e+00
   7.8400000e+00   0.0000000e+00
   7.8500000e+00   0.0000000e+00
   7.8600000e+00   0.0000000e+00
   7.8700000e+00   0.0000000e+00
   7.8800000e+00   0.0000000e+00
   7.8900000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   7.9100000e+00   0.0000000e+00
   7.9200000e+00   0.0000000e+00
   7.9300000e+00   0.0000000e+00
   7.9400000e+00   0.0000000e+00
   7.9500000e+00   0.0000000e+00
   7.9600000e+00   0.0000000e+00
   7.9700000e+00   0.0000000e+00
   7.9800000e+00   0.0000000e+00
   7.9900000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.0100000e+00   0.0000000e+00
   8.0200000e+00   0.0000000e+00
   8.0300000e+00   0.0000000e+00
   8.0400000e+00   0.0000000e+00
   8.0500000e+00   0.0000000e+00
   8.0600000e+00   0.0000000e+00
   8.0700000e+00   0.0000000e+00
   8.0800000e+00   0.0000000e+00
   8.0900000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.1100000e+00   0.0000000e+00
   8.1200000e+00   0.0000000e+00
   8.1300000e+00   0.0000000e+00
   8.1400000e+00   0.0000000e+00
   8.1500000e+00   0.0000000e+00
   8.1600000e+00   0.0000000e+00
   8.1700000e+00   0.0000000e+00
   8.1800000e+00   0.0000000e+00
   8.1900000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.2100000e+00   0.0000000e+00
   8.2200000e+00   0.0000000e+00
   8.2300000e+00   0.0000000e+00
   8.2400000e+00   0.0000000e+00
   8.2500000e+00   0.0000000e+00
   8.2600000e+00   0.0000000e+00
   8.2700000e+00   0.0000000e+00
   8.2800000e+00   0.0000000e+00
   8.2900000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.3100000e+00   0.0000000e+00
   8.3200000e+00   0.0000000e+00
   8.3300000e+00   0.0000000e+00
   8.3400000e+00   0.0000000e+00
   8.3500000e+00   0.0000000e+00
   8.3600000e+00   0.0000000e+00
   8.3700000e+00   0.0000000e+00
   8.3800000e+00   0.0000000e+00
   8.3900000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.4100000e+00   0.0000000e+00
   8.4200000e+00   0.0000000e+00
   8.4300000e+00   0.0000000e+00
   8.4400000e+00   0.0000000e+00
   8.4500000e+00   0.0000000e+00
   8.4600000e+00   0.0000000e+00
   8.4700000e+00   0.0000000e+00
   8.4800000e+00   0.0000000e+00
   8.4900000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.5100000e+00   0.0000000e+00
   8.5200000e+00   0.0000000e+00
   8.5300000e+00   0.0000000e+00
   8.5400000e+00   0.0000000e+00
   8.5500000e+00   0.0000000e+00
   8.5600000e+00   0.0000000e+00
   8.5700000e+00   0.0000000e+00
   8.5800000e+00   0.0000000e+00
   8.5900000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.6100000e+00   0.0000000e+00
   8.6200000e+00   0.0000000e+00
   8.6300000e+00   0.0000000e+00
   8.6400000e+00   0.0000000e+00
   8.6500000e+00   0.0000000e+00
   8.6600000e+00   0.0000000e+00
   8.6700000e+00   0.0000000e+00
   8.6800000e+00   0.0000000e+00
   8.6900000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.7100000e+00   0.0000000e+00
   8.7200000e+00   0.0000000e+00
   8.7300000e+00   0.0000000e+00
   8.7400000e+00   0.0000000e+00
   8.7500000e+00   0.0000000e+00
   8.7600000e+00   0.0000000e+00
   8.7700000e+00   0.0000000e+00
   8.7800000e+00   0.0000000e+00
   8.7900000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.8100000e+00   0.0000000e+00
   8.8200000e+00   0.0000000e+00
   8.8300000e+00   0.0000000e+00
   8.8400000e+00   0.0000000e+00
   8.8500000e+00   0.0000000e+00
   8.8600000e+00   0.0000000e+00
   8.8700000e+00   0.0000000e+00
   8.8800000e+00   0.0000000e+00
   8.8900000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   8.9100000e+00   0.0000000e+00
   8.9200000e+00   0.0000000e+00
   8.9300000e+00   0.0000000e+00
   8.9400000e+00   0.0000000e+00
   8.9500000e+00   0.0000000e+00
   8.9600000e+00   0.0000000e+00
   8.9700000e+00   0.0000000e+00
   8.9800000e+00   0.0000000e+00
   8.9900000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.0100000e+00   0.0000000e+00
   9.0200000e+00   0.0000000e+00
   9.0300000e+00   0.0000000e+00
   9.0400000e+00   0.0000000e+00
   9.0500000e+00   0.0000000e+00
   9.0600000e+00   0.0000000e+00
   9.0700000e+00   0.0000000e+00
   9.0800000e+00   0.0000000e+00
   9.0900000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.1100000e+00   0.0000000e+00
   9.1200000e+00   0.0000000e+00
   9.1300000e+00   0.0000000e+00
   9.1400000e+00   0.0000000e+00
   9.1500000e+00   0.0000000e+00
   9.1600000e+00   0.0000000e+00
   9.1700000e+00   0.0000000e+00
   9.1800000e+00   0.0000000e+00
   9.1900000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.2100000e+00   0.0000000e+00
   9.2200000e+00   0.0000000e+00
   9.2300000e+00   0.0000000e+00
   9.2400000e+00   0.0000000e+00
   9.2500000e+00   0.0000000e+00
   9.2600000e+00   0.0000000e+00
   9.2700000e+00   0.0000000e+00
   9.2800000e+00   0.0000000e+00
   9.2900000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.3100000e+00   0.0000000e+00
   9.3200000e+00   0.0000000e+00
   9.3300000e+00   0.0000000e+00
   9.3400000e+00   0.0000000e+00
   9.3500000e+00   0.0000000e+00
   9.3600000e+00   0.0000000e+00
   9.3700000e+00   0.0000000e+00
   9.3800000e+00   0.0000000e+00
   9.3900000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.4100000e+00   0.0000000e+00
   9.4200000e+00   0.0000000e+00
   9.4300000e+00   0.0000000e+00
   9.4400000e+00   0.0000000e+00
   9.4500000e+00   0.0000000e+00
   9.4600000e+00   0.0000000e+00
   9.4700000e+00   0.0000000e+00
   9.4800000e+00   0.0000000e+00
   9.4900000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.5100000e+00   0.0000000e+00
   9.5200000e+00   0.0000000e+00
   9.5300000e+00   0.0000000e+00
   9.5400000e+00   0.0000000e+00
   9.5500000e+00   0.0000000e+00
   9.5600000e+00   0.0000000e+00
   9.5700000e+00   0.0000000e+00
   9.5800000e+00   0.0000000e+00
   9.5900000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.6100000e+00   0.0000000e+00
   9.6200000e+00   0.0000000e+00
   9.6300000e+00   0.0000000e+00
   9.6400000e+00   0.0000000e+00
   9.6500000e+00   0.0000000e+00
   9.6600000e+00   0.0000000e+00
   9.6700000e+00   0.0000000e+00
   9.6800000e+00   0.0000000e+00
   9.6900000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.7100000e+00   0.0000000e+00
   9.7200000e+00   0.0000000e+00
   9.7300000e+00   0.0000000e+00
   9.7400000e+00   0.0000000e+00
   9.7500000e+00   0.0000000e+00
   9.7600000e+00   0.0000000e+00
   9.7700000e+00   0.0000000e+00
   9.7800000e+00   0.0000000e+00
   9.7900000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.8100000e+00   0.0000000e+00
   9.8200000e+00   0.0000000e+00
   9.8300000e+00   0.0000000e+00
   9.8400000e+00   0.0000000e+00
   9.8500000e+00   0.0000000e+00
   9.8600000e+00   0.0000000e+00
   9.8700000e+00   0.0000000e+00
   9.8800000e+00   0.0000000e+00
   9.8900000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   9.9100000e+00   0.0000000e+00
   9.9200000e+00   0.0000000e+00
   9.9300000e+00   0.0000000e+00
   9.9400000e+00   0.0000000e+00
   9.9500000e+00   0.0000000e+00
   9.9600000e+00   0.0000000e+00
   9.9700000e+00   0.0000000e+00
   9.9800000e+00   0.0000000e+00
   9.9900000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0010000e+01   0.0000000e+00
   1.0020000e+01   0.0000000e+00
   1.0030000e+01   0.0000000e+00
   1.0040000e+01   0.0000000e+00
   1.0050000e+01   0.0000000e+00
   1.0060000e+01   0.0000000e+00
   1.0070000e+01   0.0000000e+00
   1.0080000e+01   0.0000000e+00
   1.0090000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0110000e+01   0.0000000e+00
   1.0120000e+01   0.0000000e+00
   1.0130000e+01   0.0000000e+00
   1.0140000e+01   0.0000000e+00
   1.0150000e+01   0.0000000e+00
   1.0160000e+01   0.0000000e+00
   1.0170000e+01   0.0000000e+00
   1.0180000e+01   0.0000000e+00
   1.0190000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0210000e+01   0.0000000e+00
   1.0220000e+01   0.0000000e+00
   1.0230000e+01   0.0000000e+00
   1.0240000e+01   0.0000000e+00
   1.0250000e+01   0.0000000e+00
   1.0260000e+01   0.0000000e+00
   1.0270000e+01   0.0000000e+00
   1.0280000e+01   0.0000000e+00
   1.0290000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0310000e+01   0.0000000e+00
   1.0320000e+01   0.0000000e+00
   1.0330000e+01   0.0000000e+00
   1.0340000e+01   0.0000000e+00
   1.0350000e+01   0.0000000e+00
   1.0360000e+01   0.0000000e+00
   1.0370000e+01   0.0000000e+00
   1.0380000e+01   0.0000000e+00
   1.0390000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0410000e+01   0.0000000e+00
   1.0420000e+01   0.0000000e+00
   1.0430000e+01   0.0000000e+00
   1.0440000e+01   0.0000000e+00
   1.0450000e+01   0.0000000e+00
   1.0460000e+01   0.0000000e+00
   1.0470000e+01   0.0000000e+00
   1.0480000e+01   0.0000000e+00
   1.0490000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0510000e+01   0.0000000e+00
   1.0520000e+01   0.0000000e+00
   1.0530000e+01   0.0000000e+00
   1.0540000e+01   0.0000000e+00
   1.0550000e+01   0.0000000e+00
   1.0560000e+01   0.0000000e+00
   1.0570000e+01   0.0000000e+00
   1.0580000e+01   0.0000000e+00
   1.0590000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0610000e+01   0.0000000e+00
   1.0620000e+01   0.0000000e+00
   1.0630000e+01   0.0000000e+00
   1.0640000e+01   0.0000000e+00
   1.0650000e+01   0.0000000e+00
   1.0660000e+01   0.0000000e+00
   1.0670000e+01   0.0000000e+00
   1.0680000e+01   0.0000000e+00
   1.0690000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0710000e+01   0.0000000e+00
   1.0720000e+01   0.0000000e+00
   1.0730000e+01   0.0000000e+00
   1.0740000e+01   0.0000000e+00
   1.0750000e+01   0.0000000e+00
   1.0760000e+01   0.0000000e+00
   1.0770000e+01   0.0000000e+00
   1.0780000e+01   0.0000000e+00
   1.0790000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0810000e+01   0.0000000e+00
   1.0820000e+01   0.0000000e+00
   1.0830000e+01   0.0000000e+00
   1.0840000e+01   0.0000000e+00
   1.0850000e+01   0.0000000e+00
   1.0860000e+01   0.0000000e+00
   1.0870000e+01   0.0000000e+00
   1.0880000e+01   0.0000000e+00
   1.0890000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.0910000e+01   0.0000000e+00
   1.0920000e+01   0.0000000e+00
   1.0930000e+01   0.0000000e+00
   1.0940000e+01   0.0000000e+00
   1.0950000e+01   0.0000000e+00
   1.0960000e+01   0.0000000e+00
   1.0970000e+01   0.0000000e+00
   1.0980000e+01   0.0000000e+00
   1.0990000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1010000e+01   0.0000000e+00
   1.1020000e+01   0.0000000e+00
   1.1030000e+01   0.0000000e+00
   1.1040000e+01   0.0000000e+00
   1.1050000e+01   0.0000000e+00
   1.1060000e+01   0.0000000e+00
   1.1070000e+01   0.0000000e+00
   1.1080000e+01   0.0000000e+00
   1.1090000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1110000e+01   0.0000000e+00
   1.1120000e+01   0.0000000e+00
   1.1130000e+01   0.0000000e+00
   1.1140000e+01   0.0000000e+00
   1.1150000e+01   0.0000000e+00
   1.1160000e+01   0.0000000e+00
   1.1170000e+01   0.0000000e+00
   1.1180000e+01   0.0000000e+00
   1.1190000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1210000e+01   0.0000000e+00
   1.1220000e+01   0.0000000e+00
   1.1230000e+01   0.0000000e+00
   1.1240000e+01   0.0000000e+00
   1.1250000e+01   0.0000000e+00
   1.1260000e+01   0.0000000e+00
   1.1270000e+01   0.0000000e+00
   1.1280000e+01   0.0000000e+00
   1.1290000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1310000e+01   0.0000000e+00
   1.1320000e+01   0.0000000e+00
   1.1330000e+01   0.0000000e+00
   1.1340000e+01   0.0000000e+00
   1.1350000e+01   0.0000000e+00
   1.1360000e+01   0.0000000e+00
   1.1370000e+01   0.0000000e+00
   1.1380000e+01   0.0000000e+00
   1.1390000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1410000e+01   0.0000000e+00
   1.1420000e+01   0.0000000e+00
   1.1430000e+01   0.0000000e+00
   1.1440000e+01   0.0000000e+00
   1.1450000e+01   0.0000000e+00
   1.1460000e+01   0.0000000e+00
   1.1470000e+01   0.0000000e+00
   1.1480000e+01   0.0000000e+00
   1.1490000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1510000e+01   0.0000000e+00
   1.1520000e+01   0.0000000e+00
   1.1530000e+01   0.0000000e+00
   1.1540000e+01   0.0000000e+00
   1.1550000e+01   0.0000000e+00
   1.1560000e+01   0.0000000e+00
   1.1570000e+01   0.0000000e+00
   1.1580000e+01   0.0000000e+00
   1.1590000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1610000e+01   0.0000000e+00
   1.1620000e+01   0.0000000e+00
   1.1630000e+01   0.0000000e+00
   1.1640000e+01   0.0000000e+00
   1.1650000e+01   0.0000000e+00
   1.1660000e+01   0.0000000e+00
   1.1670000e+01   0.0000000e+00
   1.1680000e+01   0.0000000e+00
   1.1690000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1710000e+01   0.0000000e+00
   1.1720000e+01   0.0000000e+00
   1.1730000e+01   0.0000000e+00
   1.1740000e+01   0.0000000e+00
   1.1750000e+01   0.0000000e+00
   1.1760000e+01   0.0000000e+00
   1.1770000e+01   0.0000000e+00
   1.1780000e+01   0.0000000e+00
   1.1790000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1810000e+01   0.0000000e+00
   1.1820000e+01   0.0000000e+00
   1.1830000e+01   0.0000000e+00
   1.1840000e+01   0.0000000e+00
   1.1850000e+01   0.0000000e+00
   1.1860000e+01   0.0000000e+00
   1.1870000e+01   0.0000000e+00
   1.1880000e+01   0.0000000e+00
   1.1890000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.1910000e+01   0.0000000e+00
   1.1920000e+01   0.0000000e+00
   1.1930000e+01   0.0000000e+00
   1.1940000e+01   0.0000000e+00
   1.1950000e+01   0.0000000e+00
   1.1960000e+01   0.0000000e+00
   1.1970000e+01   0.0000000e+00
   1.1980000e+01   0.0000000e+00
   1.1990000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2010000e+01   0.0000000e+00
   1.2020000e+01   0.0000000e+00
   1.2030000e+01   0.0000000e+00
   1.2040000e+01   0.0000000e+00
   1.2050000e+01   0.0000000e+00
   1.2060000e+01   0.0000000e+00
   1.2070000e+01   0.0000000e+00
   1.2080000e+01   0.0000000e+00
   1.2090000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2110000e+01   0.0000000e+00
   1.2120000e+01   0.0000000e+00
   1.2130000e+01   0.0000000e+00
   1.2140000e+01   0.0000000e+00
   1.2150000e+01   0.0000000e+00
   1.2160000e+01   0.0000000e+00
   1.2170000e+01   0.0000000e+00
   1.2180000e+01   0.0000000e+00
   1.2190000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2210000e+01   0.0000000e+00
   1.2220000e+01   0.0000000e+00
   1.2230000e+01   0.0000000e+00
   1.2240000e+01   0.0000000e+00
   1.2250000e+01   0.0000000e+00
   1.2260000e+01   0.0000000e+00
   1.2270000e+01   0.0000000e+00
   1.2280000e+01   0.0000000e+00
   1.2290000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2310000e+01   0.0000000e+00
   1.2320000e+01   0.0000000e+00
   1.2330000e+01   0.0000000e+00
   1.2340000e+01   0.0000000e+00
   1.2350000e+01   0.0000000e+00
   1.2360000e+01   0.0000000e+00
   1.2370000e+01   0.0000000e+00
   1.2380000e+01   0.0000000e+00
   1.2390000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2410000e+01   0.0000000e+00
   1.2420000e+01   0.0000000e+00
   1.2430000e+01   0.0000000e+00
   1.2440000e+01   0.0000000e+00
   1.2450000e+01   0.0000000e+00
   1.2460000e+01   0.0000000e+00
   1.2470000e+01   0.0000000e+00
   1.2480000e+01   0.0000000e+00
   1.2490000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2510000e+01   0.0000000e+00
   1.2520000e+01   0.0000000e+00
   1.2530000e+01   0.0000000e+00
   1.2540000e+01   0.0000000e+00
   1.2550000e+01   0.0000000e+00
   1.2560000e+01   0.0000000e+00
   1.2570000e+01   0.0000000e+00
   1.2580000e+01   0.0000000e+00
   1.2590000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2610000e+01   0.0000000e+00
   1.2620000e+01   0.0000000e+00
   1.2630000e+01   0.0000000e+00
   1.2640000e+01   0.0000000e+00
   1.2650000e+01   0.0000000e+00
   1.2660000e+01   0.0000000e+00
   1.2670000e+01   0.0000000e+00
   1.2680000e+01   0.0000000e+00
   1.2690000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2710000e+01   0.0000000e+00
   1.2720000e+01   0.0000000e+00
   1.2730000e+01   0.0000000e+00
   1.2740000e+01   0.0000000e+00
   1.2750000e+01   0.0000000e+00
   1.2760000e+01   0.0000000e+00
   1.2770000e+01   0.0000000e+00
   1.2780000e+01   0.0000000e+00
   1.2790000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2810000e+01   0.0000000e+00
   1.2820000e+01   0.0000000e+00
   1.2830000e+01   0.0000000e+00
   1.2840000e+01   0.0000000e+00
   1.2850000e+01   0.0000000e+00
   1.2860000e+01   0.0000000e+00
   1.2870000e+01   0.0000000e+00
   1.2880000e+01   0.0000000e+00
   1.2890000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.2910000e+01   0.0000000e+00
   1.2920000e+01   0.0000000e+00
   1.2930000e+01   0.0000000e+00
   1.2940000e+01   0.0000000e+00
   1.2950000e+01   0.0000000e+00
   1.2960000e+01   0.0000000e+00
   1.2970000e+01   0.0000000e+00
   1.2980000e+01   0.0000000e+00
   1.2990000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3010000e+01   0.0000000e+00
   1.3020000e+01   0.0000000e+00
   1.3030000e+01   0.0000000e+00
   1.3040000e+01   0.0000000e+00
   1.3050000e+01   0.0000000e+00
   1.3060000e+01   0.0000000e+00
   1.3070000e+01   0.0000000e+00
   1.3080000e+01   0.0000000e+00
   1.3090000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3110000e+01   0.0000000e+00
   1.3120000e+01   0.0000000e+00
   1.3130000e+01   0.0000000e+00
   1.3140000e+01   0.0000000e+00
   1.3150000e+01   0.0000000e+00
   1.3160000e+01   0.0000000e+00
   1.3170000e+01   0.0000000e+00
   1.3180000e+01   0.0000000e+00
   1.3190000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3210000e+01   0.0000000e+00
   1.3220000e+01   0.0000000e+00
   1.3230000e+01   0.0000000e+00
   1.3240000e+01   0.0000000e+00
   1.3250000e+01   0.0000000e+00
   1.3260000e+01   0.0000000e+00
   1.3270000e+01   0.0000000e+00
   1.3280000e+01   0.0000000e+00
   1.3290000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3310000e+01   0.0000000e+00
   1.3320000e+01   0.0000000e+00
   1.3330000e+01   0.0000000e+00
   1.3340000e+01   0.0000000e+00
   1.3350000e+01   0.0000000e+00
   1.3360000e+01   0.0000000e+00
   1.3370000e+01   0.0000000e+00
   1.3380000e+01   0.0000000e+00
   1.3390000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3410000e+01   0.0000000e+00
   1.3420000e+01   0.0000000e+00
   1.3430000e+01   0.0000000e+00
   1.3440000e+01   0.0000000e+00
   1.3450000e+01   0.0000000e+00
   1.3460000e+01   0.0000000e+00
   1.3470000e+01   0.0000000e+00
   1.3480000e+01   0.0000000e+00
   1.3490000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3510000e+01   0.0000000e+00
   1.3520000e+01   0.0000000e+00
   1.3530000e+01   0.0000000e+00
   1.3540000e+01   0.0000000e+00
   1.3550000e+01   0.0000000e+00
   1.3560000e+01   0.0000000e+00
   1.3570000e+01   0.0000000e+00
   1.3580000e+01   0.0000000e+00
   1.3590000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3610000e+01   0.0000000e+00
   1.3620000e+01   0.0000000e+00
   1.3630000e+01   0.0000000e+00
   1.3640000e+01   0.0000000e+00
   1.3650000e+01   0.0000000e+00
   1.3660000e+01   0.0000000e+00
   1.3670000e+01   0.0000000e+00
   1.3680000e+01   0.0000000e+00
   1.3690000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3710000e+01   0.0000000e+00
   1.3720000e+01   0.0000000e+00
   1.3730000e+01   0.0000000e+00
   1.3740000e+01   0.0000000e+00
   1.3750000e+01   0.0000000e+00
   1.3760000e+01   0.0000000e+00
   1.3770000e+01   0.0000000e+00
   1.3780000e+01   0.0000000e+00
   1.3790000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3810000e+01   0.0000000e+00
   1.3820000e+01   0.0000000e+00
   1.3830000e+01   0.0000000e+00
   1.3840000e+01   0.0000000e+00
   1.3850000e+01   0.0000000e+00
   1.3860000e+01   0.0000000e+00
   1.3870000e+01   0.0000000e+00
   1.3880000e+01   0.0000000e+00
   1.3890000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.3910000e+01   0.0000000e+00
   1.3920000e+01   0.0000000e+00
   1.3930000e+01   0.0000000e+00
   1.3940000e+01   0.0000000e+00
   1.3950000e+01   0.0000000e+00
   1.3960000e+01   0.0000000e+00
   1.3970000e+01   0.0000000e+00
   1.3980000e+01   0.0000000e+00
   1.3990000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4010000e+01   0.0000000e+00
   1.4020000e+01   0.0000000e+00
   1.4030000e+01   0.0000000e+00
   1.4040000e+01   0.0000000e+00
   1.4050000e+01   0.0000000e+00
   1.4060000e+01   0.0000000e+00
   1.4070000e+01   0.0000000e+00
   1.4080000e+01   0.0000000e+00
   1.4090000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4110000e+01   0.0000000e+00
   1.4120000e+01   0.0000000e+00
   1.4130000e+01   0.0000000e+00
   1.4140000e+01   0.0000000e+00
   1.4150000e+01   0.0000000e+00
   1.4160000e+01   0.0000000e+00
   1.4170000e+01   0.0000000e+00
   1.4180000e+01   0.0000000e+00
   1.4190000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4210000e+01   0.0000000e+00
   1.4220000e+01   0.0000000e+00
   1.4230000e+01   0.0000000e+00
   1.4240000e+01   0.0000000e+00
   1.4250000e+01   0.0000000e+00
   1.4260000e+01   0.0000000e+00
   1.4270000e+01   0.0000000e+00
   1.4280000e+01   0.0000000e+00
   1.4290000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4310000e+01   0.0000000e+00
   1.4320000e+01   0.0000000e+00
   1.4330000e+01   0.0000000e+00
   1.4340000e+01   0.0000000e+00
   1.4350000e+01   0.0000000e+00
   1.4360000e+01   0.0000000e+00
   1.4370000e+01   0.0000000e+00
   1.4380000e+01   0.0000000e+00
   1.4390000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4410000e+01   0.0000000e+00
   1.4420000e+01   0.0000000e+00
   1.4430000e+01   0.0000000e+00
   1.4440000e+01   0.0000000e+00
   1.4450000e+01   0.0000000e+00
   1.4460000e+01   0.0000000e+00
   1.4470000e+01   0.0000000e+00
   1.4480000e+01   0.0000000e+00
   1.4490000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4510000e+01   0.0000000e+00
   1.4520000e+01   0.0000000e+00
   1.4530000e+01   0.0000000e+00
   1.4540000e+01   0.0000000e+00
   1.4550000e+01   0.0000000e+00
   1.4560000e+01   0.0000000e+00
   1.4570000e+01   0.0000000e+00
   1.4580000e+01   0.0000000e+00
   1.4590000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4610000e+01   0.0000000e+00
   1.4620000e+01   0.0000000e+00
   1.4630000e+01   0.0000000e+00
   1.4640000e+01   0.0000000e+00
   1.4650000e+01   0.0000000e+00
   1.4660000e+01   0.0000000e+00
   1.4670000e+01   0.0000000e+00
   1.4680000e+01   0.0000000e+00
   1.4690000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4710000e+01   0.0000000e+00
   1.4720000e+01   0.0000000e+00
   1.4730000e+01   0.0000000e+00
   1.4740000e+01   0.0000000e+00
   1.4750000e+01   0.0000000e+00
   1.4760000e+01   0.0000000e+00
   1.4770000e+01   0.0000000e+00
   1.4780000e+01   0.0000000e+00
   1.4790000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4810000e+01   0.0000000e+00
   1.4820000e+01   0.0000000e+00
   1.4830000e+01   0.0000000e+00
   1.4840000e+01   0.0000000e+00
   1.4850000e+01   0.0000000e+00
   1.4860000e+01   0.0000000e+00
   1.4870000e+01   0.0000000e+00
   1.4880000e+01   0.0000000e+00
   1.4890000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.4910000e+01   0.0000000e+00
   1.4920000e+01   0.0000000e+00
   1.4930000e+01   0.0000000e+00
   1.4940000e+01   0.0000000e+00
   1.4950000e+01   0.0000000e+00
   1.4960000e+01   0.0000000e+00
   1.4970000e+01   0.0000000e+00
   1.4980000e+01   0.0000000e+00
   1.4990000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5010000e+01   0.0000000e+00
   1.5020000e+01   0.0000000e+00
   1.5030000e+01   0.0000000e+00
   1.5040000e+01   0.0000000e+00
   1.5050000e+01   0.0000000e+00
   1.5060000e+01   0.0000000e+00
   1.5070000e+01   0.0000000e+00
   1.5080000e+01   0.0000000e+00
   1.5090000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5110000e+01   0.0000000e+00
   1.5120000e+01   0.0000000e+00
   1.5130000e+01   0.0000000e+00
   1.5140000e+01   0.0000000e+00
   1.5150000e+01   0.0000000e+00
   1.5160000e+01   0.0000000e+00
   1.5170000e+01   0.0000000e+00
   1.5180000e+01   0.0000000e+00
   1.5190000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5210000e+01   0.0000000e+00
   1.5220000e+01   0.0000000e+00
   1.5230000e+01   0.0000000e+00
   1.5240000e+01   0.0000000e+00
   1.5250000e+01   0.0000000e+00
   1.5260000e+01   0.0000000e+00
   1.5270000e+01   0.0000000e+00
   1.5280000e+01   0.0000000e+00
   1.5290000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5310000e+01   0.0000000e+00
   1.5320000e+01   0.0000000e+00
   1.5330000e+01   0.0000000e+00
   1.5340000e+01   0.0000000e+00
   1.5350000e+01   0.0000000e+00
   1.5360000e+01   0.0000000e+00
   1.5370000e+01   0.0000000e+00
   1.5380000e+01   0.0000000e+00
   1.5390000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5410000e+01   0.0000000e+00
   1.5420000e+01   0.0000000e+00
   1.5430000e+01   0.0000000e+00
   1.5440000e+01   0.0000000e+00
   1.5450000e+01   0.0000000e+00
   1.5460000e+01   0.0000000e+00
   1.5470000e+01   0.0000000e+00
   1.5480000e+01   0.0000000e+00
   1.5490000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5510000e+01   0.0000000e+00
   1.5520000e+01   0.0000000e+00
   1.5530000e+01   0.0000000e+00
   1.5540000e+01   0.0000000e+00
   1.5550000e+01   0.0000000e+00
   1.5560000e+01   0.0000000e+00
   1.5570000e+01   0.0000000e+00
   1.5580000e+01   0.0000000e+00
   1.5590000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5610000e+01   0.0000000e+00
   1.5620000e+01   0.0000000e+00
   1.5630000e+01   0.0000000e+00
   1.5640000e+01   0.0000000e+00
   1.5650000e+01   0.0000000e+00
   1.5660000e+01   0.0000000e+00
   1.5670000e+01   0.0000000e+00
   1.5680000e+01   0.0000000e+00
   1.5690000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5710000e+01   0.0000000e+00
   1.5720000e+01   0.0000000e+00
   1.5730000e+01   0.0000000e+00
   1.5740000e+01   0.0000000e+00
   1.5750000e+01   0.0000000e+00
   1.5760000e+01   0.0000000e+00
   1.5770000e+01   0.0000000e+00
   1.5780000e+01   0.0000000e+00
   1.5790000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5810000e+01   0.0000000e+00
   1.5820000e+01   0.0000000e+00
   1.5830000e+01   0.0000000e+00
   1.5840000e+01   0.0000000e+00
   1.5850000e+01   0.0000000e+00
   1.5860000e+01   0.0000000e+00
   1.5870000e+01   0.0000000e+00
   1.5880000e+01   0.0000000e+00
   1.5890000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.5910000e+01   0.0000000e+00
   1.5920000e+01   0.0000000e+00
   1.5930000e+01   0.0000000e+00
   1.5940000e+01   0.0000000e+00
   1.5950000e+01   0.0000000e+00
   1.5960000e+01   0.0000000e+00
   1.5970000e+01   0.0000000e+00
   1.5980000e+01   0.0000000e+00
   1.5990000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6010000e+01   0.0000000e+00
   1.6020000e+01   0.0000000e+00
   1.6030000e+01   0.0000000e+00
   1.6040000e+01   0.0000000e+00
   1.6050000e+01   0.0000000e+00
   1.6060000e+01   0.0000000e+00
   1.6070000e+01   0.0000000e+00
   1.6080000e+01   0.0000000e+00
   1.6090000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6110000e+01   0.0000000e+00
   1.6120000e+01   0.0000000e+00
   1.6130000e+01   0.0000000e+00
   1.6140000e+01   0.0000000e+00
   1.6150000e+01   0.0000000e+00
   1.6160000e+01   0.0000000e+00
   1.6170000e+01   0.0000000e+00
   1.6180000e+01   0.0000000e+00
   1.6190000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6210000e+01   0.0000000e+00
   1.6220000e+01   0.0000000e+00
   1.6230000e+01   0.0000000e+00
   1.6240000e+01   0.0000000e+00
   1.6250000e+01   0.0000000e+00
   1.6260000e+01   0.0000000e+00
   1.6270000e+01   0.0000000e+00
   1.6280000e+01   0.0000000e+00
   1.6290000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6310000e+01   0.0000000e+00
   1.6320000e+01   0.0000000e+00
   1.6330000e+01   0.0000000e+00
   1.6340000e+01   0.0000000e+00
   1.6350000e+01   0.0000000e+00
   1.6360000e+01   0.0000000e+00
   1.6370000e+01   0.0000000e+00
   1.6380000e+01   0.0000000e+00
   1.6390000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6410000e+01   0.0000000e+00
   1.6420000e+01   0.0000000e+00
   1.6430000e+01   0.0000000e+00
   1.6440000e+01   0.0000000e+00
   1.6450000e+01   0.0000000e+00
   1.6460000e+01   0.0000000e+00
   1.6470000e+01   0.0000000e+00
   1.6480000e+01   0.0000000e+00
   1.6490000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6510000e+01   0.0000000e+00
   1.6520000e+01   0.0000000e+00
   1.6530000e+01   0.0000000e+00
   1.6540000e+01   0.0000000e+00
   1.6550000e+01   0.0000000e+00
   1.6560000e+01   0.0000000e+00
   1.6570000e+01   0.0000000e+00
   1.6580000e+01   0.0000000e+00
   1.6590000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6610000e+01   0.0000000e+00
   1.6620000e+01   0.0000000e+00
   1.6630000e+01   0.0000000e+00
   1.6640000e+01   0.0000000e+00
   1.6650000e+01   0.0000000e+00
   1.6660000e+01   0.0000000e+00
   1.6670000e+01   0.0000000e+00
   1.6680000e+01   0.0000000e+00
   1.6690000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6710000e+01   0.0000000e+00
   1.6720000e+01   0.0000000e+00
   1.6730000e+01   0.0000000e+00
   1.6740000e+01   0.0000000e+00
   1.6750000e+01   0.0000000e+00
   1.6760000e+01   0.0000000e+00
   1.6770000e+01   0.0000000e+00
   1.6780000e+01   0.0000000e+00
   1.6790000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6810000e+01   0.0000000e+00
   1.6820000e+01   0.0000000e+00
   1.6830000e+01   0.0000000e+00
   1.6840000e+01   0.0000000e+00
   1.6850000e+01   0.0000000e+00
   1.6860000e+01   0.0000000e+00
   1.6870000e+01   0.0000000e+00
   1.6880000e+01   0.0000000e+00
   1.6890000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.6910000e+01   0.0000000e+00
   1.6920000e+01   0.0000000e+00
   1.6930000e+01   0.0000000e+00
   1.6940000e+01   0.0000000e+00
   1.6950000e+01   0.0000000e+00
   1.6960000e+01   0.0000000e+00
   1.6970000e+01   0.0000000e+00
   1.6980000e+01   0.0000000e+00
   1.6990000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7010000e+01   0.0000000e+00
   1.7020000e+01   0.0000000e+00
   1.7030000e+01   0.0000000e+00
   1.7040000e+01   0.0000000e+00
   1.7050000e+01   0.0000000e+00
   1.7060000e+01   0.0000000e+00
   1.7070000e+01   0.0000000e+00
   1.7080000e+01   0.0000000e+00
   1.7090000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7110000e+01   0.0000000e+00
   1.7120000e+01   0.0000000e+00
   1.7130000e+01   0.0000000e+00
   1.7140000e+01   0.0000000e+00
   1.7150000e+01   0.0000000e+00
   1.7160000e+01   0.0000000e+00
   1.7170000e+01   0.0000000e+00
   1.7180000e+01   0.0000000e+00
   1.7190000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7210000e+01   0.0000000e+00
   1.7220000e+01   0.0000000e+00
   1.7230000e+01   0.0000000e+00
   1.7240000e+01   0.0000000e+00
   1.7250000e+01   0.0000000e+00
   1.7260000e+01   0.0000000e+00
   1.7270000e+01   0.0000000e+00
   1.7280000e+01   0.0000000e+00
   1.7290000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7310000e+01   0.0000000e+00
   1.7320000e+01   0.0000000e+00
   1.7330000e+01   0.0000000e+00
   1.7340000e+01   0.0000000e+00
   1.7350000e+01   0.0000000e+00
   1.7360000e+01   0.0000000e+00
   1.7370000e+01   0.0000000e+00
   1.7380000e+01   0.0000000e+00
   1.7390000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7410000e+01   0.0000000e+00
   1.7420000e+01   0.0000000e+00
   1.7430000e+01   0.0000000e+00
   1.7440000e+01   0.0000000e+00
   1.7450000e+01   0.0000000e+00
   1.7460000e+01   0.0000000e+00
   1.7470000e+01   0.0000000e+00
   1.7480000e+01   0.0000000e+00
   1.7490000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7510000e+01   0.0000000e+00
   1.7520000e+01   0.0000000e+00
   1.7530000e+01   0.0000000e+00
   1.7540000e+01   0.0000000e+00
   1.7550000e+01   0.0000000e+00
   1.7560000e+01   0.0000000e+00
   1.7570000e+01   0.0000000e+00
   1.7580000e+01   0.0000000e+00
   1.7590000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7610000e+01   0.0000000e+00
   1.7620000e+01   0.0000000e+00
   1.7630000e+01   0.0000000e+00
   1.7640000e+01   0.0000000e+00
   1.7650000e+01   0.0000000e+00
   1.7660000e+01   0.0000000e+00
   1.7670000e+01   0.0000000e+00
   1.7680000e+01   0.0000000e+00
   1.7690000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7710000e+01   0.0000000e+00
   1.7720000e+01   0.0000000e+00
   1.7730000e+01   0.0000000e+00
   1.7740000e+01   0.0000000e+00
   1.7750000e+01   0.0000000e+00
   1.7760000e+01   0.0000000e+00
   1.7770000e+01   0.0000000e+00
   1.7780000e+01   0.0000000e+00
   1.7790000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7810000e+01   0.0000000e+00
   1.7820000e+01   0.0000000e+00
   1.7830000e+01   0.0000000e+00
   1.7840000e+01   0.0000000e+00
   1.7850000e+01   0.0000000e+00
   1.7860000e+01   0.0000000e+00
   1.7870000e+01   0.0000000e+00
   1.7880000e+01   0.0000000e+00
   1.7890000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.7910000e+01   0.0000000e+00
   1.7920000e+01   0.0000000e+00
   1.7930000e+01   0.0000000e+00
   1.7940000e+01   0.0000000e+00
   1.7950000e+01   0.0000000e+00
   1.7960000e+01   0.0000000e+00
   1.7970000e+01   0.0000000e+00
   1.7980000e+01   0.0000000e+00
   1.7990000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8010000e+01   0.0000000e+00
   1.8020000e+01   0.0000000e+00
   1.8030000e+01   0.0000000e+00
   1.8040000e+01   0.0000000e+00
   1.8050000e+01   0.0000000e+00
   1.8060000e+01   0.0000000e+00
   1.8070000e+01   0.0000000e+00
   1.8080000e+01   0.0000000e+00
   1.8090000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8110000e+01   0.0000000e+00
   1.8120000e+01   0.0000000e+00
   1.8130000e+01   0.0000000e+00
   1.8140000e+01   0.0000000e+00
   1.8150000e+01   0.0000000e+00
   1.8160000e+01   0.0000000e+00
   1.8170000e+01   0.0000000e+00
   1.8180000e+01   0.0000000e+00
   1.8190000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8210000e+01   0.0000000e+00
   1.8220000e+01   0.0000000e+00
   1.8230000e+01   0.0000000e+00
   1.8240000e+01   0.0000000e+00
   1.8250000e+01   0.0000000e+00
   1.8260000e+01   0.0000000e+00
   1.8270000e+01   0.0000000e+00
   1.8280000e+01   0.0000000e+00
   1.8290000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8310000e+01   0.0000000e+00
   1.8320000e+01   0.0000000e+00
   1.8330000e+01   0.0000000e+00
   1.8340000e+01   0.0000000e+00
   1.8350000e+01   0.0000000e+00
   1.8360000e+01   0.0000000e+00
   1.8370000e+01   0.0000000e+00
   1.8380000e+01   0.0000000e+00
   1.8390000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8410000e+01   0.0000000e+00
   1.8420000e+01   0.0000000e+00
   1.8430000e+01   0.0000000e+00
   1.8440000e+01   0.0000000e+00
   1.8450000e+01   0.0000000e+00
   1.8460000e+01   0.0000000e+00
   1.8470000e+01   0.0000000e+00
   1.8480000e+01   0.0000000e+00
   1.8490000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8510000e+01   0.0000000e+00
   1.8520000e+01   0.0000000e+00
   1.8530000e+01   0.0000000e+00
   1.8540000e+01   0.0000000e+00
   1.8550000e+01   0.0000000e+00
   1.8560000e+01   0.0000000e+00
   1.8570000e+01   0.0000000e+00
   1.8580000e+01   0.0000000e+00
   1.8590000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8610000e+01   0.0000000e+00
   1.8620000e+01   0.0000000e+00
   1.8630000e+01   0.0000000e+00
   1.8640000e+01   0.0000000e+00
   1.8650000e+01   0.0000000e+00
   1.8660000e+01   0.0000000e+00
   1.8670000e+01   0.0000000e+00
   1.8680000e+01   0.0000000e+00
   1.8690000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8710000e+01   0.0000000e+00
   1.8720000e+01   0.0000000e+00
   1.8730000e+01   0.0000000e+00
   1.8740000e+01   0.0000000e+00
   1.8750000e+01   0.0000000e+00
   1.8760000e+01   0.0000000e+00
   1.8770000e+01   0.0000000e+00
   1.8780000e+01   0.0000000e+00
   1.8790000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8810000e+01   0.0000000e+00
   1.8820000e+01   0.0000000e+00
   1.8830000e+01   0.0000000e+00
   1.8840000e+01   0.0000000e+00
   1.8850000e+01   0.0000000e+00
   1.8860000e+01   0.0000000e+00
   1.8870000e+01   0.0000000e+00
   1.8880000e+01   0.0000000e+00
   1.8890000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.8910000e+01   0.0000000e+00
   1.8920000e+01   0.0000000e+00
   1.8930000e+01   0.0000000e+00
   1.8940000e+01   0.0000000e+00
   1.8950000e+01   0.0000000e+00
   1.8960000e+01   0.0000000e+00
   1.8970000e+01   0.0000000e+00
   1.8980000e+01   0.0000000e+00
   1.8990000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9010000e+01   0.0000000e+00
   1.9020000e+01   0.0000000e+00
   1.9030000e+01   0.0000000e+00
   1.9040000e+01   0.0000000e+00
   1.9050000e+01   0.0000000e+00
   1.9060000e+01   0.0000000e+00
   1.9070000e+01   0.0000000e+00
   1.9080000e+01   0.0000000e+00
   1.9090000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9110000e+01   0.0000000e+00
   1.9120000e+01   0.0000000e+00
   1.9130000e+01   0.0000000e+00
   1.9140000e+01   0.0000000e+00
   1.9150000e+01   0.0000000e+00
   1.9160000e+01   0.0000000e+00
   1.9170000e+01   0.0000000e+00
   1.9180000e+01   0.0000000e+00
   1.9190000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9210000e+01   0.0000000e+00
   1.9220000e+01   0.0000000e+00
   1.9230000e+01   0.0000000e+00
   1.9240000e+01   0.0000000e+00
   1.9250000e+01   0.0000000e+00
   1.9260000e+01   0.0000000e+00
   1.9270000e+01   0.0000000e+00
   1.9280000e+01   0.0000000e+00
   1.9290000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9310000e+01   0.0000000e+00
   1.9320000e+01   0.0000000e+00
   1.9330000e+01   0.0000000e+00
   1.9340000e+01   0.0000000e+00
   1.9350000e+01   0.0000000e+00
   1.9360000e+01   0.0000000e+00
   1.9370000e+01   0.0000000e+00
   1.9380000e+01   0.0000000e+00
   1.9390000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9410000e+01   0.0000000e+00
   1.9420000e+01   0.0000000e+00
   1.9430000e+01   0.0000000e+00
   1.9440000e+01   0.0000000e+00
   1.9450000e+01   0.0000000e+00
   1.9460000e+01   0.0000000e+00
   1.9470000e+01   0.0000000e+00
   1.9480000e+01   0.0000000e+00
   1.9490000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9510000e+01   0.0000000e+00
   1.9520000e+01   0.0000000e+00
   1.9530000e+01   0.0000000e+00
   1.9540000e+01   0.0000000e+00
   1.9550000e+01   0.0000000e+00
   1.9560000e+01   0.0000000e+00
   1.9570000e+01   0.0000000e+00
   1.9580000e+01   0.0000000e+00
   1.9590000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9610000e+01   0.0000000e+00
   1.9620000e+01   0.0000000e+00
   1.9630000e+01   0.0000000e+00
   1.9640000e+01   0.0000000e+00
   1.9650000e+01   0.0000000e+00
   1.9660000e+01   0.0000000e+00
   1.9670000e+01   0.0000000e+00
   1.9680000e+01   0.0000000e+00
   1.9690000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9710000e+01   0.0000000e+00
   1.9720000e+01   0.0000000e+00
   1.9730000e+01   0.0000000e+00
   1.9740000e+01   0.0000000e+00
   1.9750000e+01   0.0000000e+00
   1.9760000e+01   0.0000000e+00
   1.9770000e+01   0.0000000e+00
   1.9780000e+01   0.0000000e+00
   1.9790000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9810000e+01   0.0000000e+00
   1.9820000e+01   0.0000000e+00
   1.9830000e+01   0.0000000e+00
   1.9840000e+01   0.0000000e+00
   1.9850000e+01   0.0000000e+00
   1.9860000e+01   0.0000000e+00
   1.9870000e+01   0.0000000e+00
   1.9880000e+01   0.0000000e+00
   1.9890000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   1.9910000e+01   0.0000000e+00
   1.9920000e+01   0.0000000e+00
   1.9930000e+01   0.0000000e+00
   1.9940000e+01   0.0000000e+00
   1.9950000e+01   0.0000000e+00
   1.9960000e+01   0.0000000e+00
   1.9970000e+01   0.0000000e+00
   1.9980000e+01   0.0000000e+00
   1.9990000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0010000e+01   0.0000000e+00
   2.0020000e+01   0.0000000e+00
   2.0030000e+01   0.0000000e+00
   2.0040000e+01   0.0000000e+00
   2.0050000e+01   0.0000000e+00
   2.0060000e+01   0.0000000e+00
   2.0070000e+01   0.0000000e+00
   2.0080000e+01   0.0000000e+00
   2.0090000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0110000e+01   0.0000000e+00
   2.0120000e+01   0.0000000e+00
   2.0130000e+01   0.0000000e+00
   2.0140000e+01   0.0000000e+00
   2.0150000e+01   0.0000000e+00
   2.0160000e+01   0.0000000e+00
   2.0170000e+01   0.0000000e+00
   2.0180000e+01   0.0000000e+00
   2.0190000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0210000e+01   0.0000000e+00
   2.0220000e+01   0.0000000e+00
   2.0230000e+01   0.0000000e+00
   2.0240000e+01   0.0000000e+00
   2.0250000e+01   0.0000000e+00
   2.0260000e+01   0.0000000e+00
   2.0270000e+01   0.0000000e+00
   2.0280000e+01   0.0000000e+00
   2.0290000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0310000e+01   0.0000000e+00
   2.0320000e+01   0.0000000e+00
   2.0330000e+01   0.0000000e+00
   2.0340000e+01   0.0000000e+00
   2.0350000e+01   0.0000000e+00
   2.0360000e+01   0.0000000e+00
   2.0370000e+01   0.0000000e+00
   2.0380000e+01   0.0000000e+00
   2.0390000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0410000e+01   0.0000000e+00
   2.0420000e+01   0.0000000e+00
   2.0430000e+01   0.0000000e+00
   2.0440000e+01   0.0000000e+00
   2.0450000e+01   0.0000000e+00
   2.0460000e+01   0.0000000e+00
   2.0470000e+01   0.0000000e+00
   2.0480000e+01   0.0000000e+00
   2.0490000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0510000e+01   0.0000000e+00
   2.0520000e+01   0.0000000e+00
   2.0530000e+01   0.0000000e+00
   2.0540000e+01   0.0000000e+00
   2.0550000e+01   0.0000000e+00
   2.0560000e+01   0.0000000e+00
   2.0570000e+01   0.0000000e+00
   2.0580000e+01   0.0000000e+00
   2.0590000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0610000e+01   0.0000000e+00
   2.0620000e+01   0.0000000e+00
   2.0630000e+01   0.0000000e+00
   2.0640000e+01   0.0000000e+00
   2.0650000e+01   0.0000000e+00
   2.0660000e+01   0.0000000e+00
   2.0670000e+01   0.0000000e+00
   2.0680000e+01   0.0000000e+00
   2.0690000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0710000e+01   0.0000000e+00
   2.0720000e+01   0.0000000e+00
   2.0730000e+01   0.0000000e+00
   2.0740000e+01   0.0000000e+00
   2.0750000e+01   0.0000000e+00
   2.0760000e+01   0.0000000e+00
   2.0770000e+01   0.0000000e+00
   2.0780000e+01   0.0000000e+00
   2.0790000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0810000e+01   0.0000000e+00
   2.0820000e+01   0.0000000e+00
   2.0830000e+01   0.0000000e+00
   2.0840000e+01   0.0000000e+00
   2.0850000e+01   0.0000000e+00
   2.0860000e+01   0.0000000e+00
   2.0870000e+01   0.0000000e+00
   2.0880000e+01   0.0000000e+00
   2.0890000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.0910000e+01   0.0000000e+00
   2.0920000e+01   0.0000000e+00
   2.0930000e+01   0.0000000e+00
   2.0940000e+01   0.0000000e+00
   2.0950000e+01   0.0000000e+00
   2.0960000e+01   0.0000000e+00
   2.0970000e+01   0.0000000e+00
   2.0980000e+01   0.0000000e+00
   2.0990000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1010000e+01   0.0000000e+00
   2.1020000e+01   0.0000000e+00
   2.1030000e+01   0.0000000e+00
   2.1040000e+01   0.0000000e+00
   2.1050000e+01   0.0000000e+00
   2.1060000e+01   0.0000000e+00
   2.1070000e+01   0.0000000e+00
   2.1080000e+01   0.0000000e+00
   2.1090000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1110000e+01   0.0000000e+00
   2.1120000e+01   0.0000000e+00
   2.1130000e+01   0.0000000e+00
   2.1140000e+01   0.0000000e+00
   2.1150000e+01   0.0000000e+00
   2.1160000e+01   0.0000000e+00
   2.1170000e+01   0.0000000e+00
   2.1180000e+01   0.0000000e+00
   2.1190000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1210000e+01   0.0000000e+00
   2.1220000e+01   0.0000000e+00
   2.1230000e+01   0.0000000e+00
   2.1240000e+01   0.0000000e+00
   2.1250000e+01   0.0000000e+00
   2.1260000e+01   0.0000000e+00
   2.1270000e+01   0.0000000e+00
   2.1280000e+01   0.0000000e+00
   2.1290000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1310000e+01   0.0000000e+00
   2.1320000e+01   0.0000000e+00
   2.1330000e+01   0.0000000e+00
   2.1340000e+01   0.0000000e+00
   2.1350000e+01   0.0000000e+00
   2.1360000e+01   0.0000000e+00
   2.1370000e+01   0.0000000e+00
   2.1380000e+01   0.0000000e+00
   2.1390000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1410000e+01   0.0000000e+00
   2.1420000e+01   0.0000000e+00
   2.1430000e+01   0.0000000e+00
   2.1440000e+01   0.0000000e+00
   2.1450000e+01   0.0000000e+00
   2.1460000e+01   0.0000000e+00
   2.1470000e+01   0.0000000e+00
   2.1480000e+01   0.0000000e+00
   2.1490000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1510000e+01   0.0000000e+00
   2.1520000e+01   0.0000000e+00
   2.1530000e+01   0.0000000e+00
   2.1540000e+01   0.0000000e+00
   2.1550000e+01   0.0000000e+00
   2.1560000e+01   0.0000000e+00
   2.1570000e+01   0.0000000e+00
   2.1580000e+01   0.0000000e+00
   2.1590000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1610000e+01   0.0000000e+00
   2.1620000e+01   0.0000000e+00
   2.1630000e+01   0.0000000e+00
   2.1640000e+01   0.0000000e+00
   2.1650000e+01   0.0000000e+00
   2.1660000e+01   0.0000000e+00
   2.1670000e+01   0.0000000e+00
   2.1680000e+01   0.0000000e+00
   2.1690000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1710000e+01   0.0000000e+00
   2.1720000e+01   0.0000000e+00
   2.1730000e+01   0.0000000e+00
   2.1740000e+01   0.0000000e+00
   2.1750000e+01   0.0000000e+00
   2.1760000e+01   0.0000000e+00
   2.1770000e+01   0.0000000e+00
   2.1780000e+01   0.0000000e+00
   2.1790000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1810000e+01   0.0000000e+00
   2.1820000e+01   0.0000000e+00
   2.1830000e+01   0.0000000e+00
   2.1840000e+01   0.0000000e+00
   2.1850000e+01   0.0000000e+00
   2.1860000e+01   0.0000000e+00
   2.1870000e+01   0.0000000e+00
   2.1880000e+01   0.0000000e+00
   2.1890000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.1910000e+01   0.0000000e+00
   2.1920000e+01   0.0000000e+00
   2.1930000e+01   0.0000000e+00
   2.1940000e+01   0.0000000e+00
   2.1950000e+01   0.0000000e+00
   2.1960000e+01   0.0000000e+00
   2.1970000e+01   0.0000000e+00
   2.1980000e+01   0.0000000e+00
   2.1990000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2010000e+01   0.0000000e+00
   2.2020000e+01   0.0000000e+00
   2.2030000e+01   0.0000000e+00
   2.2040000e+01   0.0000000e+00
   2.2050000e+01   0.0000000e+00
   2.2060000e+01   0.0000000e+00
   2.2070000e+01   0.0000000e+00
   2.2080000e+01   0.0000000e+00
   2.2090000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2110000e+01   0.0000000e+00
   2.2120000e+01   0.0000000e+00
   2.2130000e+01   0.0000000e+00
   2.2140000e+01   0.0000000e+00
   2.2150000e+01   0.0000000e+00
   2.2160000e+01   0.0000000e+00
   2.2170000e+01   0.0000000e+00
   2.2180000e+01   0.0000000e+00
   2.2190000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2210000e+01   0.0000000e+00
   2.2220000e+01   0.0000000e+00
   2.2230000e+01   0.0000000e+00
   2.2240000e+01   0.0000000e+00
   2.2250000e+01   0.0000000e+00
   2.2260000e+01   0.0000000e+00
   2.2270000e+01   0.0000000e+00
   2.2280000e+01   0.0000000e+00
   2.2290000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2310000e+01   0.0000000e+00
   2.2320000e+01   0.0000000e+00
   2.2330000e+01   0.0000000e+00
   2.2340000e+01   0.0000000e+00
   2.2350000e+01   0.0000000e+00
   2.2360000e+01   0.0000000e+00
   2.2370000e+01   0.0000000e+00
   2.2380000e+01   0.0000000e+00
   2.2390000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2410000e+01   0.0000000e+00
   2.2420000e+01   0.0000000e+00
   2.2430000e+01   0.0000000e+00
   2.2440000e+01   0.0000000e+00
   2.2450000e+01   0.0000000e+00
   2.2460000e+01   0.0000000e+00
   2.2470000e+01   0.0000000e+00
   2.2480000e+01   0.0000000e+00
   2.2490000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2510000e+01   0.0000000e+00
   2.2520000e+01   0.0000000e+00
   2.2530000e+01   0.0000000e+00
   2.2540000e+01   0.0000000e+00
   2.2550000e+01   0.0000000e+00
   2.2560000e+01   0.0000000e+00
   2.2570000e+01   0.0000000e+00
   2.2580000e+01   0.0000000e+00
   2.2590000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2610000e+01   0.0000000e+00
   2.2620000e+01   0.0000000e+00
   2.2630000e+01   0.0000000e+00
   2.2640000e+01   0.0000000e+00
   2.2650000e+01   0.0000000e+00
   2.2660000e+01   0.0000000e+00
   2.2670000e+01   0.0000000e+00
   2.2680000e+01   0.0000000e+00
   2.2690000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2710000e+01   0.0000000e+00
   2.2720000e+01   0.0000000e+00
   2.2730000e+01   0.0000000e+00
   2.2740000e+01   0.0000000e+00
   2.2750000e+01   0.0000000e+00
   2.2760000e+01   0.0000000e+00
   2.2770000e+01   0.0000000e+00
   2.2780000e+01   0.0000000e+00
   2.2790000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2810000e+01   0.0000000e+00
   2.2820000e+01   0.0000000e+00
   2.2830000e+01   0.0000000e+00
   2.2840000e+01   0.0000000e+00
   2.2850000e+01   0.0000000e+00
   2.2860000e+01   0.0000000e+00
   2.2870000e+01   0.0000000e+00
   2.2880000e+01   0.0000000e+00
   2.2890000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.2910000e+01   0.0000000e+00
   2.2920000e+01   0.0000000e+00
   2.2930000e+01   0.0000000e+00
   2.2940000e+01   0.0000000e+00
   2.2950000e+01   0.0000000e+00
   2.2960000e+01   0.0000000e+00
   2.2970000e+01   0.0000000e+00
   2.2980000e+01   0.0000000e+00
   2.2990000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3010000e+01   0.0000000e+00
   2.3020000e+01   0.0000000e+00
   2.3030000e+01   0.0000000e+00
   2.3040000e+01   0.0000000e+00
   2.3050000e+01   0.0000000e+00
   2.3060000e+01   0.0000000e+00
   2.3070000e+01   0.0000000e+00
   2.3080000e+01   0.0000000e+00
   2.3090000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3110000e+01   0.0000000e+00
   2.3120000e+01   0.0000000e+00
   2.3130000e+01   0.0000000e+00
   2.3140000e+01   0.0000000e+00
   2.3150000e+01   0.0000000e+00
   2.3160000e+01   0.0000000e+00
   2.3170000e+01   0.0000000e+00
   2.3180000e+01   0.0000000e+00
   2.3190000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3210000e+01   0.0000000e+00
   2.3220000e+01   0.0000000e+00
   2.3230000e+01   0.0000000e+00
   2.3240000e+01   0.0000000e+00
   2.3250000e+01   0.0000000e+00
   2.3260000e+01   0.0000000e+00
   2.3270000e+01   0.0000000e+00
   2.3280000e+01   0.0000000e+00
   2.3290000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3310000e+01   0.0000000e+00
   2.3320000e+01   0.0000000e+00
   2.3330000e+01   0.0000000e+00
   2.3340000e+01   0.0000000e+00
   2.3350000e+01   0.0000000e+00
   2.3360000e+01   0.0000000e+00
   2.3370000e+01   0.0000000e+00
   2.3380000e+01   0.0000000e+00
   2.3390000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3410000e+01   0.0000000e+00
   2.3420000e+01   0.0000000e+00
   2.3430000e+01   0.0000000e+00
   2.3440000e+01   0.0000000e+00
   2.3450000e+01   0.0000000e+00
   2.3460000e+01   0.0000000e+00
   2.3470000e+01   0.0000000e+00
   2.3480000e+01   0.0000000e+00
   2.3490000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3510000e+01   0.0000000e+00
   2.3520000e+01   0.0000000e+00
   2.3530000e+01   0.0000000e+00
   2.3540000e+01   0.0000000e+00
   2.3550000e+01   0.0000000e+00
   2.3560000e+01   0.0000000e+00
   2.3570000e+01   0.0000000e+00
   2.3580000e+01   0.0000000e+00
   2.3590000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3610000e+01   0.0000000e+00
   2.3620000e+01   0.0000000e+00
   2.3630000e+01   0.0000000e+00
   2.3640000e+01   0.0000000e+00
   2.3650000e+01   0.0000000e+00
   2.3660000e+01   0.0000000e+00
   2.3670000e+01   0.0000000e+00
   2.3680000e+01   0.0000000e+00
   2.3690000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3710000e+01   0.0000000e+00
   2.3720000e+01   0.0000000e+00
   2.3730000e+01   0.0000000e+00
   2.3740000e+01   0.0000000e+00
   2.3750000e+01   0.0000000e+00
   2.3760000e+01   0.0000000e+00
   2.3770000e+01   0.0000000e+00
   2.3780000e+01   0.0000000e+00
   2.3790000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3810000e+01   0.0000000e+00
   2.3820000e+01   0.0000000e+00
   2.3830000e+01   0.0000000e+00
   2.3840000e+01   0.0000000e+00
   2.3850000e+01   0.0000000e+00
   2.3860000e+01   0.0000000e+00
   2.3870000e+01   0.0000000e+00
   2.3880000e+01   0.0000000e+00
   2.3890000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.3910000e+01   0.0000000e+00
   2.3920000e+01   0.0000000e+00
   2.3930000e+01   0.0000000e+00
   2.3940000e+01   0.0000000e+00
   2.3950000e+01   0.0000000e+00
   2.3960000e+01   0.0000000e+00
   2.3970000e+01   0.0000000e+00
   2.3980000e+01   0.0000000e+00
   2.3990000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4010000e+01   0.0000000e+00
   2.4020000e+01   0.0000000e+00
   2.4030000e+01   0.0000000e+00
   2.4040000e+01   0.0000000e+00
   2.4050000e+01   0.0000000e+00
   2.4060000e+01   0.0000000e+00
   2.4070000e+01   0.0000000e+00
   2.4080000e+01   0.0000000e+00
   2.4090000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4110000e+01   0.0000000e+00
   2.4120000e+01   0.0000000e+00
   2.4130000e+01   0.0000000e+00
   2.4140000e+01   0.0000000e+00
   2.4150000e+01   0.0000000e+00
   2.4160000e+01   0.0000000e+00
   2.4170000e+01   0.0000000e+00
   2.4180000e+01   0.0000000e+00
   2.4190000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4210000e+01   0.0000000e+00
   2.4220000e+01   0.0000000e+00
   2.4230000e+01   0.0000000e+00
   2.4240000e+01   0.0000000e+00
   2.4250000e+01   0.0000000e+00
   2.4260000e+01   0.0000000e+00
   2.4270000e+01   0.0000000e+00
   2.4280000e+01   0.0000000e+00
   2.4290000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4310000e+01   0.0000000e+00
   2.4320000e+01   0.0000000e+00
   2.4330000e+01   0.0000000e+00
   2.4340000e+01   0.0000000e+00
   2.4350000e+01   0.0000000e+00
   2.4360000e+01   0.0000000e+00
   2.4370000e+01   0.0000000e+00
   2.4380000e+01   0.0000000e+00
   2.4390000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4410000e+01   0.0000000e+00
   2.4420000e+01   0.0000000e+00
   2.4430000e+01   0.0000000e+00
   2.4440000e+01   0.0000000e+00
   2.4450000e+01   0.0000000e+00
   2.4460000e+01   0.0000000e+00
   2.4470000e+01   0.0000000e+00
   2.4480000e+01   0.0000000e+00
   2.4490000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4510000e+01   0.0000000e+00
   2.4520000e+01   0.0000000e+00
   2.4530000e+01   0.0000000e+00
   2.4540000e+01   0.0000000e+00
   2.4550000e+01   0.0000000e+00
   2.4560000e+01   0.0000000e+00
   2.4570000e+01   0.0000000e+00
   2.4580000e+01   0.0000000e+00
   2.4590000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4610000e+01   0.0000000e+00
   2.4620000e+01   0.0000000e+00
   2.4630000e+01   0.0000000e+00
   2.4640000e+01   0.0000000e+00
   2.4650000e+01   0.0000000e+00
   2.4660000e+01   0.0000000e+00
   2.4670000e+01   0.0000000e+00
   2.4680000e+01   0.0000000e+00
   2.4690000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4710000e+01   0.0000000e+00
   2.4720000e+01   0.0000000e+00
   2.4730000e+01   0.0000000e+00
   2.4740000e+01   0.0000000e+00
   2.4750000e+01   0.0000000e+00
   2.4760000e+01   0.0000000e+00
   2.4770000e+01   0.0000000e+00
   2.4780000e+01   0.0000000e+00
   2.4790000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4810000e+01   0.0000000e+00
   2.4820000e+01   0.0000000e+00
   2.4830000e+01   0.0000000e+00
   2.4840000e+01   0.0000000e+00
   2.4850000e+01   0.0000000e+00
   2.4860000e+01   0.0000000e+00
   2.4870000e+01   0.0000000e+00
   2.4880000e+01   0.0000000e+00
   2.4890000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.4910000e+01   0.0000000e+00
   2.4920000e+01   0.0000000e+00
   2.4930000e+01   0.0000000e+00
   2.4940000e+01   0.0000000e+00
   2.4950000e+01   0.0000000e+00
   2.4960000e+01   0.0000000e+00
   2.4970000e+01   0.0000000e+00
   2.4980000e+01   0.0000000e+00
   2.4990000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa5e5_sw50p0_pge40_scaled.dat <==
  0.0000  0.00000000e+00
  0.0100  0.00000000e+00
  0.0200  0.00000000e+00
  0.0300  0.00000000e+00
  0.0400  0.00000000e+00
  0.0500  0.00000000e+00
  0.0600  0.00000000e+00
  0.0700  0.00000000e+00
  0.0800  0.00000000e+00
  0.0900  0.00000000e+00
  0.1000  0.00000000e+00
  0.1100  0.00000000e+00
  0.1200  0.00000000e+00
  0.1300  0.00000000e+00
  0.1400  0.00000000e+00
  0.1500  0.00000000e+00
  0.1600  0.00000000e+00
  0.1700  0.00000000e+00
  0.1800  0.00000000e+00
  0.1900  0.00000000e+00
  0.2000  0.00000000e+00
  0.2100  0.00000000e+00
  0.2200  0.00000000e+00
  0.2300  0.00000000e+00
  0.2400  0.00000000e+00
  0.2500  0.00000000e+00
  0.2600  0.00000000e+00
  0.2700  0.00000000e+00
  0.2800  0.00000000e+00
  0.2900  0.00000000e+00
  0.3000  0.00000000e+00
  0.3100  0.00000000e+00
  0.3200  0.00000000e+00
  0.3300  0.00000000e+00
  0.3400  0.00000000e+00
  0.3500  0.00000000e+00
  0.3600  0.00000000e+00
  0.3700  0.00000000e+00
  0.3800  0.00000000e+00
  0.3900  0.00000000e+00
  0.4000  0.00000000e+00
  0.4100  0.00000000e+00
  0.4200  0.00000000e+00
  0.4300  0.00000000e+00
  0.4400  0.00000000e+00
  0.4500  0.00000000e+00
  0.4600  0.00000000e+00
  0.4700  0.00000000e+00
  0.4800  0.00000000e+00
  0.4900  0.00000000e+00
  0.5000  0.00000000e+00
  0.5100  0.00000000e+00
  0.5200  0.00000000e+00
  0.5300  0.00000000e+00
  0.5400  0.00000000e+00
  0.5500  0.00000000e+00
  0.5600  0.00000000e+00
  0.5700  0.00000000e+00
  0.5800  0.00000000e+00
  0.5900  0.00000000e+00
  0.6000  0.00000000e+00
  0.6100  0.00000000e+00
  0.6200  0.00000000e+00
  0.6300  0.00000000e+00
  0.6400  0.00000000e+00
  0.6500  0.00000000e+00
  0.6600  0.00000000e+00
  0.6700  0.00000000e+00
  0.6800  0.00000000e+00
  0.6900  0.00000000e+00
  0.7000  0.00000000e+00
  0.7100  0.00000000e+00
  0.7200  0.00000000e+00
  0.7300  0.00000000e+00
  0.7400  0.00000000e+00
  0.7500  0.00000000e+00
  0.7600  0.00000000e+00
  0.7700  0.00000000e+00
  0.7800  0.00000000e+00
  0.7900  0.00000000e+00
  0.8000  0.00000000e+00
  0.8100  0.00000000e+00
  0.8200  0.00000000e+00
  0.8300  0.00000000e+00
  0.8400  0.00000000e+00
  0.8500  0.00000000e+00
  0.8600  0.00000000e+00
  0.8700  0.00000000e+00
  0.8800  0.00000000e+00
  0.8900  0.00000000e+00
  0.9000  0.00000000e+00
  0.9100  0.00000000e+00
  0.9200  0.00000000e+00
  0.9300  0.00000000e+00
  0.9400  0.00000000e+00
  0.9500  0.00000000e+00
  0.9600  0.00000000e+00
  0.9700  0.00000000e+00
  0.9800  0.00000000e+00
  0.9900  0.00000000e+00
  1.0000  0.00000000e+00
  1.0100  0.00000000e+00
  1.0200  0.00000000e+00
  1.0300  0.00000000e+00
  1.0400  0.00000000e+00
  1.0500  0.00000000e+00
  1.0600  0.00000000e+00
  1.0700  0.00000000e+00
  1.0800  0.00000000e+00
  1.0900  0.00000000e+00
  1.1000  0.00000000e+00
  1.1100  0.00000000e+00
  1.1200  0.00000000e+00
  1.1300  0.00000000e+00
  1.1400  0.00000000e+00
  1.1500  0.00000000e+00
  1.1600  0.00000000e+00
  1.1700  0.00000000e+00
  1.1800  0.00000000e+00
  1.1900  0.00000000e+00
  1.2000  0.00000000e+00
  1.2100  0.00000000e+00
  1.2200  0.00000000e+00
  1.2300  0.00000000e+00
  1.2400  0.00000000e+00
  1.2500  0.00000000e+00
  1.2600  0.00000000e+00
  1.2700  0.00000000e+00
  1.2800  0.00000000e+00
  1.2900  0.00000000e+00
  1.3000  0.00000000e+00
  1.3100  0.00000000e+00
  1.3200  0.00000000e+00
  1.3300  0.00000000e+00
  1.3400  0.00000000e+00
  1.3500  0.00000000e+00
  1.3600  0.00000000e+00
  1.3700  0.00000000e+00
  1.3800  0.00000000e+00
  1.3900  0.00000000e+00
  1.4000  0.00000000e+00
  1.4100  0.00000000e+00
  1.4200  0.00000000e+00
  1.4300  0.00000000e+00
  1.4400  0.00000000e+00
  1.4500  0.00000000e+00
  1.4600  0.00000000e+00
  1.4700  0.00000000e+00
  1.4800  0.00000000e+00
  1.4900  0.00000000e+00
  1.5000  0.00000000e+00
  1.5100  0.00000000e+00
  1.5200  0.00000000e+00
  1.5300  0.00000000e+00
  1.5400  0.00000000e+00
  1.5500  0.00000000e+00
  1.5600  0.00000000e+00
  1.5700  0.00000000e+00
  1.5800  0.00000000e+00
  1.5900  0.00000000e+00
  1.6000  0.00000000e+00
  1.6100  0.00000000e+00
  1.6200  0.00000000e+00
  1.6300  0.00000000e+00
  1.6400  0.00000000e+00
  1.6500  0.00000000e+00
  1.6600  0.00000000e+00
  1.6700  0.00000000e+00
  1.6800  0.00000000e+00
  1.6900  0.00000000e+00
  1.7000  0.00000000e+00
  1.7100  0.00000000e+00
  1.7200  0.00000000e+00
  1.7300  0.00000000e+00
  1.7400  0.00000000e+00
  1.7500  0.00000000e+00
  1.7600  0.00000000e+00
  1.7700  0.00000000e+00
  1.7800  0.00000000e+00
  1.7900  0.00000000e+00
  1.8000  0.00000000e+00
  1.8100  0.00000000e+00
  1.8200  0.00000000e+00
  1.8300  0.00000000e+00
  1.8400  0.00000000e+00
  1.8500  0.00000000e+00
  1.8600  0.00000000e+00
  1.8700  0.00000000e+00
  1.8800  0.00000000e+00
  1.8900  0.00000000e+00
  1.9000  0.00000000e+00
  1.9100  0.00000000e+00
  1.9200  0.00000000e+00
  1.9300  0.00000000e+00
  1.9400  0.00000000e+00
  1.9500  0.00000000e+00
  1.9600  0.00000000e+00
  1.9700  0.00000000e+00
  1.9800  0.00000000e+00
  1.9900  0.00000000e+00
  2.0000  0.00000000e+00
  2.0100  0.00000000e+00
  2.0200  0.00000000e+00
  2.0300  0.00000000e+00
  2.0400  0.00000000e+00
  2.0500  0.00000000e+00
  2.0600  0.00000000e+00
  2.0700  0.00000000e+00
  2.0800  0.00000000e+00
  2.0900  0.00000000e+00
  2.1000  0.00000000e+00
  2.1100  0.00000000e+00
  2.1200  0.00000000e+00
  2.1300  0.00000000e+00
  2.1400  0.00000000e+00
  2.1500  0.00000000e+00
  2.1600  0.00000000e+00
  2.1700  0.00000000e+00
  2.1800  0.00000000e+00
  2.1900  0.00000000e+00
  2.2000  0.00000000e+00
  2.2100  0.00000000e+00
  2.2200  0.00000000e+00
  2.2300  0.00000000e+00
  2.2400  0.00000000e+00
  2.2500  0.00000000e+00
  2.2600  0.00000000e+00
  2.2700  0.00000000e+00
  2.2800  0.00000000e+00
  2.2900  0.00000000e+00
  2.3000  0.00000000e+00
  2.3100  0.00000000e+00
  2.3200  0.00000000e+00
  2.3300  0.00000000e+00
  2.3400  0.00000000e+00
  2.3500  0.00000000e+00
  2.3600  0.00000000e+00
  2.3700  0.00000000e+00
  2.3800  0.00000000e+00
  2.3900  0.00000000e+00
  2.4000  0.00000000e+00
  2.4100  0.00000000e+00
  2.4200  0.00000000e+00
  2.4300  0.00000000e+00
  2.4400  0.00000000e+00
  2.4500  0.00000000e+00
  2.4600  0.00000000e+00
  2.4700  0.00000000e+00
  2.4800  0.00000000e+00
  2.4900  0.00000000e+00
  2.5000  0.00000000e+00
  2.5100  0.00000000e+00
  2.5200  0.00000000e+00
  2.5300  0.00000000e+00
  2.5400  0.00000000e+00
  2.5500  0.00000000e+00
  2.5600  0.00000000e+00
  2.5700  0.00000000e+00
  2.5800  0.00000000e+00
  2.5900  0.00000000e+00
  2.6000  0.00000000e+00
  2.6100  0.00000000e+00
  2.6200  0.00000000e+00
  2.6300  0.00000000e+00
  2.6400  2.00000000e+00
  2.6500  2.00000000e+00
  2.6600  2.00000000e+00
  2.6700  2.00000000e+00
  2.6800  2.00000000e+00
  2.6900  2.00000000e+00
  2.7000  2.00000000e+00
  2.7100  2.00000000e+00
  2.7200  2.00000000e+00
  2.7300  2.00000000e+00
  2.7400  2.00000000e+00
  2.7500  2.00000000e+00
  2.7600  2.00000000e+00
  2.7700  2.00000000e+00
  2.7800  2.00000000e+00
  2.7900  2.00000000e+00
  2.8000  2.00000000e+00
  2.8100  2.00000000e+00
  2.8200  2.00000000e+00
  2.8300  2.00000000e+00
  2.8400  2.00000000e+00
  2.8500  2.00000000e+00
  2.8600  2.00000000e+00
  2.8700  0.00000000e+00
  2.8800  0.00000000e+00
  2.8900  0.00000000e+00
  2.9000  0.00000000e+00
  2.9100  0.00000000e+00
  2.9200  0.00000000e+00
  2.9300  0.00000000e+00
  2.9400  0.00000000e+00
  2.9500  0.00000000e+00
  2.9600  0.00000000e+00
  2.9700  0.00000000e+00
  2.9800  0.00000000e+00
  2.9900  0.00000000e+00
  3.0000  0.00000000e+00
  3.0100  0.00000000e+00
  3.0200  0.00000000e+00
  3.0300  2.00000000e+00
  3.0400  2.00000000e+00
  3.0500  2.00000000e+00
  3.0600  2.00000000e+00
  3.0700  2.00000000e+00
  3.0800  2.00000000e+00
  3.0900  2.00000000e+00
  3.1000  2.00000000e+00
  3.1100  2.00000000e+00
  3.1200  2.00000000e+00
  3.1300  2.00000000e+00
  3.1400  2.00000000e+00
  3.1500  2.00000000e+00
  3.1600  2.00000000e+00
  3.1700  0.00000000e+00
  3.1800  0.00000000e+00
  3.1900  0.00000000e+00
  3.2000  0.00000000e+00
  3.2100  0.00000000e+00
  3.2200  0.00000000e+00
  3.2300  0.00000000e+00
  3.2400  0.00000000e+00
  3.2500  0.00000000e+00
  3.2600  0.00000000e+00
  3.2700  0.00000000e+00
  3.2800  0.00000000e+00
  3.2900  0.00000000e+00
  3.3000  0.00000000e+00
  3.3100  0.00000000e+00
  3.3200  0.00000000e+00
  3.3300  0.00000000e+00
  3.3400  0.00000000e+00
  3.3500  0.00000000e+00
  3.3600  0.00000000e+00
  3.3700  0.00000000e+00
  3.3800  0.00000000e+00
  3.3900  0.00000000e+00
  3.4000  0.00000000e+00
  3.4100  0.00000000e+00
  3.4200  2.00000000e+00
  3.4300  2.00000000e+00
  3.4400  2.00000000e+00
  3.4500  2.00000000e+00
  3.4600  2.00000000e+00
  3.4700  2.00000000e+00
  3.4800  2.00000000e+00
  3.4900  2.00000000e+00
  3.5000  0.00000000e+00
  3.5100  0.00000000e+00
  3.5200  0.00000000e+00
  3.5300  0.00000000e+00
  3.5400  2.00000000e+00
  3.5500  2.00000000e+00
  3.5600  2.00000000e+00
  3.5700  2.00000000e+00
  3.5800  2.00000000e+00
  3.5900  2.00000000e+00
  3.6000  2.00000000e+00
  3.6100  2.00000000e+00
  3.6200  2.00000000e+00
  3.6300  0.00000000e+00
  3.6400  0.00000000e+00
  3.6500  0.00000000e+00
  3.6600  0.00000000e+00
  3.6700  0.00000000e+00
  3.6800  0.00000000e+00
  3.6900  0.00000000e+00
  3.7000  0.00000000e+00
  3.7100  2.00000000e+00
  3.7200  2.00000000e+00
  3.7300  2.00000000e+00
  3.7400  2.00000000e+00
  3.7500  2.00000000e+00
  3.7600  2.00000000e+00
  3.7700  2.00000000e+00
  3.7800  2.00000000e+00
  3.7900  2.00000000e+00
  3.8000  2.00000000e+00
  3.8100  2.00000000e+00
  3.8200  2.00000000e+00
  3.8300  2.00000000e+00
  3.8400  2.00000000e+00
  3.8500  2.00000000e+00
  3.8600  2.00000000e+00
  3.8700  2.00000000e+00
  3.8800  2.00000000e+00
  3.8900  2.00000000e+00
  3.9000  2.00000000e+00
  3.9100  2.00000000e+00
  3.9200  2.00000000e+00
  3.9300  2.00000000e+00
  3.9400  2.00000000e+00
  3.9500  2.00000000e+00
  3.9600  2.00000000e+00
  3.9700  2.00000000e+00
  3.9800  2.00000000e+00
  3.9900  2.00000000e+00
  4.0000  2.00000000e+00
  4.0100  2.00000000e+00
  4.0200  2.00000000e+00
  4.0300  2.00000000e+00
  4.0400  2.00000000e+00
  4.0500  2.00000000e+00
  4.0600  2.00000000e+00
  4.0700  4.00000000e+00
  4.0800  4.00000000e+00
  4.0900  4.00000000e+00
  4.1000  6.00000000e+00
  4.1100  4.00000000e+00
  4.1200  4.00000000e+00
  4.1300  4.00000000e+00
  4.1400  4.00000000e+00
  4.1500  4.00000000e+00
  4.1600  4.00000000e+00
  4.1700  4.00000000e+00
  4.1800  4.00000000e+00
  4.1900  6.00000000e+00
  4.2000  6.00000000e+00
  4.2100  6.00000000e+00
  4.2200  6.00000000e+00
  4.2300  4.00000000e+00
  4.2400  4.00000000e+00
  4.2500  4.00000000e+00
  4.2600  4.00000000e+00
  4.2700  2.00000000e+00
  4.2800  2.00000000e+00
  4.2900  2.00000000e+00
  4.3000  2.00000000e+00
  4.3100  2.00000000e+00
  4.3200  2.00000000e+00
  4.3300  2.00000000e+00
  4.3400  2.00000000e+00
  4.3500  2.00000000e+00
  4.3600  2.00000000e+00
  4.3700  2.00000000e+00
  4.3800  2.00000000e+00
  4.3900  2.00000000e+00
  4.4000  2.00000000e+00
  4.4100  2.00000000e+00
  4.4200  4.00000000e+00
  4.4300  4.00000000e+00
  4.4400  4.00000000e+00
  4.4500  2.00000000e+00
  4.4600  2.00000000e+00
  4.4700  2.00000000e+00
  4.4800  2.00000000e+00
  4.4900  2.00000000e+00
  4.5000  0.00000000e+00
  4.5100  0.00000000e+00
  4.5200  0.00000000e+00
  4.5300  0.00000000e+00
  4.5400  0.00000000e+00
  4.5500  0.00000000e+00
  4.5600  0.00000000e+00
  4.5700  0.00000000e+00
  4.5800  0.00000000e+00
  4.5900  0.00000000e+00
  4.6000  0.00000000e+00
  4.6100  0.00000000e+00
  4.6200  0.00000000e+00
  4.6300  0.00000000e+00
  4.6400  0.00000000e+00
  4.6500  0.00000000e+00
  4.6600  0.00000000e+00
  4.6700  0.00000000e+00
  4.6800  0.00000000e+00
  4.6900  0.00000000e+00
  4.7000  0.00000000e+00
  4.7100  0.00000000e+00
  4.7200  0.00000000e+00
  4.7300  0.00000000e+00
  4.7400  0.00000000e+00
  4.7500  0.00000000e+00
  4.7600  0.00000000e+00
  4.7700  0.00000000e+00
  4.7800  0.00000000e+00
  4.7900  0.00000000e+00
  4.8000  0.00000000e+00
  4.8100  0.00000000e+00
  4.8200  0.00000000e+00
  4.8300  0.00000000e+00
  4.8400  0.00000000e+00
  4.8500  0.00000000e+00
  4.8600  0.00000000e+00
  4.8700  0.00000000e+00
  4.8800  0.00000000e+00
  4.8900  0.00000000e+00
  4.9000  0.00000000e+00
  4.9100  0.00000000e+00
  4.9200  0.00000000e+00
  4.9300  0.00000000e+00
  4.9400  0.00000000e+00
  4.9500  0.00000000e+00
  4.9600  0.00000000e+00
  4.9700  0.00000000e+00
  4.9800  0.00000000e+00
  4.9900  0.00000000e+00
  5.0000  0.00000000e+00
  5.0100  2.00000000e+00
  5.0200  2.00000000e+00
  5.0300  0.00000000e+00
  5.0400  0.00000000e+00
  5.0500  0.00000000e+00
  5.0600  0.00000000e+00
  5.0700  0.00000000e+00
  5.0800  0.00000000e+00
  5.0900  0.00000000e+00
  5.1000  0.00000000e+00
  5.1100  0.00000000e+00
  5.1200  0.00000000e+00
  5.1300  0.00000000e+00
  5.1400  0.00000000e+00
  5.1500  0.00000000e+00
  5.1600  0.00000000e+00
  5.1700  0.00000000e+00
  5.1800  0.00000000e+00
  5.1900  0.00000000e+00
  5.2000  0.00000000e+00
  5.2100  0.00000000e+00
  5.2200  0.00000000e+00
  5.2300  0.00000000e+00
  5.2400  0.00000000e+00
  5.2500  0.00000000e+00
  5.2600  0.00000000e+00
  5.2700  0.00000000e+00
  5.2800  0.00000000e+00
  5.2900  0.00000000e+00
  5.3000  0.00000000e+00
  5.3100  0.00000000e+00
  5.3200  0.00000000e+00
  5.3300  0.00000000e+00
  5.3400  0.00000000e+00
  5.3500  0.00000000e+00
  5.3600  0.00000000e+00
  5.3700  0.00000000e+00
  5.3800  0.00000000e+00
  5.3900  0.00000000e+00
  5.4000  0.00000000e+00
  5.4100  0.00000000e+00
  5.4200  0.00000000e+00
  5.4300  0.00000000e+00
  5.4400  0.00000000e+00
  5.4500  0.00000000e+00
  5.4600  0.00000000e+00
  5.4700  0.00000000e+00
  5.4800  0.00000000e+00
  5.4900  0.00000000e+00
  5.5000  0.00000000e+00
  5.5100  0.00000000e+00
  5.5200  0.00000000e+00
  5.5300  0.00000000e+00
  5.5400  0.00000000e+00
  5.5500  0.00000000e+00
  5.5600  0.00000000e+00
  5.5700  0.00000000e+00
  5.5800  0.00000000e+00
  5.5900  0.00000000e+00
  5.6000  0.00000000e+00
  5.6100  0.00000000e+00
  5.6200  0.00000000e+00
  5.6300  0.00000000e+00
  5.6400  0.00000000e+00
  5.6500  0.00000000e+00
  5.6600  2.00000000e+00
  5.6700  2.00000000e+00
  5.6800  2.00000000e+00
  5.6900  2.00000000e+00
  5.7000  2.00000000e+00
  5.7100  2.00000000e+00
  5.7200  2.00000000e+00
  5.7300  2.00000000e+00
  5.7400  2.00000000e+00
  5.7500  2.00000000e+00
  5.7600  2.00000000e+00
  5.7700  2.00000000e+00
  5.7800  2.00000000e+00
  5.7900  2.00000000e+00
  5.8000  2.00000000e+00
  5.8100  2.00000000e+00
  5.8200  2.00000000e+00
  5.8300  2.00000000e+00
  5.8400  2.00000000e+00
  5.8500  2.00000000e+00
  5.8600  2.00000000e+00
  5.8700  2.00000000e+00
  5.8800  2.00000000e+00
  5.8900  2.00000000e+00
  5.9000  2.00000000e+00
  5.9100  2.00000000e+00
  5.9200  0.00000000e+00
  5.9300  0.00000000e+00
  5.9400  0.00000000e+00
  5.9500  0.00000000e+00
  5.9600  0.00000000e+00
  5.9700  0.00000000e+00
  5.9800  0.00000000e+00
  5.9900  0.00000000e+00
  6.0000  0.00000000e+00
  6.0100  0.00000000e+00
  6.0200  0.00000000e+00
  6.0300  0.00000000e+00
  6.0400  0.00000000e+00
  6.0500  0.00000000e+00
  6.0600  0.00000000e+00
  6.0700  0.00000000e+00
  6.0800  0.00000000e+00
  6.0900  0.00000000e+00
  6.1000  0.00000000e+00
  6.1100  0.00000000e+00
  6.1200  0.00000000e+00
  6.1300  0.00000000e+00
  6.1400  0.00000000e+00
  6.1500  0.00000000e+00
  6.1600  0.00000000e+00
  6.1700  0.00000000e+00
  6.1800  0.00000000e+00
  6.1900  0.00000000e+00
  6.2000  0.00000000e+00
  6.2100  0.00000000e+00
  6.2200  0.00000000e+00
  6.2300  0.00000000e+00
  6.2400  0.00000000e+00
  6.2500  0.00000000e+00
  6.2600  0.00000000e+00
  6.2700  0.00000000e+00
  6.2800  0.00000000e+00
  6.2900  0.00000000e+00
  6.3000  0.00000000e+00
  6.3100  0.00000000e+00
  6.3200  0.00000000e+00
  6.3300  0.00000000e+00
  6.3400  0.00000000e+00
  6.3500  0.00000000e+00
  6.3600  0.00000000e+00
  6.3700  0.00000000e+00
  6.3800  0.00000000e+00
  6.3900  0.00000000e+00
  6.4000  0.00000000e+00
  6.4100  0.00000000e+00
  6.4200  0.00000000e+00
  6.4300  0.00000000e+00
  6.4400  0.00000000e+00
  6.4500  0.00000000e+00
  6.4600  0.00000000e+00
  6.4700  0.00000000e+00
  6.4800  0.00000000e+00
  6.4900  0.00000000e+00
  6.5000  0.00000000e+00
  6.5100  0.00000000e+00
  6.5200  0.00000000e+00
  6.5300  0.00000000e+00
  6.5400  0.00000000e+00
  6.5500  0.00000000e+00
  6.5600  0.00000000e+00
  6.5700  0.00000000e+00
  6.5800  0.00000000e+00
  6.5900  0.00000000e+00
  6.6000  0.00000000e+00
  6.6100  0.00000000e+00
  6.6200  0.00000000e+00
  6.6300  0.00000000e+00
  6.6400  0.00000000e+00
  6.6500  0.00000000e+00
  6.6600  0.00000000e+00
  6.6700  0.00000000e+00
  6.6800  0.00000000e+00
  6.6900  0.00000000e+00
  6.7000  0.00000000e+00
  6.7100  0.00000000e+00
  6.7200  0.00000000e+00
  6.7300  0.00000000e+00
  6.7400  0.00000000e+00
  6.7500  0.00000000e+00
  6.7600  0.00000000e+00
  6.7700  0.00000000e+00
  6.7800  0.00000000e+00
  6.7900  0.00000000e+00
  6.8000  0.00000000e+00
  6.8100  0.00000000e+00
  6.8200  0.00000000e+00
  6.8300  0.00000000e+00
  6.8400  0.00000000e+00
  6.8500  0.00000000e+00
  6.8600  0.00000000e+00
  6.8700  0.00000000e+00
  6.8800  0.00000000e+00
  6.8900  0.00000000e+00
  6.9000  0.00000000e+00
  6.9100  0.00000000e+00
  6.9200  0.00000000e+00
  6.9300  0.00000000e+00
  6.9400  0.00000000e+00
  6.9500  0.00000000e+00
  6.9600  0.00000000e+00
  6.9700  0.00000000e+00
  6.9800  0.00000000e+00
  6.9900  0.00000000e+00
  7.0000  0.00000000e+00
  7.0100  0.00000000e+00
  7.0200  0.00000000e+00
  7.0300  0.00000000e+00
  7.0400  0.00000000e+00
  7.0500  0.00000000e+00
  7.0600  0.00000000e+00
  7.0700  0.00000000e+00
  7.0800  0.00000000e+00
  7.0900  0.00000000e+00
  7.1000  0.00000000e+00
  7.1100  0.00000000e+00
  7.1200  0.00000000e+00
  7.1300  0.00000000e+00
  7.1400  0.00000000e+00
  7.1500  0.00000000e+00
  7.1600  0.00000000e+00
  7.1700  0.00000000e+00
  7.1800  0.00000000e+00
  7.1900  0.00000000e+00
  7.2000  0.00000000e+00
  7.2100  0.00000000e+00
  7.2200  0.00000000e+00
  7.2300  0.00000000e+00
  7.2400  0.00000000e+00
  7.2500  0.00000000e+00
  7.2600  0.00000000e+00
  7.2700  0.00000000e+00
  7.2800  0.00000000e+00
  7.2900  0.00000000e+00
  7.3000  0.00000000e+00
  7.3100  0.00000000e+00
  7.3200  0.00000000e+00
  7.3300  0.00000000e+00
  7.3400  0.00000000e+00
  7.3500  0.00000000e+00
  7.3600  0.00000000e+00
  7.3700  0.00000000e+00
  7.3800  0.00000000e+00
  7.3900  0.00000000e+00
  7.4000  0.00000000e+00
  7.4100  0.00000000e+00
  7.4200  0.00000000e+00
  7.4300  0.00000000e+00
  7.4400  0.00000000e+00
  7.4500  0.00000000e+00
  7.4600  0.00000000e+00
  7.4700  0.00000000e+00
  7.4800  0.00000000e+00
  7.4900  0.00000000e+00
  7.5000  0.00000000e+00
  7.5100  0.00000000e+00
  7.5200  0.00000000e+00
  7.5300  0.00000000e+00
  7.5400  0.00000000e+00
  7.5500  0.00000000e+00
  7.5600  0.00000000e+00
  7.5700  0.00000000e+00
  7.5800  0.00000000e+00
  7.5900  0.00000000e+00
  7.6000  0.00000000e+00
  7.6100  0.00000000e+00
  7.6200  0.00000000e+00
  7.6300  0.00000000e+00
  7.6400  0.00000000e+00
  7.6500  0.00000000e+00
  7.6600  0.00000000e+00
  7.6700  0.00000000e+00
  7.6800  0.00000000e+00
  7.6900  0.00000000e+00
  7.7000  0.00000000e+00
  7.7100  0.00000000e+00
  7.7200  0.00000000e+00
  7.7300  0.00000000e+00
  7.7400  0.00000000e+00
  7.7500  0.00000000e+00
  7.7600  0.00000000e+00
  7.7700  0.00000000e+00
  7.7800  0.00000000e+00
  7.7900  0.00000000e+00
  7.8000  0.00000000e+00
  7.8100  0.00000000e+00
  7.8200  0.00000000e+00
  7.8300  0.00000000e+00
  7.8400  0.00000000e+00
  7.8500  0.00000000e+00
  7.8600  0.00000000e+00
  7.8700  0.00000000e+00
  7.8800  0.00000000e+00
  7.8900  0.00000000e+00
  7.9000  0.00000000e+00
  7.9100  0.00000000e+00
  7.9200  0.00000000e+00
  7.9300  0.00000000e+00
  7.9400  0.00000000e+00
  7.9500  0.00000000e+00
  7.9600  0.00000000e+00
  7.9700  0.00000000e+00
  7.9800  0.00000000e+00
  7.9900  0.00000000e+00
  8.0000  0.00000000e+00
  8.0100  0.00000000e+00
  8.0200  0.00000000e+00
  8.0300  0.00000000e+00
  8.0400  0.00000000e+00
  8.0500  0.00000000e+00
  8.0600  0.00000000e+00
  8.0700  0.00000000e+00
  8.0800  0.00000000e+00
  8.0900  0.00000000e+00
  8.1000  0.00000000e+00
  8.1100  0.00000000e+00
  8.1200  0.00000000e+00
  8.1300  0.00000000e+00
  8.1400  0.00000000e+00
  8.1500  0.00000000e+00
  8.1600  0.00000000e+00
  8.1700  0.00000000e+00
  8.1800  0.00000000e+00
  8.1900  0.00000000e+00
  8.2000  0.00000000e+00
  8.2100  0.00000000e+00
  8.2200  0.00000000e+00
  8.2300  0.00000000e+00
  8.2400  0.00000000e+00
  8.2500  0.00000000e+00
  8.2600  0.00000000e+00
  8.2700  0.00000000e+00
  8.2800  0.00000000e+00
  8.2900  0.00000000e+00
  8.3000  0.00000000e+00
  8.3100  0.00000000e+00
  8.3200  0.00000000e+00
  8.3300  0.00000000e+00
  8.3400  0.00000000e+00
  8.3500  0.00000000e+00
  8.3600  0.00000000e+00
  8.3700  0.00000000e+00
  8.3800  0.00000000e+00
  8.3900  0.00000000e+00
  8.4000  0.00000000e+00
  8.4100  0.00000000e+00
  8.4200  0.00000000e+00
  8.4300  0.00000000e+00
  8.4400  0.00000000e+00
  8.4500  0.00000000e+00
  8.4600  0.00000000e+00
  8.4700  0.00000000e+00
  8.4800  0.00000000e+00
  8.4900  0.00000000e+00
  8.5000  0.00000000e+00
  8.5100  0.00000000e+00
  8.5200  0.00000000e+00
  8.5300  0.00000000e+00
  8.5400  0.00000000e+00
  8.5500  0.00000000e+00
  8.5600  0.00000000e+00
  8.5700  0.00000000e+00
  8.5800  0.00000000e+00
  8.5900  0.00000000e+00
  8.6000  0.00000000e+00
  8.6100  0.00000000e+00
  8.6200  0.00000000e+00
  8.6300  0.00000000e+00
  8.6400  0.00000000e+00
  8.6500  0.00000000e+00
  8.6600  0.00000000e+00
  8.6700  0.00000000e+00
  8.6800  0.00000000e+00
  8.6900  0.00000000e+00
  8.7000  0.00000000e+00
  8.7100  0.00000000e+00
  8.7200  0.00000000e+00
  8.7300  0.00000000e+00
  8.7400  0.00000000e+00
  8.7500  0.00000000e+00
  8.7600  0.00000000e+00
  8.7700  0.00000000e+00
  8.7800  0.00000000e+00
  8.7900  0.00000000e+00
  8.8000  0.00000000e+00
  8.8100  0.00000000e+00
  8.8200  0.00000000e+00
  8.8300  0.00000000e+00
  8.8400  0.00000000e+00
  8.8500  0.00000000e+00
  8.8600  0.00000000e+00
  8.8700  0.00000000e+00
  8.8800  0.00000000e+00
  8.8900  0.00000000e+00
  8.9000  0.00000000e+00
  8.9100  0.00000000e+00
  8.9200  0.00000000e+00
  8.9300  0.00000000e+00
  8.9400  0.00000000e+00
  8.9500  0.00000000e+00
  8.9600  0.00000000e+00
  8.9700  0.00000000e+00
  8.9800  0.00000000e+00
  8.9900  0.00000000e+00
  9.0000  0.00000000e+00
  9.0100  0.00000000e+00
  9.0200  0.00000000e+00
  9.0300  0.00000000e+00
  9.0400  0.00000000e+00
  9.0500  0.00000000e+00
  9.0600  0.00000000e+00
  9.0700  0.00000000e+00
  9.0800  0.00000000e+00
  9.0900  0.00000000e+00
  9.1000  0.00000000e+00
  9.1100  0.00000000e+00
  9.1200  0.00000000e+00
  9.1300  0.00000000e+00
  9.1400  0.00000000e+00
  9.1500  0.00000000e+00
  9.1600  0.00000000e+00
  9.1700  0.00000000e+00
  9.1800  0.00000000e+00
  9.1900  0.00000000e+00
  9.2000  0.00000000e+00
  9.2100  0.00000000e+00
  9.2200  0.00000000e+00
  9.2300  0.00000000e+00
  9.2400  0.00000000e+00
  9.2500  0.00000000e+00
  9.2600  0.00000000e+00
  9.2700  0.00000000e+00
  9.2800  0.00000000e+00
  9.2900  0.00000000e+00
  9.3000  0.00000000e+00
  9.3100  0.00000000e+00
  9.3200  0.00000000e+00
  9.3300  0.00000000e+00
  9.3400  0.00000000e+00
  9.3500  0.00000000e+00
  9.3600  0.00000000e+00
  9.3700  0.00000000e+00
  9.3800  0.00000000e+00
  9.3900  0.00000000e+00
  9.4000  0.00000000e+00
  9.4100  0.00000000e+00
  9.4200  0.00000000e+00
  9.4300  0.00000000e+00
  9.4400  0.00000000e+00
  9.4500  0.00000000e+00
  9.4600  0.00000000e+00
  9.4700  0.00000000e+00
  9.4800  0.00000000e+00
  9.4900  0.00000000e+00
  9.5000  0.00000000e+00
  9.5100  0.00000000e+00
  9.5200  0.00000000e+00
  9.5300  0.00000000e+00
  9.5400  0.00000000e+00
  9.5500  0.00000000e+00
  9.5600  0.00000000e+00
  9.5700  0.00000000e+00
  9.5800  0.00000000e+00
  9.5900  0.00000000e+00
  9.6000  0.00000000e+00
  9.6100  0.00000000e+00
  9.6200  0.00000000e+00
  9.6300  0.00000000e+00
  9.6400  0.00000000e+00
  9.6500  0.00000000e+00
  9.6600  0.00000000e+00
  9.6700  0.00000000e+00
  9.6800  0.00000000e+00
  9.6900  0.00000000e+00
  9.7000  0.00000000e+00
  9.7100  0.00000000e+00
  9.7200  0.00000000e+00
  9.7300  0.00000000e+00
  9.7400  0.00000000e+00
  9.7500  0.00000000e+00
  9.7600  0.00000000e+00
  9.7700  0.00000000e+00
  9.7800  0.00000000e+00
  9.7900  0.00000000e+00
  9.8000  0.00000000e+00
  9.8100  0.00000000e+00
  9.8200  0.00000000e+00
  9.8300  0.00000000e+00
  9.8400  0.00000000e+00
  9.8500  0.00000000e+00
  9.8600  0.00000000e+00
  9.8700  0.00000000e+00
  9.8800  0.00000000e+00
  9.8900  0.00000000e+00
  9.9000  0.00000000e+00
  9.9100  0.00000000e+00
  9.9200  0.00000000e+00
  9.9300  0.00000000e+00
  9.9400  0.00000000e+00
  9.9500  0.00000000e+00
  9.9600  0.00000000e+00
  9.9700  0.00000000e+00
  9.9800  0.00000000e+00
  9.9900  0.00000000e+00
 10.0000  0.00000000e+00
 10.0100  0.00000000e+00
 10.0200  0.00000000e+00
 10.0300  0.00000000e+00
 10.0400  0.00000000e+00
 10.0500  0.00000000e+00
 10.0600  0.00000000e+00
 10.0700  0.00000000e+00
 10.0800  0.00000000e+00
 10.0900  0.00000000e+00
 10.1000  0.00000000e+00
 10.1100  0.00000000e+00
 10.1200  0.00000000e+00
 10.1300  0.00000000e+00
 10.1400  0.00000000e+00
 10.1500  0.00000000e+00
 10.1600  0.00000000e+00
 10.1700  0.00000000e+00
 10.1800  0.00000000e+00
 10.1900  0.00000000e+00
 10.2000  0.00000000e+00
 10.2100  0.00000000e+00
 10.2200  0.00000000e+00
 10.2300  0.00000000e+00
 10.2400  0.00000000e+00
 10.2500  0.00000000e+00
 10.2600  0.00000000e+00
 10.2700  0.00000000e+00
 10.2800  0.00000000e+00
 10.2900  0.00000000e+00
 10.3000  0.00000000e+00
 10.3100  0.00000000e+00
 10.3200  0.00000000e+00
 10.3300  0.00000000e+00
 10.3400  0.00000000e+00
 10.3500  0.00000000e+00
 10.3600  0.00000000e+00
 10.3700  0.00000000e+00
 10.3800  0.00000000e+00
 10.3900  0.00000000e+00
 10.4000  0.00000000e+00
 10.4100  0.00000000e+00
 10.4200  0.00000000e+00
 10.4300  0.00000000e+00
 10.4400  0.00000000e+00
 10.4500  0.00000000e+00
 10.4600  0.00000000e+00
 10.4700  0.00000000e+00
 10.4800  0.00000000e+00
 10.4900  0.00000000e+00
 10.5000  0.00000000e+00
 10.5100  0.00000000e+00
 10.5200  0.00000000e+00
 10.5300  0.00000000e+00
 10.5400  0.00000000e+00
 10.5500  0.00000000e+00
 10.5600  0.00000000e+00
 10.5700  0.00000000e+00
 10.5800  0.00000000e+00
 10.5900  0.00000000e+00
 10.6000  0.00000000e+00
 10.6100  0.00000000e+00
 10.6200  0.00000000e+00
 10.6300  0.00000000e+00
 10.6400  0.00000000e+00
 10.6500  0.00000000e+00
 10.6600  0.00000000e+00
 10.6700  0.00000000e+00
 10.6800  0.00000000e+00
 10.6900  0.00000000e+00
 10.7000  0.00000000e+00
 10.7100  0.00000000e+00
 10.7200  0.00000000e+00
 10.7300  0.00000000e+00
 10.7400  0.00000000e+00
 10.7500  0.00000000e+00
 10.7600  0.00000000e+00
 10.7700  0.00000000e+00
 10.7800  0.00000000e+00
 10.7900  0.00000000e+00
 10.8000  0.00000000e+00
 10.8100  0.00000000e+00
 10.8200  0.00000000e+00
 10.8300  0.00000000e+00
 10.8400  0.00000000e+00
 10.8500  0.00000000e+00
 10.8600  0.00000000e+00
 10.8700  0.00000000e+00
 10.8800  0.00000000e+00
 10.8900  0.00000000e+00
 10.9000  0.00000000e+00
 10.9100  0.00000000e+00
 10.9200  0.00000000e+00
 10.9300  0.00000000e+00
 10.9400  0.00000000e+00
 10.9500  0.00000000e+00
 10.9600  0.00000000e+00
 10.9700  0.00000000e+00
 10.9800  0.00000000e+00
 10.9900  0.00000000e+00
 11.0000  0.00000000e+00
 11.0100  0.00000000e+00
 11.0200  0.00000000e+00
 11.0300  0.00000000e+00
 11.0400  0.00000000e+00
 11.0500  0.00000000e+00
 11.0600  0.00000000e+00
 11.0700  0.00000000e+00
 11.0800  0.00000000e+00
 11.0900  0.00000000e+00
 11.1000  0.00000000e+00
 11.1100  0.00000000e+00
 11.1200  0.00000000e+00
 11.1300  0.00000000e+00
 11.1400  0.00000000e+00
 11.1500  0.00000000e+00
 11.1600  0.00000000e+00
 11.1700  0.00000000e+00
 11.1800  0.00000000e+00
 11.1900  0.00000000e+00
 11.2000  0.00000000e+00
 11.2100  0.00000000e+00
 11.2200  0.00000000e+00
 11.2300  0.00000000e+00
 11.2400  0.00000000e+00
 11.2500  0.00000000e+00
 11.2600  0.00000000e+00
 11.2700  0.00000000e+00
 11.2800  0.00000000e+00
 11.2900  0.00000000e+00
 11.3000  0.00000000e+00
 11.3100  0.00000000e+00
 11.3200  0.00000000e+00
 11.3300  0.00000000e+00
 11.3400  0.00000000e+00
 11.3500  0.00000000e+00
 11.3600  0.00000000e+00
 11.3700  0.00000000e+00
 11.3800  0.00000000e+00
 11.3900  0.00000000e+00
 11.4000  0.00000000e+00
 11.4100  0.00000000e+00
 11.4200  0.00000000e+00
 11.4300  0.00000000e+00
 11.4400  0.00000000e+00
 11.4500  0.00000000e+00
 11.4600  0.00000000e+00
 11.4700  0.00000000e+00
 11.4800  0.00000000e+00
 11.4900  0.00000000e+00
 11.5000  0.00000000e+00
 11.5100  0.00000000e+00
 11.5200  0.00000000e+00
 11.5300  0.00000000e+00
 11.5400  0.00000000e+00
 11.5500  0.00000000e+00
 11.5600  0.00000000e+00
 11.5700  0.00000000e+00
 11.5800  0.00000000e+00
 11.5900  0.00000000e+00
 11.6000  0.00000000e+00
 11.6100  0.00000000e+00
 11.6200  0.00000000e+00
 11.6300  0.00000000e+00
 11.6400  0.00000000e+00
 11.6500  0.00000000e+00
 11.6600  0.00000000e+00
 11.6700  0.00000000e+00
 11.6800  0.00000000e+00
 11.6900  0.00000000e+00
 11.7000  0.00000000e+00
 11.7100  0.00000000e+00
 11.7200  0.00000000e+00
 11.7300  0.00000000e+00
 11.7400  0.00000000e+00
 11.7500  0.00000000e+00
 11.7600  0.00000000e+00
 11.7700  0.00000000e+00
 11.7800  0.00000000e+00
 11.7900  0.00000000e+00
 11.8000  0.00000000e+00
 11.8100  0.00000000e+00
 11.8200  0.00000000e+00
 11.8300  0.00000000e+00
 11.8400  0.00000000e+00
 11.8500  0.00000000e+00
 11.8600  0.00000000e+00
 11.8700  0.00000000e+00
 11.8800  0.00000000e+00
 11.8900  0.00000000e+00
 11.9000  0.00000000e+00
 11.9100  0.00000000e+00
 11.9200  0.00000000e+00
 11.9300  0.00000000e+00
 11.9400  0.00000000e+00
 11.9500  0.00000000e+00
 11.9600  0.00000000e+00
 11.9700  0.00000000e+00
 11.9800  0.00000000e+00
 11.9900  0.00000000e+00
 12.0000  0.00000000e+00
 12.0100  0.00000000e+00
 12.0200  0.00000000e+00
 12.0300  0.00000000e+00
 12.0400  0.00000000e+00
 12.0500  0.00000000e+00
 12.0600  0.00000000e+00
 12.0700  0.00000000e+00
 12.0800  0.00000000e+00
 12.0900  0.00000000e+00
 12.1000  0.00000000e+00
 12.1100  0.00000000e+00
 12.1200  0.00000000e+00
 12.1300  0.00000000e+00
 12.1400  0.00000000e+00
 12.1500  0.00000000e+00
 12.1600  0.00000000e+00
 12.1700  0.00000000e+00
 12.1800  0.00000000e+00
 12.1900  0.00000000e+00
 12.2000  0.00000000e+00
 12.2100  0.00000000e+00
 12.2200  0.00000000e+00
 12.2300  0.00000000e+00
 12.2400  0.00000000e+00
 12.2500  0.00000000e+00
 12.2600  0.00000000e+00
 12.2700  0.00000000e+00
 12.2800  0.00000000e+00
 12.2900  0.00000000e+00
 12.3000  0.00000000e+00
 12.3100  0.00000000e+00
 12.3200  0.00000000e+00
 12.3300  0.00000000e+00
 12.3400  0.00000000e+00
 12.3500  0.00000000e+00
 12.3600  0.00000000e+00
 12.3700  0.00000000e+00
 12.3800  0.00000000e+00
 12.3900  0.00000000e+00
 12.4000  0.00000000e+00
 12.4100  0.00000000e+00
 12.4200  0.00000000e+00
 12.4300  0.00000000e+00
 12.4400  0.00000000e+00
 12.4500  0.00000000e+00
 12.4600  0.00000000e+00
 12.4700  0.00000000e+00
 12.4800  0.00000000e+00
 12.4900  0.00000000e+00
 12.5000  0.00000000e+00
 12.5100  0.00000000e+00
 12.5200  0.00000000e+00
 12.5300  0.00000000e+00
 12.5400  0.00000000e+00
 12.5500  0.00000000e+00
 12.5600  0.00000000e+00
 12.5700  0.00000000e+00
 12.5800  0.00000000e+00
 12.5900  0.00000000e+00
 12.6000  0.00000000e+00
 12.6100  0.00000000e+00
 12.6200  0.00000000e+00
 12.6300  0.00000000e+00
 12.6400  0.00000000e+00
 12.6500  0.00000000e+00
 12.6600  0.00000000e+00
 12.6700  0.00000000e+00
 12.6800  0.00000000e+00
 12.6900  0.00000000e+00
 12.7000  0.00000000e+00
 12.7100  0.00000000e+00
 12.7200  0.00000000e+00
 12.7300  0.00000000e+00
 12.7400  0.00000000e+00
 12.7500  0.00000000e+00
 12.7600  0.00000000e+00
 12.7700  0.00000000e+00
 12.7800  0.00000000e+00
 12.7900  0.00000000e+00
 12.8000  0.00000000e+00
 12.8100  0.00000000e+00
 12.8200  0.00000000e+00
 12.8300  0.00000000e+00
 12.8400  0.00000000e+00
 12.8500  0.00000000e+00
 12.8600  0.00000000e+00
 12.8700  0.00000000e+00
 12.8800  0.00000000e+00
 12.8900  0.00000000e+00
 12.9000  0.00000000e+00
 12.9100  0.00000000e+00
 12.9200  0.00000000e+00
 12.9300  0.00000000e+00
 12.9400  0.00000000e+00
 12.9500  0.00000000e+00
 12.9600  0.00000000e+00
 12.9700  0.00000000e+00
 12.9800  0.00000000e+00
 12.9900  0.00000000e+00
 13.0000  0.00000000e+00
 13.0100  0.00000000e+00
 13.0200  0.00000000e+00
 13.0300  0.00000000e+00
 13.0400  0.00000000e+00
 13.0500  0.00000000e+00
 13.0600  0.00000000e+00
 13.0700  0.00000000e+00
 13.0800  0.00000000e+00
 13.0900  0.00000000e+00
 13.1000  0.00000000e+00
 13.1100  0.00000000e+00
 13.1200  0.00000000e+00
 13.1300  0.00000000e+00
 13.1400  0.00000000e+00
 13.1500  0.00000000e+00
 13.1600  0.00000000e+00
 13.1700  0.00000000e+00
 13.1800  0.00000000e+00
 13.1900  0.00000000e+00
 13.2000  0.00000000e+00
 13.2100  0.00000000e+00
 13.2200  0.00000000e+00
 13.2300  0.00000000e+00
 13.2400  0.00000000e+00
 13.2500  0.00000000e+00
 13.2600  0.00000000e+00
 13.2700  0.00000000e+00
 13.2800  0.00000000e+00
 13.2900  0.00000000e+00
 13.3000  0.00000000e+00
 13.3100  0.00000000e+00
 13.3200  0.00000000e+00
 13.3300  0.00000000e+00
 13.3400  0.00000000e+00
 13.3500  0.00000000e+00
 13.3600  0.00000000e+00
 13.3700  0.00000000e+00
 13.3800  0.00000000e+00
 13.3900  0.00000000e+00
 13.4000  0.00000000e+00
 13.4100  0.00000000e+00
 13.4200  0.00000000e+00
 13.4300  0.00000000e+00
 13.4400  0.00000000e+00
 13.4500  0.00000000e+00
 13.4600  0.00000000e+00
 13.4700  0.00000000e+00
 13.4800  0.00000000e+00
 13.4900  0.00000000e+00
 13.5000  0.00000000e+00
 13.5100  0.00000000e+00
 13.5200  0.00000000e+00
 13.5300  0.00000000e+00
 13.5400  0.00000000e+00
 13.5500  0.00000000e+00
 13.5600  0.00000000e+00
 13.5700  0.00000000e+00
 13.5800  0.00000000e+00
 13.5900  0.00000000e+00
 13.6000  0.00000000e+00
 13.6100  0.00000000e+00
 13.6200  0.00000000e+00
 13.6300  0.00000000e+00
 13.6400  0.00000000e+00
 13.6500  0.00000000e+00
 13.6600  0.00000000e+00
 13.6700  0.00000000e+00
 13.6800  0.00000000e+00
 13.6900  0.00000000e+00
 13.7000  0.00000000e+00
 13.7100  0.00000000e+00
 13.7200  0.00000000e+00
 13.7300  0.00000000e+00
 13.7400  0.00000000e+00
 13.7500  0.00000000e+00
 13.7600  0.00000000e+00
 13.7700  0.00000000e+00
 13.7800  0.00000000e+00
 13.7900  0.00000000e+00
 13.8000  0.00000000e+00
 13.8100  0.00000000e+00
 13.8200  0.00000000e+00
 13.8300  0.00000000e+00
 13.8400  0.00000000e+00
 13.8500  0.00000000e+00
 13.8600  0.00000000e+00
 13.8700  0.00000000e+00
 13.8800  0.00000000e+00
 13.8900  0.00000000e+00
 13.9000  0.00000000e+00
 13.9100  0.00000000e+00
 13.9200  0.00000000e+00
 13.9300  0.00000000e+00
 13.9400  0.00000000e+00
 13.9500  0.00000000e+00
 13.9600  0.00000000e+00
 13.9700  0.00000000e+00
 13.9800  0.00000000e+00
 13.9900  0.00000000e+00
 14.0000  0.00000000e+00
 14.0100  0.00000000e+00
 14.0200  0.00000000e+00
 14.0300  0.00000000e+00
 14.0400  0.00000000e+00
 14.0500  0.00000000e+00
 14.0600  0.00000000e+00
 14.0700  0.00000000e+00
 14.0800  0.00000000e+00
 14.0900  0.00000000e+00
 14.1000  0.00000000e+00
 14.1100  0.00000000e+00
 14.1200  0.00000000e+00
 14.1300  0.00000000e+00
 14.1400  0.00000000e+00
 14.1500  0.00000000e+00
 14.1600  0.00000000e+00
 14.1700  0.00000000e+00
 14.1800  0.00000000e+00
 14.1900  0.00000000e+00
 14.2000  0.00000000e+00
 14.2100  0.00000000e+00
 14.2200  0.00000000e+00
 14.2300  0.00000000e+00
 14.2400  0.00000000e+00
 14.2500  0.00000000e+00
 14.2600  0.00000000e+00
 14.2700  0.00000000e+00
 14.2800  0.00000000e+00
 14.2900  0.00000000e+00
 14.3000  0.00000000e+00
 14.3100  0.00000000e+00
 14.3200  0.00000000e+00
 14.3300  0.00000000e+00
 14.3400  0.00000000e+00
 14.3500  0.00000000e+00
 14.3600  0.00000000e+00
 14.3700  0.00000000e+00
 14.3800  0.00000000e+00
 14.3900  0.00000000e+00
 14.4000  0.00000000e+00
 14.4100  0.00000000e+00
 14.4200  0.00000000e+00
 14.4300  0.00000000e+00
 14.4400  0.00000000e+00
 14.4500  0.00000000e+00
 14.4600  0.00000000e+00
 14.4700  0.00000000e+00
 14.4800  0.00000000e+00
 14.4900  0.00000000e+00
 14.5000  0.00000000e+00
 14.5100  0.00000000e+00
 14.5200  0.00000000e+00
 14.5300  0.00000000e+00
 14.5400  0.00000000e+00
 14.5500  0.00000000e+00
 14.5600  0.00000000e+00
 14.5700  0.00000000e+00
 14.5800  0.00000000e+00
 14.5900  0.00000000e+00
 14.6000  0.00000000e+00
 14.6100  0.00000000e+00
 14.6200  0.00000000e+00
 14.6300  0.00000000e+00
 14.6400  0.00000000e+00
 14.6500  0.00000000e+00
 14.6600  0.00000000e+00
 14.6700  0.00000000e+00
 14.6800  0.00000000e+00
 14.6900  0.00000000e+00
 14.7000  0.00000000e+00
 14.7100  0.00000000e+00
 14.7200  0.00000000e+00
 14.7300  0.00000000e+00
 14.7400  0.00000000e+00
 14.7500  0.00000000e+00
 14.7600  0.00000000e+00
 14.7700  0.00000000e+00
 14.7800  0.00000000e+00
 14.7900  0.00000000e+00
 14.8000  0.00000000e+00
 14.8100  0.00000000e+00
 14.8200  0.00000000e+00
 14.8300  0.00000000e+00
 14.8400  0.00000000e+00
 14.8500  0.00000000e+00
 14.8600  0.00000000e+00
 14.8700  0.00000000e+00
 14.8800  0.00000000e+00
 14.8900  0.00000000e+00
 14.9000  0.00000000e+00
 14.9100  0.00000000e+00
 14.9200  0.00000000e+00
 14.9300  0.00000000e+00
 14.9400  0.00000000e+00
 14.9500  0.00000000e+00
 14.9600  0.00000000e+00
 14.9700  0.00000000e+00
 14.9800  0.00000000e+00
 14.9900  0.00000000e+00
 15.0000  0.00000000e+00
 15.0100  0.00000000e+00
 15.0200  0.00000000e+00
 15.0300  0.00000000e+00
 15.0400  0.00000000e+00
 15.0500  0.00000000e+00
 15.0600  0.00000000e+00
 15.0700  0.00000000e+00
 15.0800  0.00000000e+00
 15.0900  0.00000000e+00
 15.1000  0.00000000e+00
 15.1100  0.00000000e+00
 15.1200  0.00000000e+00
 15.1300  0.00000000e+00
 15.1400  0.00000000e+00
 15.1500  0.00000000e+00
 15.1600  0.00000000e+00
 15.1700  0.00000000e+00
 15.1800  0.00000000e+00
 15.1900  0.00000000e+00
 15.2000  0.00000000e+00
 15.2100  0.00000000e+00
 15.2200  0.00000000e+00
 15.2300  0.00000000e+00
 15.2400  0.00000000e+00
 15.2500  0.00000000e+00
 15.2600  0.00000000e+00
 15.2700  0.00000000e+00
 15.2800  0.00000000e+00
 15.2900  0.00000000e+00
 15.3000  0.00000000e+00
 15.3100  0.00000000e+00
 15.3200  0.00000000e+00
 15.3300  0.00000000e+00
 15.3400  0.00000000e+00
 15.3500  0.00000000e+00
 15.3600  0.00000000e+00
 15.3700  0.00000000e+00
 15.3800  0.00000000e+00
 15.3900  0.00000000e+00
 15.4000  0.00000000e+00
 15.4100  0.00000000e+00
 15.4200  0.00000000e+00
 15.4300  0.00000000e+00
 15.4400  0.00000000e+00
 15.4500  0.00000000e+00
 15.4600  0.00000000e+00
 15.4700  0.00000000e+00
 15.4800  0.00000000e+00
 15.4900  0.00000000e+00
 15.5000  0.00000000e+00
 15.5100  0.00000000e+00
 15.5200  0.00000000e+00
 15.5300  0.00000000e+00
 15.5400  0.00000000e+00
 15.5500  0.00000000e+00
 15.5600  0.00000000e+00
 15.5700  0.00000000e+00
 15.5800  0.00000000e+00
 15.5900  0.00000000e+00
 15.6000  0.00000000e+00
 15.6100  0.00000000e+00
 15.6200  0.00000000e+00
 15.6300  0.00000000e+00
 15.6400  0.00000000e+00
 15.6500  0.00000000e+00
 15.6600  0.00000000e+00
 15.6700  0.00000000e+00
 15.6800  0.00000000e+00
 15.6900  0.00000000e+00
 15.7000  0.00000000e+00
 15.7100  0.00000000e+00
 15.7200  0.00000000e+00
 15.7300  0.00000000e+00
 15.7400  0.00000000e+00
 15.7500  0.00000000e+00
 15.7600  0.00000000e+00
 15.7700  0.00000000e+00
 15.7800  0.00000000e+00
 15.7900  0.00000000e+00
 15.8000  0.00000000e+00
 15.8100  0.00000000e+00
 15.8200  0.00000000e+00
 15.8300  0.00000000e+00
 15.8400  0.00000000e+00
 15.8500  0.00000000e+00
 15.8600  0.00000000e+00
 15.8700  0.00000000e+00
 15.8800  0.00000000e+00
 15.8900  0.00000000e+00
 15.9000  0.00000000e+00
 15.9100  0.00000000e+00
 15.9200  0.00000000e+00
 15.9300  0.00000000e+00
 15.9400  0.00000000e+00
 15.9500  0.00000000e+00
 15.9600  0.00000000e+00
 15.9700  0.00000000e+00
 15.9800  0.00000000e+00
 15.9900  0.00000000e+00
 16.0000  0.00000000e+00
 16.0100  0.00000000e+00
 16.0200  0.00000000e+00
 16.0300  0.00000000e+00
 16.0400  0.00000000e+00
 16.0500  0.00000000e+00
 16.0600  0.00000000e+00
 16.0700  0.00000000e+00
 16.0800  0.00000000e+00
 16.0900  0.00000000e+00
 16.1000  0.00000000e+00
 16.1100  0.00000000e+00
 16.1200  0.00000000e+00
 16.1300  0.00000000e+00
 16.1400  0.00000000e+00
 16.1500  0.00000000e+00
 16.1600  0.00000000e+00
 16.1700  0.00000000e+00
 16.1800  0.00000000e+00
 16.1900  0.00000000e+00
 16.2000  0.00000000e+00
 16.2100  0.00000000e+00
 16.2200  0.00000000e+00
 16.2300  0.00000000e+00
 16.2400  0.00000000e+00
 16.2500  0.00000000e+00
 16.2600  0.00000000e+00
 16.2700  0.00000000e+00
 16.2800  0.00000000e+00
 16.2900  0.00000000e+00
 16.3000  0.00000000e+00
 16.3100  0.00000000e+00
 16.3200  0.00000000e+00
 16.3300  0.00000000e+00
 16.3400  0.00000000e+00
 16.3500  0.00000000e+00
 16.3600  0.00000000e+00
 16.3700  0.00000000e+00
 16.3800  0.00000000e+00
 16.3900  0.00000000e+00
 16.4000  0.00000000e+00
 16.4100  0.00000000e+00
 16.4200  0.00000000e+00
 16.4300  0.00000000e+00
 16.4400  0.00000000e+00
 16.4500  0.00000000e+00
 16.4600  0.00000000e+00
 16.4700  0.00000000e+00
 16.4800  0.00000000e+00
 16.4900  0.00000000e+00
 16.5000  0.00000000e+00
 16.5100  0.00000000e+00
 16.5200  0.00000000e+00
 16.5300  0.00000000e+00
 16.5400  0.00000000e+00
 16.5500  0.00000000e+00
 16.5600  0.00000000e+00
 16.5700  0.00000000e+00
 16.5800  0.00000000e+00
 16.5900  0.00000000e+00
 16.6000  0.00000000e+00
 16.6100  0.00000000e+00
 16.6200  0.00000000e+00
 16.6300  0.00000000e+00
 16.6400  0.00000000e+00
 16.6500  0.00000000e+00
 16.6600  0.00000000e+00
 16.6700  0.00000000e+00
 16.6800  0.00000000e+00
 16.6900  0.00000000e+00
 16.7000  0.00000000e+00
 16.7100  0.00000000e+00
 16.7200  0.00000000e+00
 16.7300  0.00000000e+00
 16.7400  0.00000000e+00
 16.7500  0.00000000e+00
 16.7600  0.00000000e+00
 16.7700  0.00000000e+00
 16.7800  0.00000000e+00
 16.7900  0.00000000e+00
 16.8000  0.00000000e+00
 16.8100  0.00000000e+00
 16.8200  0.00000000e+00
 16.8300  0.00000000e+00
 16.8400  0.00000000e+00
 16.8500  0.00000000e+00
 16.8600  0.00000000e+00
 16.8700  0.00000000e+00
 16.8800  0.00000000e+00
 16.8900  0.00000000e+00
 16.9000  0.00000000e+00
 16.9100  0.00000000e+00
 16.9200  0.00000000e+00
 16.9300  0.00000000e+00
 16.9400  0.00000000e+00
 16.9500  0.00000000e+00
 16.9600  0.00000000e+00
 16.9700  0.00000000e+00
 16.9800  0.00000000e+00
 16.9900  0.00000000e+00
 17.0000  0.00000000e+00
 17.0100  0.00000000e+00
 17.0200  0.00000000e+00
 17.0300  0.00000000e+00
 17.0400  0.00000000e+00
 17.0500  0.00000000e+00
 17.0600  0.00000000e+00
 17.0700  0.00000000e+00
 17.0800  0.00000000e+00
 17.0900  0.00000000e+00
 17.1000  0.00000000e+00
 17.1100  0.00000000e+00
 17.1200  0.00000000e+00
 17.1300  0.00000000e+00
 17.1400  0.00000000e+00
 17.1500  0.00000000e+00
 17.1600  0.00000000e+00
 17.1700  0.00000000e+00
 17.1800  0.00000000e+00
 17.1900  0.00000000e+00
 17.2000  0.00000000e+00
 17.2100  0.00000000e+00
 17.2200  0.00000000e+00
 17.2300  0.00000000e+00
 17.2400  0.00000000e+00
 17.2500  0.00000000e+00
 17.2600  0.00000000e+00
 17.2700  0.00000000e+00
 17.2800  0.00000000e+00
 17.2900  0.00000000e+00
 17.3000  0.00000000e+00
 17.3100  0.00000000e+00
 17.3200  0.00000000e+00
 17.3300  0.00000000e+00
 17.3400  0.00000000e+00
 17.3500  0.00000000e+00
 17.3600  0.00000000e+00
 17.3700  0.00000000e+00
 17.3800  0.00000000e+00
 17.3900  0.00000000e+00
 17.4000  0.00000000e+00
 17.4100  0.00000000e+00
 17.4200  0.00000000e+00
 17.4300  0.00000000e+00
 17.4400  0.00000000e+00
 17.4500  0.00000000e+00
 17.4600  0.00000000e+00
 17.4700  0.00000000e+00
 17.4800  0.00000000e+00
 17.4900  0.00000000e+00
 17.5000  0.00000000e+00
 17.5100  0.00000000e+00
 17.5200  0.00000000e+00
 17.5300  0.00000000e+00
 17.5400  0.00000000e+00
 17.5500  0.00000000e+00
 17.5600  0.00000000e+00
 17.5700  0.00000000e+00
 17.5800  0.00000000e+00
 17.5900  0.00000000e+00
 17.6000  0.00000000e+00
 17.6100  0.00000000e+00
 17.6200  0.00000000e+00
 17.6300  0.00000000e+00
 17.6400  0.00000000e+00
 17.6500  0.00000000e+00
 17.6600  0.00000000e+00
 17.6700  0.00000000e+00
 17.6800  0.00000000e+00
 17.6900  0.00000000e+00
 17.7000  0.00000000e+00
 17.7100  0.00000000e+00
 17.7200  0.00000000e+00
 17.7300  0.00000000e+00
 17.7400  0.00000000e+00
 17.7500  0.00000000e+00
 17.7600  0.00000000e+00
 17.7700  0.00000000e+00
 17.7800  0.00000000e+00
 17.7900  0.00000000e+00
 17.8000  0.00000000e+00
 17.8100  0.00000000e+00
 17.8200  0.00000000e+00
 17.8300  0.00000000e+00
 17.8400  0.00000000e+00
 17.8500  0.00000000e+00
 17.8600  0.00000000e+00
 17.8700  0.00000000e+00
 17.8800  0.00000000e+00
 17.8900  0.00000000e+00
 17.9000  0.00000000e+00
 17.9100  0.00000000e+00
 17.9200  0.00000000e+00
 17.9300  0.00000000e+00
 17.9400  0.00000000e+00
 17.9500  0.00000000e+00
 17.9600  0.00000000e+00
 17.9700  0.00000000e+00
 17.9800  0.00000000e+00
 17.9900  0.00000000e+00
 18.0000  0.00000000e+00
 18.0100  0.00000000e+00
 18.0200  0.00000000e+00
 18.0300  0.00000000e+00
 18.0400  0.00000000e+00
 18.0500  0.00000000e+00
 18.0600  0.00000000e+00
 18.0700  0.00000000e+00
 18.0800  0.00000000e+00
 18.0900  0.00000000e+00
 18.1000  0.00000000e+00
 18.1100  0.00000000e+00
 18.1200  0.00000000e+00
 18.1300  0.00000000e+00
 18.1400  0.00000000e+00
 18.1500  0.00000000e+00
 18.1600  0.00000000e+00
 18.1700  0.00000000e+00
 18.1800  0.00000000e+00
 18.1900  0.00000000e+00
 18.2000  0.00000000e+00
 18.2100  0.00000000e+00
 18.2200  0.00000000e+00
 18.2300  0.00000000e+00
 18.2400  0.00000000e+00
 18.2500  0.00000000e+00
 18.2600  0.00000000e+00
 18.2700  0.00000000e+00
 18.2800  0.00000000e+00
 18.2900  0.00000000e+00
 18.3000  0.00000000e+00
 18.3100  0.00000000e+00
 18.3200  0.00000000e+00
 18.3300  0.00000000e+00
 18.3400  0.00000000e+00
 18.3500  0.00000000e+00
 18.3600  0.00000000e+00
 18.3700  0.00000000e+00
 18.3800  0.00000000e+00
 18.3900  0.00000000e+00
 18.4000  0.00000000e+00
 18.4100  0.00000000e+00
 18.4200  0.00000000e+00
 18.4300  0.00000000e+00
 18.4400  0.00000000e+00
 18.4500  0.00000000e+00
 18.4600  0.00000000e+00
 18.4700  0.00000000e+00
 18.4800  0.00000000e+00
 18.4900  0.00000000e+00
 18.5000  0.00000000e+00
 18.5100  0.00000000e+00
 18.5200  0.00000000e+00
 18.5300  0.00000000e+00
 18.5400  0.00000000e+00
 18.5500  0.00000000e+00
 18.5600  0.00000000e+00
 18.5700  0.00000000e+00
 18.5800  0.00000000e+00
 18.5900  0.00000000e+00
 18.6000  0.00000000e+00
 18.6100  0.00000000e+00
 18.6200  0.00000000e+00
 18.6300  0.00000000e+00
 18.6400  0.00000000e+00
 18.6500  0.00000000e+00
 18.6600  0.00000000e+00
 18.6700  0.00000000e+00
 18.6800  0.00000000e+00
 18.6900  0.00000000e+00
 18.7000  0.00000000e+00
 18.7100  0.00000000e+00
 18.7200  0.00000000e+00
 18.7300  0.00000000e+00
 18.7400  0.00000000e+00
 18.7500  0.00000000e+00
 18.7600  0.00000000e+00
 18.7700  0.00000000e+00
 18.7800  0.00000000e+00
 18.7900  0.00000000e+00
 18.8000  0.00000000e+00
 18.8100  0.00000000e+00
 18.8200  0.00000000e+00
 18.8300  0.00000000e+00
 18.8400  0.00000000e+00
 18.8500  0.00000000e+00
 18.8600  0.00000000e+00
 18.8700  0.00000000e+00
 18.8800  0.00000000e+00
 18.8900  0.00000000e+00
 18.9000  0.00000000e+00
 18.9100  0.00000000e+00
 18.9200  0.00000000e+00
 18.9300  0.00000000e+00
 18.9400  0.00000000e+00
 18.9500  0.00000000e+00
 18.9600  0.00000000e+00
 18.9700  0.00000000e+00
 18.9800  0.00000000e+00
 18.9900  0.00000000e+00
 19.0000  0.00000000e+00
 19.0100  0.00000000e+00
 19.0200  0.00000000e+00
 19.0300  0.00000000e+00
 19.0400  0.00000000e+00
 19.0500  0.00000000e+00
 19.0600  0.00000000e+00
 19.0700  0.00000000e+00
 19.0800  0.00000000e+00
 19.0900  0.00000000e+00
 19.1000  0.00000000e+00
 19.1100  0.00000000e+00
 19.1200  0.00000000e+00
 19.1300  0.00000000e+00
 19.1400  0.00000000e+00
 19.1500  0.00000000e+00
 19.1600  0.00000000e+00
 19.1700  0.00000000e+00
 19.1800  0.00000000e+00
 19.1900  0.00000000e+00
 19.2000  0.00000000e+00
 19.2100  0.00000000e+00
 19.2200  0.00000000e+00
 19.2300  0.00000000e+00
 19.2400  0.00000000e+00
 19.2500  0.00000000e+00
 19.2600  0.00000000e+00
 19.2700  0.00000000e+00
 19.2800  0.00000000e+00
 19.2900  0.00000000e+00
 19.3000  0.00000000e+00
 19.3100  0.00000000e+00
 19.3200  0.00000000e+00
 19.3300  0.00000000e+00
 19.3400  0.00000000e+00
 19.3500  0.00000000e+00
 19.3600  0.00000000e+00
 19.3700  0.00000000e+00
 19.3800  0.00000000e+00
 19.3900  0.00000000e+00
 19.4000  0.00000000e+00
 19.4100  0.00000000e+00
 19.4200  0.00000000e+00
 19.4300  0.00000000e+00
 19.4400  0.00000000e+00
 19.4500  0.00000000e+00
 19.4600  0.00000000e+00
 19.4700  0.00000000e+00
 19.4800  0.00000000e+00
 19.4900  0.00000000e+00
 19.5000  0.00000000e+00
 19.5100  0.00000000e+00
 19.5200  0.00000000e+00
 19.5300  0.00000000e+00
 19.5400  0.00000000e+00
 19.5500  0.00000000e+00
 19.5600  0.00000000e+00
 19.5700  0.00000000e+00
 19.5800  0.00000000e+00
 19.5900  0.00000000e+00
 19.6000  0.00000000e+00
 19.6100  0.00000000e+00
 19.6200  0.00000000e+00
 19.6300  0.00000000e+00
 19.6400  0.00000000e+00
 19.6500  0.00000000e+00
 19.6600  0.00000000e+00
 19.6700  0.00000000e+00
 19.6800  0.00000000e+00
 19.6900  0.00000000e+00
 19.7000  0.00000000e+00
 19.7100  0.00000000e+00
 19.7200  0.00000000e+00
 19.7300  0.00000000e+00
 19.7400  0.00000000e+00
 19.7500  0.00000000e+00
 19.7600  0.00000000e+00
 19.7700  0.00000000e+00
 19.7800  0.00000000e+00
 19.7900  0.00000000e+00
 19.8000  0.00000000e+00
 19.8100  0.00000000e+00
 19.8200  0.00000000e+00
 19.8300  0.00000000e+00
 19.8400  0.00000000e+00
 19.8500  0.00000000e+00
 19.8600  0.00000000e+00
 19.8700  0.00000000e+00
 19.8800  0.00000000e+00
 19.8900  0.00000000e+00
 19.9000  0.00000000e+00
 19.9100  0.00000000e+00
 19.9200  0.00000000e+00
 19.9300  0.00000000e+00
 19.9400  0.00000000e+00
 19.9500  0.00000000e+00
 19.9600  0.00000000e+00
 19.9700  0.00000000e+00
 19.9800  0.00000000e+00
 19.9900  0.00000000e+00
 20.0000  0.00000000e+00
 20.0100  0.00000000e+00
 20.0200  0.00000000e+00
 20.0300  0.00000000e+00
 20.0400  0.00000000e+00
 20.0500  0.00000000e+00
 20.0600  0.00000000e+00
 20.0700  0.00000000e+00
 20.0800  0.00000000e+00
 20.0900  0.00000000e+00
 20.1000  0.00000000e+00
 20.1100  0.00000000e+00
 20.1200  0.00000000e+00
 20.1300  0.00000000e+00
 20.1400  0.00000000e+00
 20.1500  0.00000000e+00
 20.1600  0.00000000e+00
 20.1700  0.00000000e+00
 20.1800  0.00000000e+00
 20.1900  0.00000000e+00
 20.2000  0.00000000e+00
 20.2100  0.00000000e+00
 20.2200  0.00000000e+00
 20.2300  0.00000000e+00
 20.2400  0.00000000e+00
 20.2500  0.00000000e+00
 20.2600  0.00000000e+00
 20.2700  0.00000000e+00
 20.2800  0.00000000e+00
 20.2900  0.00000000e+00
 20.3000  0.00000000e+00
 20.3100  0.00000000e+00
 20.3200  0.00000000e+00
 20.3300  0.00000000e+00
 20.3400  0.00000000e+00
 20.3500  0.00000000e+00
 20.3600  0.00000000e+00
 20.3700  0.00000000e+00
 20.3800  0.00000000e+00
 20.3900  0.00000000e+00
 20.4000  0.00000000e+00
 20.4100  0.00000000e+00
 20.4200  0.00000000e+00
 20.4300  0.00000000e+00
 20.4400  0.00000000e+00
 20.4500  0.00000000e+00
 20.4600  0.00000000e+00
 20.4700  0.00000000e+00
 20.4800  0.00000000e+00
 20.4900  0.00000000e+00
 20.5000  0.00000000e+00
 20.5100  0.00000000e+00
 20.5200  0.00000000e+00
 20.5300  0.00000000e+00
 20.5400  0.00000000e+00
 20.5500  0.00000000e+00
 20.5600  0.00000000e+00
 20.5700  0.00000000e+00
 20.5800  0.00000000e+00
 20.5900  0.00000000e+00
 20.6000  0.00000000e+00
 20.6100  0.00000000e+00
 20.6200  0.00000000e+00
 20.6300  0.00000000e+00
 20.6400  0.00000000e+00
 20.6500  0.00000000e+00
 20.6600  0.00000000e+00
 20.6700  0.00000000e+00
 20.6800  0.00000000e+00
 20.6900  0.00000000e+00
 20.7000  0.00000000e+00
 20.7100  0.00000000e+00
 20.7200  0.00000000e+00
 20.7300  0.00000000e+00
 20.7400  0.00000000e+00
 20.7500  0.00000000e+00
 20.7600  0.00000000e+00
 20.7700  0.00000000e+00
 20.7800  0.00000000e+00
 20.7900  0.00000000e+00
 20.8000  0.00000000e+00
 20.8100  0.00000000e+00
 20.8200  0.00000000e+00
 20.8300  0.00000000e+00
 20.8400  0.00000000e+00
 20.8500  0.00000000e+00
 20.8600  0.00000000e+00
 20.8700  0.00000000e+00
 20.8800  0.00000000e+00
 20.8900  0.00000000e+00
 20.9000  0.00000000e+00
 20.9100  0.00000000e+00
 20.9200  0.00000000e+00
 20.9300  0.00000000e+00
 20.9400  0.00000000e+00
 20.9500  0.00000000e+00
 20.9600  0.00000000e+00
 20.9700  0.00000000e+00
 20.9800  0.00000000e+00
 20.9900  0.00000000e+00
 21.0000  0.00000000e+00
 21.0100  0.00000000e+00
 21.0200  0.00000000e+00
 21.0300  0.00000000e+00
 21.0400  0.00000000e+00
 21.0500  0.00000000e+00
 21.0600  0.00000000e+00
 21.0700  0.00000000e+00
 21.0800  0.00000000e+00
 21.0900  0.00000000e+00
 21.1000  0.00000000e+00
 21.1100  0.00000000e+00
 21.1200  0.00000000e+00
 21.1300  0.00000000e+00
 21.1400  0.00000000e+00
 21.1500  0.00000000e+00
 21.1600  0.00000000e+00
 21.1700  0.00000000e+00
 21.1800  0.00000000e+00
 21.1900  0.00000000e+00
 21.2000  0.00000000e+00
 21.2100  0.00000000e+00
 21.2200  0.00000000e+00
 21.2300  0.00000000e+00
 21.2400  0.00000000e+00
 21.2500  0.00000000e+00
 21.2600  0.00000000e+00
 21.2700  0.00000000e+00
 21.2800  0.00000000e+00
 21.2900  0.00000000e+00
 21.3000  0.00000000e+00
 21.3100  0.00000000e+00
 21.3200  0.00000000e+00
 21.3300  0.00000000e+00
 21.3400  0.00000000e+00
 21.3500  0.00000000e+00
 21.3600  0.00000000e+00
 21.3700  0.00000000e+00
 21.3800  0.00000000e+00
 21.3900  0.00000000e+00
 21.4000  0.00000000e+00
 21.4100  0.00000000e+00
 21.4200  0.00000000e+00
 21.4300  0.00000000e+00
 21.4400  0.00000000e+00
 21.4500  0.00000000e+00
 21.4600  0.00000000e+00
 21.4700  0.00000000e+00
 21.4800  0.00000000e+00
 21.4900  0.00000000e+00
 21.5000  0.00000000e+00
 21.5100  0.00000000e+00
 21.5200  0.00000000e+00
 21.5300  0.00000000e+00
 21.5400  0.00000000e+00
 21.5500  0.00000000e+00
 21.5600  0.00000000e+00
 21.5700  0.00000000e+00
 21.5800  0.00000000e+00
 21.5900  0.00000000e+00
 21.6000  0.00000000e+00
 21.6100  0.00000000e+00
 21.6200  0.00000000e+00
 21.6300  0.00000000e+00
 21.6400  0.00000000e+00
 21.6500  0.00000000e+00
 21.6600  0.00000000e+00
 21.6700  0.00000000e+00
 21.6800  0.00000000e+00
 21.6900  0.00000000e+00
 21.7000  0.00000000e+00
 21.7100  0.00000000e+00
 21.7200  0.00000000e+00
 21.7300  0.00000000e+00
 21.7400  0.00000000e+00
 21.7500  0.00000000e+00
 21.7600  0.00000000e+00
 21.7700  0.00000000e+00
 21.7800  0.00000000e+00
 21.7900  0.00000000e+00
 21.8000  0.00000000e+00
 21.8100  0.00000000e+00
 21.8200  0.00000000e+00
 21.8300  0.00000000e+00
 21.8400  0.00000000e+00
 21.8500  0.00000000e+00
 21.8600  0.00000000e+00
 21.8700  0.00000000e+00
 21.8800  0.00000000e+00
 21.8900  0.00000000e+00
 21.9000  0.00000000e+00
 21.9100  0.00000000e+00
 21.9200  0.00000000e+00
 21.9300  0.00000000e+00
 21.9400  0.00000000e+00
 21.9500  0.00000000e+00
 21.9600  0.00000000e+00
 21.9700  0.00000000e+00
 21.9800  0.00000000e+00
 21.9900  0.00000000e+00
 22.0000  0.00000000e+00
 22.0100  0.00000000e+00
 22.0200  0.00000000e+00
 22.0300  0.00000000e+00
 22.0400  0.00000000e+00
 22.0500  0.00000000e+00
 22.0600  0.00000000e+00
 22.0700  0.00000000e+00
 22.0800  0.00000000e+00
 22.0900  0.00000000e+00
 22.1000  0.00000000e+00
 22.1100  0.00000000e+00
 22.1200  0.00000000e+00
 22.1300  0.00000000e+00
 22.1400  0.00000000e+00
 22.1500  0.00000000e+00
 22.1600  0.00000000e+00
 22.1700  0.00000000e+00
 22.1800  0.00000000e+00
 22.1900  0.00000000e+00
 22.2000  0.00000000e+00
 22.2100  0.00000000e+00
 22.2200  0.00000000e+00
 22.2300  0.00000000e+00
 22.2400  0.00000000e+00
 22.2500  0.00000000e+00
 22.2600  0.00000000e+00
 22.2700  0.00000000e+00
 22.2800  0.00000000e+00
 22.2900  0.00000000e+00
 22.3000  0.00000000e+00
 22.3100  0.00000000e+00
 22.3200  0.00000000e+00
 22.3300  0.00000000e+00
 22.3400  0.00000000e+00
 22.3500  0.00000000e+00
 22.3600  0.00000000e+00
 22.3700  0.00000000e+00
 22.3800  0.00000000e+00
 22.3900  0.00000000e+00
 22.4000  0.00000000e+00
 22.4100  0.00000000e+00
 22.4200  0.00000000e+00
 22.4300  0.00000000e+00
 22.4400  0.00000000e+00
 22.4500  0.00000000e+00
 22.4600  0.00000000e+00
 22.4700  0.00000000e+00
 22.4800  0.00000000e+00
 22.4900  0.00000000e+00
 22.5000  0.00000000e+00
 22.5100  0.00000000e+00
 22.5200  0.00000000e+00
 22.5300  0.00000000e+00
 22.5400  0.00000000e+00
 22.5500  0.00000000e+00
 22.5600  0.00000000e+00
 22.5700  0.00000000e+00
 22.5800  0.00000000e+00
 22.5900  0.00000000e+00
 22.6000  0.00000000e+00
 22.6100  0.00000000e+00
 22.6200  0.00000000e+00
 22.6300  0.00000000e+00
 22.6400  0.00000000e+00
 22.6500  0.00000000e+00
 22.6600  0.00000000e+00
 22.6700  0.00000000e+00
 22.6800  0.00000000e+00
 22.6900  0.00000000e+00
 22.7000  0.00000000e+00
 22.7100  0.00000000e+00
 22.7200  0.00000000e+00
 22.7300  0.00000000e+00
 22.7400  0.00000000e+00
 22.7500  0.00000000e+00
 22.7600  0.00000000e+00
 22.7700  0.00000000e+00
 22.7800  0.00000000e+00
 22.7900  0.00000000e+00
 22.8000  0.00000000e+00
 22.8100  0.00000000e+00
 22.8200  0.00000000e+00
 22.8300  0.00000000e+00
 22.8400  0.00000000e+00
 22.8500  0.00000000e+00
 22.8600  0.00000000e+00
 22.8700  0.00000000e+00
 22.8800  0.00000000e+00
 22.8900  0.00000000e+00
 22.9000  0.00000000e+00
 22.9100  0.00000000e+00
 22.9200  0.00000000e+00
 22.9300  0.00000000e+00
 22.9400  0.00000000e+00
 22.9500  0.00000000e+00
 22.9600  0.00000000e+00
 22.9700  0.00000000e+00
 22.9800  0.00000000e+00
 22.9900  0.00000000e+00
 23.0000  0.00000000e+00
 23.0100  0.00000000e+00
 23.0200  0.00000000e+00
 23.0300  0.00000000e+00
 23.0400  0.00000000e+00
 23.0500  0.00000000e+00
 23.0600  0.00000000e+00
 23.0700  0.00000000e+00
 23.0800  0.00000000e+00
 23.0900  0.00000000e+00
 23.1000  0.00000000e+00
 23.1100  0.00000000e+00
 23.1200  0.00000000e+00
 23.1300  0.00000000e+00
 23.1400  0.00000000e+00
 23.1500  0.00000000e+00
 23.1600  0.00000000e+00
 23.1700  0.00000000e+00
 23.1800  0.00000000e+00
 23.1900  0.00000000e+00
 23.2000  0.00000000e+00
 23.2100  0.00000000e+00
 23.2200  0.00000000e+00
 23.2300  0.00000000e+00
 23.2400  0.00000000e+00
 23.2500  0.00000000e+00
 23.2600  0.00000000e+00
 23.2700  0.00000000e+00
 23.2800  0.00000000e+00
 23.2900  0.00000000e+00
 23.3000  0.00000000e+00
 23.3100  0.00000000e+00
 23.3200  0.00000000e+00
 23.3300  0.00000000e+00
 23.3400  0.00000000e+00
 23.3500  0.00000000e+00
 23.3600  0.00000000e+00
 23.3700  0.00000000e+00
 23.3800  0.00000000e+00
 23.3900  0.00000000e+00
 23.4000  0.00000000e+00
 23.4100  0.00000000e+00
 23.4200  0.00000000e+00
 23.4300  0.00000000e+00
 23.4400  0.00000000e+00
 23.4500  0.00000000e+00
 23.4600  0.00000000e+00
 23.4700  0.00000000e+00
 23.4800  0.00000000e+00
 23.4900  0.00000000e+00
 23.5000  0.00000000e+00
 23.5100  0.00000000e+00
 23.5200  0.00000000e+00
 23.5300  0.00000000e+00
 23.5400  0.00000000e+00
 23.5500  0.00000000e+00
 23.5600  0.00000000e+00
 23.5700  0.00000000e+00
 23.5800  0.00000000e+00
 23.5900  0.00000000e+00
 23.6000  0.00000000e+00
 23.6100  0.00000000e+00
 23.6200  0.00000000e+00
 23.6300  0.00000000e+00
 23.6400  0.00000000e+00
 23.6500  0.00000000e+00
 23.6600  0.00000000e+00
 23.6700  0.00000000e+00
 23.6800  0.00000000e+00
 23.6900  0.00000000e+00
 23.7000  0.00000000e+00
 23.7100  0.00000000e+00
 23.7200  0.00000000e+00
 23.7300  0.00000000e+00
 23.7400  0.00000000e+00
 23.7500  0.00000000e+00
 23.7600  0.00000000e+00
 23.7700  0.00000000e+00
 23.7800  0.00000000e+00
 23.7900  0.00000000e+00
 23.8000  0.00000000e+00
 23.8100  0.00000000e+00
 23.8200  0.00000000e+00
 23.8300  0.00000000e+00
 23.8400  0.00000000e+00
 23.8500  0.00000000e+00
 23.8600  0.00000000e+00
 23.8700  0.00000000e+00
 23.8800  0.00000000e+00
 23.8900  0.00000000e+00
 23.9000  0.00000000e+00
 23.9100  0.00000000e+00
 23.9200  0.00000000e+00
 23.9300  0.00000000e+00
 23.9400  0.00000000e+00
 23.9500  0.00000000e+00
 23.9600  0.00000000e+00
 23.9700  0.00000000e+00
 23.9800  0.00000000e+00
 23.9900  0.00000000e+00
 24.0000  0.00000000e+00
 24.0100  0.00000000e+00
 24.0200  0.00000000e+00
 24.0300  0.00000000e+00
 24.0400  0.00000000e+00
 24.0500  0.00000000e+00
 24.0600  0.00000000e+00
 24.0700  0.00000000e+00
 24.0800  0.00000000e+00
 24.0900  0.00000000e+00
 24.1000  0.00000000e+00
 24.1100  0.00000000e+00
 24.1200  0.00000000e+00
 24.1300  0.00000000e+00
 24.1400  0.00000000e+00
 24.1500  0.00000000e+00
 24.1600  0.00000000e+00
 24.1700  0.00000000e+00
 24.1800  0.00000000e+00
 24.1900  0.00000000e+00
 24.2000  0.00000000e+00
 24.2100  0.00000000e+00
 24.2200  0.00000000e+00
 24.2300  0.00000000e+00
 24.2400  0.00000000e+00
 24.2500  0.00000000e+00
 24.2600  0.00000000e+00
 24.2700  0.00000000e+00
 24.2800  0.00000000e+00
 24.2900  0.00000000e+00
 24.3000  0.00000000e+00
 24.3100  0.00000000e+00
 24.3200  0.00000000e+00
 24.3300  0.00000000e+00
 24.3400  0.00000000e+00
 24.3500  0.00000000e+00
 24.3600  0.00000000e+00
 24.3700  0.00000000e+00
 24.3800  0.00000000e+00
 24.3900  0.00000000e+00
 24.4000  0.00000000e+00
 24.4100  0.00000000e+00
 24.4200  0.00000000e+00
 24.4300  0.00000000e+00
 24.4400  0.00000000e+00
 24.4500  0.00000000e+00
 24.4600  0.00000000e+00
 24.4700  0.00000000e+00
 24.4800  0.00000000e+00
 24.4900  0.00000000e+00
 24.5000  0.00000000e+00
 24.5100  0.00000000e+00
 24.5200  0.00000000e+00
 24.5300  0.00000000e+00
 24.5400  0.00000000e+00
 24.5500  0.00000000e+00
 24.5600  0.00000000e+00
 24.5700  0.00000000e+00
 24.5800  0.00000000e+00
 24.5900  0.00000000e+00
 24.6000  0.00000000e+00
 24.6100  0.00000000e+00
 24.6200  0.00000000e+00
 24.6300  0.00000000e+00
 24.6400  0.00000000e+00
 24.6500  0.00000000e+00
 24.6600  0.00000000e+00
 24.6700  0.00000000e+00
 24.6800  0.00000000e+00
 24.6900  0.00000000e+00
 24.7000  0.00000000e+00
 24.7100  0.00000000e+00
 24.7200  0.00000000e+00
 24.7300  0.00000000e+00
 24.7400  0.00000000e+00
 24.7500  0.00000000e+00
 24.7600  0.00000000e+00
 24.7700  0.00000000e+00
 24.7800  0.00000000e+00
 24.7900  0.00000000e+00
 24.8000  0.00000000e+00
 24.8100  0.00000000e+00
 24.8200  0.00000000e+00
 24.8300  0.00000000e+00
 24.8400  0.00000000e+00
 24.8500  0.00000000e+00
 24.8600  0.00000000e+00
 24.8700  0.00000000e+00
 24.8800  0.00000000e+00
 24.8900  0.00000000e+00
 24.9000  0.00000000e+00
 24.9100  0.00000000e+00
 24.9200  0.00000000e+00
 24.9300  0.00000000e+00
 24.9400  0.00000000e+00
 24.9500  0.00000000e+00
 24.9600  0.00000000e+00
 24.9700  0.00000000e+00
 24.9800  0.00000000e+00
 24.9900  0.00000000e+00
 25.0000  0.00000000e+00


==> dat/sir/ssa_a09_igeq6_prob02.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   2.0000000e-02
   7.0000000e-01   3.0000000e-02
   8.0000000e-01   3.0000000e-02
   9.0000000e-01   4.0000000e-02
   1.0000000e+00   7.0000000e-02
   1.1000000e+00   8.0000000e-02
   1.2000000e+00   8.0000000e-02
   1.3000000e+00   9.0000000e-02
   1.4000000e+00   9.0000000e-02
   1.5000000e+00   1.3000000e-01
   1.6000000e+00   1.6000000e-01
   1.7000000e+00   1.7000000e-01
   1.8000000e+00   1.9000000e-01
   1.9000000e+00   2.3000000e-01
   2.0000000e+00   2.4000000e-01
   2.1000000e+00   2.6000000e-01
   2.2000000e+00   2.9000000e-01
   2.3000000e+00   2.7000000e-01
   2.4000000e+00   2.9000000e-01
   2.5000000e+00   2.6000000e-01
   2.6000000e+00   2.5000000e-01
   2.7000000e+00   2.6000000e-01
   2.8000000e+00   2.3000000e-01
   2.9000000e+00   2.4000000e-01
   3.0000000e+00   2.2000000e-01
   3.1000000e+00   2.2000000e-01
   3.2000000e+00   2.4000000e-01
   3.3000000e+00   2.3000000e-01
   3.4000000e+00   2.5000000e-01
   3.5000000e+00   2.2000000e-01
   3.6000000e+00   2.2000000e-01
   3.7000000e+00   2.1000000e-01
   3.8000000e+00   2.0000000e-01
   3.9000000e+00   1.7000000e-01
   4.0000000e+00   1.5000000e-01
   4.1000000e+00   1.3000000e-01
   4.2000000e+00   1.3000000e-01
   4.3000000e+00   1.0000000e-01
   4.4000000e+00   8.0000000e-02
   4.5000000e+00   7.0000000e-02
   4.6000000e+00   7.0000000e-02
   4.7000000e+00   6.0000000e-02
   4.8000000e+00   6.0000000e-02
   4.9000000e+00   7.0000000e-02
   5.0000000e+00   6.0000000e-02
   5.1000000e+00   5.0000000e-02
   5.2000000e+00   5.0000000e-02
   5.3000000e+00   5.0000000e-02
   5.4000000e+00   5.0000000e-02
   5.5000000e+00   5.0000000e-02
   5.6000000e+00   5.0000000e-02
   5.7000000e+00   3.0000000e-02
   5.8000000e+00   3.0000000e-02
   5.9000000e+00   2.0000000e-02
   6.0000000e+00   2.0000000e-02
   6.1000000e+00   2.0000000e-02
   6.2000000e+00   2.0000000e-02
   6.3000000e+00   2.0000000e-02
   6.4000000e+00   2.0000000e-02
   6.5000000e+00   2.0000000e-02
   6.6000000e+00   2.0000000e-02
   6.7000000e+00   1.0000000e-02
   6.8000000e+00   1.0000000e-02
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_igeq6_prob02_scaled.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   2.0000000e+01
   7.0000000e-01   3.0000000e+01
   8.0000000e-01   3.0000000e+01
   9.0000000e-01   4.0000000e+01
   1.0000000e+00   7.0000000e+01
   1.1000000e+00   8.0000000e+01
   1.2000000e+00   8.0000000e+01
   1.3000000e+00   9.0000000e+01
   1.4000000e+00   9.0000000e+01
   1.5000000e+00   1.3000000e+02
   1.6000000e+00   1.6000000e+02
   1.7000000e+00   1.7000000e+02
   1.8000000e+00   1.9000000e+02
   1.9000000e+00   2.3000000e+02
   2.0000000e+00   2.4000000e+02
   2.1000000e+00   2.6000000e+02
   2.2000000e+00   2.9000000e+02
   2.3000000e+00   2.7000000e+02
   2.4000000e+00   2.9000000e+02
   2.5000000e+00   2.6000000e+02
   2.6000000e+00   2.5000000e+02
   2.7000000e+00   2.6000000e+02
   2.8000000e+00   2.3000000e+02
   2.9000000e+00   2.4000000e+02
   3.0000000e+00   2.2000000e+02
   3.1000000e+00   2.2000000e+02
   3.2000000e+00   2.4000000e+02
   3.3000000e+00   2.3000000e+02
   3.4000000e+00   2.5000000e+02
   3.5000000e+00   2.2000000e+02
   3.6000000e+00   2.2000000e+02
   3.7000000e+00   2.1000000e+02
   3.8000000e+00   2.0000000e+02
   3.9000000e+00   1.7000000e+02
   4.0000000e+00   1.5000000e+02
   4.1000000e+00   1.3000000e+02
   4.2000000e+00   1.3000000e+02
   4.3000000e+00   1.0000000e+02
   4.4000000e+00   8.0000000e+01
   4.5000000e+00   7.0000000e+01
   4.6000000e+00   7.0000000e+01
   4.7000000e+00   6.0000000e+01
   4.8000000e+00   6.0000000e+01
   4.9000000e+00   7.0000000e+01
   5.0000000e+00   6.0000000e+01
   5.1000000e+00   5.0000000e+01
   5.2000000e+00   5.0000000e+01
   5.3000000e+00   5.0000000e+01
   5.4000000e+00   5.0000000e+01
   5.5000000e+00   5.0000000e+01
   5.6000000e+00   5.0000000e+01
   5.7000000e+00   3.0000000e+01
   5.8000000e+00   3.0000000e+01
   5.9000000e+00   2.0000000e+01
   6.0000000e+00   2.0000000e+01
   6.1000000e+00   2.0000000e+01
   6.2000000e+00   2.0000000e+01
   6.3000000e+00   2.0000000e+01
   6.4000000e+00   2.0000000e+01
   6.5000000e+00   2.0000000e+01
   6.6000000e+00   2.0000000e+01
   6.7000000e+00   1.0000000e+01
   6.8000000e+00   1.0000000e+01
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_igeq6_prob03.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   1.0000000e-03
   4.0000000e-01   7.0000000e-03
   5.0000000e-01   1.3000000e-02
   6.0000000e-01   1.6000000e-02
   7.0000000e-01   2.6000000e-02
   8.0000000e-01   3.6000000e-02
   9.0000000e-01   4.4000000e-02
   1.0000000e+00   6.1000000e-02
   1.1000000e+00   8.8000000e-02
   1.2000000e+00   1.0100000e-01
   1.3000000e+00   1.1300000e-01
   1.4000000e+00   1.4000000e-01
   1.5000000e+00   1.4700000e-01
   1.6000000e+00   1.6300000e-01
   1.7000000e+00   1.7300000e-01
   1.8000000e+00   1.8100000e-01
   1.9000000e+00   1.9600000e-01
   2.0000000e+00   2.0000000e-01
   2.1000000e+00   2.1400000e-01
   2.2000000e+00   2.1800000e-01
   2.3000000e+00   2.2500000e-01
   2.4000000e+00   2.2800000e-01
   2.5000000e+00   2.2300000e-01
   2.6000000e+00   2.2800000e-01
   2.7000000e+00   2.2800000e-01
   2.8000000e+00   2.2700000e-01
   2.9000000e+00   2.1800000e-01
   3.0000000e+00   2.1200000e-01
   3.1000000e+00   2.0900000e-01
   3.2000000e+00   2.0700000e-01
   3.3000000e+00   1.9800000e-01
   3.4000000e+00   2.0100000e-01
   3.5000000e+00   1.9500000e-01
   3.6000000e+00   1.8000000e-01
   3.7000000e+00   1.6900000e-01
   3.8000000e+00   1.5500000e-01
   3.9000000e+00   1.4600000e-01
   4.0000000e+00   1.4300000e-01
   4.1000000e+00   1.3600000e-01
   4.2000000e+00   1.1800000e-01
   4.3000000e+00   1.1200000e-01
   4.4000000e+00   1.0500000e-01
   4.5000000e+00   1.0000000e-01
   4.6000000e+00   9.1000000e-02
   4.7000000e+00   8.6000000e-02
   4.8000000e+00   8.1000000e-02
   4.9000000e+00   7.7000000e-02
   5.0000000e+00   6.8000000e-02
   5.1000000e+00   6.6000000e-02
   5.2000000e+00   6.3000000e-02
   5.3000000e+00   5.3000000e-02
   5.4000000e+00   5.1000000e-02
   5.5000000e+00   4.8000000e-02
   5.6000000e+00   4.1000000e-02
   5.7000000e+00   4.1000000e-02
   5.8000000e+00   3.2000000e-02
   5.9000000e+00   2.6000000e-02
   6.0000000e+00   2.3000000e-02
   6.1000000e+00   1.7000000e-02
   6.2000000e+00   1.3000000e-02
   6.3000000e+00   1.4000000e-02
   6.4000000e+00   1.2000000e-02
   6.5000000e+00   1.1000000e-02
   6.6000000e+00   1.1000000e-02
   6.7000000e+00   1.0000000e-02
   6.8000000e+00   9.0000000e-03
   6.9000000e+00   9.0000000e-03
   7.0000000e+00   7.0000000e-03
   7.1000000e+00   6.0000000e-03
   7.2000000e+00   6.0000000e-03
   7.3000000e+00   5.0000000e-03
   7.4000000e+00   4.0000000e-03
   7.5000000e+00   3.0000000e-03
   7.6000000e+00   2.0000000e-03
   7.7000000e+00   2.0000000e-03
   7.8000000e+00   2.0000000e-03
   7.9000000e+00   2.0000000e-03
   8.0000000e+00   2.0000000e-03
   8.1000000e+00   1.0000000e-03
   8.2000000e+00   1.0000000e-03
   8.3000000e+00   1.0000000e-03
   8.4000000e+00   1.0000000e-03
   8.5000000e+00   1.0000000e-03
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_igeq6_prob03_scaled.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   7.0000000e+00
   5.0000000e-01   1.3000000e+01
   6.0000000e-01   1.6000000e+01
   7.0000000e-01   2.6000000e+01
   8.0000000e-01   3.6000000e+01
   9.0000000e-01   4.4000000e+01
   1.0000000e+00   6.1000000e+01
   1.1000000e+00   8.8000000e+01
   1.2000000e+00   1.0100000e+02
   1.3000000e+00   1.1300000e+02
   1.4000000e+00   1.4000000e+02
   1.5000000e+00   1.4700000e+02
   1.6000000e+00   1.6300000e+02
   1.7000000e+00   1.7300000e+02
   1.8000000e+00   1.8100000e+02
   1.9000000e+00   1.9600000e+02
   2.0000000e+00   2.0000000e+02
   2.1000000e+00   2.1400000e+02
   2.2000000e+00   2.1800000e+02
   2.3000000e+00   2.2500000e+02
   2.4000000e+00   2.2800000e+02
   2.5000000e+00   2.2300000e+02
   2.6000000e+00   2.2800000e+02
   2.7000000e+00   2.2800000e+02
   2.8000000e+00   2.2700000e+02
   2.9000000e+00   2.1800000e+02
   3.0000000e+00   2.1200000e+02
   3.1000000e+00   2.0900000e+02
   3.2000000e+00   2.0700000e+02
   3.3000000e+00   1.9800000e+02
   3.4000000e+00   2.0100000e+02
   3.5000000e+00   1.9500000e+02
   3.6000000e+00   1.8000000e+02
   3.7000000e+00   1.6900000e+02
   3.8000000e+00   1.5500000e+02
   3.9000000e+00   1.4600000e+02
   4.0000000e+00   1.4300000e+02
   4.1000000e+00   1.3600000e+02
   4.2000000e+00   1.1800000e+02
   4.3000000e+00   1.1200000e+02
   4.4000000e+00   1.0500000e+02
   4.5000000e+00   1.0000000e+02
   4.6000000e+00   9.1000000e+01
   4.7000000e+00   8.6000000e+01
   4.8000000e+00   8.1000000e+01
   4.9000000e+00   7.7000000e+01
   5.0000000e+00   6.8000000e+01
   5.1000000e+00   6.6000000e+01
   5.2000000e+00   6.3000000e+01
   5.3000000e+00   5.3000000e+01
   5.4000000e+00   5.1000000e+01
   5.5000000e+00   4.8000000e+01
   5.6000000e+00   4.1000000e+01
   5.7000000e+00   4.1000000e+01
   5.8000000e+00   3.2000000e+01
   5.9000000e+00   2.6000000e+01
   6.0000000e+00   2.3000000e+01
   6.1000000e+00   1.7000000e+01
   6.2000000e+00   1.3000000e+01
   6.3000000e+00   1.4000000e+01
   6.4000000e+00   1.2000000e+01
   6.5000000e+00   1.1000000e+01
   6.6000000e+00   1.1000000e+01
   6.7000000e+00   1.0000000e+01
   6.8000000e+00   9.0000000e+00
   6.9000000e+00   9.0000000e+00
   7.0000000e+00   7.0000000e+00
   7.1000000e+00   6.0000000e+00
   7.2000000e+00   6.0000000e+00
   7.3000000e+00   5.0000000e+00
   7.4000000e+00   4.0000000e+00
   7.5000000e+00   3.0000000e+00
   7.6000000e+00   2.0000000e+00
   7.7000000e+00   2.0000000e+00
   7.8000000e+00   2.0000000e+00
   7.9000000e+00   2.0000000e+00
   8.0000000e+00   2.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_igeq6_prob04.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   1.0000000e-04
   3.0000000e-01   8.0000000e-04
   4.0000000e-01   2.6000000e-03
   5.0000000e-01   6.2000000e-03
   6.0000000e-01   1.2600000e-02
   7.0000000e-01   2.2100000e-02
   8.0000000e-01   3.2800000e-02
   9.0000000e-01   4.4100000e-02
   1.0000000e+00   5.6900000e-02
   1.1000000e+00   7.0400000e-02
   1.2000000e+00   8.7300000e-02
   1.3000000e+00   1.0140000e-01
   1.4000000e+00   1.1950000e-01
   1.5000000e+00   1.3370000e-01
   1.6000000e+00   1.5290000e-01
   1.7000000e+00   1.6700000e-01
   1.8000000e+00   1.7790000e-01
   1.9000000e+00   1.9290000e-01
   2.0000000e+00   2.0380000e-01
   2.1000000e+00   2.1160000e-01
   2.2000000e+00   2.1600000e-01
   2.3000000e+00   2.2190000e-01
   2.4000000e+00   2.2570000e-01
   2.5000000e+00   2.2990000e-01
   2.6000000e+00   2.2910000e-01
   2.7000000e+00   2.2910000e-01
   2.8000000e+00   2.2620000e-01
   2.9000000e+00   2.2250000e-01
   3.0000000e+00   2.1660000e-01
   3.1000000e+00   2.1310000e-01
   3.2000000e+00   2.0640000e-01
   3.3000000e+00   2.0000000e-01
   3.4000000e+00   1.8970000e-01
   3.5000000e+00   1.8290000e-01
   3.6000000e+00   1.7520000e-01
   3.7000000e+00   1.6810000e-01
   3.8000000e+00   1.6050000e-01
   3.9000000e+00   1.5370000e-01
   4.0000000e+00   1.4460000e-01
   4.1000000e+00   1.3230000e-01
   4.2000000e+00   1.2640000e-01
   4.3000000e+00   1.1820000e-01
   4.4000000e+00   1.0900000e-01
   4.5000000e+00   1.0090000e-01
   4.6000000e+00   9.3500000e-02
   4.7000000e+00   8.5800000e-02
   4.8000000e+00   8.0000000e-02
   4.9000000e+00   7.3300000e-02
   5.0000000e+00   6.6300000e-02
   5.1000000e+00   6.1800000e-02
   5.2000000e+00   5.6900000e-02
   5.3000000e+00   5.1400000e-02
   5.4000000e+00   4.7600000e-02
   5.5000000e+00   4.1400000e-02
   5.6000000e+00   3.8600000e-02
   5.7000000e+00   3.4800000e-02
   5.8000000e+00   3.2500000e-02
   5.9000000e+00   2.8300000e-02
   6.0000000e+00   2.5700000e-02
   6.1000000e+00   2.2800000e-02
   6.2000000e+00   2.0900000e-02
   6.3000000e+00   1.8500000e-02
   6.4000000e+00   1.6500000e-02
   6.5000000e+00   1.5300000e-02
   6.6000000e+00   1.3500000e-02
   6.7000000e+00   1.1900000e-02
   6.8000000e+00   1.1200000e-02
   6.9000000e+00   1.0100000e-02
   7.0000000e+00   9.3000000e-03
   7.1000000e+00   8.5000000e-03
   7.2000000e+00   7.7000000e-03
   7.3000000e+00   6.8000000e-03
   7.4000000e+00   6.3000000e-03
   7.5000000e+00   5.3000000e-03
   7.6000000e+00   4.7000000e-03
   7.7000000e+00   4.2000000e-03
   7.8000000e+00   3.6000000e-03
   7.9000000e+00   3.1000000e-03
   8.0000000e+00   2.7000000e-03
   8.1000000e+00   2.6000000e-03
   8.2000000e+00   2.4000000e-03
   8.3000000e+00   2.3000000e-03
   8.4000000e+00   1.9000000e-03
   8.5000000e+00   1.8000000e-03
   8.6000000e+00   1.9000000e-03
   8.7000000e+00   1.6000000e-03
   8.8000000e+00   1.4000000e-03
   8.9000000e+00   1.4000000e-03
   9.0000000e+00   1.1000000e-03
   9.1000000e+00   1.0000000e-03
   9.2000000e+00   1.0000000e-03
   9.3000000e+00   1.0000000e-03
   9.4000000e+00   9.0000000e-04
   9.5000000e+00   8.0000000e-04
   9.6000000e+00   8.0000000e-04
   9.7000000e+00   7.0000000e-04
   9.8000000e+00   6.0000000e-04
   9.9000000e+00   5.0000000e-04
   1.0000000e+01   5.0000000e-04
   1.0100000e+01   3.0000000e-04
   1.0200000e+01   3.0000000e-04
   1.0300000e+01   1.0000000e-04
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   1.0000000e-04
   1.0600000e+01   1.0000000e-04
   1.0700000e+01   1.0000000e-04
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_igeq6_prob04_scaled.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   1.0000000e-01
   3.0000000e-01   8.0000000e-01
   4.0000000e-01   2.6000000e+00
   5.0000000e-01   6.2000000e+00
   6.0000000e-01   1.2600000e+01
   7.0000000e-01   2.2100000e+01
   8.0000000e-01   3.2800000e+01
   9.0000000e-01   4.4100000e+01
   1.0000000e+00   5.6900000e+01
   1.1000000e+00   7.0400000e+01
   1.2000000e+00   8.7300000e+01
   1.3000000e+00   1.0140000e+02
   1.4000000e+00   1.1950000e+02
   1.5000000e+00   1.3370000e+02
   1.6000000e+00   1.5290000e+02
   1.7000000e+00   1.6700000e+02
   1.8000000e+00   1.7790000e+02
   1.9000000e+00   1.9290000e+02
   2.0000000e+00   2.0380000e+02
   2.1000000e+00   2.1160000e+02
   2.2000000e+00   2.1600000e+02
   2.3000000e+00   2.2190000e+02
   2.4000000e+00   2.2570000e+02
   2.5000000e+00   2.2990000e+02
   2.6000000e+00   2.2910000e+02
   2.7000000e+00   2.2910000e+02
   2.8000000e+00   2.2620000e+02
   2.9000000e+00   2.2250000e+02
   3.0000000e+00   2.1660000e+02
   3.1000000e+00   2.1310000e+02
   3.2000000e+00   2.0640000e+02
   3.3000000e+00   2.0000000e+02
   3.4000000e+00   1.8970000e+02
   3.5000000e+00   1.8290000e+02
   3.6000000e+00   1.7520000e+02
   3.7000000e+00   1.6810000e+02
   3.8000000e+00   1.6050000e+02
   3.9000000e+00   1.5370000e+02
   4.0000000e+00   1.4460000e+02
   4.1000000e+00   1.3230000e+02
   4.2000000e+00   1.2640000e+02
   4.3000000e+00   1.1820000e+02
   4.4000000e+00   1.0900000e+02
   4.5000000e+00   1.0090000e+02
   4.6000000e+00   9.3500000e+01
   4.7000000e+00   8.5800000e+01
   4.8000000e+00   8.0000000e+01
   4.9000000e+00   7.3300000e+01
   5.0000000e+00   6.6300000e+01
   5.1000000e+00   6.1800000e+01
   5.2000000e+00   5.6900000e+01
   5.3000000e+00   5.1400000e+01
   5.4000000e+00   4.7600000e+01
   5.5000000e+00   4.1400000e+01
   5.6000000e+00   3.8600000e+01
   5.7000000e+00   3.4800000e+01
   5.8000000e+00   3.2500000e+01
   5.9000000e+00   2.8300000e+01
   6.0000000e+00   2.5700000e+01
   6.1000000e+00   2.2800000e+01
   6.2000000e+00   2.0900000e+01
   6.3000000e+00   1.8500000e+01
   6.4000000e+00   1.6500000e+01
   6.5000000e+00   1.5300000e+01
   6.6000000e+00   1.3500000e+01
   6.7000000e+00   1.1900000e+01
   6.8000000e+00   1.1200000e+01
   6.9000000e+00   1.0100000e+01
   7.0000000e+00   9.3000000e+00
   7.1000000e+00   8.5000000e+00
   7.2000000e+00   7.7000000e+00
   7.3000000e+00   6.8000000e+00
   7.4000000e+00   6.3000000e+00
   7.5000000e+00   5.3000000e+00
   7.6000000e+00   4.7000000e+00
   7.7000000e+00   4.2000000e+00
   7.8000000e+00   3.6000000e+00
   7.9000000e+00   3.1000000e+00
   8.0000000e+00   2.7000000e+00
   8.1000000e+00   2.6000000e+00
   8.2000000e+00   2.4000000e+00
   8.3000000e+00   2.3000000e+00
   8.4000000e+00   1.9000000e+00
   8.5000000e+00   1.8000000e+00
   8.6000000e+00   1.9000000e+00
   8.7000000e+00   1.6000000e+00
   8.8000000e+00   1.4000000e+00
   8.9000000e+00   1.4000000e+00
   9.0000000e+00   1.1000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   9.0000000e-01
   9.5000000e+00   8.0000000e-01
   9.6000000e+00   8.0000000e-01
   9.7000000e+00   7.0000000e-01
   9.8000000e+00   6.0000000e-01
   9.9000000e+00   5.0000000e-01
   1.0000000e+01   5.0000000e-01
   1.0100000e+01   3.0000000e-01
   1.0200000e+01   3.0000000e-01
   1.0300000e+01   1.0000000e-01
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   1.0000000e-01
   1.0600000e+01   1.0000000e-01
   1.0700000e+01   1.0000000e-01
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_igeq8_prob02.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.1000000e+00   3.0000000e-02
   1.2000000e+00   4.0000000e-02
   1.3000000e+00   4.0000000e-02
   1.4000000e+00   3.0000000e-02
   1.5000000e+00   3.0000000e-02
   1.6000000e+00   3.0000000e-02
   1.7000000e+00   2.0000000e-02
   1.8000000e+00   2.0000000e-02
   1.9000000e+00   1.0000000e-02
   2.0000000e+00   1.0000000e-02
   2.1000000e+00   2.0000000e-02
   2.2000000e+00   5.0000000e-02
   2.3000000e+00   5.0000000e-02
   2.4000000e+00   5.0000000e-02
   2.5000000e+00   4.0000000e-02
   2.6000000e+00   4.0000000e-02
   2.7000000e+00   2.0000000e-02
   2.8000000e+00   2.0000000e-02
   2.9000000e+00   3.0000000e-02
   3.0000000e+00   3.0000000e-02
   3.1000000e+00   3.0000000e-02
   3.2000000e+00   3.0000000e-02
   3.3000000e+00   4.0000000e-02
   3.4000000e+00   3.0000000e-02
   3.5000000e+00   4.0000000e-02
   3.6000000e+00   2.0000000e-02
   3.7000000e+00   2.0000000e-02
   3.8000000e+00   3.0000000e-02
   3.9000000e+00   3.0000000e-02
   4.0000000e+00   1.0000000e-02
   4.1000000e+00   2.0000000e-02
   4.2000000e+00   2.0000000e-02
   4.3000000e+00   2.0000000e-02
   4.4000000e+00   2.0000000e-02
   4.5000000e+00   2.0000000e-02
   4.6000000e+00   2.0000000e-02
   4.7000000e+00   2.0000000e-02
   4.8000000e+00   2.0000000e-02
   4.9000000e+00   2.0000000e-02
   5.0000000e+00   2.0000000e-02
   5.1000000e+00   2.0000000e-02
   5.2000000e+00   2.0000000e-02
   5.3000000e+00   1.0000000e-02
   5.4000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_igeq8_prob02_scaled.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.1000000e+00   3.0000000e+01
   1.2000000e+00   4.0000000e+01
   1.3000000e+00   4.0000000e+01
   1.4000000e+00   3.0000000e+01
   1.5000000e+00   3.0000000e+01
   1.6000000e+00   3.0000000e+01
   1.7000000e+00   2.0000000e+01
   1.8000000e+00   2.0000000e+01
   1.9000000e+00   1.0000000e+01
   2.0000000e+00   1.0000000e+01
   2.1000000e+00   2.0000000e+01
   2.2000000e+00   5.0000000e+01
   2.3000000e+00   5.0000000e+01
   2.4000000e+00   5.0000000e+01
   2.5000000e+00   4.0000000e+01
   2.6000000e+00   4.0000000e+01
   2.7000000e+00   2.0000000e+01
   2.8000000e+00   2.0000000e+01
   2.9000000e+00   3.0000000e+01
   3.0000000e+00   3.0000000e+01
   3.1000000e+00   3.0000000e+01
   3.2000000e+00   3.0000000e+01
   3.3000000e+00   4.0000000e+01
   3.4000000e+00   3.0000000e+01
   3.5000000e+00   4.0000000e+01
   3.6000000e+00   2.0000000e+01
   3.7000000e+00   2.0000000e+01
   3.8000000e+00   3.0000000e+01
   3.9000000e+00   3.0000000e+01
   4.0000000e+00   1.0000000e+01
   4.1000000e+00   2.0000000e+01
   4.2000000e+00   2.0000000e+01
   4.3000000e+00   2.0000000e+01
   4.4000000e+00   2.0000000e+01
   4.5000000e+00   2.0000000e+01
   4.6000000e+00   2.0000000e+01
   4.7000000e+00   2.0000000e+01
   4.8000000e+00   2.0000000e+01
   4.9000000e+00   2.0000000e+01
   5.0000000e+00   2.0000000e+01
   5.1000000e+00   2.0000000e+01
   5.2000000e+00   2.0000000e+01
   5.3000000e+00   1.0000000e+01
   5.4000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_igeq8_prob03.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   1.0000000e-03
   6.0000000e-01   4.0000000e-03
   7.0000000e-01   6.0000000e-03
   8.0000000e-01   9.0000000e-03
   9.0000000e-01   1.1000000e-02
   1.0000000e+00   1.3000000e-02
   1.1000000e+00   1.5000000e-02
   1.2000000e+00   1.6000000e-02
   1.3000000e+00   2.4000000e-02
   1.4000000e+00   2.7000000e-02
   1.5000000e+00   2.8000000e-02
   1.6000000e+00   2.8000000e-02
   1.7000000e+00   3.7000000e-02
   1.8000000e+00   3.2000000e-02
   1.9000000e+00   3.9000000e-02
   2.0000000e+00   3.7000000e-02
   2.1000000e+00   3.5000000e-02
   2.2000000e+00   3.3000000e-02
   2.3000000e+00   3.6000000e-02
   2.4000000e+00   4.0000000e-02
   2.5000000e+00   3.9000000e-02
   2.6000000e+00   4.0000000e-02
   2.7000000e+00   3.0000000e-02
   2.8000000e+00   3.4000000e-02
   2.9000000e+00   2.7000000e-02
   3.0000000e+00   3.1000000e-02
   3.1000000e+00   3.0000000e-02
   3.2000000e+00   2.6000000e-02
   3.3000000e+00   2.4000000e-02
   3.4000000e+00   2.3000000e-02
   3.5000000e+00   2.8000000e-02
   3.6000000e+00   2.1000000e-02
   3.7000000e+00   2.2000000e-02
   3.8000000e+00   1.9000000e-02
   3.9000000e+00   1.7000000e-02
   4.0000000e+00   1.5000000e-02
   4.1000000e+00   1.5000000e-02
   4.2000000e+00   1.3000000e-02
   4.3000000e+00   9.0000000e-03
   4.4000000e+00   9.0000000e-03
   4.5000000e+00   9.0000000e-03
   4.6000000e+00   9.0000000e-03
   4.7000000e+00   1.0000000e-02
   4.8000000e+00   1.1000000e-02
   4.9000000e+00   1.0000000e-02
   5.0000000e+00   7.0000000e-03
   5.1000000e+00   5.0000000e-03
   5.2000000e+00   5.0000000e-03
   5.3000000e+00   5.0000000e-03
   5.4000000e+00   3.0000000e-03
   5.5000000e+00   2.0000000e-03
   5.6000000e+00   2.0000000e-03
   5.7000000e+00   3.0000000e-03
   5.8000000e+00   2.0000000e-03
   5.9000000e+00   2.0000000e-03
   6.0000000e+00   1.0000000e-03
   6.1000000e+00   1.0000000e-03
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   1.0000000e-03
   6.6000000e+00   1.0000000e-03
   6.7000000e+00   1.0000000e-03
   6.8000000e+00   1.0000000e-03
   6.9000000e+00   1.0000000e-03
   7.0000000e+00   1.0000000e-03
   7.1000000e+00   1.0000000e-03
   7.2000000e+00   1.0000000e-03
   7.3000000e+00   1.0000000e-03
   7.4000000e+00   1.0000000e-03
   7.5000000e+00   1.0000000e-03
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_igeq8_prob03_scaled.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   4.0000000e+00
   7.0000000e-01   6.0000000e+00
   8.0000000e-01   9.0000000e+00
   9.0000000e-01   1.1000000e+01
   1.0000000e+00   1.3000000e+01
   1.1000000e+00   1.5000000e+01
   1.2000000e+00   1.6000000e+01
   1.3000000e+00   2.4000000e+01
   1.4000000e+00   2.7000000e+01
   1.5000000e+00   2.8000000e+01
   1.6000000e+00   2.8000000e+01
   1.7000000e+00   3.7000000e+01
   1.8000000e+00   3.2000000e+01
   1.9000000e+00   3.9000000e+01
   2.0000000e+00   3.7000000e+01
   2.1000000e+00   3.5000000e+01
   2.2000000e+00   3.3000000e+01
   2.3000000e+00   3.6000000e+01
   2.4000000e+00   4.0000000e+01
   2.5000000e+00   3.9000000e+01
   2.6000000e+00   4.0000000e+01
   2.7000000e+00   3.0000000e+01
   2.8000000e+00   3.4000000e+01
   2.9000000e+00   2.7000000e+01
   3.0000000e+00   3.1000000e+01
   3.1000000e+00   3.0000000e+01
   3.2000000e+00   2.6000000e+01
   3.3000000e+00   2.4000000e+01
   3.4000000e+00   2.3000000e+01
   3.5000000e+00   2.8000000e+01
   3.6000000e+00   2.1000000e+01
   3.7000000e+00   2.2000000e+01
   3.8000000e+00   1.9000000e+01
   3.9000000e+00   1.7000000e+01
   4.0000000e+00   1.5000000e+01
   4.1000000e+00   1.5000000e+01
   4.2000000e+00   1.3000000e+01
   4.3000000e+00   9.0000000e+00
   4.4000000e+00   9.0000000e+00
   4.5000000e+00   9.0000000e+00
   4.6000000e+00   9.0000000e+00
   4.7000000e+00   1.0000000e+01
   4.8000000e+00   1.1000000e+01
   4.9000000e+00   1.0000000e+01
   5.0000000e+00   7.0000000e+00
   5.1000000e+00   5.0000000e+00
   5.2000000e+00   5.0000000e+00
   5.3000000e+00   5.0000000e+00
   5.4000000e+00   3.0000000e+00
   5.5000000e+00   2.0000000e+00
   5.6000000e+00   2.0000000e+00
   5.7000000e+00   3.0000000e+00
   5.8000000e+00   2.0000000e+00
   5.9000000e+00   2.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_igeq8_prob04.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   1.0000000e-04
   4.0000000e-01   2.0000000e-04
   5.0000000e-01   5.0000000e-04
   6.0000000e-01   9.0000000e-04
   7.0000000e-01   1.5000000e-03
   8.0000000e-01   3.2000000e-03
   9.0000000e-01   5.1000000e-03
   1.0000000e+00   6.7000000e-03
   1.1000000e+00   8.7000000e-03
   1.2000000e+00   1.2600000e-02
   1.3000000e+00   1.6000000e-02
   1.4000000e+00   2.0100000e-02
   1.5000000e+00   2.4600000e-02
   1.6000000e+00   2.9000000e-02
   1.7000000e+00   3.2200000e-02
   1.8000000e+00   3.6200000e-02
   1.9000000e+00   3.7100000e-02
   2.0000000e+00   4.0800000e-02
   2.1000000e+00   4.1300000e-02
   2.2000000e+00   4.0100000e-02
   2.3000000e+00   3.8900000e-02
   2.4000000e+00   3.6800000e-02
   2.5000000e+00   3.6500000e-02
   2.6000000e+00   3.7800000e-02
   2.7000000e+00   3.6400000e-02
   2.8000000e+00   3.5400000e-02
   2.9000000e+00   3.3700000e-02
   3.0000000e+00   3.3200000e-02
   3.1000000e+00   3.1100000e-02
   3.2000000e+00   3.0400000e-02
   3.3000000e+00   2.7800000e-02
   3.4000000e+00   2.3800000e-02
   3.5000000e+00   2.4000000e-02
   3.6000000e+00   2.0900000e-02
   3.7000000e+00   1.8400000e-02
   3.8000000e+00   1.7000000e-02
   3.9000000e+00   1.6000000e-02
   4.0000000e+00   1.5400000e-02
   4.1000000e+00   1.3400000e-02
   4.2000000e+00   1.2000000e-02
   4.3000000e+00   1.0300000e-02
   4.4000000e+00   8.5000000e-03
   4.5000000e+00   7.8000000e-03
   4.6000000e+00   6.5000000e-03
   4.7000000e+00   5.2000000e-03
   4.8000000e+00   5.1000000e-03
   4.9000000e+00   4.5000000e-03
   5.0000000e+00   4.5000000e-03
   5.1000000e+00   4.3000000e-03
   5.2000000e+00   3.8000000e-03
   5.3000000e+00   3.7000000e-03
   5.4000000e+00   3.4000000e-03
   5.5000000e+00   2.5000000e-03
   5.6000000e+00   2.3000000e-03
   5.7000000e+00   1.5000000e-03
   5.8000000e+00   1.5000000e-03
   5.9000000e+00   1.1000000e-03
   6.0000000e+00   1.1000000e-03
   6.1000000e+00   1.3000000e-03
   6.2000000e+00   1.4000000e-03
   6.3000000e+00   1.2000000e-03
   6.4000000e+00   9.0000000e-04
   6.5000000e+00   9.0000000e-04
   6.6000000e+00   7.0000000e-04
   6.7000000e+00   6.0000000e-04
   6.8000000e+00   5.0000000e-04
   6.9000000e+00   6.0000000e-04
   7.0000000e+00   5.0000000e-04
   7.1000000e+00   4.0000000e-04
   7.2000000e+00   3.0000000e-04
   7.3000000e+00   3.0000000e-04
   7.4000000e+00   3.0000000e-04
   7.5000000e+00   3.0000000e-04
   7.6000000e+00   4.0000000e-04
   7.7000000e+00   3.0000000e-04
   7.8000000e+00   4.0000000e-04
   7.9000000e+00   4.0000000e-04
   8.0000000e+00   3.0000000e-04
   8.1000000e+00   2.0000000e-04
   8.2000000e+00   1.0000000e-04
   8.3000000e+00   2.0000000e-04
   8.4000000e+00   1.0000000e-04
   8.5000000e+00   1.0000000e-04
   8.6000000e+00   1.0000000e-04
   8.7000000e+00   1.0000000e-04
   8.8000000e+00   1.0000000e-04
   8.9000000e+00   1.0000000e-04
   9.0000000e+00   1.0000000e-04
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_igeq8_prob04_scaled.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   1.0000000e-01
   4.0000000e-01   2.0000000e-01
   5.0000000e-01   5.0000000e-01
   6.0000000e-01   9.0000000e-01
   7.0000000e-01   1.5000000e+00
   8.0000000e-01   3.2000000e+00
   9.0000000e-01   5.1000000e+00
   1.0000000e+00   6.7000000e+00
   1.1000000e+00   8.7000000e+00
   1.2000000e+00   1.2600000e+01
   1.3000000e+00   1.6000000e+01
   1.4000000e+00   2.0100000e+01
   1.5000000e+00   2.4600000e+01
   1.6000000e+00   2.9000000e+01
   1.7000000e+00   3.2200000e+01
   1.8000000e+00   3.6200000e+01
   1.9000000e+00   3.7100000e+01
   2.0000000e+00   4.0800000e+01
   2.1000000e+00   4.1300000e+01
   2.2000000e+00   4.0100000e+01
   2.3000000e+00   3.8900000e+01
   2.4000000e+00   3.6800000e+01
   2.5000000e+00   3.6500000e+01
   2.6000000e+00   3.7800000e+01
   2.7000000e+00   3.6400000e+01
   2.8000000e+00   3.5400000e+01
   2.9000000e+00   3.3700000e+01
   3.0000000e+00   3.3200000e+01
   3.1000000e+00   3.1100000e+01
   3.2000000e+00   3.0400000e+01
   3.3000000e+00   2.7800000e+01
   3.4000000e+00   2.3800000e+01
   3.5000000e+00   2.4000000e+01
   3.6000000e+00   2.0900000e+01
   3.7000000e+00   1.8400000e+01
   3.8000000e+00   1.7000000e+01
   3.9000000e+00   1.6000000e+01
   4.0000000e+00   1.5400000e+01
   4.1000000e+00   1.3400000e+01
   4.2000000e+00   1.2000000e+01
   4.3000000e+00   1.0300000e+01
   4.4000000e+00   8.5000000e+00
   4.5000000e+00   7.8000000e+00
   4.6000000e+00   6.5000000e+00
   4.7000000e+00   5.2000000e+00
   4.8000000e+00   5.1000000e+00
   4.9000000e+00   4.5000000e+00
   5.0000000e+00   4.5000000e+00
   5.1000000e+00   4.3000000e+00
   5.2000000e+00   3.8000000e+00
   5.3000000e+00   3.7000000e+00
   5.4000000e+00   3.4000000e+00
   5.5000000e+00   2.5000000e+00
   5.6000000e+00   2.3000000e+00
   5.7000000e+00   1.5000000e+00
   5.8000000e+00   1.5000000e+00
   5.9000000e+00   1.1000000e+00
   6.0000000e+00   1.1000000e+00
   6.1000000e+00   1.3000000e+00
   6.2000000e+00   1.4000000e+00
   6.3000000e+00   1.2000000e+00
   6.4000000e+00   9.0000000e-01
   6.5000000e+00   9.0000000e-01
   6.6000000e+00   7.0000000e-01
   6.7000000e+00   6.0000000e-01
   6.8000000e+00   5.0000000e-01
   6.9000000e+00   6.0000000e-01
   7.0000000e+00   5.0000000e-01
   7.1000000e+00   4.0000000e-01
   7.2000000e+00   3.0000000e-01
   7.3000000e+00   3.0000000e-01
   7.4000000e+00   3.0000000e-01
   7.5000000e+00   3.0000000e-01
   7.6000000e+00   4.0000000e-01
   7.7000000e+00   3.0000000e-01
   7.8000000e+00   4.0000000e-01
   7.9000000e+00   4.0000000e-01
   8.0000000e+00   3.0000000e-01
   8.1000000e+00   2.0000000e-01
   8.2000000e+00   1.0000000e-01
   8.3000000e+00   2.0000000e-01
   8.4000000e+00   1.0000000e-01
   8.5000000e+00   1.0000000e-01
   8.6000000e+00   1.0000000e-01
   8.7000000e+00   1.0000000e-01
   8.8000000e+00   1.0000000e-01
   8.9000000e+00   1.0000000e-01
   9.0000000e+00   1.0000000e-01
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_a09_imean02.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.1000000e+00
   2.0000000e-01   1.1600000e+00
   3.0000000e-01   1.1700000e+00
   4.0000000e-01   1.2400000e+00
   5.0000000e-01   1.3700000e+00
   6.0000000e-01   1.4100000e+00
   7.0000000e-01   1.4500000e+00
   8.0000000e-01   1.4800000e+00
   9.0000000e-01   1.5100000e+00
   1.0000000e+00   1.5900000e+00
   1.1000000e+00   1.6900000e+00
   1.2000000e+00   1.7300000e+00
   1.3000000e+00   1.8600000e+00
   1.4000000e+00   1.9200000e+00
   1.5000000e+00   1.9100000e+00
   1.6000000e+00   1.9300000e+00
   1.7000000e+00   1.9600000e+00
   1.8000000e+00   2.0000000e+00
   1.9000000e+00   2.0700000e+00
   2.0000000e+00   2.1200000e+00
   2.1000000e+00   2.1600000e+00
   2.2000000e+00   2.1600000e+00
   2.3000000e+00   2.2000000e+00
   2.4000000e+00   2.2700000e+00
   2.5000000e+00   2.3100000e+00
   2.6000000e+00   2.3300000e+00
   2.7000000e+00   2.3400000e+00
   2.8000000e+00   2.2900000e+00
   2.9000000e+00   2.3100000e+00
   3.0000000e+00   2.3400000e+00
   3.1000000e+00   2.2700000e+00
   3.2000000e+00   2.3100000e+00
   3.3000000e+00   2.3300000e+00
   3.4000000e+00   2.3500000e+00
   3.5000000e+00   2.3700000e+00
   3.6000000e+00   2.3300000e+00
   3.7000000e+00   2.3400000e+00
   3.8000000e+00   2.3200000e+00
   3.9000000e+00   2.2900000e+00
   4.0000000e+00   2.2300000e+00
   4.1000000e+00   2.1700000e+00
   4.2000000e+00   2.1300000e+00
   4.3000000e+00   2.0900000e+00
   4.4000000e+00   2.0300000e+00
   4.5000000e+00   1.9900000e+00
   4.6000000e+00   1.9600000e+00
   4.7000000e+00   1.9200000e+00
   4.8000000e+00   1.8500000e+00
   4.9000000e+00   1.7900000e+00
   5.0000000e+00   1.7500000e+00
   5.1000000e+00   1.7100000e+00
   5.2000000e+00   1.6600000e+00
   5.3000000e+00   1.6200000e+00
   5.4000000e+00   1.5500000e+00
   5.5000000e+00   1.5300000e+00
   5.6000000e+00   1.5000000e+00
   5.7000000e+00   1.4600000e+00
   5.8000000e+00   1.4400000e+00
   5.9000000e+00   1.4400000e+00
   6.0000000e+00   1.4500000e+00
   6.1000000e+00   1.4300000e+00
   6.2000000e+00   1.4100000e+00
   6.3000000e+00   1.3400000e+00
   6.4000000e+00   1.2900000e+00
   6.5000000e+00   1.2700000e+00
   6.6000000e+00   1.2500000e+00
   6.7000000e+00   1.2200000e+00
   6.8000000e+00   1.1800000e+00
   6.9000000e+00   1.1500000e+00
   7.0000000e+00   1.1100000e+00
   7.1000000e+00   1.0700000e+00
   7.2000000e+00   1.0700000e+00
   7.3000000e+00   1.0500000e+00
   7.4000000e+00   9.9000000e-01
   7.5000000e+00   9.4000000e-01
   7.6000000e+00   9.2000000e-01
   7.7000000e+00   8.9000000e-01
   7.8000000e+00   8.6000000e-01
   7.9000000e+00   8.0000000e-01
   8.0000000e+00   8.0000000e-01
   8.1000000e+00   7.6000000e-01
   8.2000000e+00   7.3000000e-01
   8.3000000e+00   7.0000000e-01
   8.4000000e+00   6.7000000e-01
   8.5000000e+00   6.3000000e-01
   8.6000000e+00   6.2000000e-01
   8.7000000e+00   6.0000000e-01
   8.8000000e+00   5.7000000e-01
   8.9000000e+00   5.6000000e-01
   9.0000000e+00   5.4000000e-01
   9.1000000e+00   5.4000000e-01
   9.2000000e+00   5.2000000e-01
   9.3000000e+00   5.2000000e-01
   9.4000000e+00   5.2000000e-01
   9.5000000e+00   5.1000000e-01
   9.6000000e+00   4.9000000e-01
   9.7000000e+00   4.6000000e-01
   9.8000000e+00   4.5000000e-01
   9.9000000e+00   4.5000000e-01
   1.0000000e+01   4.3000000e-01
   1.0100000e+01   4.1000000e-01
   1.0200000e+01   3.9000000e-01
   1.0300000e+01   3.6000000e-01
   1.0400000e+01   3.5000000e-01
   1.0500000e+01   3.4000000e-01
   1.0600000e+01   3.4000000e-01
   1.0700000e+01   3.2000000e-01
   1.0800000e+01   3.1000000e-01
   1.0900000e+01   2.9000000e-01
   1.1000000e+01   2.9000000e-01
   1.1100000e+01   2.8000000e-01
   1.1200000e+01   2.8000000e-01
   1.1300000e+01   2.7000000e-01
   1.1400000e+01   2.7000000e-01
   1.1500000e+01   2.7000000e-01
   1.1600000e+01   2.6000000e-01
   1.1700000e+01   2.3000000e-01
   1.1800000e+01   2.2000000e-01
   1.1900000e+01   2.2000000e-01
   1.2000000e+01   2.2000000e-01
   1.2100000e+01   2.2000000e-01
   1.2200000e+01   2.2000000e-01
   1.2300000e+01   2.2000000e-01
   1.2400000e+01   2.2000000e-01
   1.2500000e+01   2.2000000e-01
   1.2600000e+01   2.2000000e-01
   1.2700000e+01   2.1000000e-01
   1.2800000e+01   2.1000000e-01
   1.2900000e+01   2.0000000e-01
   1.3000000e+01   2.0000000e-01
   1.3100000e+01   1.9000000e-01
   1.3200000e+01   1.9000000e-01
   1.3300000e+01   1.9000000e-01
   1.3400000e+01   1.8000000e-01
   1.3500000e+01   1.8000000e-01
   1.3600000e+01   1.8000000e-01
   1.3700000e+01   1.8000000e-01
   1.3800000e+01   1.8000000e-01
   1.3900000e+01   1.8000000e-01
   1.4000000e+01   1.8000000e-01
   1.4100000e+01   1.5000000e-01
   1.4200000e+01   1.5000000e-01
   1.4300000e+01   1.4000000e-01
   1.4400000e+01   1.4000000e-01
   1.4500000e+01   1.4000000e-01
   1.4600000e+01   1.4000000e-01
   1.4700000e+01   1.2000000e-01
   1.4800000e+01   1.1000000e-01
   1.4900000e+01   1.1000000e-01
   1.5000000e+01   1.1000000e-01
   1.5100000e+01   1.0000000e-01
   1.5200000e+01   1.0000000e-01
   1.5300000e+01   1.0000000e-01
   1.5400000e+01   9.0000000e-02
   1.5500000e+01   8.0000000e-02
   1.5600000e+01   8.0000000e-02
   1.5700000e+01   8.0000000e-02
   1.5800000e+01   7.0000000e-02
   1.5900000e+01   7.0000000e-02
   1.6000000e+01   7.0000000e-02
   1.6100000e+01   7.0000000e-02
   1.6200000e+01   7.0000000e-02
   1.6300000e+01   6.0000000e-02
   1.6400000e+01   6.0000000e-02
   1.6500000e+01   6.0000000e-02
   1.6600000e+01   6.0000000e-02
   1.6700000e+01   6.0000000e-02
   1.6800000e+01   6.0000000e-02
   1.6900000e+01   5.0000000e-02
   1.7000000e+01   5.0000000e-02
   1.7100000e+01   5.0000000e-02
   1.7200000e+01   5.0000000e-02
   1.7300000e+01   5.0000000e-02
   1.7400000e+01   5.0000000e-02
   1.7500000e+01   5.0000000e-02
   1.7600000e+01   4.0000000e-02
   1.7700000e+01   4.0000000e-02
   1.7800000e+01   4.0000000e-02
   1.7900000e+01   4.0000000e-02
   1.8000000e+01   4.0000000e-02
   1.8100000e+01   4.0000000e-02
   1.8200000e+01   3.0000000e-02
   1.8300000e+01   3.0000000e-02
   1.8400000e+01   3.0000000e-02
   1.8500000e+01   3.0000000e-02
   1.8600000e+01   3.0000000e-02
   1.8700000e+01   3.0000000e-02
   1.8800000e+01   3.0000000e-02
   1.8900000e+01   3.0000000e-02
   1.9000000e+01   3.0000000e-02
   1.9100000e+01   3.0000000e-02
   1.9200000e+01   3.0000000e-02
   1.9300000e+01   3.0000000e-02
   1.9400000e+01   3.0000000e-02
   1.9500000e+01   3.0000000e-02
   1.9600000e+01   3.0000000e-02
   1.9700000e+01   3.0000000e-02
   1.9800000e+01   3.0000000e-02
   1.9900000e+01   3.0000000e-02
   2.0000000e+01   3.0000000e-02
   2.0100000e+01   3.0000000e-02
   2.0200000e+01   3.0000000e-02
   2.0300000e+01   3.0000000e-02
   2.0400000e+01   3.0000000e-02
   2.0500000e+01   3.0000000e-02
   2.0600000e+01   3.0000000e-02
   2.0700000e+01   3.0000000e-02
   2.0800000e+01   3.0000000e-02
   2.0900000e+01   3.0000000e-02
   2.1000000e+01   3.0000000e-02
   2.1100000e+01   3.0000000e-02
   2.1200000e+01   3.0000000e-02
   2.1300000e+01   3.0000000e-02
   2.1400000e+01   2.0000000e-02
   2.1500000e+01   2.0000000e-02
   2.1600000e+01   2.0000000e-02
   2.1700000e+01   2.0000000e-02
   2.1800000e+01   2.0000000e-02
   2.1900000e+01   2.0000000e-02
   2.2000000e+01   2.0000000e-02
   2.2100000e+01   2.0000000e-02
   2.2200000e+01   2.0000000e-02
   2.2300000e+01   2.0000000e-02
   2.2400000e+01   2.0000000e-02
   2.2500000e+01   2.0000000e-02
   2.2600000e+01   2.0000000e-02
   2.2700000e+01   2.0000000e-02
   2.2800000e+01   2.0000000e-02
   2.2900000e+01   2.0000000e-02
   2.3000000e+01   2.0000000e-02
   2.3100000e+01   2.0000000e-02
   2.3200000e+01   2.0000000e-02
   2.3300000e+01   2.0000000e-02
   2.3400000e+01   1.0000000e-02
   2.3500000e+01   1.0000000e-02
   2.3600000e+01   1.0000000e-02
   2.3700000e+01   1.0000000e-02
   2.3800000e+01   1.0000000e-02
   2.3900000e+01   1.0000000e-02
   2.4000000e+01   1.0000000e-02
   2.4100000e+01   1.0000000e-02
   2.4200000e+01   1.0000000e-02
   2.4300000e+01   1.0000000e-02
   2.4400000e+01   1.0000000e-02
   2.4500000e+01   1.0000000e-02
   2.4600000e+01   1.0000000e-02
   2.4700000e+01   1.0000000e-02
   2.4800000e+01   1.0000000e-02
   2.4900000e+01   1.0000000e-02
   2.5000000e+01   1.0000000e-02


==> dat/sir/ssa_a09_imean03.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0780000e+00
   2.0000000e-01   1.1520000e+00
   3.0000000e-01   1.2420000e+00
   4.0000000e-01   1.3160000e+00
   5.0000000e-01   1.4220000e+00
   6.0000000e-01   1.5530000e+00
   7.0000000e-01   1.6530000e+00
   8.0000000e-01   1.7580000e+00
   9.0000000e-01   1.8750000e+00
   1.0000000e+00   1.9640000e+00
   1.1000000e+00   2.0910000e+00
   1.2000000e+00   2.2030000e+00
   1.3000000e+00   2.2990000e+00
   1.4000000e+00   2.4150000e+00
   1.5000000e+00   2.4950000e+00
   1.6000000e+00   2.5780000e+00
   1.7000000e+00   2.6350000e+00
   1.8000000e+00   2.7380000e+00
   1.9000000e+00   2.8350000e+00
   2.0000000e+00   2.9110000e+00
   2.1000000e+00   2.9490000e+00
   2.2000000e+00   3.0110000e+00
   2.3000000e+00   3.0510000e+00
   2.4000000e+00   3.0850000e+00
   2.5000000e+00   3.0790000e+00
   2.6000000e+00   3.1000000e+00
   2.7000000e+00   3.0930000e+00
   2.8000000e+00   3.1010000e+00
   2.9000000e+00   3.0950000e+00
   3.0000000e+00   3.0630000e+00
   3.1000000e+00   3.0370000e+00
   3.2000000e+00   3.0130000e+00
   3.3000000e+00   2.9740000e+00
   3.4000000e+00   2.9250000e+00
   3.5000000e+00   2.9020000e+00
   3.6000000e+00   2.8720000e+00
   3.7000000e+00   2.8540000e+00
   3.8000000e+00   2.8260000e+00
   3.9000000e+00   2.7950000e+00
   4.0000000e+00   2.7420000e+00
   4.1000000e+00   2.6960000e+00
   4.2000000e+00   2.6440000e+00
   4.3000000e+00   2.5910000e+00
   4.4000000e+00   2.5450000e+00
   4.5000000e+00   2.4870000e+00
   4.6000000e+00   2.4360000e+00
   4.7000000e+00   2.3820000e+00
   4.8000000e+00   2.3270000e+00
   4.9000000e+00   2.2730000e+00
   5.0000000e+00   2.2220000e+00
   5.1000000e+00   2.1640000e+00
   5.2000000e+00   2.1170000e+00
   5.3000000e+00   2.0610000e+00
   5.4000000e+00   2.0060000e+00
   5.5000000e+00   1.9510000e+00
   5.6000000e+00   1.8980000e+00
   5.7000000e+00   1.8460000e+00
   5.8000000e+00   1.7910000e+00
   5.9000000e+00   1.7470000e+00
   6.0000000e+00   1.6950000e+00
   6.1000000e+00   1.6350000e+00
   6.2000000e+00   1.5980000e+00
   6.3000000e+00   1.5600000e+00
   6.4000000e+00   1.5170000e+00
   6.5000000e+00   1.4790000e+00
   6.6000000e+00   1.4330000e+00
   6.7000000e+00   1.3880000e+00
   6.8000000e+00   1.3560000e+00
   6.9000000e+00   1.3100000e+00
   7.0000000e+00   1.2690000e+00
   7.1000000e+00   1.2370000e+00
   7.2000000e+00   1.2060000e+00
   7.3000000e+00   1.1810000e+00
   7.4000000e+00   1.1440000e+00
   7.5000000e+00   1.1140000e+00
   7.6000000e+00   1.0850000e+00
   7.7000000e+00   1.0590000e+00
   7.8000000e+00   1.0350000e+00
   7.9000000e+00   1.0010000e+00
   8.0000000e+00   9.6500000e-01
   8.1000000e+00   9.3500000e-01
   8.2000000e+00   9.0800000e-01
   8.3000000e+00   8.8600000e-01
   8.4000000e+00   8.5500000e-01
   8.5000000e+00   8.3400000e-01
   8.6000000e+00   8.1700000e-01
   8.7000000e+00   7.9600000e-01
   8.8000000e+00   7.7700000e-01
   8.9000000e+00   7.5300000e-01
   9.0000000e+00   7.3700000e-01
   9.1000000e+00   7.1700000e-01
   9.2000000e+00   6.9400000e-01
   9.3000000e+00   6.7400000e-01
   9.4000000e+00   6.4800000e-01
   9.5000000e+00   6.3200000e-01
   9.6000000e+00   6.1300000e-01
   9.7000000e+00   5.8800000e-01
   9.8000000e+00   5.6400000e-01
   9.9000000e+00   5.4100000e-01
   1.0000000e+01   5.1800000e-01
   1.0100000e+01   5.0500000e-01
   1.0200000e+01   4.9500000e-01
   1.0300000e+01   4.8100000e-01
   1.0400000e+01   4.6900000e-01
   1.0500000e+01   4.5300000e-01
   1.0600000e+01   4.3900000e-01
   1.0700000e+01   4.2800000e-01
   1.0800000e+01   4.1800000e-01
   1.0900000e+01   4.0800000e-01
   1.1000000e+01   3.9600000e-01
   1.1100000e+01   3.8300000e-01
   1.1200000e+01   3.7700000e-01
   1.1300000e+01   3.6800000e-01
   1.1400000e+01   3.6000000e-01
   1.1500000e+01   3.4700000e-01
   1.1600000e+01   3.3600000e-01
   1.1700000e+01   3.2400000e-01
   1.1800000e+01   3.1200000e-01
   1.1900000e+01   2.9600000e-01
   1.2000000e+01   2.9100000e-01
   1.2100000e+01   2.8500000e-01
   1.2200000e+01   2.7500000e-01
   1.2300000e+01   2.6800000e-01
   1.2400000e+01   2.6400000e-01
   1.2500000e+01   2.5900000e-01
   1.2600000e+01   2.5000000e-01
   1.2700000e+01   2.4200000e-01
   1.2800000e+01   2.3300000e-01
   1.2900000e+01   2.2500000e-01
   1.3000000e+01   2.1500000e-01
   1.3100000e+01   2.0700000e-01
   1.3200000e+01   1.9900000e-01
   1.3300000e+01   1.9200000e-01
   1.3400000e+01   1.8400000e-01
   1.3500000e+01   1.7800000e-01
   1.3600000e+01   1.7000000e-01
   1.3700000e+01   1.6700000e-01
   1.3800000e+01   1.6200000e-01
   1.3900000e+01   1.5900000e-01
   1.4000000e+01   1.5600000e-01
   1.4100000e+01   1.5400000e-01
   1.4200000e+01   1.4900000e-01
   1.4300000e+01   1.4400000e-01
   1.4400000e+01   1.4000000e-01
   1.4500000e+01   1.3600000e-01
   1.4600000e+01   1.3200000e-01
   1.4700000e+01   1.2800000e-01
   1.4800000e+01   1.2200000e-01
   1.4900000e+01   1.1800000e-01
   1.5000000e+01   1.1600000e-01
   1.5100000e+01   1.1100000e-01
   1.5200000e+01   1.0700000e-01
   1.5300000e+01   1.0700000e-01
   1.5400000e+01   1.0300000e-01
   1.5500000e+01   1.0000000e-01
   1.5600000e+01   9.9000000e-02
   1.5700000e+01   9.7000000e-02
   1.5800000e+01   9.6000000e-02
   1.5900000e+01   9.4000000e-02
   1.6000000e+01   8.9000000e-02
   1.6100000e+01   8.8000000e-02
   1.6200000e+01   8.6000000e-02
   1.6300000e+01   8.4000000e-02
   1.6400000e+01   8.0000000e-02
   1.6500000e+01   7.9000000e-02
   1.6600000e+01   7.5000000e-02
   1.6700000e+01   7.2000000e-02
   1.6800000e+01   6.8000000e-02
   1.6900000e+01   6.7000000e-02
   1.7000000e+01   6.5000000e-02
   1.7100000e+01   6.3000000e-02
   1.7200000e+01   6.2000000e-02
   1.7300000e+01   6.1000000e-02
   1.7400000e+01   5.9000000e-02
   1.7500000e+01   5.7000000e-02
   1.7600000e+01   5.5000000e-02
   1.7700000e+01   5.3000000e-02
   1.7800000e+01   4.9000000e-02
   1.7900000e+01   4.9000000e-02
   1.8000000e+01   4.8000000e-02
   1.8100000e+01   4.4000000e-02
   1.8200000e+01   4.2000000e-02
   1.8300000e+01   4.1000000e-02
   1.8400000e+01   4.1000000e-02
   1.8500000e+01   3.9000000e-02
   1.8600000e+01   3.8000000e-02
   1.8700000e+01   3.7000000e-02
   1.8800000e+01   3.5000000e-02
   1.8900000e+01   3.3000000e-02
   1.9000000e+01   3.2000000e-02
   1.9100000e+01   3.2000000e-02
   1.9200000e+01   3.1000000e-02
   1.9300000e+01   2.9000000e-02
   1.9400000e+01   2.7000000e-02
   1.9500000e+01   2.7000000e-02
   1.9600000e+01   2.7000000e-02
   1.9700000e+01   2.7000000e-02
   1.9800000e+01   2.6000000e-02
   1.9900000e+01   2.6000000e-02
   2.0000000e+01   2.6000000e-02
   2.0100000e+01   2.6000000e-02
   2.0200000e+01   2.4000000e-02
   2.0300000e+01   2.4000000e-02
   2.0400000e+01   2.4000000e-02
   2.0500000e+01   2.3000000e-02
   2.0600000e+01   2.3000000e-02
   2.0700000e+01   2.2000000e-02
   2.0800000e+01   2.2000000e-02
   2.0900000e+01   2.1000000e-02
   2.1000000e+01   2.1000000e-02
   2.1100000e+01   2.1000000e-02
   2.1200000e+01   2.1000000e-02
   2.1300000e+01   2.1000000e-02
   2.1400000e+01   2.0000000e-02
   2.1500000e+01   1.9000000e-02
   2.1600000e+01   1.6000000e-02
   2.1700000e+01   1.6000000e-02
   2.1800000e+01   1.4000000e-02
   2.1900000e+01   1.3000000e-02
   2.2000000e+01   1.2000000e-02
   2.2100000e+01   1.1000000e-02
   2.2200000e+01   1.1000000e-02
   2.2300000e+01   1.1000000e-02
   2.2400000e+01   1.1000000e-02
   2.2500000e+01   1.0000000e-02
   2.2600000e+01   1.0000000e-02
   2.2700000e+01   1.0000000e-02
   2.2800000e+01   1.0000000e-02
   2.2900000e+01   1.0000000e-02
   2.3000000e+01   1.0000000e-02
   2.3100000e+01   1.0000000e-02
   2.3200000e+01   9.0000000e-03
   2.3300000e+01   9.0000000e-03
   2.3400000e+01   9.0000000e-03
   2.3500000e+01   9.0000000e-03
   2.3600000e+01   9.0000000e-03
   2.3700000e+01   9.0000000e-03
   2.3800000e+01   9.0000000e-03
   2.3900000e+01   9.0000000e-03
   2.4000000e+01   8.0000000e-03
   2.4100000e+01   8.0000000e-03
   2.4200000e+01   6.0000000e-03
   2.4300000e+01   5.0000000e-03
   2.4400000e+01   5.0000000e-03
   2.4500000e+01   5.0000000e-03
   2.4600000e+01   5.0000000e-03
   2.4700000e+01   5.0000000e-03
   2.4800000e+01   4.0000000e-03
   2.4900000e+01   4.0000000e-03
   2.5000000e+01   4.0000000e-03


==> dat/sir/ssa_a09_ipmsd02.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.4605551e+00
   2.0000000e-01   1.7880127e+00
   3.0000000e-01   1.9580990e+00
   4.0000000e-01   2.1793615e+00
   5.0000000e-01   2.5071455e+00
   6.0000000e-01   2.5940186e+00
   7.0000000e-01   2.7794736e+00
   8.0000000e-01   2.8546272e+00
   9.0000000e-01   2.9898311e+00
   1.0000000e+00   3.1268474e+00
   1.1000000e+00   3.3555029e+00
   1.2000000e+00   3.5180436e+00
   1.3000000e+00   3.8145844e+00
   1.4000000e+00   3.9482012e+00
   1.5000000e+00   3.9549694e+00
   1.6000000e+00   4.0096875e+00
   1.7000000e+00   3.9992155e+00
   1.8000000e+00   4.1071308e+00
   1.9000000e+00   4.1640630e+00
   2.0000000e+00   4.2426399e+00
   2.1000000e+00   4.3081155e+00
   2.2000000e+00   4.3312669e+00
   2.3000000e+00   4.3725561e+00
   2.4000000e+00   4.5143485e+00
   2.5000000e+00   4.5580881e+00
   2.6000000e+00   4.6324118e+00
   2.7000000e+00   4.6517958e+00
   2.8000000e+00   4.5934539e+00
   2.9000000e+00   4.6195238e+00
   3.0000000e+00   4.6690341e+00
   3.1000000e+00   4.5321008e+00
   3.2000000e+00   4.5933966e+00
   3.3000000e+00   4.6149726e+00
   3.4000000e+00   4.6581378e+00
   3.5000000e+00   4.6923049e+00
   3.6000000e+00   4.6324118e+00
   3.7000000e+00   4.6904042e+00
   3.8000000e+00   4.6303247e+00
   3.9000000e+00   4.5891085e+00
   4.0000000e+00   4.4965172e+00
   4.1000000e+00   4.3519945e+00
   4.2000000e+00   4.2871045e+00
   4.3000000e+00   4.2445069e+00
   4.4000000e+00   4.1058372e+00
   4.5000000e+00   4.0024363e+00
   4.6000000e+00   3.9844505e+00
   4.7000000e+00   3.9083662e+00
   4.8000000e+00   3.7754870e+00
   4.9000000e+00   3.6677380e+00
   5.0000000e+00   3.5850749e+00
   5.1000000e+00   3.5060791e+00
   5.2000000e+00   3.3817433e+00
   5.3000000e+00   3.3157594e+00
   5.4000000e+00   3.2315172e+00
   5.5000000e+00   3.2060370e+00
   5.6000000e+00   3.1703293e+00
   5.7000000e+00   3.1117869e+00
   5.8000000e+00   3.0851140e+00
   5.9000000e+00   3.1032498e+00
   6.0000000e+00   3.1374537e+00
   6.1000000e+00   3.0928590e+00
   6.2000000e+00   3.0658684e+00
   6.3000000e+00   2.8906128e+00
   6.4000000e+00   2.7752273e+00
   6.5000000e+00   2.7250258e+00
   6.6000000e+00   2.7085952e+00
   6.7000000e+00   2.6312406e+00
   6.8000000e+00   2.5538996e+00
   6.9000000e+00   2.5092277e+00
   7.0000000e+00   2.4130349e+00
   7.1000000e+00   2.3369254e+00
   7.2000000e+00   2.3447941e+00
   7.3000000e+00   2.3178722e+00
   7.4000000e+00   2.2023943e+00
   7.5000000e+00   2.1216937e+00
   7.6000000e+00   2.0748160e+00
   7.7000000e+00   2.0638399e+00
   7.8000000e+00   2.0177565e+00
   7.9000000e+00   1.9045361e+00
   8.0000000e+00   1.9045361e+00
   8.1000000e+00   1.8003845e+00
   8.2000000e+00   1.7385138e+00
   8.3000000e+00   1.6848858e+00
   8.4000000e+00   1.6605049e+00
   8.5000000e+00   1.5750397e+00
   8.6000000e+00   1.5557350e+00
   8.7000000e+00   1.5165151e+00
   8.8000000e+00   1.4783502e+00
   8.9000000e+00   1.4690655e+00
   9.0000000e+00   1.4501648e+00
   9.1000000e+00   1.4501648e+00
   9.2000000e+00   1.3972685e+00
   9.3000000e+00   1.3972685e+00
   9.4000000e+00   1.3972685e+00
   9.5000000e+00   1.3874395e+00
   9.6000000e+00   1.3559677e+00
   9.7000000e+00   1.2400000e+00
   9.8000000e+00   1.2164855e+00
   9.9000000e+00   1.2164855e+00
   1.0000000e+01   1.1817313e+00
   1.0100000e+01   1.1461386e+00
   1.0200000e+01   1.1234167e+00
   1.0300000e+01   1.0311185e+00
   1.0400000e+01   1.0189544e+00
   1.0500000e+01   1.0066333e+00
   1.0600000e+01   1.0066333e+00
   1.0700000e+01   9.8151342e-01
   1.0800000e+01   9.2147363e-01
   1.0900000e+01   8.9489669e-01
   1.1000000e+01   8.9489669e-01
   1.1100000e+01   8.8133186e-01
   1.1200000e+01   8.8133186e-01
   1.1300000e+01   8.6757845e-01
   1.1400000e+01   8.6757845e-01
   1.1500000e+01   8.6757845e-01
   1.1600000e+01   8.5363288e-01
   1.1700000e+01   7.9311633e-01
   1.1800000e+01   7.7821143e-01
   1.1900000e+01   7.7821143e-01
   1.2000000e+01   7.7821143e-01
   1.2100000e+01   7.7821143e-01
   1.2200000e+01   7.7821143e-01
   1.2300000e+01   7.7821143e-01
   1.2400000e+01   7.7821143e-01
   1.2500000e+01   7.7821143e-01
   1.2600000e+01   7.7821143e-01
   1.2700000e+01   7.6308227e-01
   1.2800000e+01   7.6308227e-01
   1.2900000e+01   7.0990195e-01
   1.3000000e+01   7.0990195e-01
   1.3100000e+01   6.9388491e-01
   1.3200000e+01   6.9388491e-01
   1.3300000e+01   6.9388491e-01
   1.3400000e+01   6.7759421e-01
   1.3500000e+01   6.7759421e-01
   1.3600000e+01   6.7759421e-01
   1.3700000e+01   6.7759421e-01
   1.3800000e+01   6.7759421e-01
   1.3900000e+01   6.7759421e-01
   1.4000000e+01   6.7759421e-01
   1.4100000e+01   5.8301270e-01
   1.4200000e+01   5.8301270e-01
   1.4300000e+01   5.4049969e-01
   1.4400000e+01   5.4049969e-01
   1.4500000e+01   5.4049969e-01
   1.4600000e+01   5.4049969e-01
   1.4700000e+01   4.7440090e-01
   1.4800000e+01   4.5336569e-01
   1.4900000e+01   4.5336569e-01
   1.5000000e+01   4.5336569e-01
   1.5100000e+01   4.0000000e-01
   1.5200000e+01   4.0000000e-01
   1.5300000e+01   4.0000000e-01
   1.5400000e+01   3.7618176e-01
   1.5500000e+01   3.5129320e-01
   1.5600000e+01   3.5129320e-01
   1.5700000e+01   3.5129320e-01
   1.5800000e+01   3.2514702e-01
   1.5900000e+01   3.2514702e-01
   1.6000000e+01   3.2514702e-01
   1.6100000e+01   3.2514702e-01
   1.6200000e+01   3.2514702e-01
   1.6300000e+01   2.9748684e-01
   1.6400000e+01   2.9748684e-01
   1.6500000e+01   2.9748684e-01
   1.6600000e+01   2.9748684e-01
   1.6700000e+01   2.9748684e-01
   1.6800000e+01   2.9748684e-01
   1.6900000e+01   2.6794495e-01
   1.7000000e+01   2.6794495e-01
   1.7100000e+01   2.6794495e-01
   1.7200000e+01   2.6794495e-01
   1.7300000e+01   2.6794495e-01
   1.7400000e+01   2.6794495e-01
   1.7500000e+01   2.6794495e-01
   1.7600000e+01   2.3595918e-01
   1.7700000e+01   2.3595918e-01
   1.7800000e+01   2.3595918e-01
   1.7900000e+01   2.3595918e-01
   1.8000000e+01   2.3595918e-01
   1.8100000e+01   2.3595918e-01
   1.8200000e+01   2.0058722e-01
   1.8300000e+01   2.0058722e-01
   1.8400000e+01   2.0058722e-01
   1.8500000e+01   2.0058722e-01
   1.8600000e+01   2.0058722e-01
   1.8700000e+01   2.0058722e-01
   1.8800000e+01   2.0058722e-01
   1.8900000e+01   2.0058722e-01
   1.9000000e+01   2.0058722e-01
   1.9100000e+01   2.0058722e-01
   1.9200000e+01   2.0058722e-01
   1.9300000e+01   2.0058722e-01
   1.9400000e+01   2.0058722e-01
   1.9500000e+01   2.0058722e-01
   1.9600000e+01   2.0058722e-01
   1.9700000e+01   2.0058722e-01
   1.9800000e+01   2.0058722e-01
   1.9900000e+01   2.0058722e-01
   2.0000000e+01   2.0058722e-01
   2.0100000e+01   2.0058722e-01
   2.0200000e+01   2.0058722e-01
   2.0300000e+01   2.0058722e-01
   2.0400000e+01   2.0058722e-01
   2.0500000e+01   2.0058722e-01
   2.0600000e+01   2.0058722e-01
   2.0700000e+01   2.0058722e-01
   2.0800000e+01   2.0058722e-01
   2.0900000e+01   2.0058722e-01
   2.1000000e+01   2.0058722e-01
   2.1100000e+01   2.0058722e-01
   2.1200000e+01   2.0058722e-01
   2.1300000e+01   2.0058722e-01
   2.1400000e+01   1.6000000e-01
   2.1500000e+01   1.6000000e-01
   2.1600000e+01   1.6000000e-01
   2.1700000e+01   1.6000000e-01
   2.1800000e+01   1.6000000e-01
   2.1900000e+01   1.6000000e-01
   2.2000000e+01   1.6000000e-01
   2.2100000e+01   1.6000000e-01
   2.2200000e+01   1.6000000e-01
   2.2300000e+01   1.6000000e-01
   2.2400000e+01   1.6000000e-01
   2.2500000e+01   1.6000000e-01
   2.2600000e+01   1.6000000e-01
   2.2700000e+01   1.6000000e-01
   2.2800000e+01   1.6000000e-01
   2.2900000e+01   1.6000000e-01
   2.3000000e+01   1.6000000e-01
   2.3100000e+01   1.6000000e-01
   2.3200000e+01   1.6000000e-01
   2.3300000e+01   1.6000000e-01
   2.3400000e+01   1.0949874e-01
   2.3500000e+01   1.0949874e-01
   2.3600000e+01   1.0949874e-01
   2.3700000e+01   1.0949874e-01
   2.3800000e+01   1.0949874e-01
   2.3900000e+01   1.0949874e-01
   2.4000000e+01   1.0949874e-01
   2.4100000e+01   1.0949874e-01
   2.4200000e+01   1.0949874e-01
   2.4300000e+01   1.0949874e-01
   2.4400000e+01   1.0949874e-01
   2.4500000e+01   1.0949874e-01
   2.4600000e+01   1.0949874e-01
   2.4700000e+01   1.0949874e-01
   2.4800000e+01   1.0949874e-01
   2.4900000e+01   1.0949874e-01
   2.5000000e+01   1.0949874e-01
   2.5000000e+01  -8.9498744e-02
   2.4900000e+01  -8.9498744e-02
   2.4800000e+01  -8.9498744e-02
   2.4700000e+01  -8.9498744e-02
   2.4600000e+01  -8.9498744e-02
   2.4500000e+01  -8.9498744e-02
   2.4400000e+01  -8.9498744e-02
   2.4300000e+01  -8.9498744e-02
   2.4200000e+01  -8.9498744e-02
   2.4100000e+01  -8.9498744e-02
   2.4000000e+01  -8.9498744e-02
   2.3900000e+01  -8.9498744e-02
   2.3800000e+01  -8.9498744e-02
   2.3700000e+01  -8.9498744e-02
   2.3600000e+01  -8.9498744e-02
   2.3500000e+01  -8.9498744e-02
   2.3400000e+01  -8.9498744e-02
   2.3300000e+01  -1.2000000e-01
   2.3200000e+01  -1.2000000e-01
   2.3100000e+01  -1.2000000e-01
   2.3000000e+01  -1.2000000e-01
   2.2900000e+01  -1.2000000e-01
   2.2800000e+01  -1.2000000e-01
   2.2700000e+01  -1.2000000e-01
   2.2600000e+01  -1.2000000e-01
   2.2500000e+01  -1.2000000e-01
   2.2400000e+01  -1.2000000e-01
   2.2300000e+01  -1.2000000e-01
   2.2200000e+01  -1.2000000e-01
   2.2100000e+01  -1.2000000e-01
   2.2000000e+01  -1.2000000e-01
   2.1900000e+01  -1.2000000e-01
   2.1800000e+01  -1.2000000e-01
   2.1700000e+01  -1.2000000e-01
   2.1600000e+01  -1.2000000e-01
   2.1500000e+01  -1.2000000e-01
   2.1400000e+01  -1.2000000e-01
   2.1300000e+01  -1.4058722e-01
   2.1200000e+01  -1.4058722e-01
   2.1100000e+01  -1.4058722e-01
   2.1000000e+01  -1.4058722e-01
   2.0900000e+01  -1.4058722e-01
   2.0800000e+01  -1.4058722e-01
   2.0700000e+01  -1.4058722e-01
   2.0600000e+01  -1.4058722e-01
   2.0500000e+01  -1.4058722e-01
   2.0400000e+01  -1.4058722e-01
   2.0300000e+01  -1.4058722e-01
   2.0200000e+01  -1.4058722e-01
   2.0100000e+01  -1.4058722e-01
   2.0000000e+01  -1.4058722e-01
   1.9900000e+01  -1.4058722e-01
   1.9800000e+01  -1.4058722e-01
   1.9700000e+01  -1.4058722e-01
   1.9600000e+01  -1.4058722e-01
   1.9500000e+01  -1.4058722e-01
   1.9400000e+01  -1.4058722e-01
   1.9300000e+01  -1.4058722e-01
   1.9200000e+01  -1.4058722e-01
   1.9100000e+01  -1.4058722e-01
   1.9000000e+01  -1.4058722e-01
   1.8900000e+01  -1.4058722e-01
   1.8800000e+01  -1.4058722e-01
   1.8700000e+01  -1.4058722e-01
   1.8600000e+01  -1.4058722e-01
   1.8500000e+01  -1.4058722e-01
   1.8400000e+01  -1.4058722e-01
   1.8300000e+01  -1.4058722e-01
   1.8200000e+01  -1.4058722e-01
   1.8100000e+01  -1.5595918e-01
   1.8000000e+01  -1.5595918e-01
   1.7900000e+01  -1.5595918e-01
   1.7800000e+01  -1.5595918e-01
   1.7700000e+01  -1.5595918e-01
   1.7600000e+01  -1.5595918e-01
   1.7500000e+01  -1.6794495e-01
   1.7400000e+01  -1.6794495e-01
   1.7300000e+01  -1.6794495e-01
   1.7200000e+01  -1.6794495e-01
   1.7100000e+01  -1.6794495e-01
   1.7000000e+01  -1.6794495e-01
   1.6900000e+01  -1.6794495e-01
   1.6800000e+01  -1.7748684e-01
   1.6700000e+01  -1.7748684e-01
   1.6600000e+01  -1.7748684e-01
   1.6500000e+01  -1.7748684e-01
   1.6400000e+01  -1.7748684e-01
   1.6300000e+01  -1.7748684e-01
   1.6200000e+01  -1.8514702e-01
   1.6100000e+01  -1.8514702e-01
   1.6000000e+01  -1.8514702e-01
   1.5900000e+01  -1.8514702e-01
   1.5800000e+01  -1.8514702e-01
   1.5700000e+01  -1.9129320e-01
   1.5600000e+01  -1.9129320e-01
   1.5500000e+01  -1.9129320e-01
   1.5400000e+01  -1.9618176e-01
   1.5300000e+01  -2.0000000e-01
   1.5200000e+01  -2.0000000e-01
   1.5100000e+01  -2.0000000e-01
   1.5000000e+01  -2.3336569e-01
   1.4900000e+01  -2.3336569e-01
   1.4800000e+01  -2.3336569e-01
   1.4700000e+01  -2.3440090e-01
   1.4600000e+01  -2.6049969e-01
   1.4500000e+01  -2.6049969e-01
   1.4400000e+01  -2.6049969e-01
   1.4300000e+01  -2.6049969e-01
   1.4200000e+01  -2.8301270e-01
   1.4100000e+01  -2.8301270e-01
   1.4000000e+01  -3.1759421e-01
   1.3900000e+01  -3.1759421e-01
   1.3800000e+01  -3.1759421e-01
   1.3700000e+01  -3.1759421e-01
   1.3600000e+01  -3.1759421e-01
   1.3500000e+01  -3.1759421e-01
   1.3400000e+01  -3.1759421e-01
   1.3300000e+01  -3.1388491e-01
   1.3200000e+01  -3.1388491e-01
   1.3100000e+01  -3.1388491e-01
   1.3000000e+01  -3.0990195e-01
   1.2900000e+01  -3.0990195e-01
   1.2800000e+01  -3.4308227e-01
   1.2700000e+01  -3.4308227e-01
   1.2600000e+01  -3.3821143e-01
   1.2500000e+01  -3.3821143e-01
   1.2400000e+01  -3.3821143e-01
   1.2300000e+01  -3.3821143e-01
   1.2200000e+01  -3.3821143e-01
   1.2100000e+01  -3.3821143e-01
   1.2000000e+01  -3.3821143e-01
   1.1900000e+01  -3.3821143e-01
   1.1800000e+01  -3.3821143e-01
   1.1700000e+01  -3.3311633e-01
   1.1600000e+01  -3.3363288e-01
   1.1500000e+01  -3.2757845e-01
   1.1400000e+01  -3.2757845e-01
   1.1300000e+01  -3.2757845e-01
   1.1200000e+01  -3.2133186e-01
   1.1100000e+01  -3.2133186e-01
   1.1000000e+01  -3.1489669e-01
   1.0900000e+01  -3.1489669e-01
   1.0800000e+01  -3.0147363e-01
   1.0700000e+01  -3.4151342e-01
   1.0600000e+01  -3.2663333e-01
   1.0500000e+01  -3.2663333e-01
   1.0400000e+01  -3.1895441e-01
   1.0300000e+01  -3.1111847e-01
   1.0200000e+01  -3.4341666e-01
   1.0100000e+01  -3.2613857e-01
   1.0000000e+01  -3.2173133e-01
   9.9000000e+00  -3.1648549e-01
   9.8000000e+00  -3.1648549e-01
   9.7000000e+00  -3.2000000e-01
   9.6000000e+00  -3.7596767e-01
   9.5000000e+00  -3.6743946e-01
   9.4000000e+00  -3.5726849e-01
   9.3000000e+00  -3.5726849e-01
   9.2000000e+00  -3.5726849e-01
   9.1000000e+00  -3.7016482e-01
   9.0000000e+00  -3.7016482e-01
   8.9000000e+00  -3.4906545e-01
   8.8000000e+00  -3.3835015e-01
   8.7000000e+00  -3.1651514e-01
   8.6000000e+00  -3.1573501e-01
   8.5000000e+00  -3.1503968e-01
   8.4000000e+00  -3.2050492e-01
   8.3000000e+00  -2.8488578e-01
   8.2000000e+00  -2.7851376e-01
   8.1000000e+00  -2.8038454e-01
   8.0000000e+00  -3.0453610e-01
   7.9000000e+00  -3.0453610e-01
   7.8000000e+00  -2.9775645e-01
   7.7000000e+00  -2.8383985e-01
   7.6000000e+00  -2.3481600e-01
   7.5000000e+00  -2.4169370e-01
   7.4000000e+00  -2.2239433e-01
   7.3000000e+00  -2.1787223e-01
   7.2000000e+00  -2.0479410e-01
   7.1000000e+00  -1.9692541e-01
   7.0000000e+00  -1.9303492e-01
   6.9000000e+00  -2.0922772e-01
   6.8000000e+00  -1.9389956e-01
   6.7000000e+00  -1.9124059e-01
   6.6000000e+00  -2.0859521e-01
   6.5000000e+00  -1.8502577e-01
   6.4000000e+00  -1.9522726e-01
   6.3000000e+00  -2.1061278e-01
   6.2000000e+00  -2.4586835e-01
   6.1000000e+00  -2.3285898e-01
   6.0000000e+00  -2.3745370e-01
   5.9000000e+00  -2.2324983e-01
   5.8000000e+00  -2.0511398e-01
   5.7000000e+00  -1.9178691e-01
   5.6000000e+00  -1.7032931e-01
   5.5000000e+00  -1.4603699e-01
   5.4000000e+00  -1.3151717e-01
   5.3000000e+00  -7.5759417e-02
   5.2000000e+00  -6.1743303e-02
   5.1000000e+00  -8.6079063e-02
   5.0000000e+00  -8.5074930e-02
   4.9000000e+00  -8.7738001e-02
   4.8000000e+00  -7.5486951e-02
   4.7000000e+00  -6.8366163e-02
   4.6000000e+00  -6.4450543e-02
   4.5000000e+00  -2.2436334e-02
   4.4000000e+00  -4.5837181e-02
   4.3000000e+00  -6.4506904e-02
   4.2000000e+00  -2.7104541e-02
   4.1000000e+00  -1.1994500e-02
   4.0000000e+00  -3.6517152e-02
   3.9000000e+00  -9.1085229e-03
   3.8000000e+00   9.6753475e-03
   3.7000000e+00  -1.0404221e-02
   3.6000000e+00   2.7588221e-02
   3.5000000e+00   4.7695110e-02
   3.4000000e+00   4.1862222e-02
   3.3000000e+00   4.5027352e-02
   3.2000000e+00   2.6603407e-02
   3.1000000e+00   7.8992065e-03
   3.0000000e+00   1.0965865e-02
   2.9000000e+00   4.7623957e-04
   2.8000000e+00  -1.3453928e-02
   2.7000000e+00   2.8204161e-02
   2.6000000e+00   2.7588221e-02
   2.5000000e+00   6.1911923e-02
   2.4000000e+00   2.5651542e-02
   2.3000000e+00   2.7443902e-02
   2.2000000e+00  -1.1266911e-02
   2.1000000e+00   1.1884547e-02
   2.0000000e+00  -2.6398658e-03
   1.9000000e+00  -2.4063036e-02
   1.8000000e+00  -1.0713075e-01
   1.7000000e+00  -7.9215535e-02
   1.6000000e+00  -1.4968748e-01
   1.5000000e+00  -1.3496944e-01
   1.4000000e+00  -1.0820117e-01
   1.3000000e+00  -9.4584355e-02
   1.2000000e+00  -5.8043624e-02
   1.1000000e+00   2.4497073e-02
   1.0000000e+00   5.3152578e-02
   9.0000000e-01   3.0168929e-02
   8.0000000e-01   1.0537278e-01
   7.0000000e-01   1.2052642e-01
   6.0000000e-01   2.2598142e-01
   5.0000000e-01   2.3285445e-01
   4.0000000e-01   3.0063851e-01
   3.0000000e-01   3.8190102e-01
   2.0000000e-01   5.3198726e-01
   1.0000000e-01   7.3944487e-01
   0.0000000e+00   1.0000000e+00


==> dat/sir/ssa_a09_ipmsd03.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.4466679e+00
   2.0000000e-01   1.6857565e+00
   3.0000000e-01   1.9529402e+00
   4.0000000e-01   2.1704846e+00
   5.0000000e-01   2.4486041e+00
   6.0000000e-01   2.7110980e+00
   7.0000000e-01   2.9677589e+00
   8.0000000e-01   3.1804753e+00
   9.0000000e-01   3.4559412e+00
   1.0000000e+00   3.6363349e+00
   1.1000000e+00   3.8900884e+00
   1.2000000e+00   4.1270039e+00
   1.3000000e+00   4.3296647e+00
   1.4000000e+00   4.5360316e+00
   1.5000000e+00   4.6977199e+00
   1.6000000e+00   4.8460203e+00
   1.7000000e+00   4.9492547e+00
   1.8000000e+00   5.1261700e+00
   1.9000000e+00   5.3096262e+00
   2.0000000e+00   5.4255733e+00
   2.1000000e+00   5.5044645e+00
   2.2000000e+00   5.5922553e+00
   2.3000000e+00   5.6406716e+00
   2.4000000e+00   5.7052624e+00
   2.5000000e+00   5.6841409e+00
   2.6000000e+00   5.7141920e+00
   2.7000000e+00   5.7049631e+00
   2.8000000e+00   5.7332612e+00
   2.9000000e+00   5.7327974e+00
   3.0000000e+00   5.6796832e+00
   3.1000000e+00   5.6334651e+00
   3.2000000e+00   5.5942460e+00
   3.3000000e+00   5.5214152e+00
   3.4000000e+00   5.4412224e+00
   3.5000000e+00   5.4008789e+00
   3.6000000e+00   5.3498249e+00
   3.7000000e+00   5.3247659e+00
   3.8000000e+00   5.2819568e+00
   3.9000000e+00   5.2348719e+00
   4.0000000e+00   5.1452137e+00
   4.1000000e+00   5.0829612e+00
   4.2000000e+00   4.9839282e+00
   4.3000000e+00   4.9017832e+00
   4.4000000e+00   4.8156772e+00
   4.5000000e+00   4.7261585e+00
   4.6000000e+00   4.6482170e+00
   4.7000000e+00   4.5751885e+00
   4.8000000e+00   4.4852565e+00
   4.9000000e+00   4.3911291e+00
   5.0000000e+00   4.3193116e+00
   5.1000000e+00   4.2364633e+00
   5.2000000e+00   4.1544766e+00
   5.3000000e+00   4.0673098e+00
   5.4000000e+00   3.9706791e+00
   5.5000000e+00   3.8814401e+00
   5.6000000e+00   3.7926229e+00
   5.7000000e+00   3.7083329e+00
   5.8000000e+00   3.6139973e+00
   5.9000000e+00   3.5461640e+00
   6.0000000e+00   3.4551065e+00
   6.1000000e+00   3.3617817e+00
   6.2000000e+00   3.2998801e+00
   6.3000000e+00   3.2417848e+00
   6.4000000e+00   3.1685783e+00
   6.5000000e+00   3.1049025e+00
   6.6000000e+00   3.0221856e+00
   6.7000000e+00   2.9428170e+00
   6.8000000e+00   2.8802257e+00
   6.9000000e+00   2.8059612e+00
   7.0000000e+00   2.7341413e+00
   7.1000000e+00   2.6732559e+00
   7.2000000e+00   2.6108359e+00
   7.3000000e+00   2.5681694e+00
   7.4000000e+00   2.5119415e+00
   7.5000000e+00   2.4604784e+00
   7.6000000e+00   2.4130719e+00
   7.7000000e+00   2.3672504e+00
   7.8000000e+00   2.3264236e+00
   7.9000000e+00   2.2551926e+00
   8.0000000e+00   2.1756920e+00
   8.1000000e+00   2.1269627e+00
   8.2000000e+00   2.0696953e+00
   8.3000000e+00   2.0327362e+00
   8.4000000e+00   1.9819317e+00
   8.5000000e+00   1.9387371e+00
   8.6000000e+00   1.9103943e+00
   8.7000000e+00   1.8741391e+00
   8.8000000e+00   1.8453029e+00
   8.9000000e+00   1.7960681e+00
   9.0000000e+00   1.7664809e+00
   9.1000000e+00   1.7343058e+00
   9.2000000e+00   1.6931817e+00
   9.3000000e+00   1.6567126e+00
   9.4000000e+00   1.5967339e+00
   9.5000000e+00   1.5703901e+00
   9.6000000e+00   1.5377870e+00
   9.7000000e+00   1.4914689e+00
   9.8000000e+00   1.4471217e+00
   9.9000000e+00   1.4048976e+00
   1.0000000e+01   1.3544664e+00
   1.0100000e+01   1.3247408e+00
   1.0200000e+01   1.3049228e+00
   1.0300000e+01   1.2795230e+00
   1.0400000e+01   1.2595941e+00
   1.0500000e+01   1.2274617e+00
   1.0600000e+01   1.2007605e+00
   1.0700000e+01   1.1728597e+00
   1.0800000e+01   1.1550726e+00
   1.0900000e+01   1.1356922e+00
   1.1000000e+01   1.1193146e+00
   1.1100000e+01   1.0874934e+00
   1.1200000e+01   1.0733268e+00
   1.1300000e+01   1.0437041e+00
   1.1400000e+01   1.0251316e+00
   1.1500000e+01   1.0001393e+00
   1.1600000e+01   9.8028565e-01
   1.1700000e+01   9.5091626e-01
   1.1800000e+01   9.2735031e-01
   1.1900000e+01   8.9130160e-01
   1.2000000e+01   8.8287752e-01
   1.2100000e+01   8.6446096e-01
   1.2200000e+01   8.3836045e-01
   1.2300000e+01   8.2672712e-01
   1.2400000e+01   8.1563756e-01
   1.2500000e+01   8.0664861e-01
   1.2600000e+01   7.8805204e-01
   1.2700000e+01   7.6299520e-01
   1.2800000e+01   7.4555341e-01
   1.2900000e+01   7.2537486e-01
   1.3000000e+01   6.9746762e-01
   1.3100000e+01   6.8044588e-01
   1.3200000e+01   6.6095130e-01
   1.3300000e+01   6.3824657e-01
   1.3400000e+01   6.1775569e-01
   1.3500000e+01   6.0498478e-01
   1.3600000e+01   5.8605288e-01
   1.3700000e+01   5.8065565e-01
   1.3800000e+01   5.6913143e-01
   1.3900000e+01   5.6362205e-01
   1.4000000e+01   5.5557978e-01
   1.4100000e+01   5.4932771e-01
   1.4200000e+01   5.3732847e-01
   1.4300000e+01   5.2513515e-01
   1.4400000e+01   5.1735925e-01
   1.4500000e+01   5.0410868e-01
   1.4600000e+01   4.9610987e-01
   1.4700000e+01   4.8802222e-01
   1.4800000e+01   4.7287890e-01
   1.4900000e+01   4.6451984e-01
   1.5000000e+01   4.6030219e-01
   1.5100000e+01   4.4368454e-01
   1.5200000e+01   4.3494969e-01
   1.5300000e+01   4.3494969e-01
   1.5400000e+01   4.2609596e-01
   1.5500000e+01   4.1937439e-01
   1.5600000e+01   4.1711790e-01
   1.5700000e+01   4.0939558e-01
   1.5800000e+01   4.0710127e-01
   1.5900000e+01   3.9922778e-01
   1.6000000e+01   3.8409151e-01
   1.6100000e+01   3.8169372e-01
   1.6200000e+01   3.7686767e-01
   1.6300000e+01   3.7200000e-01
   1.6400000e+01   3.6213472e-01
   1.6500000e+01   3.5964034e-01
   1.6600000e+01   3.4954508e-01
   1.6700000e+01   3.4184440e-01
   1.6800000e+01   3.2756887e-01
   1.6900000e+01   3.2489727e-01
   1.7000000e+01   3.1950933e-01
   1.7100000e+01   3.1405975e-01
   1.7200000e+01   3.1131105e-01
   1.7300000e+01   3.0854596e-01
   1.7400000e+01   3.0296516e-01
   1.7500000e+01   2.9311650e-01
   1.7600000e+01   2.8732520e-01
   1.7700000e+01   2.8145350e-01
   1.7800000e+01   2.6945181e-01
   1.7900000e+01   2.6945181e-01
   1.8000000e+01   2.6639414e-01
   1.8100000e+01   2.5391427e-01
   1.8200000e+01   2.4751399e-01
   1.8300000e+01   2.4427076e-01
   1.8400000e+01   2.4427076e-01
   1.8500000e+01   2.3769323e-01
   1.8600000e+01   2.3435682e-01
   1.8700000e+01   2.3098711e-01
   1.8800000e+01   2.2414280e-01
   1.8900000e+01   2.1714940e-01
   1.9000000e+01   2.0800000e-01
   1.9100000e+01   2.0800000e-01
   1.9200000e+01   2.0431763e-01
   1.9300000e+01   1.9680644e-01
   1.9400000e+01   1.8908331e-01
   1.9500000e+01   1.8908331e-01
   1.9600000e+01   1.8908331e-01
   1.9700000e+01   1.8908331e-01
   1.9800000e+01   1.8513516e-01
   1.9900000e+01   1.8513516e-01
   2.0000000e+01   1.8513516e-01
   2.0100000e+01   1.8513516e-01
   2.0200000e+01   1.7704901e-01
   2.0300000e+01   1.7704901e-01
   2.0400000e+01   1.7704901e-01
   2.0500000e+01   1.7290330e-01
   2.0600000e+01   1.7290330e-01
   2.0700000e+01   1.6868333e-01
   2.0800000e+01   1.6868333e-01
   2.0900000e+01   1.6438410e-01
   2.1000000e+01   1.6438410e-01
   2.1100000e+01   1.6438410e-01
   2.1200000e+01   1.6438410e-01
   2.1300000e+01   1.6438410e-01
   2.1400000e+01   1.6000000e-01
   2.1500000e+01   1.5552472e-01
   2.1600000e+01   1.4147510e-01
   2.1700000e+01   1.4147510e-01
   2.1800000e+01   1.3149043e-01
   2.1900000e+01   1.2627400e-01
   2.2000000e+01   1.2088526e-01
   2.2100000e+01   1.1530244e-01
   2.2200000e+01   1.1530244e-01
   2.2300000e+01   1.1530244e-01
   2.2400000e+01   1.1530244e-01
   2.2500000e+01   1.0949874e-01
   2.2600000e+01   1.0949874e-01
   2.2700000e+01   1.0949874e-01
   2.2800000e+01   1.0949874e-01
   2.2900000e+01   1.0949874e-01
   2.3000000e+01   1.0949874e-01
   2.3100000e+01   1.0949874e-01
   2.3200000e+01   1.0344046e-01
   2.3300000e+01   1.0344046e-01
   2.3400000e+01   1.0344046e-01
   2.3500000e+01   1.0344046e-01
   2.3600000e+01   1.0344046e-01
   2.3700000e+01   1.0344046e-01
   2.3800000e+01   1.0344046e-01
   2.3900000e+01   1.0344046e-01
   2.4000000e+01   9.7084230e-02
   2.4100000e+01   9.7084230e-02
   2.4200000e+01   8.3226938e-02
   2.4300000e+01   7.5533680e-02
   2.4400000e+01   7.5533680e-02
   2.4500000e+01   7.5533680e-02
   2.4600000e+01   7.5533680e-02
   2.4700000e+01   7.5533680e-02
   2.4800000e+01   6.7118935e-02
   2.4900000e+01   6.7118935e-02
   2.5000000e+01   6.7118935e-02
   2.5000000e+01  -5.9118935e-02
   2.4900000e+01  -5.9118935e-02
   2.4800000e+01  -5.9118935e-02
   2.4700000e+01  -6.5533680e-02
   2.4600000e+01  -6.5533680e-02
   2.4500000e+01  -6.5533680e-02
   2.4400000e+01  -6.5533680e-02
   2.4300000e+01  -6.5533680e-02
   2.4200000e+01  -7.1226938e-02
   2.4100000e+01  -8.1084230e-02
   2.4000000e+01  -8.1084230e-02
   2.3900000e+01  -8.5440457e-02
   2.3800000e+01  -8.5440457e-02
   2.3700000e+01  -8.5440457e-02
   2.3600000e+01  -8.5440457e-02
   2.3500000e+01  -8.5440457e-02
   2.3400000e+01  -8.5440457e-02
   2.3300000e+01  -8.5440457e-02
   2.3200000e+01  -8.5440457e-02
   2.3100000e+01  -8.9498744e-02
   2.3000000e+01  -8.9498744e-02
   2.2900000e+01  -8.9498744e-02
   2.2800000e+01  -8.9498744e-02
   2.2700000e+01  -8.9498744e-02
   2.2600000e+01  -8.9498744e-02
   2.2500000e+01  -8.9498744e-02
   2.2400000e+01  -9.3302445e-02
   2.2300000e+01  -9.3302445e-02
   2.2200000e+01  -9.3302445e-02
   2.2100000e+01  -9.3302445e-02
   2.2000000e+01  -9.6885261e-02
   2.1900000e+01  -1.0027400e-01
   2.1800000e+01  -1.0349043e-01
   2.1700000e+01  -1.0947510e-01
   2.1600000e+01  -1.0947510e-01
   2.1500000e+01  -1.1752472e-01
   2.1400000e+01  -1.2000000e-01
   2.1300000e+01  -1.2238410e-01
   2.1200000e+01  -1.2238410e-01
   2.1100000e+01  -1.2238410e-01
   2.1000000e+01  -1.2238410e-01
   2.0900000e+01  -1.2238410e-01
   2.0800000e+01  -1.2468333e-01
   2.0700000e+01  -1.2468333e-01
   2.0600000e+01  -1.2690330e-01
   2.0500000e+01  -1.2690330e-01
   2.0400000e+01  -1.2904901e-01
   2.0300000e+01  -1.2904901e-01
   2.0200000e+01  -1.2904901e-01
   2.0100000e+01  -1.3313516e-01
   2.0000000e+01  -1.3313516e-01
   1.9900000e+01  -1.3313516e-01
   1.9800000e+01  -1.3313516e-01
   1.9700000e+01  -1.3508331e-01
   1.9600000e+01  -1.3508331e-01
   1.9500000e+01  -1.3508331e-01
   1.9400000e+01  -1.3508331e-01
   1.9300000e+01  -1.3880644e-01
   1.9200000e+01  -1.4231763e-01
   1.9100000e+01  -1.4400000e-01
   1.9000000e+01  -1.4400000e-01
   1.8900000e+01  -1.5114940e-01
   1.8800000e+01  -1.5414280e-01
   1.8700000e+01  -1.5698711e-01
   1.8600000e+01  -1.5835682e-01
   1.8500000e+01  -1.5969323e-01
   1.8400000e+01  -1.6227076e-01
   1.8300000e+01  -1.6227076e-01
   1.8200000e+01  -1.6351399e-01
   1.8100000e+01  -1.6591427e-01
   1.8000000e+01  -1.7039414e-01
   1.7900000e+01  -1.7145181e-01
   1.7800000e+01  -1.7145181e-01
   1.7700000e+01  -1.7545350e-01
   1.7600000e+01  -1.7732520e-01
   1.7500000e+01  -1.7911650e-01
   1.7400000e+01  -1.8496516e-01
   1.7300000e+01  -1.8654596e-01
   1.7200000e+01  -1.8731105e-01
   1.7100000e+01  -1.8805975e-01
   1.7000000e+01  -1.8950933e-01
   1.6900000e+01  -1.9089727e-01
   1.6800000e+01  -1.9156887e-01
   1.6700000e+01  -1.9784440e-01
   1.6600000e+01  -1.9954508e-01
   1.6500000e+01  -2.0164034e-01
   1.6400000e+01  -2.0213472e-01
   1.6300000e+01  -2.0400000e-01
   1.6200000e+01  -2.0486767e-01
   1.6100000e+01  -2.0569372e-01
   1.6000000e+01  -2.0609151e-01
   1.5900000e+01  -2.1122778e-01
   1.5800000e+01  -2.1510127e-01
   1.5700000e+01  -2.1539558e-01
   1.5600000e+01  -2.1911790e-01
   1.5500000e+01  -2.1937439e-01
   1.5400000e+01  -2.2009596e-01
   1.5300000e+01  -2.2094969e-01
   1.5200000e+01  -2.2094969e-01
   1.5100000e+01  -2.2168454e-01
   1.5000000e+01  -2.2830219e-01
   1.4900000e+01  -2.2851984e-01
   1.4800000e+01  -2.2887890e-01
   1.4700000e+01  -2.3202222e-01
   1.4600000e+01  -2.3210987e-01
   1.4500000e+01  -2.3210868e-01
   1.4400000e+01  -2.3735925e-01
   1.4300000e+01  -2.3713515e-01
   1.4200000e+01  -2.3932847e-01
   1.4100000e+01  -2.4132771e-01
   1.4000000e+01  -2.4357978e-01
   1.3900000e+01  -2.4562205e-01
   1.3800000e+01  -2.4513143e-01
   1.3700000e+01  -2.4665565e-01
   1.3600000e+01  -2.4605288e-01
   1.3500000e+01  -2.4898478e-01
   1.3400000e+01  -2.4975569e-01
   1.3300000e+01  -2.5424657e-01
   1.3200000e+01  -2.6295130e-01
   1.3100000e+01  -2.6644588e-01
   1.3000000e+01  -2.6746762e-01
   1.2900000e+01  -2.7537486e-01
   1.2800000e+01  -2.7955341e-01
   1.2700000e+01  -2.7899520e-01
   1.2600000e+01  -2.8805204e-01
   1.2500000e+01  -2.8864861e-01
   1.2400000e+01  -2.8763756e-01
   1.2300000e+01  -2.9072712e-01
   1.2200000e+01  -2.8836045e-01
   1.2100000e+01  -2.9446096e-01
   1.2000000e+01  -3.0087752e-01
   1.1900000e+01  -2.9930160e-01
   1.1800000e+01  -3.0335031e-01
   1.1700000e+01  -3.0291626e-01
   1.1600000e+01  -3.0828565e-01
   1.1500000e+01  -3.0613934e-01
   1.1400000e+01  -3.0513157e-01
   1.1300000e+01  -3.0770408e-01
   1.1200000e+01  -3.1932679e-01
   1.1100000e+01  -3.2149344e-01
   1.1000000e+01  -3.2731459e-01
   1.0900000e+01  -3.1969224e-01
   1.0800000e+01  -3.1907259e-01
   1.0700000e+01  -3.1685972e-01
   1.0600000e+01  -3.2276046e-01
   1.0500000e+01  -3.2146175e-01
   1.0400000e+01  -3.2159408e-01
   1.0300000e+01  -3.1752301e-01
   1.0200000e+01  -3.1492284e-01
   1.0100000e+01  -3.1474081e-01
   1.0000000e+01  -3.1846638e-01
   9.9000000e+00  -3.2289756e-01
   9.8000000e+00  -3.1912174e-01
   9.7000000e+00  -3.1546887e-01
   9.6000000e+00  -3.1178700e-01
   9.5000000e+00  -3.0639011e-01
   9.4000000e+00  -3.0073389e-01
   9.3000000e+00  -3.0871257e-01
   9.2000000e+00  -3.0518167e-01
   9.1000000e+00  -3.0030576e-01
   9.0000000e+00  -2.9248094e-01
   8.9000000e+00  -2.9006807e-01
   8.8000000e+00  -2.9130286e-01
   8.7000000e+00  -2.8213914e-01
   8.6000000e+00  -2.7639426e-01
   8.5000000e+00  -2.7073707e-01
   8.4000000e+00  -2.7193167e-01
   8.3000000e+00  -2.6073624e-01
   8.2000000e+00  -2.5369531e-01
   8.1000000e+00  -2.5696267e-01
   8.0000000e+00  -2.4569195e-01
   7.9000000e+00  -2.5319257e-01
   7.8000000e+00  -2.5642363e-01
   7.7000000e+00  -2.4925036e-01
   7.6000000e+00  -2.4307191e-01
   7.5000000e+00  -2.3247837e-01
   7.4000000e+00  -2.2394152e-01
   7.3000000e+00  -2.0616942e-01
   7.2000000e+00  -1.9883593e-01
   7.1000000e+00  -1.9925590e-01
   7.0000000e+00  -1.9614129e-01
   6.9000000e+00  -1.8596123e-01
   6.8000000e+00  -1.6822571e-01
   6.7000000e+00  -1.6681703e-01
   6.6000000e+00  -1.5618564e-01
   6.5000000e+00  -1.4690252e-01
   6.4000000e+00  -1.3457834e-01
   6.3000000e+00  -1.2178477e-01
   6.2000000e+00  -1.0388014e-01
   6.1000000e+00  -9.1781689e-02
   6.0000000e+00  -6.5106531e-02
   5.9000000e+00  -5.2163973e-02
   5.8000000e+00  -3.1997257e-02
   5.7000000e+00  -1.6332946e-02
   5.6000000e+00   3.3770824e-03
   5.5000000e+00   2.0559895e-02
   5.4000000e+00   4.1320891e-02
   5.3000000e+00   5.4690203e-02
   5.2000000e+00   7.9523374e-02
   5.1000000e+00   9.1536731e-02
   5.0000000e+00   1.2468839e-01
   4.9000000e+00   1.5487087e-01
   4.8000000e+00   1.6874353e-01
   4.7000000e+00   1.8881145e-01
   4.6000000e+00   2.2378301e-01
   4.5000000e+00   2.4784145e-01
   4.4000000e+00   2.7432279e-01
   4.3000000e+00   2.8021680e-01
   4.2000000e+00   3.0407180e-01
   4.1000000e+00   3.0903875e-01
   4.0000000e+00   3.3878632e-01
   3.9000000e+00   3.5512808e-01
   3.8000000e+00   3.7004316e-01
   3.7000000e+00   3.8323413e-01
   3.6000000e+00   3.9417515e-01
   3.5000000e+00   4.0312105e-01
   3.4000000e+00   4.0877763e-01
   3.3000000e+00   4.2658484e-01
   3.2000000e+00   4.3175398e-01
   3.1000000e+00   4.4053490e-01
   3.0000000e+00   4.4631679e-01
   2.9000000e+00   4.5720262e-01
   2.8000000e+00   4.6873880e-01
   2.7000000e+00   4.8103695e-01
   2.6000000e+00   4.8580796e-01
   2.5000000e+00   4.7385912e-01
   2.4000000e+00   4.6473761e-01
   2.3000000e+00   4.6132840e-01
   2.2000000e+00   4.2974469e-01
   2.1000000e+00   3.9353546e-01
   2.0000000e+00   3.9642668e-01
   1.9000000e+00   3.6037377e-01
   1.8000000e+00   3.4982999e-01
   1.7000000e+00   3.2074526e-01
   1.6000000e+00   3.0997972e-01
   1.5000000e+00   2.9228009e-01
   1.4000000e+00   2.9396841e-01
   1.3000000e+00   2.6833533e-01
   1.2000000e+00   2.7899610e-01
   1.1000000e+00   2.9191162e-01
   1.0000000e+00   2.9166511e-01
   9.0000000e-01   2.9405882e-01
   8.0000000e-01   3.3552469e-01
   7.0000000e-01   3.3824109e-01
   6.0000000e-01   3.9490199e-01
   5.0000000e-01   3.9539589e-01
   4.0000000e-01   4.6151536e-01
   3.0000000e-01   5.3105978e-01
   2.0000000e-01   6.1824350e-01
   1.0000000e-01   7.0933213e-01
   0.0000000e+00   1.0000000e+00


==> dat/sir/ssa_chain08_igeq7.dat <==
   0.0000000e+00  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e-01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   2.0000000e-07   4.4721355e-04
   3.0000000e-01  0.0000000e+00   0.0000000e+00   1.0000000e-05   3.1622618e-03    0.0000000e+00   0.0000000e+00   1.0000000e-06   9.9999950e-04
   4.0000000e-01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   2.5000000e-06   1.5811369e-03
   5.0000000e-01  0.0000000e+00   0.0000000e+00   2.0000000e-05   4.4720912e-03    4.0000000e-06   1.9999960e-03   7.8000000e-06   2.7928371e-03
   6.0000000e-01  0.0000000e+00   0.0000000e+00   3.0000000e-05   5.4771434e-03    1.5000000e-05   3.8729543e-03   1.9400000e-05   4.4045004e-03
   7.0000000e-01  1.0000000e-04   9.9995000e-03   3.0000000e-05   5.4771434e-03    3.9000000e-05   6.2448762e-03   4.0800000e-05   6.3873575e-03
   8.0000000e-01  1.0000000e-04   9.9995000e-03   5.0000000e-05   7.0708910e-03    7.2000000e-05   8.4849759e-03   7.7800000e-05   8.8200877e-03
   9.0000000e-01  1.0000000e-04   9.9995000e-03   9.0000000e-05   9.4864061e-03    1.2500000e-04   1.1179641e-02   1.3000000e-04   1.1401013e-02
   1.0000000e+00  4.0000000e-04   1.9996000e-02   1.8000000e-04   1.3415200e-02    2.0100000e-04   1.4176022e-02   2.0540000e-04   1.4330311e-02
   1.1000000e+00  6.0000000e-04   2.4487548e-02   2.9000000e-04   1.7026917e-02    3.0000000e-04   1.7317910e-02   2.9990000e-04   1.7315024e-02
   1.2000000e+00  5.0000000e-04   2.2355089e-02   4.1000000e-04   2.0244305e-02    4.1200000e-04   2.0293601e-02   4.1870000e-04   2.0457876e-02
   1.3000000e+00  6.0000000e-04   2.4487548e-02   5.7000000e-04   2.3867868e-02    5.7800000e-04   2.4034682e-02   5.6950000e-04   2.3857403e-02
   1.4000000e+00  7.0000000e-04   2.6448251e-02   7.1000000e-04   2.6636364e-02    7.6300000e-04   2.7611915e-02   7.5090000e-04   2.7392264e-02
   1.5000000e+00  1.3000000e-03   3.6032069e-02   8.0000000e-04   2.8272955e-02    9.8000000e-04   3.1289608e-02   9.5060000e-04   3.0817144e-02
   1.6000000e+00  1.6000000e-03   3.9967987e-02   1.1700000e-03   3.4185247e-02    1.1860000e-03   3.4417923e-02   1.1884000e-03   3.4452688e-02
   1.7000000e+00  1.6000000e-03   3.9967987e-02   1.4300000e-03   3.7788293e-02    1.4160000e-03   3.7603124e-02   1.4423000e-03   3.7950228e-02
   1.8000000e+00  2.0000000e-03   4.4676616e-02   1.6900000e-03   4.1074857e-02    1.7010000e-03   4.1208089e-02   1.7099000e-03   4.1315569e-02
   1.9000000e+00  2.1000000e-03   4.5777615e-02   1.9400000e-03   4.4002686e-02    1.9390000e-03   4.3991366e-02   1.9813000e-03   4.4467679e-02
   2.0000000e+00  2.6000000e-03   5.0923865e-02   2.2700000e-03   4.7590410e-02    2.2410000e-03   4.7286128e-02   2.2941000e-03   4.7841792e-02
   2.1000000e+00  2.7000000e-03   5.1891329e-02   2.4300000e-03   4.9235100e-02    2.5320000e-03   5.0255238e-02   2.6110000e-03   5.1031193e-02
   2.2000000e+00  2.8000000e-03   5.2840893e-02   2.7100000e-03   5.1987074e-02    2.8320000e-03   5.3141131e-02   2.9086000e-03   5.3852948e-02
   2.3000000e+00  2.9000000e-03   5.3773506e-02   3.1200000e-03   5.5769755e-02    3.1770000e-03   5.6275276e-02   3.2158000e-03   5.6616770e-02
   2.4000000e+00  3.6000000e-03   5.9891903e-02   3.5100000e-03   5.9141186e-02    3.4990000e-03   5.9048768e-02   3.5036000e-03   5.9087433e-02
   2.5000000e+00  4.4000000e-03   6.6186403e-02   3.7300000e-03   6.0959717e-02    3.8160000e-03   6.1655804e-02   3.7848000e-03   6.1404196e-02
   2.6000000e+00  4.2000000e-03   6.4671168e-02   3.9600000e-03   6.2803809e-02    4.1480000e-03   6.4271254e-02   4.0577000e-03   6.3570709e-02
   2.7000000e+00  4.6000000e-03   6.7667126e-02   4.2500000e-03   6.5053343e-02    4.3910000e-03   6.6118977e-02   4.3054000e-03   6.5474144e-02
   2.8000000e+00  4.8000000e-03   6.9115555e-02   4.7400000e-03   6.8684295e-02    4.6040000e-03   6.7696405e-02   4.4952000e-03   6.6895390e-02
   2.9000000e+00  4.9000000e-03   6.9828289e-02   4.6800000e-03   6.8250257e-02    4.7700000e-03   6.8900269e-02   4.6704000e-03   6.8180550e-02
   3.0000000e+00  4.8000000e-03   6.9115555e-02   4.9800000e-03   7.0393179e-02    4.8660000e-03   6.9586795e-02   4.8386000e-03   6.9391555e-02
   3.1000000e+00  5.4000000e-03   7.3286015e-02   5.2000000e-03   7.1923292e-02    5.0140000e-03   7.0631861e-02   4.9937000e-03   7.0489453e-02
   3.2000000e+00  6.1000000e-03   7.7863920e-02   5.3300000e-03   7.2812026e-02    5.0640000e-03   7.0981377e-02   5.0982000e-03   7.1219438e-02
   3.3000000e+00  6.4000000e-03   7.9743589e-02   5.5800000e-03   7.4490695e-02    5.1660000e-03   7.1688998e-02   5.1778000e-03   7.1770400e-02
   3.4000000e+00  6.6000000e-03   8.0971847e-02   5.7100000e-03   7.5348496e-02    5.2160000e-03   7.2033279e-02   5.2451000e-03   7.2232880e-02
   3.5000000e+00  5.9000000e-03   7.6584528e-02   5.6400000e-03   7.4887852e-02    5.2550000e-03   7.2300657e-02   5.2713000e-03   7.2412108e-02
   3.6000000e+00  5.6000000e-03   7.4623321e-02   5.5900000e-03   7.4557038e-02    5.2530000e-03   7.2286970e-02   5.2761000e-03   7.2444895e-02
   3.7000000e+00  6.5000000e-03   8.0360127e-02   5.4700000e-03   7.3756892e-02    5.1740000e-03   7.1744196e-02   5.2525000e-03   7.2283548e-02
   3.8000000e+00  6.8000000e-03   8.2181263e-02   5.4100000e-03   7.3353472e-02    5.1320000e-03   7.1453919e-02   5.2033000e-03   7.1945991e-02
   3.9000000e+00  7.1000000e-03   8.3961837e-02   5.4200000e-03   7.3420866e-02    5.1100000e-03   7.1301388e-02   5.1519000e-03   7.1591605e-02
   4.0000000e+00  6.0000000e-03   7.7226938e-02   5.4000000e-03   7.3286015e-02    5.0330000e-03   7.0764885e-02   5.0510000e-03   7.0890672e-02
   4.1000000e+00  5.4000000e-03   7.3286015e-02   5.1300000e-03   7.1440066e-02    4.9010000e-03   6.9835379e-02   4.9276000e-03   7.0023701e-02
   4.2000000e+00  5.1000000e-03   7.1231945e-02   4.8200000e-03   6.9258701e-02    4.8270000e-03   6.9308730e-02   4.8172000e-03   6.9238678e-02
   4.3000000e+00  4.8000000e-03   6.9115555e-02   4.8300000e-03   6.9330160e-02    4.6910000e-03   6.8330041e-02   4.6884000e-03   6.8311192e-02
   4.4000000e+00  4.8000000e-03   6.9115555e-02   4.6200000e-03   6.7813388e-02    4.5140000e-03   6.7034497e-02   4.5289000e-03   6.7144539e-02
   4.5000000e+00  4.7000000e-03   6.8395248e-02   4.4700000e-03   6.6708463e-02    4.3830000e-03   6.6058984e-02   4.3978000e-03   6.6169928e-02
   4.6000000e+00  4.9000000e-03   6.9828289e-02   4.5700000e-03   6.7447128e-02    4.2420000e-03   6.4992349e-02   4.2295000e-03   6.4896929e-02
   4.7000000e+00  4.8000000e-03   6.9115555e-02   4.4700000e-03   6.6708463e-02    4.0490000e-03   6.3502800e-02   4.0603000e-03   6.3590990e-02
   4.8000000e+00  3.7000000e-03   6.0714990e-02   4.1200000e-03   6.4054864e-02    3.8300000e-03   6.1768366e-02   3.8879000e-03   6.2231698e-02
   4.9000000e+00  3.3000000e-03   5.7350763e-02   3.8400000e-03   6.1848641e-02    3.6980000e-03   6.0698639e-02   3.7284000e-03   6.0946690e-02
   5.0000000e+00  3.3000000e-03   5.7350763e-02   3.6700000e-03   6.0469257e-02    3.5600000e-03   5.9559436e-02   3.5598000e-03   5.9557769e-02
   5.1000000e+00  2.8000000e-03   5.2840893e-02   3.6600000e-03   6.0387121e-02    3.3480000e-03   5.7764963e-02   3.3809000e-03   5.8047132e-02
   5.2000000e+00  2.5000000e-03   4.9937461e-02   3.5600000e-03   5.9559436e-02    3.1780000e-03   5.6284104e-02   3.2047000e-03   5.6519288e-02
   5.3000000e+00  2.6000000e-03   5.0923865e-02   3.3900000e-03   5.8124934e-02    3.0220000e-03   5.4889594e-02   3.0372000e-03   5.5027043e-02
   5.4000000e+00  2.4000000e-03   4.8930972e-02   3.2700000e-03   5.7090342e-02    2.8140000e-03   5.2972459e-02   2.8638000e-03   5.3437802e-02
   5.5000000e+00  2.4000000e-03   4.8930972e-02   3.0900000e-03   5.5501819e-02    2.6800000e-03   5.1699300e-02   2.7161000e-03   5.2045392e-02
   5.6000000e+00  2.5000000e-03   4.9937461e-02   2.8800000e-03   5.3588297e-02    2.5160000e-03   5.0096604e-02   2.5417000e-03   5.0351164e-02
   5.7000000e+00  2.5000000e-03   4.9937461e-02   2.7200000e-03   5.2082642e-02    2.3890000e-03   4.8818979e-02   2.3836000e-03   4.8763905e-02
   5.8000000e+00  2.7000000e-03   5.1891329e-02   2.4600000e-03   4.9537343e-02    2.2350000e-03   4.7222926e-02   2.2372000e-03   4.7246110e-02
   5.9000000e+00  2.8000000e-03   5.2840893e-02   2.3300000e-03   4.8213806e-02    2.1180000e-03   4.5972971e-02   2.0924000e-03   4.5694878e-02
   6.0000000e+00  2.6000000e-03   5.0923865e-02   2.1200000e-03   4.5994626e-02    1.9910000e-03   4.4576181e-02   1.9464000e-03   4.4075067e-02
   6.1000000e+00  2.2000000e-03   4.6852535e-02   1.9500000e-03   4.4115728e-02    1.8380000e-03   4.2832485e-02   1.8184000e-03   4.2603913e-02
   6.2000000e+00  2.1000000e-03   4.5777615e-02   1.7700000e-03   4.2034118e-02    1.7180000e-03   4.1413144e-02   1.6957000e-03   4.1143950e-02
   6.3000000e+00  2.2000000e-03   4.6852535e-02   1.5600000e-03   3.9466016e-02    1.5780000e-03   3.9692693e-02   1.5709000e-03   3.9603438e-02
   6.4000000e+00  1.8000000e-03   4.2388206e-02   1.4800000e-03   3.8442289e-02    1.4690000e-03   3.8299374e-02   1.4642000e-03   3.8236842e-02
   6.5000000e+00  1.8000000e-03   4.2388206e-02   1.2800000e-03   3.5754183e-02    1.3510000e-03   3.6731115e-02   1.3563000e-03   3.6802995e-02
   6.6000000e+00  1.4000000e-03   3.7390373e-02   1.2100000e-03   3.4764003e-02    1.2430000e-03   3.5234287e-02   1.2492000e-03   3.5321941e-02
   6.7000000e+00  1.5000000e-03   3.8700775e-02   1.1900000e-03   3.4475845e-02    1.1510000e-03   3.3906861e-02   1.1546000e-03   3.3959784e-02
   6.8000000e+00  1.3000000e-03   3.6032069e-02   9.8000000e-04   3.1289608e-02    1.0410000e-03   3.2247734e-02   1.0664000e-03   3.2638364e-02
   6.9000000e+00  1.3000000e-03   3.6032069e-02   9.4000000e-04   3.0645006e-02    9.3500000e-04   3.0563471e-02   9.7160000e-04   3.1155353e-02
   7.0000000e+00  1.3000000e-03   3.6032069e-02   8.8000000e-04   2.9651739e-02    8.6900000e-04   2.9465995e-02   8.9260000e-04   2.9863075e-02
   7.1000000e+00  8.0000000e-04   2.8272955e-02   7.4000000e-04   2.7192874e-02    8.1100000e-04   2.8466512e-02   8.2540000e-04   2.8717916e-02
   7.2000000e+00  9.0000000e-04   2.9986497e-02   6.5000000e-04   2.5486810e-02    7.5600000e-04   2.7485059e-02   7.5940000e-04   2.7546748e-02
   7.3000000e+00  9.0000000e-04   2.9986497e-02   6.1000000e-04   2.4690644e-02    6.8100000e-04   2.6087090e-02   7.0020000e-04   2.6452027e-02
   7.4000000e+00  7.0000000e-04   2.6448251e-02   5.5000000e-04   2.3445629e-02    6.2200000e-04   2.4932170e-02   6.4690000e-04   2.5426001e-02
   7.5000000e+00  6.0000000e-04   2.4487548e-02   4.7000000e-04   2.1674388e-02    5.5700000e-04   2.3594274e-02   5.8880000e-04   2.4258057e-02
   7.6000000e+00  5.0000000e-04   2.2355089e-02   4.3000000e-04   2.0731983e-02    5.2100000e-04   2.2819478e-02   5.3800000e-04   2.3188587e-02
   7.7000000e+00  5.0000000e-04   2.2355089e-02   5.0000000e-04   2.2355089e-02    4.9700000e-04   2.2287956e-02   5.0160000e-04   2.2390811e-02
   7.8000000e+00  5.0000000e-04   2.2355089e-02   4.3000000e-04   2.0731983e-02    4.4700000e-04   2.1137649e-02   4.5850000e-04   2.1407704e-02
   7.9000000e+00  5.0000000e-04   2.2355089e-02   4.1000000e-04   2.0244305e-02    4.0300000e-04   2.0070814e-02   4.1410000e-04   2.0345233e-02
   8.0000000e+00  4.0000000e-04   1.9996000e-02   3.4000000e-04   1.8435954e-02    3.6900000e-04   1.9205828e-02   3.7700000e-04   1.9412827e-02
   8.1000000e+00  4.0000000e-04   1.9996000e-02   2.7000000e-04   1.6429458e-02    3.5000000e-04   1.8705013e-02   3.4460000e-04   1.8560206e-02
   8.2000000e+00  3.0000000e-04   1.7317910e-02   2.2000000e-04   1.4830765e-02    3.2600000e-04   1.8052527e-02   3.1360000e-04   1.7705978e-02
   8.3000000e+00  3.0000000e-04   1.7317910e-02   1.6000000e-04   1.2648099e-02    2.9500000e-04   1.7173030e-02   2.8750000e-04   1.6953387e-02
   8.4000000e+00  3.0000000e-04   1.7317910e-02   1.3000000e-04   1.1401013e-02    2.6800000e-04   1.6368512e-02   2.6200000e-04   1.6184293e-02
   8.5000000e+00  3.0000000e-04   1.7317910e-02   1.6000000e-04   1.2648099e-02    2.3500000e-04   1.5327908e-02   2.3440000e-04   1.5308333e-02
   8.6000000e+00  2.0000000e-04   1.4140721e-02   1.5000000e-04   1.2246530e-02    2.1900000e-04   1.4797028e-02   2.1570000e-04   1.4685145e-02
   8.7000000e+00  2.0000000e-04   1.4140721e-02   1.3000000e-04   1.1401013e-02    2.0400000e-04   1.4281400e-02   1.9760000e-04   1.4055638e-02
   8.8000000e+00  2.0000000e-04   1.4140721e-02   1.2000000e-04   1.0953794e-02    1.8100000e-04   1.3452406e-02   1.7910000e-04   1.3381626e-02
   8.9000000e+00  2.0000000e-04   1.4140721e-02   1.1000000e-04   1.0487512e-02    1.6400000e-04   1.2805198e-02   1.6170000e-04   1.2715103e-02
   9.0000000e+00  2.0000000e-04   1.4140721e-02   1.2000000e-04   1.0953794e-02    1.4900000e-04   1.2205646e-02   1.4460000e-04   1.2024105e-02
   9.1000000e+00  2.0000000e-04   1.4140721e-02   1.2000000e-04   1.0953794e-02    1.3300000e-04   1.1531796e-02   1.2930000e-04   1.1370281e-02
   9.2000000e+00  1.0000000e-04   9.9995000e-03   1.2000000e-04   1.0953794e-02    1.2400000e-04   1.1134838e-02   1.1930000e-04   1.0921802e-02
   9.3000000e+00  1.0000000e-04   9.9995000e-03   1.2000000e-04   1.0953794e-02    1.1500000e-04   1.0723189e-02   1.0680000e-04   1.0333857e-02
   9.4000000e+00  1.0000000e-04   9.9995000e-03   1.4000000e-04   1.1831331e-02    1.0800000e-04   1.0391744e-02   9.7300000e-05   9.8635963e-03
   9.5000000e+00  1.0000000e-04   9.9995000e-03   1.1000000e-04   1.0487512e-02    9.8000000e-05   9.8990098e-03   8.8400000e-05   9.4017118e-03
   9.6000000e+00  0.0000000e+00   0.0000000e+00   8.0000000e-05   8.9439141e-03    8.4000000e-05   9.1647664e-03   8.0700000e-05   8.9829554e-03
   9.7000000e+00  0.0000000e+00   0.0000000e+00   6.0000000e-05   7.7457343e-03    7.5000000e-05   8.6599293e-03   7.2900000e-05   8.5378385e-03
   9.8000000e+00  0.0000000e+00   0.0000000e+00   4.0000000e-05   6.3244288e-03    6.7000000e-05   8.1850786e-03   6.6100000e-05   8.1299219e-03
   9.9000000e+00  0.0000000e+00   0.0000000e+00   4.0000000e-05   6.3244288e-03    5.8000000e-05   7.6155522e-03   6.0800000e-05   7.7971984e-03
   1.0000000e+01  0.0000000e+00   0.0000000e+00   3.0000000e-05   5.4771434e-03    5.0000000e-05   7.0708910e-03   5.2000000e-05   7.2109151e-03
   1.0100000e+01  0.0000000e+00   0.0000000e+00   3.0000000e-05   5.4771434e-03    4.5000000e-05   6.7080530e-03   4.7300000e-05   6.8773369e-03
   1.0200000e+01  0.0000000e+00   0.0000000e+00   4.0000000e-05   6.3244288e-03    4.0000000e-05   6.3244288e-03   4.0100000e-05   6.3323291e-03
   1.0300000e+01  0.0000000e+00   0.0000000e+00   5.0000000e-05   7.0708910e-03    3.7000000e-05   6.0826500e-03   3.5900000e-05   5.9915533e-03
   1.0400000e+01  0.0000000e+00   0.0000000e+00   5.0000000e-05   7.0708910e-03    3.5000000e-05   5.9159763e-03   3.2900000e-05   5.7357578e-03
   1.0500000e+01  0.0000000e+00   0.0000000e+00   3.0000000e-05   5.4771434e-03    3.2000000e-05   5.6567637e-03   2.8700000e-05   5.3571612e-03
   1.0600000e+01  0.0000000e+00   0.0000000e+00   2.0000000e-05   4.4720912e-03    2.8000000e-05   5.2914285e-03   2.5900000e-05   5.0891384e-03
   1.0700000e+01  0.0000000e+00   0.0000000e+00   2.0000000e-05   4.4720912e-03    2.8000000e-05   5.2914285e-03   2.3900000e-05   4.8887042e-03
   1.0800000e+01  0.0000000e+00   0.0000000e+00   2.0000000e-05   4.4720912e-03    2.7000000e-05   5.1960823e-03   2.1200000e-05   4.6042970e-03
   1.0900000e+01  0.0000000e+00   0.0000000e+00   5.0000000e-05   7.0708910e-03    2.3000000e-05   4.7957764e-03   1.9600000e-05   4.4271453e-03
   1.1000000e+01  0.0000000e+00   0.0000000e+00   5.0000000e-05   7.0708910e-03    1.8000000e-05   4.2426025e-03   1.7200000e-05   4.1472526e-03
   1.1100000e+01  0.0000000e+00   0.0000000e+00   5.0000000e-05   7.0708910e-03    1.8000000e-05   4.2426025e-03   1.5900000e-05   3.9874487e-03
   1.1200000e+01  0.0000000e+00   0.0000000e+00   5.0000000e-05   7.0708910e-03    1.4000000e-05   3.7416312e-03   1.3700000e-05   3.7013258e-03
   1.1300000e+01  0.0000000e+00   0.0000000e+00   5.0000000e-05   7.0708910e-03    1.4000000e-05   3.7416312e-03   1.3100000e-05   3.6193685e-03
   1.1400000e+01  0.0000000e+00   0.0000000e+00   1.0000000e-05   3.1622618e-03    1.4000000e-05   3.7416312e-03   1.2100000e-05   3.4784844e-03
   1.1500000e+01  0.0000000e+00   0.0000000e+00   1.0000000e-05   3.1622618e-03    1.3000000e-05   3.6055278e-03   1.1000000e-05   3.3166065e-03
   1.1600000e+01  0.0000000e+00   0.0000000e+00   1.0000000e-05   3.1622618e-03    1.1000000e-05   3.3166065e-03   1.0000000e-05   3.1622618e-03
   1.1700000e+01  0.0000000e+00   0.0000000e+00   1.0000000e-05   3.1622618e-03    1.1000000e-05   3.3166065e-03   8.8000000e-06   2.9664663e-03
   1.1800000e+01  0.0000000e+00   0.0000000e+00   2.0000000e-05   4.4720912e-03    1.1000000e-05   3.3166065e-03   7.9000000e-06   2.8106828e-03
   1.1900000e+01  0.0000000e+00   0.0000000e+00   1.0000000e-05   3.1622618e-03    1.2000000e-05   3.4640808e-03   7.2000000e-06   2.6832719e-03
   1.2000000e+01  0.0000000e+00   0.0000000e+00   1.0000000e-05   3.1622618e-03    1.0000000e-05   3.1622618e-03   6.7000000e-06   2.5884271e-03
   1.2100000e+01  0.0000000e+00   0.0000000e+00   1.0000000e-05   3.1622618e-03    7.0000000e-06   2.6457421e-03   5.6000000e-06   2.3664253e-03
   1.2200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    7.0000000e-06   2.6457421e-03   5.1000000e-06   2.2583122e-03
   1.2300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    7.0000000e-06   2.6457421e-03   4.5000000e-06   2.1213156e-03
   1.2400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    7.0000000e-06   2.6457421e-03   3.7000000e-06   1.9235348e-03
   1.2500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    4.0000000e-06   1.9999960e-03   3.7000000e-06   1.9235348e-03
   1.2600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    2.0000000e-06   1.4142121e-03   3.0000000e-06   1.7320482e-03
   1.2700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   2.6000000e-06   1.6124495e-03
   1.2800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   2.6000000e-06   1.6124495e-03
   1.2900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   2.6000000e-06   1.6124495e-03
   1.3000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.7000000e-06   1.3038394e-03
   1.3100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.5000000e-06   1.2247440e-03
   1.3200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.3000000e-06   1.1401747e-03
   1.3300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.1000000e-06   1.0488083e-03
   1.3400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.0000000e-06   9.9999950e-04
   1.3500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.0000000e-06   9.9999950e-04
   1.3600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.0000000e-06   9.9999950e-04
   1.3700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   1.0000000e-06   9.9999950e-04
   1.3800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   8.0000000e-07   8.9442683e-04
   1.3900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   8.0000000e-07   8.9442683e-04
   1.4000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   8.0000000e-07   8.9442683e-04
   1.4100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   7.0000000e-07   8.3665973e-04
   1.4200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   5.0000000e-07   7.0710660e-04
   1.4300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   7.0000000e-07   8.3665973e-04
   1.4400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   4.0000000e-07   6.3245541e-04
   1.4500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   3.0000000e-07   5.4772248e-04
   1.4600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   3.0000000e-07   5.4772248e-04
   1.4700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   3.0000000e-07   5.4772248e-04
   1.4800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    2.0000000e-06   1.4142121e-03   5.0000000e-07   7.0710660e-04
   1.4900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   4.0000000e-07   6.3245541e-04
   1.5000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   4.0000000e-07   6.3245541e-04
   1.5100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   4.0000000e-07   6.3245541e-04
   1.5200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   4.0000000e-07   6.3245541e-04
   1.5300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   3.0000000e-07   5.4772248e-04
   1.5400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   2.0000000e-07   4.4721355e-04
   1.5500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.0000000e-07   3.1622775e-04
   1.5600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.0000000e-07   3.1622775e-04
   1.5700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.0000000e-07   3.1622775e-04
   1.5800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.0000000e-07   3.1622775e-04
   1.5900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.0000000e-07   3.1622775e-04
   1.6000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.0000000e-07   3.1622775e-04
   1.6100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.0000000e-07   3.1622775e-04
   1.6200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    1.0000000e-06   9.9999950e-04   1.0000000e-07   3.1622775e-04
   1.6300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   1.0000000e-07   3.1622775e-04
   1.8000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4100000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4200000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4300000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4400000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4500000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4600000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4700000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4800000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4900000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5000000e+01  0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00    0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> dat/sir/ssa_chain08_igeq7_pmsd04.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0
3.0000000e-01 0
4.0000000e-01 0
5.0000000e-01 0
6.0000000e-01 0
7.0000000e-01 10.0995
8.0000000e-01 10.0995
9.0000000e-01 10.0995
1.0000000e+00 20.396
1.1000000e+00 25.0875
1.2000000e+00 22.8551
1.3000000e+00 25.0875
1.4000000e+00 27.1483
1.5000000e+00 37.3321
1.6000000e+00 41.568
1.7000000e+00 41.568
1.8000000e+00 46.6766
1.9000000e+00 47.8776
2.0000000e+00 53.5239
2.1000000e+00 54.5913
2.2000000e+00 55.6409
2.3000000e+00 56.6735
2.4000000e+00 63.4919
2.5000000e+00 70.5864
2.6000000e+00 68.8712
2.7000000e+00 72.2671
2.8000000e+00 73.9156
2.9000000e+00 74.7283
3.0000000e+00 73.9156
3.1000000e+00 78.686
3.2000000e+00 83.9639
3.3000000e+00 86.1436
3.4000000e+00 87.5718
3.5000000e+00 82.4845
3.6000000e+00 80.2233
3.7000000e+00 86.8601
3.8000000e+00 88.9813
3.9000000e+00 91.0618
4.0000000e+00 83.2269
4.1000000e+00 78.686
4.2000000e+00 76.3319
4.3000000e+00 73.9156
4.4000000e+00 73.9156
4.5000000e+00 73.0952
4.6000000e+00 74.7283
4.7000000e+00 73.9156
4.8000000e+00 64.415
4.9000000e+00 60.6508
5.0000000e+00 60.6508
5.1000000e+00 55.6409
5.2000000e+00 52.4375
5.3000000e+00 53.5239
5.4000000e+00 51.331
5.5000000e+00 51.331
5.6000000e+00 52.4375
5.7000000e+00 52.4375
5.8000000e+00 54.5913
5.9000000e+00 55.6409
6.0000000e+00 53.5239
6.1000000e+00 49.0525
6.2000000e+00 47.8776
6.3000000e+00 49.0525
6.4000000e+00 44.1882
6.5000000e+00 44.1882
6.6000000e+00 38.7904
6.7000000e+00 40.2008
6.8000000e+00 37.3321
6.9000000e+00 37.3321
7.0000000e+00 37.3321
7.1000000e+00 29.073
7.2000000e+00 30.8865
7.3000000e+00 30.8865
7.4000000e+00 27.1483
7.5000000e+00 25.0875
7.6000000e+00 22.8551
7.7000000e+00 22.8551
7.8000000e+00 22.8551
7.9000000e+00 22.8551
8.0000000e+00 20.396
8.1000000e+00 20.396
8.2000000e+00 17.6179
8.3000000e+00 17.6179
8.4000000e+00 17.6179
8.5000000e+00 17.6179
8.6000000e+00 14.3407
8.7000000e+00 14.3407
8.8000000e+00 14.3407
8.9000000e+00 14.3407
9.0000000e+00 14.3407
9.1000000e+00 14.3407
9.2000000e+00 10.0995
9.3000000e+00 10.0995
9.4000000e+00 10.0995
9.5000000e+00 10.0995
9.6000000e+00 0
9.7000000e+00 0
9.8000000e+00 0
9.9000000e+00 0
1.0000000e+01 0
1.0100000e+01 0
1.0200000e+01 0
1.0300000e+01 0
1.0400000e+01 0
1.0500000e+01 0
1.0600000e+01 0
1.0700000e+01 0
1.0800000e+01 0
1.0900000e+01 0
1.1000000e+01 0
1.1100000e+01 0
1.1200000e+01 0
1.1300000e+01 0
1.1400000e+01 0
1.1500000e+01 0
1.1600000e+01 0
1.1700000e+01 0
1.1800000e+01 0
1.1900000e+01 0
1.2000000e+01 0
1.2100000e+01 0
1.2200000e+01 0
1.2300000e+01 0
1.2400000e+01 0
1.2500000e+01 0
1.2600000e+01 0
1.2700000e+01 0
1.2800000e+01 0
1.2900000e+01 0
1.3000000e+01 0
1.3100000e+01 0
1.3200000e+01 0
1.3300000e+01 0
1.3400000e+01 0
1.3500000e+01 0
1.3600000e+01 0
1.3700000e+01 0
1.3800000e+01 0
1.3900000e+01 0
1.4000000e+01 0
1.4100000e+01 0
1.4200000e+01 0
1.4300000e+01 0
1.4400000e+01 0
1.4500000e+01 0
1.4600000e+01 0
1.4700000e+01 0
1.4800000e+01 0
1.4900000e+01 0
1.5000000e+01 0
1.5100000e+01 0
1.5200000e+01 0
1.5300000e+01 0
1.5400000e+01 0
1.5500000e+01 0
1.5600000e+01 0
1.5700000e+01 0
1.5800000e+01 0
1.5900000e+01 0
1.6000000e+01 0
1.6100000e+01 0
1.6200000e+01 0
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0
2.5000000e+01 0
2.4900000e+01 0
2.4800000e+01 0
2.4700000e+01 0
2.4600000e+01 0
2.4500000e+01 0
2.4400000e+01 0
2.4300000e+01 0
2.4200000e+01 0
2.4100000e+01 0
2.4000000e+01 0
2.3900000e+01 0
2.3800000e+01 0
2.3700000e+01 0
2.3600000e+01 0
2.3500000e+01 0
2.3400000e+01 0
2.3300000e+01 0
2.3200000e+01 0
2.3100000e+01 0
2.3000000e+01 0
2.2900000e+01 0
2.2800000e+01 0
2.2700000e+01 0
2.2600000e+01 0
2.2500000e+01 0
2.2400000e+01 0
2.2300000e+01 0
2.2200000e+01 0
2.2100000e+01 0
2.2000000e+01 0
2.1900000e+01 0
2.1800000e+01 0
2.1700000e+01 0
2.1600000e+01 0
2.1500000e+01 0
2.1400000e+01 0
2.1300000e+01 0
2.1200000e+01 0
2.1100000e+01 0
2.1000000e+01 0
2.0900000e+01 0
2.0800000e+01 0
2.0700000e+01 0
2.0600000e+01 0
2.0500000e+01 0
2.0400000e+01 0
2.0300000e+01 0
2.0200000e+01 0
2.0100000e+01 0
2.0000000e+01 0
1.9900000e+01 0
1.9800000e+01 0
1.9700000e+01 0
1.9600000e+01 0
1.9500000e+01 0
1.9400000e+01 0
1.9300000e+01 0
1.9200000e+01 0
1.9100000e+01 0
1.9000000e+01 0
1.8900000e+01 0
1.8800000e+01 0
1.8700000e+01 0
1.8600000e+01 0
1.8500000e+01 0
1.8400000e+01 0
1.8300000e+01 0
1.8200000e+01 0
1.8100000e+01 0
1.8000000e+01 0
1.7900000e+01 0
1.7800000e+01 0
1.7700000e+01 0
1.7600000e+01 0
1.7500000e+01 0
1.7400000e+01 0
1.7300000e+01 0
1.7200000e+01 0
1.7100000e+01 0
1.7000000e+01 0
1.6900000e+01 0
1.6800000e+01 0
1.6700000e+01 0
1.6600000e+01 0
1.6500000e+01 0
1.6400000e+01 0
1.6300000e+01 0
1.6200000e+01 0
1.6100000e+01 0
1.6000000e+01 0
1.5900000e+01 0
1.5800000e+01 0
1.5700000e+01 0
1.5600000e+01 0
1.5500000e+01 0
1.5400000e+01 0
1.5300000e+01 0
1.5200000e+01 0
1.5100000e+01 0
1.5000000e+01 0
1.4900000e+01 0
1.4800000e+01 0
1.4700000e+01 0
1.4600000e+01 0
1.4500000e+01 0
1.4400000e+01 0
1.4300000e+01 0
1.4200000e+01 0
1.4100000e+01 0
1.4000000e+01 0
1.3900000e+01 0
1.3800000e+01 0
1.3700000e+01 0
1.3600000e+01 0
1.3500000e+01 0
1.3400000e+01 0
1.3300000e+01 0
1.3200000e+01 0
1.3100000e+01 0
1.3000000e+01 0
1.2900000e+01 0
1.2800000e+01 0
1.2700000e+01 0
1.2600000e+01 0
1.2500000e+01 0
1.2400000e+01 0
1.2300000e+01 0
1.2200000e+01 0
1.2100000e+01 0
1.2000000e+01 0
1.1900000e+01 0
1.1800000e+01 0
1.1700000e+01 0
1.1600000e+01 0
1.1500000e+01 0
1.1400000e+01 0
1.1300000e+01 0
1.1200000e+01 0
1.1100000e+01 0
1.1000000e+01 0
1.0900000e+01 0
1.0800000e+01 0
1.0700000e+01 0
1.0600000e+01 0
1.0500000e+01 0
1.0400000e+01 0
1.0300000e+01 0
1.0200000e+01 0
1.0100000e+01 0
1.0000000e+01 0
9.9000000e+00 0
9.8000000e+00 0
9.7000000e+00 0
9.6000000e+00 0
9.5000000e+00 -9.8995
9.4000000e+00 -9.8995
9.3000000e+00 -9.8995
9.2000000e+00 -9.8995
9.1000000e+00 -13.9407
9.0000000e+00 -13.9407
8.9000000e+00 -13.9407
8.8000000e+00 -13.9407
8.7000000e+00 -13.9407
8.6000000e+00 -13.9407
8.5000000e+00 -17.0179
8.4000000e+00 -17.0179
8.3000000e+00 -17.0179
8.2000000e+00 -17.0179
8.1000000e+00 -19.596
8.0000000e+00 -19.596
7.9000000e+00 -21.8551
7.8000000e+00 -21.8551
7.7000000e+00 -21.8551
7.6000000e+00 -21.8551
7.5000000e+00 -23.8875
7.4000000e+00 -25.7483
7.3000000e+00 -29.0865
7.2000000e+00 -29.0865
7.1000000e+00 -27.473
7.0000000e+00 -34.7321
6.9000000e+00 -34.7321
6.8000000e+00 -34.7321
6.7000000e+00 -37.2008
6.6000000e+00 -35.9904
6.5000000e+00 -40.5882
6.4000000e+00 -40.5882
6.3000000e+00 -44.6525
6.2000000e+00 -43.6776
6.1000000e+00 -44.6525
6.0000000e+00 -48.3239
5.9000000e+00 -50.0409
5.8000000e+00 -49.1913
5.7000000e+00 -47.4375
5.6000000e+00 -47.4375
5.5000000e+00 -46.531
5.4000000e+00 -46.531
5.3000000e+00 -48.3239
5.2000000e+00 -47.4375
5.1000000e+00 -50.0409
5.0000000e+00 -54.0508
4.9000000e+00 -54.0508
4.8000000e+00 -57.015
4.7000000e+00 -64.3156
4.6000000e+00 -64.9283
4.5000000e+00 -63.6952
4.4000000e+00 -64.3156
4.3000000e+00 -64.3156
4.2000000e+00 -66.1319
4.1000000e+00 -67.886
4.0000000e+00 -71.2269
3.9000000e+00 -76.8618
3.8000000e+00 -75.3813
3.7000000e+00 -73.8601
3.6000000e+00 -69.0233
3.5000000e+00 -70.6845
3.4000000e+00 -74.3718
3.3000000e+00 -73.3436
3.2000000e+00 -71.7639
3.1000000e+00 -67.886
3.0000000e+00 -64.3156
2.9000000e+00 -64.9283
2.8000000e+00 -64.3156
2.7000000e+00 -63.0671
2.6000000e+00 -60.4712
2.5000000e+00 -61.7864
2.4000000e+00 -56.2919
2.3000000e+00 -50.8735
2.2000000e+00 -50.0409
2.1000000e+00 -49.1913
2.0000000e+00 -48.3239
1.9000000e+00 -43.6776
1.8000000e+00 -42.6766
1.7000000e+00 -38.368
1.6000000e+00 -38.368
1.5000000e+00 -34.7321
1.4000000e+00 -25.7483
1.3000000e+00 -23.8875
1.2000000e+00 -21.8551
1.1000000e+00 -23.8875
1.0000000e+00 -19.596
9.0000000e-01 -9.8995
8.0000000e-01 -9.8995
7.0000000e-01 -9.8995
6.0000000e-01 0
5.0000000e-01 0
4.0000000e-01 0
3.0000000e-01 0
2.0000000e-01 0
1.0000000e-01 0
0.0000000e+00 0


==> dat/sir/ssa_chain08_igeq7_pmsd05.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0
3.0000000e-01 3.17226
4.0000000e-01 0
5.0000000e-01 4.49209
6.0000000e-01 5.50714
7.0000000e-01 5.50714
8.0000000e-01 7.12089
9.0000000e-01 9.57641
1.0000000e+00 13.5952
1.1000000e+00 17.3169
1.2000000e+00 20.6543
1.3000000e+00 24.4379
1.4000000e+00 27.3464
1.5000000e+00 29.073
1.6000000e+00 35.3552
1.7000000e+00 39.2183
1.8000000e+00 42.7649
1.9000000e+00 45.9427
2.0000000e+00 49.8604
2.1000000e+00 51.6651
2.2000000e+00 54.6971
2.3000000e+00 58.8898
2.4000000e+00 62.6512
2.5000000e+00 64.6897
2.6000000e+00 66.7638
2.7000000e+00 69.3033
2.8000000e+00 73.4243
2.9000000e+00 72.9303
3.0000000e+00 75.3732
3.1000000e+00 77.1233
3.2000000e+00 78.142
3.3000000e+00 80.0707
3.4000000e+00 81.0585
3.5000000e+00 80.5279
3.6000000e+00 80.147
3.7000000e+00 79.2269
3.8000000e+00 78.7635
3.9000000e+00 78.8409
4.0000000e+00 78.686
4.1000000e+00 76.5701
4.2000000e+00 74.0787
4.3000000e+00 74.1602
4.4000000e+00 72.4334
4.5000000e+00 71.1785
4.6000000e+00 72.0171
4.7000000e+00 71.1785
4.8000000e+00 68.1749
4.9000000e+00 65.6886
5.0000000e+00 64.1393
5.1000000e+00 64.0471
5.2000000e+00 63.1194
5.3000000e+00 61.5149
5.4000000e+00 60.3603
5.5000000e+00 58.5918
5.6000000e+00 56.4683
5.7000000e+00 54.8026
5.8000000e+00 51.9973
5.9000000e+00 50.5438
6.0000000e+00 48.1146
6.1000000e+00 46.0657
6.2000000e+00 43.8041
6.3000000e+00 41.026
6.4000000e+00 39.9223
6.5000000e+00 37.0342
6.6000000e+00 35.974
6.7000000e+00 35.6658
6.8000000e+00 32.2696
6.9000000e+00 31.585
7.0000000e+00 30.5317
7.1000000e+00 27.9329
7.2000000e+00 26.1368
7.3000000e+00 25.3006
7.4000000e+00 23.9956
7.5000000e+00 22.1444
7.6000000e+00 21.162
7.7000000e+00 22.8551
7.8000000e+00 21.162
7.9000000e+00 20.6543
8.0000000e+00 18.776
8.1000000e+00 16.6995
8.2000000e+00 15.0508
8.3000000e+00 12.8081
8.4000000e+00 11.531
8.5000000e+00 12.8081
8.6000000e+00 12.3965
8.7000000e+00 11.531
8.8000000e+00 11.0738
8.9000000e+00 10.5975
9.0000000e+00 11.0738
9.1000000e+00 11.0738
9.2000000e+00 11.0738
9.3000000e+00 11.0738
9.4000000e+00 11.9713
9.5000000e+00 10.5975
9.6000000e+00 9.02391
9.7000000e+00 7.80573
9.8000000e+00 6.36443
9.9000000e+00 6.36443
1.0000000e+01 5.50714
1.0100000e+01 5.50714
1.0200000e+01 6.36443
1.0300000e+01 7.12089
1.0400000e+01 7.12089
1.0500000e+01 5.50714
1.0600000e+01 4.49209
1.0700000e+01 4.49209
1.0800000e+01 4.49209
1.0900000e+01 7.12089
1.1000000e+01 7.12089
1.1100000e+01 7.12089
1.1200000e+01 7.12089
1.1300000e+01 7.12089
1.1400000e+01 3.17226
1.1500000e+01 3.17226
1.1600000e+01 3.17226
1.1700000e+01 3.17226
1.1800000e+01 4.49209
1.1900000e+01 3.17226
1.2000000e+01 3.17226
1.2100000e+01 3.17226
1.2200000e+01 0
1.2300000e+01 0
1.2400000e+01 0
1.2500000e+01 0
1.2600000e+01 0
1.2700000e+01 0
1.2800000e+01 0
1.2900000e+01 0
1.3000000e+01 0
1.3100000e+01 0
1.3200000e+01 0
1.3300000e+01 0
1.3400000e+01 0
1.3500000e+01 0
1.3600000e+01 0
1.3700000e+01 0
1.3800000e+01 0
1.3900000e+01 0
1.4000000e+01 0
1.4100000e+01 0
1.4200000e+01 0
1.4300000e+01 0
1.4400000e+01 0
1.4500000e+01 0
1.4600000e+01 0
1.4700000e+01 0
1.4800000e+01 0
1.4900000e+01 0
1.5000000e+01 0
1.5100000e+01 0
1.5200000e+01 0
1.5300000e+01 0
1.5400000e+01 0
1.5500000e+01 0
1.5600000e+01 0
1.5700000e+01 0
1.5800000e+01 0
1.5900000e+01 0
1.6000000e+01 0
1.6100000e+01 0
1.6200000e+01 0
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0
2.5000000e+01 0
2.4900000e+01 0
2.4800000e+01 0
2.4700000e+01 0
2.4600000e+01 0
2.4500000e+01 0
2.4400000e+01 0
2.4300000e+01 0
2.4200000e+01 0
2.4100000e+01 0
2.4000000e+01 0
2.3900000e+01 0
2.3800000e+01 0
2.3700000e+01 0
2.3600000e+01 0
2.3500000e+01 0
2.3400000e+01 0
2.3300000e+01 0
2.3200000e+01 0
2.3100000e+01 0
2.3000000e+01 0
2.2900000e+01 0
2.2800000e+01 0
2.2700000e+01 0
2.2600000e+01 0
2.2500000e+01 0
2.2400000e+01 0
2.2300000e+01 0
2.2200000e+01 0
2.2100000e+01 0
2.2000000e+01 0
2.1900000e+01 0
2.1800000e+01 0
2.1700000e+01 0
2.1600000e+01 0
2.1500000e+01 0
2.1400000e+01 0
2.1300000e+01 0
2.1200000e+01 0
2.1100000e+01 0
2.1000000e+01 0
2.0900000e+01 0
2.0800000e+01 0
2.0700000e+01 0
2.0600000e+01 0
2.0500000e+01 0
2.0400000e+01 0
2.0300000e+01 0
2.0200000e+01 0
2.0100000e+01 0
2.0000000e+01 0
1.9900000e+01 0
1.9800000e+01 0
1.9700000e+01 0
1.9600000e+01 0
1.9500000e+01 0
1.9400000e+01 0
1.9300000e+01 0
1.9200000e+01 0
1.9100000e+01 0
1.9000000e+01 0
1.8900000e+01 0
1.8800000e+01 0
1.8700000e+01 0
1.8600000e+01 0
1.8500000e+01 0
1.8400000e+01 0
1.8300000e+01 0
1.8200000e+01 0
1.8100000e+01 0
1.8000000e+01 0
1.7900000e+01 0
1.7800000e+01 0
1.7700000e+01 0
1.7600000e+01 0
1.7500000e+01 0
1.7400000e+01 0
1.7300000e+01 0
1.7200000e+01 0
1.7100000e+01 0
1.7000000e+01 0
1.6900000e+01 0
1.6800000e+01 0
1.6700000e+01 0
1.6600000e+01 0
1.6500000e+01 0
1.6400000e+01 0
1.6300000e+01 0
1.6200000e+01 0
1.6100000e+01 0
1.6000000e+01 0
1.5900000e+01 0
1.5800000e+01 0
1.5700000e+01 0
1.5600000e+01 0
1.5500000e+01 0
1.5400000e+01 0
1.5300000e+01 0
1.5200000e+01 0
1.5100000e+01 0
1.5000000e+01 0
1.4900000e+01 0
1.4800000e+01 0
1.4700000e+01 0
1.4600000e+01 0
1.4500000e+01 0
1.4400000e+01 0
1.4300000e+01 0
1.4200000e+01 0
1.4100000e+01 0
1.4000000e+01 0
1.3900000e+01 0
1.3800000e+01 0
1.3700000e+01 0
1.3600000e+01 0
1.3500000e+01 0
1.3400000e+01 0
1.3300000e+01 0
1.3200000e+01 0
1.3100000e+01 0
1.3000000e+01 0
1.2900000e+01 0
1.2800000e+01 0
1.2700000e+01 0
1.2600000e+01 0
1.2500000e+01 0
1.2400000e+01 0
1.2300000e+01 0
1.2200000e+01 0
1.2100000e+01 -3.15226
1.2000000e+01 -3.15226
1.1900000e+01 -3.15226
1.1800000e+01 -4.45209
1.1700000e+01 -3.15226
1.1600000e+01 -3.15226
1.1500000e+01 -3.15226
1.1400000e+01 -3.15226
1.1300000e+01 -7.02089
1.1200000e+01 -7.02089
1.1100000e+01 -7.02089
1.1000000e+01 -7.02089
1.0900000e+01 -7.02089
1.0800000e+01 -4.45209
1.0700000e+01 -4.45209
1.0600000e+01 -4.45209
1.0500000e+01 -5.44714
1.0400000e+01 -7.02089
1.0300000e+01 -7.02089
1.0200000e+01 -6.28443
1.0100000e+01 -5.44714
1.0000000e+01 -5.44714
9.9000000e+00 -6.28443
9.8000000e+00 -6.28443
9.7000000e+00 -7.68573
9.6000000e+00 -8.86391
9.5000000e+00 -10.3775
9.4000000e+00 -11.6913
9.3000000e+00 -10.8338
9.2000000e+00 -10.8338
9.1000000e+00 -10.8338
9.0000000e+00 -10.8338
8.9000000e+00 -10.3775
8.8000000e+00 -10.8338
8.7000000e+00 -11.271
8.6000000e+00 -12.0965
8.5000000e+00 -12.4881
8.4000000e+00 -11.271
8.3000000e+00 -12.4881
8.2000000e+00 -14.6108
8.1000000e+00 -16.1595
8.0000000e+00 -18.096
7.9000000e+00 -19.8343
7.8000000e+00 -20.302
7.7000000e+00 -21.8551
7.6000000e+00 -20.302
7.5000000e+00 -21.2044
7.4000000e+00 -22.8956
7.3000000e+00 -24.0806
7.2000000e+00 -24.8368
7.1000000e+00 -26.4529
7.0000000e+00 -28.7717
6.9000000e+00 -29.705
6.8000000e+00 -30.3096
6.7000000e+00 -33.2858
6.6000000e+00 -33.554
6.5000000e+00 -34.4742
6.4000000e+00 -36.9623
6.3000000e+00 -37.906
6.2000000e+00 -40.2641
6.1000000e+00 -42.1657
6.0000000e+00 -43.8746
5.9000000e+00 -45.8838
5.8000000e+00 -47.0773
5.7000000e+00 -49.3626
5.6000000e+00 -50.7083
5.5000000e+00 -52.4118
5.4000000e+00 -53.8203
5.3000000e+00 -54.7349
5.2000000e+00 -55.9994
5.1000000e+00 -56.7271
5.0000000e+00 -56.7993
4.9000000e+00 -58.0086
4.8000000e+00 -59.9349
4.7000000e+00 -62.2385
4.6000000e+00 -62.8771
4.5000000e+00 -62.2385
4.4000000e+00 -63.1934
4.3000000e+00 -64.5002
4.2000000e+00 -64.4387
4.1000000e+00 -66.3101
4.0000000e+00 -67.886
3.9000000e+00 -68.0009
3.8000000e+00 -67.9435
3.7000000e+00 -68.2869
3.6000000e+00 -68.967
3.5000000e+00 -69.2479
3.4000000e+00 -69.6385
3.3000000e+00 -68.9107
3.2000000e+00 -67.482
3.1000000e+00 -66.7233
3.0000000e+00 -65.4132
2.9000000e+00 -63.5703
2.8000000e+00 -63.9443
2.7000000e+00 -60.8033
2.6000000e+00 -58.8438
2.5000000e+00 -57.2297
2.4000000e+00 -55.6312
2.3000000e+00 -52.6498
2.2000000e+00 -49.2771
2.1000000e+00 -46.8051
2.0000000e+00 -45.3204
1.9000000e+00 -42.0627
1.8000000e+00 -39.3849
1.7000000e+00 -36.3583
1.6000000e+00 -33.0152
1.5000000e+00 -27.473
1.4000000e+00 -25.9264
1.3000000e+00 -23.2979
1.2000000e+00 -19.8343
1.1000000e+00 -16.7369
1.0000000e+00 -13.2352
9.0000000e-01 -9.39641
8.0000000e-01 -7.02089
7.0000000e-01 -5.44714
6.0000000e-01 -5.44714
5.0000000e-01 -4.45209
4.0000000e-01 0
3.0000000e-01 -3.15226
2.0000000e-01 0
1.0000000e-01 0
0.0000000e+00 0


==> dat/sir/ssa_chain08_igeq7_pmsd06.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0
3.0000000e-01 0
4.0000000e-01 0
5.0000000e-01 2.004
6.0000000e-01 3.88795
7.0000000e-01 6.28388
8.0000000e-01 8.55698
9.0000000e-01 11.3046
1.0000000e+00 14.377
1.1000000e+00 17.6179
1.2000000e+00 20.7056
1.3000000e+00 24.6127
1.4000000e+00 28.3749
1.5000000e+00 32.2696
1.6000000e+00 35.6039
1.7000000e+00 39.0191
1.8000000e+00 42.9091
1.9000000e+00 45.9304
2.0000000e+00 49.5271
2.1000000e+00 52.7872
2.2000000e+00 55.9731
2.3000000e+00 59.4523
2.4000000e+00 62.5478
2.5000000e+00 65.4718
2.6000000e+00 68.4193
2.7000000e+00 70.51
2.8000000e+00 72.3004
2.9000000e+00 73.6703
3.0000000e+00 74.4528
3.1000000e+00 75.6459
3.2000000e+00 76.0454
3.3000000e+00 76.855
3.4000000e+00 77.2493
3.5000000e+00 77.5557
3.6000000e+00 77.54
3.7000000e+00 76.9182
3.8000000e+00 76.5859
3.9000000e+00 76.4114
4.0000000e+00 75.7979
4.1000000e+00 74.7364
4.2000000e+00 74.1357
4.3000000e+00 73.021
4.4000000e+00 71.5485
4.5000000e+00 70.442
4.6000000e+00 69.2343
4.7000000e+00 67.5518
4.8000000e+00 65.5984
4.9000000e+00 64.3966
5.0000000e+00 63.1194
5.1000000e+00 61.113
5.2000000e+00 59.4621
5.3000000e+00 57.9116
5.4000000e+00 55.7865
5.5000000e+00 54.3793
5.6000000e+00 52.6126
5.7000000e+00 51.208
5.8000000e+00 49.4579
5.9000000e+00 48.091
6.0000000e+00 46.5672
6.1000000e+00 44.6705
6.2000000e+00 43.1311
6.3000000e+00 41.2707
6.4000000e+00 39.7684
6.5000000e+00 38.0821
6.6000000e+00 36.4773
6.7000000e+00 35.0579
6.8000000e+00 33.2887
6.9000000e+00 31.4985
7.0000000e+00 30.335
7.1000000e+00 29.2775
7.2000000e+00 28.2411
7.3000000e+00 26.7681
7.4000000e+00 25.5542
7.5000000e+00 24.1513
7.6000000e+00 23.3405
7.7000000e+00 22.785
7.8000000e+00 21.5846
7.9000000e+00 20.4738
8.0000000e+00 19.5748
8.1000000e+00 19.055
8.2000000e+00 18.3785
8.3000000e+00 17.468
8.4000000e+00 16.6365
8.5000000e+00 15.5629
8.6000000e+00 15.016
8.7000000e+00 14.4854
8.8000000e+00 13.6334
8.9000000e+00 12.9692
9.0000000e+00 12.3546
9.1000000e+00 11.6648
9.2000000e+00 11.2588
9.3000000e+00 10.8382
9.4000000e+00 10.4997
9.5000000e+00 9.99701
9.6000000e+00 9.24877
9.7000000e+00 8.73493
9.8000000e+00 8.25208
9.9000000e+00 7.67355
1.0000000e+01 7.12089
1.0100000e+01 6.75305
1.0200000e+01 6.36443
1.0300000e+01 6.11965
1.0400000e+01 5.95098
1.0500000e+01 5.68876
1.0600000e+01 5.31943
1.0700000e+01 5.31943
1.0800000e+01 5.22308
1.0900000e+01 4.81878
1.1000000e+01 4.2606
1.1100000e+01 4.2606
1.1200000e+01 3.75563
1.1300000e+01 3.75563
1.1400000e+01 3.75563
1.1500000e+01 3.61853
1.1600000e+01 3.32761
1.1700000e+01 3.32761
1.1800000e+01 3.32761
1.1900000e+01 3.47608
1.2000000e+01 3.17226
1.2100000e+01 2.65274
1.2200000e+01 2.65274
1.2300000e+01 2.65274
1.2400000e+01 2.65274
1.2500000e+01 2.004
1.2600000e+01 1.41621
1.2700000e+01 1.001
1.2800000e+01 1.001
1.2900000e+01 1.001
1.3000000e+01 1.001
1.3100000e+01 1.001
1.3200000e+01 1.001
1.3300000e+01 1.001
1.3400000e+01 1.001
1.3500000e+01 1.001
1.3600000e+01 1.001
1.3700000e+01 0
1.3800000e+01 0
1.3900000e+01 0
1.4000000e+01 0
1.4100000e+01 0
1.4200000e+01 0
1.4300000e+01 1.001
1.4400000e+01 1.001
1.4500000e+01 1.001
1.4600000e+01 1.001
1.4700000e+01 1.001
1.4800000e+01 1.41621
1.4900000e+01 1.001
1.5000000e+01 1.001
1.5100000e+01 1.001
1.5200000e+01 1.001
1.5300000e+01 1.001
1.5400000e+01 1.001
1.5500000e+01 1.001
1.5600000e+01 1.001
1.5700000e+01 1.001
1.5800000e+01 1.001
1.5900000e+01 1.001
1.6000000e+01 1.001
1.6100000e+01 1.001
1.6200000e+01 1.001
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0
2.5000000e+01 0
2.4900000e+01 0
2.4800000e+01 0
2.4700000e+01 0
2.4600000e+01 0
2.4500000e+01 0
2.4400000e+01 0
2.4300000e+01 0
2.4200000e+01 0
2.4100000e+01 0
2.4000000e+01 0
2.3900000e+01 0
2.3800000e+01 0
2.3700000e+01 0
2.3600000e+01 0
2.3500000e+01 0
2.3400000e+01 0
2.3300000e+01 0
2.3200000e+01 0
2.3100000e+01 0
2.3000000e+01 0
2.2900000e+01 0
2.2800000e+01 0
2.2700000e+01 0
2.2600000e+01 0
2.2500000e+01 0
2.2400000e+01 0
2.2300000e+01 0
2.2200000e+01 0
2.2100000e+01 0
2.2000000e+01 0
2.1900000e+01 0
2.1800000e+01 0
2.1700000e+01 0
2.1600000e+01 0
2.1500000e+01 0
2.1400000e+01 0
2.1300000e+01 0
2.1200000e+01 0
2.1100000e+01 0
2.1000000e+01 0
2.0900000e+01 0
2.0800000e+01 0
2.0700000e+01 0
2.0600000e+01 0
2.0500000e+01 0
2.0400000e+01 0
2.0300000e+01 0
2.0200000e+01 0
2.0100000e+01 0
2.0000000e+01 0
1.9900000e+01 0
1.9800000e+01 0
1.9700000e+01 0
1.9600000e+01 0
1.9500000e+01 0
1.9400000e+01 0
1.9300000e+01 0
1.9200000e+01 0
1.9100000e+01 0
1.9000000e+01 0
1.8900000e+01 0
1.8800000e+01 0
1.8700000e+01 0
1.8600000e+01 0
1.8500000e+01 0
1.8400000e+01 0
1.8300000e+01 0
1.8200000e+01 0
1.8100000e+01 0
1.8000000e+01 0
1.7900000e+01 0
1.7800000e+01 0
1.7700000e+01 0
1.7600000e+01 0
1.7500000e+01 0
1.7400000e+01 0
1.7300000e+01 0
1.7200000e+01 0
1.7100000e+01 0
1.7000000e+01 0
1.6900000e+01 0
1.6800000e+01 0
1.6700000e+01 0
1.6600000e+01 0
1.6500000e+01 0
1.6400000e+01 0
1.6300000e+01 0
1.6200000e+01 -0.999
1.6100000e+01 -0.999
1.6000000e+01 -0.999
1.5900000e+01 -0.999
1.5800000e+01 -0.999
1.5700000e+01 -0.999
1.5600000e+01 -0.999
1.5500000e+01 -0.999
1.5400000e+01 -0.999
1.5300000e+01 -0.999
1.5200000e+01 -0.999
1.5100000e+01 -0.999
1.5000000e+01 -0.999
1.4900000e+01 -0.999
1.4800000e+01 -1.41221
1.4700000e+01 -0.999
1.4600000e+01 -0.999
1.4500000e+01 -0.999
1.4400000e+01 -0.999
1.4300000e+01 -0.999
1.4200000e+01 0
1.4100000e+01 0
1.4000000e+01 0
1.3900000e+01 0
1.3800000e+01 0
1.3700000e+01 0
1.3600000e+01 -0.999
1.3500000e+01 -0.999
1.3400000e+01 -0.999
1.3300000e+01 -0.999
1.3200000e+01 -0.999
1.3100000e+01 -0.999
1.3000000e+01 -0.999
1.2900000e+01 -0.999
1.2800000e+01 -0.999
1.2700000e+01 -0.999
1.2600000e+01 -1.41221
1.2500000e+01 -1.996
1.2400000e+01 -2.63874
1.2300000e+01 -2.63874
1.2200000e+01 -2.63874
1.2100000e+01 -2.63874
1.2000000e+01 -3.15226
1.1900000e+01 -3.45208
1.1800000e+01 -3.30561
1.1700000e+01 -3.30561
1.1600000e+01 -3.30561
1.1500000e+01 -3.59253
1.1400000e+01 -3.72763
1.1300000e+01 -3.72763
1.1200000e+01 -3.72763
1.1100000e+01 -4.2246
1.1000000e+01 -4.2246
1.0900000e+01 -4.77278
1.0800000e+01 -5.16908
1.0700000e+01 -5.26343
1.0600000e+01 -5.26343
1.0500000e+01 -5.62476
1.0400000e+01 -5.88098
1.0300000e+01 -6.04565
1.0200000e+01 -6.28443
1.0100000e+01 -6.66305
1.0000000e+01 -7.02089
9.9000000e+00 -7.55755
9.8000000e+00 -8.11808
9.7000000e+00 -8.58493
9.6000000e+00 -9.08077
9.5000000e+00 -9.80101
9.4000000e+00 -10.2837
9.3000000e+00 -10.6082
9.2000000e+00 -11.0108
9.1000000e+00 -11.3988
9.0000000e+00 -12.0566
8.9000000e+00 -12.6412
8.8000000e+00 -13.2714
8.7000000e+00 -14.0774
8.6000000e+00 -14.578
8.5000000e+00 -15.0929
8.4000000e+00 -16.1005
8.3000000e+00 -16.878
8.2000000e+00 -17.7265
8.1000000e+00 -18.355
8.0000000e+00 -18.8368
7.9000000e+00 -19.6678
7.8000000e+00 -20.6906
7.7000000e+00 -21.791
7.6000000e+00 -22.2985
7.5000000e+00 -23.0373
7.4000000e+00 -24.3102
7.3000000e+00 -25.4061
7.2000000e+00 -26.7291
7.1000000e+00 -27.6555
7.0000000e+00 -28.597
6.9000000e+00 -29.6285
6.8000000e+00 -31.2067
6.7000000e+00 -32.7559
6.6000000e+00 -33.9913
6.5000000e+00 -35.3801
6.4000000e+00 -36.8304
6.3000000e+00 -38.1147
6.2000000e+00 -39.6951
6.1000000e+00 -40.9945
6.0000000e+00 -42.5852
5.9000000e+00 -43.855
5.8000000e+00 -44.9879
5.7000000e+00 -46.43
5.6000000e+00 -47.5806
5.5000000e+00 -49.0193
5.4000000e+00 -50.1585
5.3000000e+00 -51.8676
5.2000000e+00 -53.1061
5.1000000e+00 -54.417
5.0000000e+00 -55.9994
4.9000000e+00 -57.0006
4.8000000e+00 -57.9384
4.7000000e+00 -59.4538
4.6000000e+00 -60.7503
4.5000000e+00 -61.676
4.4000000e+00 -62.5205
4.3000000e+00 -63.639
4.2000000e+00 -64.4817
4.1000000e+00 -64.9344
4.0000000e+00 -65.7319
3.9000000e+00 -66.1914
3.8000000e+00 -66.3219
3.7000000e+00 -66.5702
3.6000000e+00 -67.034
3.5000000e+00 -67.0457
3.4000000e+00 -66.8173
3.3000000e+00 -66.523
3.2000000e+00 -65.9174
3.1000000e+00 -65.6179
3.0000000e+00 -64.7208
2.9000000e+00 -64.1303
2.8000000e+00 -63.0924
2.7000000e+00 -61.728
2.6000000e+00 -60.1233
2.5000000e+00 -57.8398
2.4000000e+00 -55.5498
2.3000000e+00 -53.0983
2.2000000e+00 -50.3091
2.1000000e+00 -47.7232
2.0000000e+00 -45.0451
1.9000000e+00 -42.0524
1.8000000e+00 -39.5071
1.7000000e+00 -36.1871
1.6000000e+00 -33.2319
1.5000000e+00 -30.3096
1.4000000e+00 -26.8489
1.3000000e+00 -23.4567
1.2000000e+00 -19.8816
1.1000000e+00 -17.0179
1.0000000e+00 -13.975
9.0000000e-01 -11.0546
8.0000000e-01 -8.41298
7.0000000e-01 -6.20588
6.0000000e-01 -3.85795
5.0000000e-01 -1.996
4.0000000e-01 0
3.0000000e-01 0
2.0000000e-01 0
1.0000000e-01 0
0.0000000e+00 0


==> dat/sir/ssa_chain08_igeq7_pmsd07.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0.447414
3.0000000e-01 1.001
4.0000000e-01 1.58364
5.0000000e-01 2.80064
6.0000000e-01 4.4239
7.0000000e-01 6.42816
8.0000000e-01 8.89789
9.0000000e-01 11.531
1.0000000e+00 14.5357
1.1000000e+00 17.6149
1.2000000e+00 20.8766
1.3000000e+00 24.4269
1.4000000e+00 28.1432
1.5000000e+00 31.7677
1.6000000e+00 35.6411
1.7000000e+00 39.3925
1.8000000e+00 43.0255
1.9000000e+00 46.449
2.0000000e+00 50.1359
2.1000000e+00 53.6422
2.2000000e+00 56.7615
2.3000000e+00 59.8326
2.4000000e+00 62.591
2.5000000e+00 65.189
2.6000000e+00 67.6284
2.7000000e+00 69.7795
2.8000000e+00 71.3906
2.9000000e+00 72.851
3.0000000e+00 74.2302
3.1000000e+00 75.4832
3.2000000e+00 76.3176
3.3000000e+00 76.9482
3.4000000e+00 77.478
3.5000000e+00 77.6834
3.6000000e+00 77.721
3.7000000e+00 77.536
3.8000000e+00 77.1493
3.9000000e+00 76.7435
4.0000000e+00 75.9417
4.1000000e+00 74.9513
4.2000000e+00 74.0559
4.3000000e+00 72.9996
4.4000000e+00 71.6734
4.5000000e+00 70.5677
4.6000000e+00 69.1264
4.7000000e+00 67.6513
4.8000000e+00 66.1196
4.9000000e+00 64.6751
5.0000000e+00 63.1176
5.1000000e+00 61.428
5.2000000e+00 59.724
5.3000000e+00 58.0642
5.4000000e+00 56.3016
5.5000000e+00 54.7615
5.6000000e+00 52.8929
5.7000000e+00 51.1475
5.8000000e+00 49.4833
5.9000000e+00 47.7873
6.0000000e+00 46.0215
6.1000000e+00 44.4223
6.2000000e+00 42.8396
6.3000000e+00 41.1743
6.4000000e+00 39.701
6.5000000e+00 38.1593
6.6000000e+00 36.5711
6.7000000e+00 35.1144
6.8000000e+00 33.7048
6.9000000e+00 32.127
7.0000000e+00 30.7557
7.1000000e+00 29.5433
7.2000000e+00 28.3061
7.3000000e+00 27.1522
7.4000000e+00 26.0729
7.5000000e+00 24.8469
7.6000000e+00 23.7266
7.7000000e+00 22.8924
7.8000000e+00 21.8662
7.9000000e+00 20.7593
8.0000000e+00 19.7898
8.1000000e+00 18.9048
8.2000000e+00 18.0196
8.3000000e+00 17.2409
8.4000000e+00 16.4463
8.5000000e+00 15.5427
8.6000000e+00 14.9008
8.7000000e+00 14.2532
8.8000000e+00 13.5607
8.9000000e+00 12.8768
9.0000000e+00 12.1687
9.1000000e+00 11.4996
9.2000000e+00 11.0411
9.3000000e+00 10.4407
9.4000000e+00 9.9609
9.5000000e+00 9.49011
9.6000000e+00 9.06366
9.7000000e+00 8.61074
9.8000000e+00 8.19602
9.9000000e+00 7.858
1.0000000e+01 7.26292
1.0100000e+01 6.92464
1.0200000e+01 6.37243
1.0300000e+01 6.02745
1.0400000e+01 5.76866
1.0500000e+01 5.38586
1.0600000e+01 5.11504
1.0700000e+01 4.9126
1.0800000e+01 4.6255
1.0900000e+01 4.44675
1.1000000e+01 4.16445
1.1100000e+01 4.00335
1.1200000e+01 3.71503
1.1300000e+01 3.63247
1.1400000e+01 3.49058
1.1500000e+01 3.32761
1.1600000e+01 3.17226
1.1700000e+01 2.97527
1.1800000e+01 2.81858
1.1900000e+01 2.69047
1.2000000e+01 2.59513
1.2100000e+01 2.37203
1.2200000e+01 2.26341
1.2300000e+01 2.12582
1.2400000e+01 1.92723
1.2500000e+01 1.92723
1.2600000e+01 1.73505
1.2700000e+01 1.61505
1.2800000e+01 1.61505
1.2900000e+01 1.61505
1.3000000e+01 1.30554
1.3100000e+01 1.22624
1.3200000e+01 1.14147
1.3300000e+01 1.04991
1.3400000e+01 1.001
1.3500000e+01 1.001
1.3600000e+01 1.001
1.3700000e+01 1.001
1.3800000e+01 0.895227
1.3900000e+01 0.895227
1.4000000e+01 0.895227
1.4100000e+01 0.83736
1.4200000e+01 0.707607
1.4300000e+01 0.83736
1.4400000e+01 0.632855
1.4500000e+01 0.548022
1.4600000e+01 0.548022
1.4700000e+01 0.548022
1.4800000e+01 0.707607
1.4900000e+01 0.632855
1.5000000e+01 0.632855
1.5100000e+01 0.632855
1.5200000e+01 0.632855
1.5300000e+01 0.548022
1.5400000e+01 0.447414
1.5500000e+01 0.316328
1.5600000e+01 0.316328
1.5700000e+01 0.316328
1.5800000e+01 0.316328
1.5900000e+01 0.316328
1.6000000e+01 0.316328
1.6100000e+01 0.316328
1.6200000e+01 0.316328
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0.316328
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0
2.5000000e+01 0
2.4900000e+01 0
2.4800000e+01 0
2.4700000e+01 0
2.4600000e+01 0
2.4500000e+01 0
2.4400000e+01 0
2.4300000e+01 0
2.4200000e+01 0
2.4100000e+01 0
2.4000000e+01 0
2.3900000e+01 0
2.3800000e+01 0
2.3700000e+01 0
2.3600000e+01 0
2.3500000e+01 0
2.3400000e+01 0
2.3300000e+01 0
2.3200000e+01 0
2.3100000e+01 0
2.3000000e+01 0
2.2900000e+01 0
2.2800000e+01 0
2.2700000e+01 0
2.2600000e+01 0
2.2500000e+01 0
2.2400000e+01 0
2.2300000e+01 0
2.2200000e+01 0
2.2100000e+01 0
2.2000000e+01 0
2.1900000e+01 0
2.1800000e+01 0
2.1700000e+01 0
2.1600000e+01 0
2.1500000e+01 0
2.1400000e+01 0
2.1300000e+01 0
2.1200000e+01 0
2.1100000e+01 0
2.1000000e+01 0
2.0900000e+01 0
2.0800000e+01 0
2.0700000e+01 0
2.0600000e+01 0
2.0500000e+01 0
2.0400000e+01 0
2.0300000e+01 0
2.0200000e+01 0
2.0100000e+01 0
2.0000000e+01 0
1.9900000e+01 0
1.9800000e+01 0
1.9700000e+01 0
1.9600000e+01 0
1.9500000e+01 0
1.9400000e+01 0
1.9300000e+01 0
1.9200000e+01 0
1.9100000e+01 0
1.9000000e+01 0
1.8900000e+01 0
1.8800000e+01 0
1.8700000e+01 0
1.8600000e+01 0
1.8500000e+01 0
1.8400000e+01 0
1.8300000e+01 0
1.8200000e+01 0
1.8100000e+01 0
1.8000000e+01 0
1.7900000e+01 -0.316128
1.7800000e+01 0
1.7700000e+01 0
1.7600000e+01 0
1.7500000e+01 0
1.7400000e+01 0
1.7300000e+01 0
1.7200000e+01 0
1.7100000e+01 0
1.7000000e+01 0
1.6900000e+01 0
1.6800000e+01 0
1.6700000e+01 0
1.6600000e+01 0
1.6500000e+01 0
1.6400000e+01 0
1.6300000e+01 0
1.6200000e+01 -0.316128
1.6100000e+01 -0.316128
1.6000000e+01 -0.316128
1.5900000e+01 -0.316128
1.5800000e+01 -0.316128
1.5700000e+01 -0.316128
1.5600000e+01 -0.316128
1.5500000e+01 -0.316128
1.5400000e+01 -0.447014
1.5300000e+01 -0.547422
1.5200000e+01 -0.632055
1.5100000e+01 -0.632055
1.5000000e+01 -0.632055
1.4900000e+01 -0.632055
1.4800000e+01 -0.706607
1.4700000e+01 -0.547422
1.4600000e+01 -0.547422
1.4500000e+01 -0.547422
1.4400000e+01 -0.632055
1.4300000e+01 -0.83596
1.4200000e+01 -0.706607
1.4100000e+01 -0.83596
1.4000000e+01 -0.893627
1.3900000e+01 -0.893627
1.3800000e+01 -0.893627
1.3700000e+01 -0.999
1.3600000e+01 -0.999
1.3500000e+01 -0.999
1.3400000e+01 -0.999
1.3300000e+01 -1.04771
1.3200000e+01 -1.13887
1.3100000e+01 -1.22324
1.3000000e+01 -1.30214
1.2900000e+01 -1.60985
1.2800000e+01 -1.60985
1.2700000e+01 -1.60985
1.2600000e+01 -1.72905
1.2500000e+01 -1.91983
1.2400000e+01 -1.91983
1.2300000e+01 -2.11682
1.2200000e+01 -2.25321
1.2100000e+01 -2.36083
1.2000000e+01 -2.58173
1.1900000e+01 -2.67607
1.1800000e+01 -2.80278
1.1700000e+01 -2.95767
1.1600000e+01 -3.15226
1.1500000e+01 -3.30561
1.1400000e+01 -3.46638
1.1300000e+01 -3.60627
1.1200000e+01 -3.68763
1.1100000e+01 -3.97155
1.1000000e+01 -4.13005
1.0900000e+01 -4.40755
1.0800000e+01 -4.5831
1.0700000e+01 -4.8648
1.0600000e+01 -5.06324
1.0500000e+01 -5.32846
1.0400000e+01 -5.70286
1.0300000e+01 -5.95565
1.0200000e+01 -6.29223
1.0100000e+01 -6.83004
1.0000000e+01 -7.15892
9.9000000e+00 -7.7364
9.8000000e+00 -8.06382
9.7000000e+00 -8.46494
9.6000000e+00 -8.90226
9.5000000e+00 -9.31331
9.4000000e+00 -9.7663
9.3000000e+00 -10.2271
9.2000000e+00 -10.8025
9.1000000e+00 -11.241
9.0000000e+00 -11.8795
8.9000000e+00 -12.5534
8.8000000e+00 -13.2025
8.7000000e+00 -13.858
8.6000000e+00 -14.4694
8.5000000e+00 -15.0739
8.4000000e+00 -15.9223
8.3000000e+00 -16.6659
8.2000000e+00 -17.3924
8.1000000e+00 -18.2156
8.0000000e+00 -19.0358
7.9000000e+00 -19.9311
7.8000000e+00 -20.9492
7.7000000e+00 -21.8892
7.6000000e+00 -22.6506
7.5000000e+00 -23.6693
7.4000000e+00 -24.7791
7.3000000e+00 -25.7518
7.2000000e+00 -26.7873
7.1000000e+00 -27.8925
7.0000000e+00 -28.9705
6.9000000e+00 -30.1838
6.8000000e+00 -31.572
6.7000000e+00 -32.8052
6.6000000e+00 -34.0727
6.5000000e+00 -35.4467
6.4000000e+00 -36.7726
6.3000000e+00 -38.0325
6.2000000e+00 -39.4482
6.1000000e+00 -40.7855
6.0000000e+00 -42.1287
5.9000000e+00 -43.6025
5.8000000e+00 -45.0089
5.7000000e+00 -46.3803
5.6000000e+00 -47.8095
5.5000000e+00 -49.3293
5.4000000e+00 -50.574
5.3000000e+00 -51.9898
5.2000000e+00 -53.3146
5.1000000e+00 -54.6662
5.0000000e+00 -55.998
4.9000000e+00 -57.2183
4.8000000e+00 -58.3438
4.7000000e+00 -59.5307
4.6000000e+00 -60.6674
4.5000000e+00 -61.7721
4.4000000e+00 -62.6156
4.3000000e+00 -63.6228
4.2000000e+00 -64.4215
4.1000000e+00 -65.0961
4.0000000e+00 -65.8397
3.9000000e+00 -66.4397
3.8000000e+00 -66.7427
3.7000000e+00 -67.031
3.6000000e+00 -67.1688
3.5000000e+00 -67.1408
3.4000000e+00 -66.9878
3.3000000e+00 -66.5926
3.2000000e+00 -66.1212
3.1000000e+00 -65.4958
3.0000000e+00 -64.553
2.9000000e+00 -63.5102
2.8000000e+00 -62.4002
2.7000000e+00 -61.1687
2.6000000e+00 -59.513
2.5000000e+00 -57.6194
2.4000000e+00 -55.5838
2.3000000e+00 -53.401
2.2000000e+00 -50.9443
2.1000000e+00 -48.4202
2.0000000e+00 -45.5477
1.9000000e+00 -42.4864
1.8000000e+00 -39.6057
1.7000000e+00 -36.5079
1.6000000e+00 -33.2643
1.5000000e+00 -29.8665
1.4000000e+00 -26.6414
1.3000000e+00 -23.2879
1.2000000e+00 -20.0392
1.1000000e+00 -17.0151
1.0000000e+00 -14.1249
9.0000000e-01 -11.271
8.0000000e-01 -8.74229
7.0000000e-01 -6.34656
6.0000000e-01 -4.3851
5.0000000e-01 -2.78504
4.0000000e-01 -1.57864
3.0000000e-01 -0.999
2.0000000e-01 -0.447014
1.0000000e-01 0
0.0000000e+00 0


==> dat/sir/ssa_chain08_igeq7_prob04.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0
3.0000000e-01 0
4.0000000e-01 0
5.0000000e-01 0
6.0000000e-01 0
7.0000000e-01 0.1
8.0000000e-01 0.1
9.0000000e-01 0.1
1.0000000e+00 0.4
1.1000000e+00 0.6
1.2000000e+00 0.5
1.3000000e+00 0.6
1.4000000e+00 0.7
1.5000000e+00 1.3
1.6000000e+00 1.6
1.7000000e+00 1.6
1.8000000e+00 2
1.9000000e+00 2.1
2.0000000e+00 2.6
2.1000000e+00 2.7
2.2000000e+00 2.8
2.3000000e+00 2.9
2.4000000e+00 3.6
2.5000000e+00 4.4
2.6000000e+00 4.2
2.7000000e+00 4.6
2.8000000e+00 4.8
2.9000000e+00 4.9
3.0000000e+00 4.8
3.1000000e+00 5.4
3.2000000e+00 6.1
3.3000000e+00 6.4
3.4000000e+00 6.6
3.5000000e+00 5.9
3.6000000e+00 5.6
3.7000000e+00 6.5
3.8000000e+00 6.8
3.9000000e+00 7.1
4.0000000e+00 6
4.1000000e+00 5.4
4.2000000e+00 5.1
4.3000000e+00 4.8
4.4000000e+00 4.8
4.5000000e+00 4.7
4.6000000e+00 4.9
4.7000000e+00 4.8
4.8000000e+00 3.7
4.9000000e+00 3.3
5.0000000e+00 3.3
5.1000000e+00 2.8
5.2000000e+00 2.5
5.3000000e+00 2.6
5.4000000e+00 2.4
5.5000000e+00 2.4
5.6000000e+00 2.5
5.7000000e+00 2.5
5.8000000e+00 2.7
5.9000000e+00 2.8
6.0000000e+00 2.6
6.1000000e+00 2.2
6.2000000e+00 2.1
6.3000000e+00 2.2
6.4000000e+00 1.8
6.5000000e+00 1.8
6.6000000e+00 1.4
6.7000000e+00 1.5
6.8000000e+00 1.3
6.9000000e+00 1.3
7.0000000e+00 1.3
7.1000000e+00 0.8
7.2000000e+00 0.9
7.3000000e+00 0.9
7.4000000e+00 0.7
7.5000000e+00 0.6
7.6000000e+00 0.5
7.7000000e+00 0.5
7.8000000e+00 0.5
7.9000000e+00 0.5
8.0000000e+00 0.4
8.1000000e+00 0.4
8.2000000e+00 0.3
8.3000000e+00 0.3
8.4000000e+00 0.3
8.5000000e+00 0.3
8.6000000e+00 0.2
8.7000000e+00 0.2
8.8000000e+00 0.2
8.9000000e+00 0.2
9.0000000e+00 0.2
9.1000000e+00 0.2
9.2000000e+00 0.1
9.3000000e+00 0.1
9.4000000e+00 0.1
9.5000000e+00 0.1
9.6000000e+00 0
9.7000000e+00 0
9.8000000e+00 0
9.9000000e+00 0
1.0000000e+01 0
1.0100000e+01 0
1.0200000e+01 0
1.0300000e+01 0
1.0400000e+01 0
1.0500000e+01 0
1.0600000e+01 0
1.0700000e+01 0
1.0800000e+01 0
1.0900000e+01 0
1.1000000e+01 0
1.1100000e+01 0
1.1200000e+01 0
1.1300000e+01 0
1.1400000e+01 0
1.1500000e+01 0
1.1600000e+01 0
1.1700000e+01 0
1.1800000e+01 0
1.1900000e+01 0
1.2000000e+01 0
1.2100000e+01 0
1.2200000e+01 0
1.2300000e+01 0
1.2400000e+01 0
1.2500000e+01 0
1.2600000e+01 0
1.2700000e+01 0
1.2800000e+01 0
1.2900000e+01 0
1.3000000e+01 0
1.3100000e+01 0
1.3200000e+01 0
1.3300000e+01 0
1.3400000e+01 0
1.3500000e+01 0
1.3600000e+01 0
1.3700000e+01 0
1.3800000e+01 0
1.3900000e+01 0
1.4000000e+01 0
1.4100000e+01 0
1.4200000e+01 0
1.4300000e+01 0
1.4400000e+01 0
1.4500000e+01 0
1.4600000e+01 0
1.4700000e+01 0
1.4800000e+01 0
1.4900000e+01 0
1.5000000e+01 0
1.5100000e+01 0
1.5200000e+01 0
1.5300000e+01 0
1.5400000e+01 0
1.5500000e+01 0
1.5600000e+01 0
1.5700000e+01 0
1.5800000e+01 0
1.5900000e+01 0
1.6000000e+01 0
1.6100000e+01 0
1.6200000e+01 0
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0


==> dat/sir/ssa_chain08_igeq7_prob05.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0
3.0000000e-01 0.01
4.0000000e-01 0
5.0000000e-01 0.02
6.0000000e-01 0.03
7.0000000e-01 0.03
8.0000000e-01 0.05
9.0000000e-01 0.09
1.0000000e+00 0.18
1.1000000e+00 0.29
1.2000000e+00 0.41
1.3000000e+00 0.57
1.4000000e+00 0.71
1.5000000e+00 0.8
1.6000000e+00 1.17
1.7000000e+00 1.43
1.8000000e+00 1.69
1.9000000e+00 1.94
2.0000000e+00 2.27
2.1000000e+00 2.43
2.2000000e+00 2.71
2.3000000e+00 3.12
2.4000000e+00 3.51
2.5000000e+00 3.73
2.6000000e+00 3.96
2.7000000e+00 4.25
2.8000000e+00 4.74
2.9000000e+00 4.68
3.0000000e+00 4.98
3.1000000e+00 5.2
3.2000000e+00 5.33
3.3000000e+00 5.58
3.4000000e+00 5.71
3.5000000e+00 5.64
3.6000000e+00 5.59
3.7000000e+00 5.47
3.8000000e+00 5.41
3.9000000e+00 5.42
4.0000000e+00 5.4
4.1000000e+00 5.13
4.2000000e+00 4.82
4.3000000e+00 4.83
4.4000000e+00 4.62
4.5000000e+00 4.47
4.6000000e+00 4.57
4.7000000e+00 4.47
4.8000000e+00 4.12
4.9000000e+00 3.84
5.0000000e+00 3.67
5.1000000e+00 3.66
5.2000000e+00 3.56
5.3000000e+00 3.39
5.4000000e+00 3.27
5.5000000e+00 3.09
5.6000000e+00 2.88
5.7000000e+00 2.72
5.8000000e+00 2.46
5.9000000e+00 2.33
6.0000000e+00 2.12
6.1000000e+00 1.95
6.2000000e+00 1.77
6.3000000e+00 1.56
6.4000000e+00 1.48
6.5000000e+00 1.28
6.6000000e+00 1.21
6.7000000e+00 1.19
6.8000000e+00 0.98
6.9000000e+00 0.94
7.0000000e+00 0.88
7.1000000e+00 0.74
7.2000000e+00 0.65
7.3000000e+00 0.61
7.4000000e+00 0.55
7.5000000e+00 0.47
7.6000000e+00 0.43
7.7000000e+00 0.5
7.8000000e+00 0.43
7.9000000e+00 0.41
8.0000000e+00 0.34
8.1000000e+00 0.27
8.2000000e+00 0.22
8.3000000e+00 0.16
8.4000000e+00 0.13
8.5000000e+00 0.16
8.6000000e+00 0.15
8.7000000e+00 0.13
8.8000000e+00 0.12
8.9000000e+00 0.11
9.0000000e+00 0.12
9.1000000e+00 0.12
9.2000000e+00 0.12
9.3000000e+00 0.12
9.4000000e+00 0.14
9.5000000e+00 0.11
9.6000000e+00 0.08
9.7000000e+00 0.06
9.8000000e+00 0.04
9.9000000e+00 0.04
1.0000000e+01 0.03
1.0100000e+01 0.03
1.0200000e+01 0.04
1.0300000e+01 0.05
1.0400000e+01 0.05
1.0500000e+01 0.03
1.0600000e+01 0.02
1.0700000e+01 0.02
1.0800000e+01 0.02
1.0900000e+01 0.05
1.1000000e+01 0.05
1.1100000e+01 0.05
1.1200000e+01 0.05
1.1300000e+01 0.05
1.1400000e+01 0.01
1.1500000e+01 0.01
1.1600000e+01 0.01
1.1700000e+01 0.01
1.1800000e+01 0.02
1.1900000e+01 0.01
1.2000000e+01 0.01
1.2100000e+01 0.01
1.2200000e+01 0
1.2300000e+01 0
1.2400000e+01 0
1.2500000e+01 0
1.2600000e+01 0
1.2700000e+01 0
1.2800000e+01 0
1.2900000e+01 0
1.3000000e+01 0
1.3100000e+01 0
1.3200000e+01 0
1.3300000e+01 0
1.3400000e+01 0
1.3500000e+01 0
1.3600000e+01 0
1.3700000e+01 0
1.3800000e+01 0
1.3900000e+01 0
1.4000000e+01 0
1.4100000e+01 0
1.4200000e+01 0
1.4300000e+01 0
1.4400000e+01 0
1.4500000e+01 0
1.4600000e+01 0
1.4700000e+01 0
1.4800000e+01 0
1.4900000e+01 0
1.5000000e+01 0
1.5100000e+01 0
1.5200000e+01 0
1.5300000e+01 0
1.5400000e+01 0
1.5500000e+01 0
1.5600000e+01 0
1.5700000e+01 0
1.5800000e+01 0
1.5900000e+01 0
1.6000000e+01 0
1.6100000e+01 0
1.6200000e+01 0
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0


==> dat/sir/ssa_chain08_igeq7_prob06.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0
3.0000000e-01 0
4.0000000e-01 0
5.0000000e-01 0.004
6.0000000e-01 0.015
7.0000000e-01 0.039
8.0000000e-01 0.072
9.0000000e-01 0.125
1.0000000e+00 0.201
1.1000000e+00 0.3
1.2000000e+00 0.412
1.3000000e+00 0.578
1.4000000e+00 0.763
1.5000000e+00 0.98
1.6000000e+00 1.186
1.7000000e+00 1.416
1.8000000e+00 1.701
1.9000000e+00 1.939
2.0000000e+00 2.241
2.1000000e+00 2.532
2.2000000e+00 2.832
2.3000000e+00 3.177
2.4000000e+00 3.499
2.5000000e+00 3.816
2.6000000e+00 4.148
2.7000000e+00 4.391
2.8000000e+00 4.604
2.9000000e+00 4.77
3.0000000e+00 4.866
3.1000000e+00 5.014
3.2000000e+00 5.064
3.3000000e+00 5.166
3.4000000e+00 5.216
3.5000000e+00 5.255
3.6000000e+00 5.253
3.7000000e+00 5.174
3.8000000e+00 5.132
3.9000000e+00 5.11
4.0000000e+00 5.033
4.1000000e+00 4.901
4.2000000e+00 4.827
4.3000000e+00 4.691
4.4000000e+00 4.514
4.5000000e+00 4.383
4.6000000e+00 4.242
4.7000000e+00 4.049
4.8000000e+00 3.83
4.9000000e+00 3.698
5.0000000e+00 3.56
5.1000000e+00 3.348
5.2000000e+00 3.178
5.3000000e+00 3.022
5.4000000e+00 2.814
5.5000000e+00 2.68
5.6000000e+00 2.516
5.7000000e+00 2.389
5.8000000e+00 2.235
5.9000000e+00 2.118
6.0000000e+00 1.991
6.1000000e+00 1.838
6.2000000e+00 1.718
6.3000000e+00 1.578
6.4000000e+00 1.469
6.5000000e+00 1.351
6.6000000e+00 1.243
6.7000000e+00 1.151
6.8000000e+00 1.041
6.9000000e+00 0.935
7.0000000e+00 0.869
7.1000000e+00 0.811
7.2000000e+00 0.756
7.3000000e+00 0.681
7.4000000e+00 0.622
7.5000000e+00 0.557
7.6000000e+00 0.521
7.7000000e+00 0.497
7.8000000e+00 0.447
7.9000000e+00 0.403
8.0000000e+00 0.369
8.1000000e+00 0.35
8.2000000e+00 0.326
8.3000000e+00 0.295
8.4000000e+00 0.268
8.5000000e+00 0.235
8.6000000e+00 0.219
8.7000000e+00 0.204
8.8000000e+00 0.181
8.9000000e+00 0.164
9.0000000e+00 0.149
9.1000000e+00 0.133
9.2000000e+00 0.124
9.3000000e+00 0.115
9.4000000e+00 0.108
9.5000000e+00 0.098
9.6000000e+00 0.084
9.7000000e+00 0.075
9.8000000e+00 0.067
9.9000000e+00 0.058
1.0000000e+01 0.05
1.0100000e+01 0.045
1.0200000e+01 0.04
1.0300000e+01 0.037
1.0400000e+01 0.035
1.0500000e+01 0.032
1.0600000e+01 0.028
1.0700000e+01 0.028
1.0800000e+01 0.027
1.0900000e+01 0.023
1.1000000e+01 0.018
1.1100000e+01 0.018
1.1200000e+01 0.014
1.1300000e+01 0.014
1.1400000e+01 0.014
1.1500000e+01 0.013
1.1600000e+01 0.011
1.1700000e+01 0.011
1.1800000e+01 0.011
1.1900000e+01 0.012
1.2000000e+01 0.01
1.2100000e+01 0.007
1.2200000e+01 0.007
1.2300000e+01 0.007
1.2400000e+01 0.007
1.2500000e+01 0.004
1.2600000e+01 0.002
1.2700000e+01 0.001
1.2800000e+01 0.001
1.2900000e+01 0.001
1.3000000e+01 0.001
1.3100000e+01 0.001
1.3200000e+01 0.001
1.3300000e+01 0.001
1.3400000e+01 0.001
1.3500000e+01 0.001
1.3600000e+01 0.001
1.3700000e+01 0
1.3800000e+01 0
1.3900000e+01 0
1.4000000e+01 0
1.4100000e+01 0
1.4200000e+01 0
1.4300000e+01 0.001
1.4400000e+01 0.001
1.4500000e+01 0.001
1.4600000e+01 0.001
1.4700000e+01 0.001
1.4800000e+01 0.002
1.4900000e+01 0.001
1.5000000e+01 0.001
1.5100000e+01 0.001
1.5200000e+01 0.001
1.5300000e+01 0.001
1.5400000e+01 0.001
1.5500000e+01 0.001
1.5600000e+01 0.001
1.5700000e+01 0.001
1.5800000e+01 0.001
1.5900000e+01 0.001
1.6000000e+01 0.001
1.6100000e+01 0.001
1.6200000e+01 0.001
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0


==> dat/sir/ssa_chain08_igeq7_prob07.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0.0002
3.0000000e-01 0.001
4.0000000e-01 0.0025
5.0000000e-01 0.0078
6.0000000e-01 0.0194
7.0000000e-01 0.0408
8.0000000e-01 0.0778
9.0000000e-01 0.13
1.0000000e+00 0.2054
1.1000000e+00 0.2999
1.2000000e+00 0.4187
1.3000000e+00 0.5695
1.4000000e+00 0.7509
1.5000000e+00 0.9506
1.6000000e+00 1.1884
1.7000000e+00 1.4423
1.8000000e+00 1.7099
1.9000000e+00 1.9813
2.0000000e+00 2.2941
2.1000000e+00 2.611
2.2000000e+00 2.9086
2.3000000e+00 3.2158
2.4000000e+00 3.5036
2.5000000e+00 3.7848
2.6000000e+00 4.0577
2.7000000e+00 4.3054
2.8000000e+00 4.4952
2.9000000e+00 4.6704
3.0000000e+00 4.8386
3.1000000e+00 4.9937
3.2000000e+00 5.0982
3.3000000e+00 5.1778
3.4000000e+00 5.2451
3.5000000e+00 5.2713
3.6000000e+00 5.2761
3.7000000e+00 5.2525
3.8000000e+00 5.2033
3.9000000e+00 5.1519
4.0000000e+00 5.051
4.1000000e+00 4.9276
4.2000000e+00 4.8172
4.3000000e+00 4.6884
4.4000000e+00 4.5289
4.5000000e+00 4.3978
4.6000000e+00 4.2295
4.7000000e+00 4.0603
4.8000000e+00 3.8879
4.9000000e+00 3.7284
5.0000000e+00 3.5598
5.1000000e+00 3.3809
5.2000000e+00 3.2047
5.3000000e+00 3.0372
5.4000000e+00 2.8638
5.5000000e+00 2.7161
5.6000000e+00 2.5417
5.7000000e+00 2.3836
5.8000000e+00 2.2372
5.9000000e+00 2.0924
6.0000000e+00 1.9464
6.1000000e+00 1.8184
6.2000000e+00 1.6957
6.3000000e+00 1.5709
6.4000000e+00 1.4642
6.5000000e+00 1.3563
6.6000000e+00 1.2492
6.7000000e+00 1.1546
6.8000000e+00 1.0664
6.9000000e+00 0.9716
7.0000000e+00 0.8926
7.1000000e+00 0.8254
7.2000000e+00 0.7594
7.3000000e+00 0.7002
7.4000000e+00 0.6469
7.5000000e+00 0.5888
7.6000000e+00 0.538
7.7000000e+00 0.5016
7.8000000e+00 0.4585
7.9000000e+00 0.4141
8.0000000e+00 0.377
8.1000000e+00 0.3446
8.2000000e+00 0.3136
8.3000000e+00 0.2875
8.4000000e+00 0.262
8.5000000e+00 0.2344
8.6000000e+00 0.2157
8.7000000e+00 0.1976
8.8000000e+00 0.1791
8.9000000e+00 0.1617
9.0000000e+00 0.1446
9.1000000e+00 0.1293
9.2000000e+00 0.1193
9.3000000e+00 0.1068
9.4000000e+00 0.0973
9.5000000e+00 0.0884
9.6000000e+00 0.0807
9.7000000e+00 0.0729
9.8000000e+00 0.0661
9.9000000e+00 0.0608
1.0000000e+01 0.052
1.0100000e+01 0.0473
1.0200000e+01 0.0401
1.0300000e+01 0.0359
1.0400000e+01 0.0329
1.0500000e+01 0.0287
1.0600000e+01 0.0259
1.0700000e+01 0.0239
1.0800000e+01 0.0212
1.0900000e+01 0.0196
1.1000000e+01 0.0172
1.1100000e+01 0.0159
1.1200000e+01 0.0137
1.1300000e+01 0.0131
1.1400000e+01 0.0121
1.1500000e+01 0.011
1.1600000e+01 0.01
1.1700000e+01 0.0088
1.1800000e+01 0.0079
1.1900000e+01 0.0072
1.2000000e+01 0.0067
1.2100000e+01 0.0056
1.2200000e+01 0.0051
1.2300000e+01 0.0045
1.2400000e+01 0.0037
1.2500000e+01 0.0037
1.2600000e+01 0.003
1.2700000e+01 0.0026
1.2800000e+01 0.0026
1.2900000e+01 0.0026
1.3000000e+01 0.0017
1.3100000e+01 0.0015
1.3200000e+01 0.0013
1.3300000e+01 0.0011
1.3400000e+01 0.001
1.3500000e+01 0.001
1.3600000e+01 0.001
1.3700000e+01 0.001
1.3800000e+01 0.0008
1.3900000e+01 0.0008
1.4000000e+01 0.0008
1.4100000e+01 0.0007
1.4200000e+01 0.0005
1.4300000e+01 0.0007
1.4400000e+01 0.0004
1.4500000e+01 0.0003
1.4600000e+01 0.0003
1.4700000e+01 0.0003
1.4800000e+01 0.0005
1.4900000e+01 0.0004
1.5000000e+01 0.0004
1.5100000e+01 0.0004
1.5200000e+01 0.0004
1.5300000e+01 0.0003
1.5400000e+01 0.0002
1.5500000e+01 0.0001
1.5600000e+01 0.0001
1.5700000e+01 0.0001
1.5800000e+01 0.0001
1.5900000e+01 0.0001
1.6000000e+01 0.0001
1.6100000e+01 0.0001
1.6200000e+01 0.0001
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0.0001
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0


==> dat/sir/ssa_chain08_mean01.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.1000000e+00
2.0000000e-01 1.1000000e+00
3.0000000e-01 1.1000000e+00
4.0000000e-01 1.4000000e+00
5.0000000e-01 1.4000000e+00
6.0000000e-01 1.4000000e+00
7.0000000e-01 1.4000000e+00
8.0000000e-01 1.4000000e+00
9.0000000e-01 1.3000000e+00
1.0000000e+00 1.3000000e+00
1.1000000e+00 1.2000000e+00
1.2000000e+00 1.2000000e+00
1.3000000e+00 1.2000000e+00
1.4000000e+00 1.5000000e+00
1.5000000e+00 1.5000000e+00
1.6000000e+00 1.5000000e+00
1.7000000e+00 1.5000000e+00
1.8000000e+00 1.8000000e+00
1.9000000e+00 1.8000000e+00
2.0000000e+00 1.9000000e+00
2.1000000e+00 1.9000000e+00
2.2000000e+00 1.9000000e+00
2.3000000e+00 1.9000000e+00
2.4000000e+00 1.7000000e+00
2.5000000e+00 1.7000000e+00
2.6000000e+00 1.8000000e+00
2.7000000e+00 1.8000000e+00
2.8000000e+00 1.8000000e+00
2.9000000e+00 1.8000000e+00
3.0000000e+00 1.8000000e+00
3.1000000e+00 1.8000000e+00
3.2000000e+00 1.8000000e+00
3.3000000e+00 1.9000000e+00
3.4000000e+00 1.9000000e+00
3.5000000e+00 1.8000000e+00
3.6000000e+00 1.7000000e+00
3.7000000e+00 1.7000000e+00
3.8000000e+00 1.7000000e+00
3.9000000e+00 1.7000000e+00
4.0000000e+00 1.8000000e+00
4.1000000e+00 1.8000000e+00
4.2000000e+00 1.6000000e+00
4.3000000e+00 1.5000000e+00
4.4000000e+00 1.5000000e+00
4.5000000e+00 1.5000000e+00
4.6000000e+00 1.5000000e+00
4.7000000e+00 1.5000000e+00
4.8000000e+00 1.5000000e+00
4.9000000e+00 1.5000000e+00
5.0000000e+00 1.5000000e+00
5.1000000e+00 1.5000000e+00
5.2000000e+00 1.5000000e+00
5.3000000e+00 1.6000000e+00
5.4000000e+00 1.5000000e+00
5.5000000e+00 1.5000000e+00
5.6000000e+00 1.5000000e+00
5.7000000e+00 1.4000000e+00
5.8000000e+00 1.4000000e+00
5.9000000e+00 1.3000000e+00
6.0000000e+00 1.0000000e+00
6.1000000e+00 9.0000000e-01
6.2000000e+00 9.0000000e-01
6.3000000e+00 8.0000000e-01
6.4000000e+00 8.0000000e-01
6.5000000e+00 8.0000000e-01
6.6000000e+00 8.0000000e-01
6.7000000e+00 7.0000000e-01
6.8000000e+00 7.0000000e-01
6.9000000e+00 7.0000000e-01
7.0000000e+00 7.0000000e-01
7.1000000e+00 7.0000000e-01
7.2000000e+00 7.0000000e-01
7.3000000e+00 7.0000000e-01
7.4000000e+00 7.0000000e-01
7.5000000e+00 6.0000000e-01
7.6000000e+00 6.0000000e-01
7.7000000e+00 6.0000000e-01
7.8000000e+00 6.0000000e-01
7.9000000e+00 5.0000000e-01
8.0000000e+00 4.0000000e-01
8.1000000e+00 4.0000000e-01
8.2000000e+00 4.0000000e-01
8.3000000e+00 4.0000000e-01
8.4000000e+00 4.0000000e-01
8.5000000e+00 4.0000000e-01
8.6000000e+00 4.0000000e-01
8.7000000e+00 4.0000000e-01
8.8000000e+00 4.0000000e-01
8.9000000e+00 4.0000000e-01
9.0000000e+00 4.0000000e-01
9.1000000e+00 4.0000000e-01
9.2000000e+00 4.0000000e-01
9.3000000e+00 4.0000000e-01
9.4000000e+00 4.0000000e-01
9.5000000e+00 4.0000000e-01
9.6000000e+00 3.0000000e-01
9.7000000e+00 3.0000000e-01
9.8000000e+00 3.0000000e-01
9.9000000e+00 3.0000000e-01
1.0000000e+01 3.0000000e-01
1.0100000e+01 3.0000000e-01
1.0200000e+01 2.0000000e-01
1.0300000e+01 2.0000000e-01
1.0400000e+01 1.0000000e-01
1.0500000e+01 1.0000000e-01
1.0600000e+01 1.0000000e-01
1.0700000e+01 1.0000000e-01
1.0800000e+01 1.0000000e-01
1.0900000e+01 1.0000000e-01
1.1000000e+01 1.0000000e-01
1.1100000e+01 1.0000000e-01
1.1200000e+01 1.0000000e-01
1.1300000e+01 1.0000000e-01
1.1400000e+01 1.0000000e-01
1.1500000e+01 1.0000000e-01
1.1600000e+01 1.0000000e-01
1.1700000e+01 1.0000000e-01
1.1800000e+01 1.0000000e-01
1.1900000e+01 1.0000000e-01
1.2000000e+01 1.0000000e-01
1.2100000e+01 1.0000000e-01
1.2200000e+01 1.0000000e-01
1.2300000e+01 1.0000000e-01
1.2400000e+01 1.0000000e-01
1.2500000e+01 1.0000000e-01
1.2600000e+01 1.0000000e-01
1.2700000e+01 1.0000000e-01
1.2800000e+01 1.0000000e-01
1.2900000e+01 1.0000000e-01
1.3000000e+01 1.0000000e-01
1.3100000e+01 1.0000000e-01
1.3200000e+01 1.0000000e-01
1.3300000e+01 1.0000000e-01
1.3400000e+01 1.0000000e-01
1.3500000e+01 1.0000000e-01
1.3600000e+01 1.0000000e-01
1.3700000e+01 1.0000000e-01
1.3800000e+01 1.0000000e-01
1.3900000e+01 1.0000000e-01
1.4000000e+01 1.0000000e-01
1.4100000e+01 1.0000000e-01
1.4200000e+01 1.0000000e-01
1.4300000e+01 1.0000000e-01
1.4400000e+01 1.0000000e-01
1.4500000e+01 1.0000000e-01
1.4600000e+01 1.0000000e-01
1.4700000e+01 1.0000000e-01
1.4800000e+01 1.0000000e-01
1.4900000e+01 1.0000000e-01
1.5000000e+01 1.0000000e-01
1.5100000e+01 1.0000000e-01
1.5200000e+01 1.0000000e-01
1.5300000e+01 1.0000000e-01
1.5400000e+01 1.0000000e-01
1.5500000e+01 1.0000000e-01
1.5600000e+01 1.0000000e-01
1.5700000e+01 1.0000000e-01
1.5800000e+01 1.0000000e-01
1.5900000e+01 1.0000000e-01
1.6000000e+01 1.0000000e-01
1.6100000e+01 1.0000000e-01
1.6200000e+01 1.0000000e-01
1.6300000e+01 1.0000000e-01
1.6400000e+01 1.0000000e-01
1.6500000e+01 1.0000000e-01
1.6600000e+01 1.0000000e-01
1.6700000e+01 1.0000000e-01
1.6800000e+01 1.0000000e-01
1.6900000e+01 1.0000000e-01
1.7000000e+01 1.0000000e-01
1.7100000e+01 1.0000000e-01
1.7200000e+01 1.0000000e-01
1.7300000e+01 1.0000000e-01
1.7400000e+01 1.0000000e-01
1.7500000e+01 1.0000000e-01
1.7600000e+01 1.0000000e-01
1.7700000e+01 1.0000000e-01
1.7800000e+01 1.0000000e-01
1.7900000e+01 1.0000000e-01
1.8000000e+01 1.0000000e-01
1.8100000e+01 1.0000000e-01
1.8200000e+01 1.0000000e-01
1.8300000e+01 1.0000000e-01
1.8400000e+01 1.0000000e-01
1.8500000e+01 1.0000000e-01
1.8600000e+01 1.0000000e-01
1.8700000e+01 1.0000000e-01
1.8800000e+01 1.0000000e-01
1.8900000e+01 0.0000000e+00
1.9000000e+01 0.0000000e+00
1.9100000e+01 0.0000000e+00
1.9200000e+01 0.0000000e+00
1.9300000e+01 0.0000000e+00
1.9400000e+01 0.0000000e+00
1.9500000e+01 0.0000000e+00
1.9600000e+01 0.0000000e+00
1.9700000e+01 0.0000000e+00
1.9800000e+01 0.0000000e+00
1.9900000e+01 0.0000000e+00
2.0000000e+01 0.0000000e+00
2.0100000e+01 0.0000000e+00
2.0200000e+01 0.0000000e+00
2.0300000e+01 0.0000000e+00
2.0400000e+01 0.0000000e+00
2.0500000e+01 0.0000000e+00
2.0600000e+01 0.0000000e+00
2.0700000e+01 0.0000000e+00
2.0800000e+01 0.0000000e+00
2.0900000e+01 0.0000000e+00
2.1000000e+01 0.0000000e+00
2.1100000e+01 0.0000000e+00
2.1200000e+01 0.0000000e+00
2.1300000e+01 0.0000000e+00
2.1400000e+01 0.0000000e+00
2.1500000e+01 0.0000000e+00
2.1600000e+01 0.0000000e+00
2.1700000e+01 0.0000000e+00
2.1800000e+01 0.0000000e+00
2.1900000e+01 0.0000000e+00
2.2000000e+01 0.0000000e+00
2.2100000e+01 0.0000000e+00
2.2200000e+01 0.0000000e+00
2.2300000e+01 0.0000000e+00
2.2400000e+01 0.0000000e+00
2.2500000e+01 0.0000000e+00
2.2600000e+01 0.0000000e+00
2.2700000e+01 0.0000000e+00
2.2800000e+01 0.0000000e+00
2.2900000e+01 0.0000000e+00
2.3000000e+01 0.0000000e+00
2.3100000e+01 0.0000000e+00
2.3200000e+01 0.0000000e+00
2.3300000e+01 0.0000000e+00
2.3400000e+01 0.0000000e+00
2.3500000e+01 0.0000000e+00
2.3600000e+01 0.0000000e+00
2.3700000e+01 0.0000000e+00
2.3800000e+01 0.0000000e+00
2.3900000e+01 0.0000000e+00
2.4000000e+01 0.0000000e+00
2.4100000e+01 0.0000000e+00
2.4200000e+01 0.0000000e+00
2.4300000e+01 0.0000000e+00
2.4400000e+01 0.0000000e+00
2.4500000e+01 0.0000000e+00
2.4600000e+01 0.0000000e+00
2.4700000e+01 0.0000000e+00
2.4800000e+01 0.0000000e+00
2.4900000e+01 0.0000000e+00
2.5000000e+01 0.0000000e+00


==> dat/sir/ssa_chain08_mean02.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.0300000e+00
2.0000000e-01 1.1300000e+00
3.0000000e-01 1.2000000e+00
4.0000000e-01 1.3100000e+00
5.0000000e-01 1.3300000e+00
6.0000000e-01 1.3500000e+00
7.0000000e-01 1.3200000e+00
8.0000000e-01 1.3300000e+00
9.0000000e-01 1.3800000e+00
1.0000000e+00 1.4500000e+00
1.1000000e+00 1.4400000e+00
1.2000000e+00 1.4900000e+00
1.3000000e+00 1.5400000e+00
1.4000000e+00 1.6200000e+00
1.5000000e+00 1.6200000e+00
1.6000000e+00 1.6000000e+00
1.7000000e+00 1.6600000e+00
1.8000000e+00 1.6800000e+00
1.9000000e+00 1.6900000e+00
2.0000000e+00 1.7300000e+00
2.1000000e+00 1.7300000e+00
2.2000000e+00 1.7200000e+00
2.3000000e+00 1.7100000e+00
2.4000000e+00 1.7100000e+00
2.5000000e+00 1.7300000e+00
2.6000000e+00 1.7400000e+00
2.7000000e+00 1.7600000e+00
2.8000000e+00 1.7400000e+00
2.9000000e+00 1.7800000e+00
3.0000000e+00 1.7500000e+00
3.1000000e+00 1.7600000e+00
3.2000000e+00 1.8300000e+00
3.3000000e+00 1.8000000e+00
3.4000000e+00 1.8400000e+00
3.5000000e+00 1.8300000e+00
3.6000000e+00 1.7800000e+00
3.7000000e+00 1.7500000e+00
3.8000000e+00 1.6800000e+00
3.9000000e+00 1.6700000e+00
4.0000000e+00 1.6500000e+00
4.1000000e+00 1.6300000e+00
4.2000000e+00 1.5600000e+00
4.3000000e+00 1.5100000e+00
4.4000000e+00 1.4800000e+00
4.5000000e+00 1.4200000e+00
4.6000000e+00 1.4000000e+00
4.7000000e+00 1.3700000e+00
4.8000000e+00 1.3600000e+00
4.9000000e+00 1.3500000e+00
5.0000000e+00 1.3400000e+00
5.1000000e+00 1.3100000e+00
5.2000000e+00 1.3300000e+00
5.3000000e+00 1.3400000e+00
5.4000000e+00 1.3100000e+00
5.5000000e+00 1.3100000e+00
5.6000000e+00 1.2700000e+00
5.7000000e+00 1.2400000e+00
5.8000000e+00 1.1900000e+00
5.9000000e+00 1.1500000e+00
6.0000000e+00 1.1000000e+00
6.1000000e+00 1.0600000e+00
6.2000000e+00 1.0400000e+00
6.3000000e+00 1.0000000e+00
6.4000000e+00 9.5000000e-01
6.5000000e+00 9.5000000e-01
6.6000000e+00 9.4000000e-01
6.7000000e+00 9.3000000e-01
6.8000000e+00 9.2000000e-01
6.9000000e+00 8.9000000e-01
7.0000000e+00 8.9000000e-01
7.1000000e+00 8.9000000e-01
7.2000000e+00 8.9000000e-01
7.3000000e+00 8.7000000e-01
7.4000000e+00 8.6000000e-01
7.5000000e+00 8.2000000e-01
7.6000000e+00 7.8000000e-01
7.7000000e+00 7.7000000e-01
7.8000000e+00 7.6000000e-01
7.9000000e+00 7.5000000e-01
8.0000000e+00 7.2000000e-01
8.1000000e+00 7.1000000e-01
8.2000000e+00 7.0000000e-01
8.3000000e+00 6.8000000e-01
8.4000000e+00 6.7000000e-01
8.5000000e+00 6.7000000e-01
8.6000000e+00 6.6000000e-01
8.7000000e+00 6.4000000e-01
8.8000000e+00 6.1000000e-01
8.9000000e+00 5.9000000e-01
9.0000000e+00 5.6000000e-01
9.1000000e+00 5.6000000e-01
9.2000000e+00 5.3000000e-01
9.3000000e+00 5.3000000e-01
9.4000000e+00 5.2000000e-01
9.5000000e+00 5.1000000e-01
9.6000000e+00 5.0000000e-01
9.7000000e+00 4.8000000e-01
9.8000000e+00 4.8000000e-01
9.9000000e+00 4.6000000e-01
1.0000000e+01 4.6000000e-01
1.0100000e+01 4.6000000e-01
1.0200000e+01 4.4000000e-01
1.0300000e+01 4.4000000e-01
1.0400000e+01 4.3000000e-01
1.0500000e+01 4.2000000e-01
1.0600000e+01 4.2000000e-01
1.0700000e+01 4.0000000e-01
1.0800000e+01 3.9000000e-01
1.0900000e+01 3.9000000e-01
1.1000000e+01 3.7000000e-01
1.1100000e+01 3.5000000e-01
1.1200000e+01 3.4000000e-01
1.1300000e+01 3.3000000e-01
1.1400000e+01 3.3000000e-01
1.1500000e+01 3.2000000e-01
1.1600000e+01 3.1000000e-01
1.1700000e+01 2.9000000e-01
1.1800000e+01 2.7000000e-01
1.1900000e+01 2.7000000e-01
1.2000000e+01 2.7000000e-01
1.2100000e+01 2.6000000e-01
1.2200000e+01 2.6000000e-01
1.2300000e+01 2.6000000e-01
1.2400000e+01 2.6000000e-01
1.2500000e+01 2.5000000e-01
1.2600000e+01 2.5000000e-01
1.2700000e+01 2.5000000e-01
1.2800000e+01 2.5000000e-01
1.2900000e+01 2.4000000e-01
1.3000000e+01 2.4000000e-01
1.3100000e+01 2.3000000e-01
1.3200000e+01 2.2000000e-01
1.3300000e+01 2.2000000e-01
1.3400000e+01 2.1000000e-01
1.3500000e+01 2.1000000e-01
1.3600000e+01 2.0000000e-01
1.3700000e+01 2.0000000e-01
1.3800000e+01 1.8000000e-01
1.3900000e+01 1.8000000e-01
1.4000000e+01 1.8000000e-01
1.4100000e+01 1.8000000e-01
1.4200000e+01 1.7000000e-01
1.4300000e+01 1.7000000e-01
1.4400000e+01 1.7000000e-01
1.4500000e+01 1.7000000e-01
1.4600000e+01 1.7000000e-01
1.4700000e+01 1.7000000e-01
1.4800000e+01 1.6000000e-01
1.4900000e+01 1.5000000e-01
1.5000000e+01 1.5000000e-01
1.5100000e+01 1.4000000e-01
1.5200000e+01 1.4000000e-01
1.5300000e+01 1.3000000e-01
1.5400000e+01 1.3000000e-01
1.5500000e+01 1.3000000e-01
1.5600000e+01 1.3000000e-01
1.5700000e+01 1.2000000e-01
1.5800000e+01 1.1000000e-01
1.5900000e+01 1.0000000e-01
1.6000000e+01 1.0000000e-01
1.6100000e+01 9.0000000e-02
1.6200000e+01 9.0000000e-02
1.6300000e+01 9.0000000e-02
1.6400000e+01 8.0000000e-02
1.6500000e+01 8.0000000e-02
1.6600000e+01 7.0000000e-02
1.6700000e+01 6.0000000e-02
1.6800000e+01 6.0000000e-02
1.6900000e+01 6.0000000e-02
1.7000000e+01 6.0000000e-02
1.7100000e+01 6.0000000e-02
1.7200000e+01 6.0000000e-02
1.7300000e+01 6.0000000e-02
1.7400000e+01 6.0000000e-02
1.7500000e+01 5.0000000e-02
1.7600000e+01 5.0000000e-02
1.7700000e+01 5.0000000e-02
1.7800000e+01 5.0000000e-02
1.7900000e+01 5.0000000e-02
1.8000000e+01 5.0000000e-02
1.8100000e+01 5.0000000e-02
1.8200000e+01 5.0000000e-02
1.8300000e+01 5.0000000e-02
1.8400000e+01 5.0000000e-02
1.8500000e+01 5.0000000e-02
1.8600000e+01 5.0000000e-02
1.8700000e+01 5.0000000e-02
1.8800000e+01 5.0000000e-02
1.8900000e+01 4.0000000e-02
1.9000000e+01 4.0000000e-02
1.9100000e+01 4.0000000e-02
1.9200000e+01 4.0000000e-02
1.9300000e+01 4.0000000e-02
1.9400000e+01 4.0000000e-02
1.9500000e+01 3.0000000e-02
1.9600000e+01 3.0000000e-02
1.9700000e+01 3.0000000e-02
1.9800000e+01 3.0000000e-02
1.9900000e+01 3.0000000e-02
2.0000000e+01 3.0000000e-02
2.0100000e+01 3.0000000e-02
2.0200000e+01 3.0000000e-02
2.0300000e+01 3.0000000e-02
2.0400000e+01 3.0000000e-02
2.0500000e+01 3.0000000e-02
2.0600000e+01 3.0000000e-02
2.0700000e+01 3.0000000e-02
2.0800000e+01 2.0000000e-02
2.0900000e+01 2.0000000e-02
2.1000000e+01 2.0000000e-02
2.1100000e+01 2.0000000e-02
2.1200000e+01 2.0000000e-02
2.1300000e+01 2.0000000e-02
2.1400000e+01 2.0000000e-02
2.1500000e+01 2.0000000e-02
2.1600000e+01 2.0000000e-02
2.1700000e+01 2.0000000e-02
2.1800000e+01 2.0000000e-02
2.1900000e+01 2.0000000e-02
2.2000000e+01 2.0000000e-02
2.2100000e+01 2.0000000e-02
2.2200000e+01 2.0000000e-02
2.2300000e+01 2.0000000e-02
2.2400000e+01 2.0000000e-02
2.2500000e+01 2.0000000e-02
2.2600000e+01 2.0000000e-02
2.2700000e+01 2.0000000e-02
2.2800000e+01 2.0000000e-02
2.2900000e+01 2.0000000e-02
2.3000000e+01 2.0000000e-02
2.3100000e+01 2.0000000e-02
2.3200000e+01 2.0000000e-02
2.3300000e+01 2.0000000e-02
2.3400000e+01 2.0000000e-02
2.3500000e+01 2.0000000e-02
2.3600000e+01 2.0000000e-02
2.3700000e+01 2.0000000e-02
2.3800000e+01 2.0000000e-02
2.3900000e+01 2.0000000e-02
2.4000000e+01 2.0000000e-02
2.4100000e+01 2.0000000e-02
2.4200000e+01 2.0000000e-02
2.4300000e+01 2.0000000e-02
2.4400000e+01 2.0000000e-02
2.4500000e+01 2.0000000e-02
2.4600000e+01 2.0000000e-02
2.4700000e+01 2.0000000e-02
2.4800000e+01 2.0000000e-02
2.4900000e+01 2.0000000e-02
2.5000000e+01 2.0000000e-02


==> dat/sir/ssa_chain08_mean03.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.0520000e+00
2.0000000e-01 1.1320000e+00
3.0000000e-01 1.1960000e+00
4.0000000e-01 1.2560000e+00
5.0000000e-01 1.2960000e+00
6.0000000e-01 1.3550000e+00
7.0000000e-01 1.3750000e+00
8.0000000e-01 1.4030000e+00
9.0000000e-01 1.4260000e+00
1.0000000e+00 1.4670000e+00
1.1000000e+00 1.5040000e+00
1.2000000e+00 1.5330000e+00
1.3000000e+00 1.5570000e+00
1.4000000e+00 1.5870000e+00
1.5000000e+00 1.6060000e+00
1.6000000e+00 1.6290000e+00
1.7000000e+00 1.6420000e+00
1.8000000e+00 1.6210000e+00
1.9000000e+00 1.6340000e+00
2.0000000e+00 1.6430000e+00
2.1000000e+00 1.6600000e+00
2.2000000e+00 1.6730000e+00
2.3000000e+00 1.6530000e+00
2.4000000e+00 1.6530000e+00
2.5000000e+00 1.6500000e+00
2.6000000e+00 1.6450000e+00
2.7000000e+00 1.6260000e+00
2.8000000e+00 1.6140000e+00
2.9000000e+00 1.5950000e+00
3.0000000e+00 1.5900000e+00
3.1000000e+00 1.5640000e+00
3.2000000e+00 1.5660000e+00
3.3000000e+00 1.5530000e+00
3.4000000e+00 1.5500000e+00
3.5000000e+00 1.5450000e+00
3.6000000e+00 1.5220000e+00
3.7000000e+00 1.5130000e+00
3.8000000e+00 1.4950000e+00
3.9000000e+00 1.4750000e+00
4.0000000e+00 1.4700000e+00
4.1000000e+00 1.4490000e+00
4.2000000e+00 1.4350000e+00
4.3000000e+00 1.4180000e+00
4.4000000e+00 1.3840000e+00
4.5000000e+00 1.3440000e+00
4.6000000e+00 1.3310000e+00
4.7000000e+00 1.2990000e+00
4.8000000e+00 1.2940000e+00
4.9000000e+00 1.2790000e+00
5.0000000e+00 1.2570000e+00
5.1000000e+00 1.2290000e+00
5.2000000e+00 1.2150000e+00
5.3000000e+00 1.1970000e+00
5.4000000e+00 1.1760000e+00
5.5000000e+00 1.1500000e+00
5.6000000e+00 1.1240000e+00
5.7000000e+00 1.1100000e+00
5.8000000e+00 1.0870000e+00
5.9000000e+00 1.0720000e+00
6.0000000e+00 1.0490000e+00
6.1000000e+00 1.0300000e+00
6.2000000e+00 1.0100000e+00
6.3000000e+00 9.9500000e-01
6.4000000e+00 9.7300000e-01
6.5000000e+00 9.5600000e-01
6.6000000e+00 9.3000000e-01
6.7000000e+00 9.1700000e-01
6.8000000e+00 8.9700000e-01
6.9000000e+00 8.8000000e-01
7.0000000e+00 8.6600000e-01
7.1000000e+00 8.4800000e-01
7.2000000e+00 8.2700000e-01
7.3000000e+00 8.1100000e-01
7.4000000e+00 7.9000000e-01
7.5000000e+00 7.6600000e-01
7.6000000e+00 7.4700000e-01
7.7000000e+00 7.2900000e-01
7.8000000e+00 7.1400000e-01
7.9000000e+00 6.9900000e-01
8.0000000e+00 6.7600000e-01
8.1000000e+00 6.5500000e-01
8.2000000e+00 6.4000000e-01
8.3000000e+00 6.2500000e-01
8.4000000e+00 6.1100000e-01
8.5000000e+00 5.9900000e-01
8.6000000e+00 5.8000000e-01
8.7000000e+00 5.6700000e-01
8.8000000e+00 5.5500000e-01
8.9000000e+00 5.3800000e-01
9.0000000e+00 5.2000000e-01
9.1000000e+00 5.0700000e-01
9.2000000e+00 4.8800000e-01
9.3000000e+00 4.7200000e-01
9.4000000e+00 4.6300000e-01
9.5000000e+00 4.4700000e-01
9.6000000e+00 4.4100000e-01
9.7000000e+00 4.2500000e-01
9.8000000e+00 4.1500000e-01
9.9000000e+00 3.9400000e-01
1.0000000e+01 3.8600000e-01
1.0100000e+01 3.8100000e-01
1.0200000e+01 3.7400000e-01
1.0300000e+01 3.6700000e-01
1.0400000e+01 3.5100000e-01
1.0500000e+01 3.4300000e-01
1.0600000e+01 3.3600000e-01
1.0700000e+01 3.1800000e-01
1.0800000e+01 3.0800000e-01
1.0900000e+01 2.9800000e-01
1.1000000e+01 2.8600000e-01
1.1100000e+01 2.7600000e-01
1.1200000e+01 2.6900000e-01
1.1300000e+01 2.5900000e-01
1.1400000e+01 2.5300000e-01
1.1500000e+01 2.4600000e-01
1.1600000e+01 2.4200000e-01
1.1700000e+01 2.3800000e-01
1.1800000e+01 2.3200000e-01
1.1900000e+01 2.2800000e-01
1.2000000e+01 2.2000000e-01
1.2100000e+01 2.1400000e-01
1.2200000e+01 2.1000000e-01
1.2300000e+01 2.0500000e-01
1.2400000e+01 2.0300000e-01
1.2500000e+01 2.0100000e-01
1.2600000e+01 1.9500000e-01
1.2700000e+01 1.9000000e-01
1.2800000e+01 1.8800000e-01
1.2900000e+01 1.7700000e-01
1.3000000e+01 1.7400000e-01
1.3100000e+01 1.6900000e-01
1.3200000e+01 1.6700000e-01
1.3300000e+01 1.6400000e-01
1.3400000e+01 1.5900000e-01
1.3500000e+01 1.5700000e-01
1.3600000e+01 1.4900000e-01
1.3700000e+01 1.4400000e-01
1.3800000e+01 1.3900000e-01
1.3900000e+01 1.3600000e-01
1.4000000e+01 1.3500000e-01
1.4100000e+01 1.3100000e-01
1.4200000e+01 1.2500000e-01
1.4300000e+01 1.1800000e-01
1.4400000e+01 1.1500000e-01
1.4500000e+01 1.1100000e-01
1.4600000e+01 1.0800000e-01
1.4700000e+01 1.0400000e-01
1.4800000e+01 1.0000000e-01
1.4900000e+01 9.5000000e-02
1.5000000e+01 9.4000000e-02
1.5100000e+01 8.9000000e-02
1.5200000e+01 8.9000000e-02
1.5300000e+01 8.6000000e-02
1.5400000e+01 8.2000000e-02
1.5500000e+01 8.2000000e-02
1.5600000e+01 8.1000000e-02
1.5700000e+01 8.0000000e-02
1.5800000e+01 7.8000000e-02
1.5900000e+01 7.5000000e-02
1.6000000e+01 7.2000000e-02
1.6100000e+01 6.8000000e-02
1.6200000e+01 6.4000000e-02
1.6300000e+01 6.3000000e-02
1.6400000e+01 6.1000000e-02
1.6500000e+01 6.0000000e-02
1.6600000e+01 5.6000000e-02
1.6700000e+01 5.4000000e-02
1.6800000e+01 5.4000000e-02
1.6900000e+01 5.3000000e-02
1.7000000e+01 5.2000000e-02
1.7100000e+01 5.2000000e-02
1.7200000e+01 5.2000000e-02
1.7300000e+01 5.2000000e-02
1.7400000e+01 4.8000000e-02
1.7500000e+01 4.6000000e-02
1.7600000e+01 4.5000000e-02
1.7700000e+01 4.4000000e-02
1.7800000e+01 4.4000000e-02
1.7900000e+01 4.2000000e-02
1.8000000e+01 4.1000000e-02
1.8100000e+01 3.8000000e-02
1.8200000e+01 3.8000000e-02
1.8300000e+01 3.8000000e-02
1.8400000e+01 3.8000000e-02
1.8500000e+01 3.8000000e-02
1.8600000e+01 3.6000000e-02
1.8700000e+01 3.5000000e-02
1.8800000e+01 3.5000000e-02
1.8900000e+01 3.3000000e-02
1.9000000e+01 3.3000000e-02
1.9100000e+01 3.3000000e-02
1.9200000e+01 3.1000000e-02
1.9300000e+01 3.1000000e-02
1.9400000e+01 3.1000000e-02
1.9500000e+01 2.9000000e-02
1.9600000e+01 2.9000000e-02
1.9700000e+01 2.7000000e-02
1.9800000e+01 2.6000000e-02
1.9900000e+01 2.6000000e-02
2.0000000e+01 2.5000000e-02
2.0100000e+01 2.3000000e-02
2.0200000e+01 2.1000000e-02
2.0300000e+01 2.0000000e-02
2.0400000e+01 1.8000000e-02
2.0500000e+01 1.8000000e-02
2.0600000e+01 1.8000000e-02
2.0700000e+01 1.8000000e-02
2.0800000e+01 1.7000000e-02
2.0900000e+01 1.7000000e-02
2.1000000e+01 1.7000000e-02
2.1100000e+01 1.6000000e-02
2.1200000e+01 1.6000000e-02
2.1300000e+01 1.6000000e-02
2.1400000e+01 1.6000000e-02
2.1500000e+01 1.5000000e-02
2.1600000e+01 1.5000000e-02
2.1700000e+01 1.5000000e-02
2.1800000e+01 1.3000000e-02
2.1900000e+01 1.3000000e-02
2.2000000e+01 1.3000000e-02
2.2100000e+01 1.2000000e-02
2.2200000e+01 1.2000000e-02
2.2300000e+01 1.2000000e-02
2.2400000e+01 1.2000000e-02
2.2500000e+01 1.1000000e-02
2.2600000e+01 1.1000000e-02
2.2700000e+01 1.1000000e-02
2.2800000e+01 1.1000000e-02
2.2900000e+01 1.0000000e-02
2.3000000e+01 1.0000000e-02
2.3100000e+01 1.0000000e-02
2.3200000e+01 1.0000000e-02
2.3300000e+01 9.0000000e-03
2.3400000e+01 9.0000000e-03
2.3500000e+01 9.0000000e-03
2.3600000e+01 8.0000000e-03
2.3700000e+01 8.0000000e-03
2.3800000e+01 8.0000000e-03
2.3900000e+01 8.0000000e-03
2.4000000e+01 8.0000000e-03
2.4100000e+01 8.0000000e-03
2.4200000e+01 8.0000000e-03
2.4300000e+01 8.0000000e-03
2.4400000e+01 8.0000000e-03
2.4500000e+01 7.0000000e-03
2.4600000e+01 7.0000000e-03
2.4700000e+01 7.0000000e-03
2.4800000e+01 7.0000000e-03
2.4900000e+01 6.0000000e-03
2.5000000e+01 6.0000000e-03


==> dat/sir/ssa_chain08_means.dat <==
   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00
   1.0000000e-01   1.1000000e+00   3.0000000e-01   1.0300000e+00   2.9849623e-01   1.0520000e+00   3.0870050e-01   1.0702000e+00   3.6231473e-01
   2.0000000e-01   1.1000000e+00   5.3851648e-01   1.1300000e+00   5.0309045e-01   1.1320000e+00   4.8433047e-01   1.1344000e+00   5.1199281e-01
   3.0000000e-01   1.1000000e+00   5.3851648e-01   1.2000000e+00   5.8309519e-01   1.1960000e+00   5.8273836e-01   1.1900000e+00   6.2297673e-01
   4.0000000e-01   1.4000000e+00   8.0000000e-01   1.3100000e+00   7.1686819e-01   1.2560000e+00   6.8444430e-01   1.2414000e+00   7.0987748e-01
   5.0000000e-01   1.4000000e+00   8.0000000e-01   1.3300000e+00   7.2187256e-01   1.2960000e+00   7.4992266e-01   1.2921000e+00   7.8687838e-01
   6.0000000e-01   1.4000000e+00   8.0000000e-01   1.3500000e+00   7.7942286e-01   1.3550000e+00   8.3604725e-01   1.3388000e+00   8.5756315e-01
   7.0000000e-01   1.4000000e+00   8.0000000e-01   1.3200000e+00   7.9849859e-01   1.3750000e+00   8.9127717e-01   1.3787000e+00   9.2243499e-01
   8.0000000e-01   1.4000000e+00   8.0000000e-01   1.3300000e+00   8.3731714e-01   1.4030000e+00   9.5109989e-01   1.4158000e+00   9.8909573e-01
   9.0000000e-01   1.3000000e+00   9.0000000e-01   1.3800000e+00   9.0310575e-01   1.4260000e+00   1.0092195e+00   1.4538000e+00   1.0427203e+00
   1.0000000e+00   1.3000000e+00   9.0000000e-01   1.4500000e+00   1.0136567e+00   1.4670000e+00   1.0774558e+00   1.4844000e+00   1.0963378e+00
   1.1000000e+00   1.2000000e+00   9.7979590e-01   1.4400000e+00   1.0707007e+00   1.5040000e+00   1.1427966e+00   1.5115000e+00   1.1384497e+00
   1.2000000e+00   1.2000000e+00   9.7979590e-01   1.4900000e+00   1.1090086e+00   1.5330000e+00   1.1886593e+00   1.5418000e+00   1.1818853e+00
   1.3000000e+00   1.2000000e+00   9.7979590e-01   1.5400000e+00   1.1697863e+00   1.5570000e+00   1.2258674e+00   1.5640000e+00   1.2202885e+00
   1.4000000e+00   1.5000000e+00   1.2041595e+00   1.6200000e+00   1.2472369e+00   1.5870000e+00   1.2658716e+00   1.5890000e+00   1.2640724e+00
   1.5000000e+00   1.5000000e+00   1.2041595e+00   1.6200000e+00   1.2631706e+00   1.6060000e+00   1.2785789e+00   1.6131000e+00   1.3062191e+00
   1.6000000e+00   1.5000000e+00   1.2041595e+00   1.6000000e+00   1.2409674e+00   1.6290000e+00   1.3346756e+00   1.6238000e+00   1.3370391e+00
   1.7000000e+00   1.5000000e+00   1.2041595e+00   1.6600000e+00   1.3131641e+00   1.6420000e+00   1.3630246e+00   1.6350000e+00   1.3701733e+00
   1.8000000e+00   1.8000000e+00   1.3266499e+00   1.6800000e+00   1.3775340e+00   1.6210000e+00   1.3803474e+00   1.6392000e+00   1.3944975e+00
   1.9000000e+00   1.8000000e+00   1.5362291e+00   1.6900000e+00   1.4120552e+00   1.6340000e+00   1.4184654e+00   1.6413000e+00   1.4223341e+00
   2.0000000e+00   1.9000000e+00   1.6401219e+00   1.7300000e+00   1.4481367e+00   1.6430000e+00   1.4385934e+00   1.6489000e+00   1.4454165e+00
   2.1000000e+00   1.9000000e+00   1.6401219e+00   1.7300000e+00   1.4754999e+00   1.6600000e+00   1.4547852e+00   1.6521000e+00   1.4667875e+00
   2.2000000e+00   1.9000000e+00   1.6401219e+00   1.7200000e+00   1.4770240e+00   1.6730000e+00   1.4899903e+00   1.6545000e+00   1.4896744e+00
   2.3000000e+00   1.9000000e+00   1.6401219e+00   1.7100000e+00   1.4919450e+00   1.6530000e+00   1.4746494e+00   1.6539000e+00   1.5074199e+00
   2.4000000e+00   1.7000000e+00   1.4866069e+00   1.7100000e+00   1.5250902e+00   1.6530000e+00   1.5068480e+00   1.6514000e+00   1.5266558e+00
   2.5000000e+00   1.7000000e+00   1.7349352e+00   1.7300000e+00   1.5865371e+00   1.6500000e+00   1.5249590e+00   1.6502000e+00   1.5412462e+00
   2.6000000e+00   1.8000000e+00   1.7776389e+00   1.7400000e+00   1.5660140e+00   1.6450000e+00   1.5404464e+00   1.6472000e+00   1.5507844e+00
   2.7000000e+00   1.8000000e+00   1.7776389e+00   1.7600000e+00   1.6069848e+00   1.6260000e+00   1.5569599e+00   1.6412000e+00   1.5673106e+00
   2.8000000e+00   1.8000000e+00   1.7776389e+00   1.7400000e+00   1.6590359e+00   1.6140000e+00   1.5693961e+00   1.6340000e+00   1.5796974e+00
   2.9000000e+00   1.8000000e+00   1.7776389e+00   1.7800000e+00   1.7468829e+00   1.5950000e+00   1.5744761e+00   1.6279000e+00   1.5943154e+00
   3.0000000e+00   1.8000000e+00   1.7204651e+00   1.7500000e+00   1.6635805e+00   1.5900000e+00   1.5848975e+00   1.6186000e+00   1.6057192e+00
   3.1000000e+00   1.8000000e+00   1.8330303e+00   1.7600000e+00   1.6680528e+00   1.5640000e+00   1.5861601e+00   1.6083000e+00   1.6140852e+00
   3.2000000e+00   1.8000000e+00   1.8330303e+00   1.8300000e+00   1.7553062e+00   1.5660000e+00   1.6210009e+00   1.6020000e+00   1.6299681e+00
   3.3000000e+00   1.9000000e+00   2.0223748e+00   1.8000000e+00   1.7320508e+00   1.5530000e+00   1.6103388e+00   1.5899000e+00   1.6352119e+00
   3.4000000e+00   1.9000000e+00   2.0223748e+00   1.8400000e+00   1.7760631e+00   1.5500000e+00   1.6209565e+00   1.5816000e+00   1.6447314e+00
   3.5000000e+00   1.8000000e+00   1.8867962e+00   1.8300000e+00   1.8058516e+00   1.5450000e+00   1.6413333e+00   1.5682000e+00   1.6486203e+00
   3.6000000e+00   1.7000000e+00   1.6763055e+00   1.7800000e+00   1.7296242e+00   1.5220000e+00   1.6363117e+00   1.5555000e+00   1.6532755e+00
   3.7000000e+00   1.7000000e+00   2.1000000e+00   1.7500000e+00   1.7741195e+00   1.5130000e+00   1.6382402e+00   1.5433000e+00   1.6541237e+00
   3.8000000e+00   1.7000000e+00   1.9519221e+00   1.6800000e+00   1.7022338e+00   1.4950000e+00   1.6437685e+00   1.5243000e+00   1.6491239e+00
   3.9000000e+00   1.7000000e+00   1.9519221e+00   1.6700000e+00   1.7091226e+00   1.4750000e+00   1.6460179e+00   1.5084000e+00   1.6469758e+00
   4.0000000e+00   1.8000000e+00   1.9390719e+00   1.6500000e+00   1.7051393e+00   1.4700000e+00   1.6592468e+00   1.4901000e+00   1.6443546e+00
   4.1000000e+00   1.8000000e+00   1.9390719e+00   1.6300000e+00   1.6891122e+00   1.4490000e+00   1.6520893e+00   1.4739000e+00   1.6429604e+00
   4.2000000e+00   1.6000000e+00   1.6852300e+00   1.5600000e+00   1.5768323e+00   1.4350000e+00   1.6461394e+00   1.4579000e+00   1.6440887e+00
   4.3000000e+00   1.5000000e+00   1.6278821e+00   1.5100000e+00   1.6216966e+00   1.4180000e+00   1.6556799e+00   1.4399000e+00   1.6418855e+00
   4.4000000e+00   1.5000000e+00   1.6278821e+00   1.4800000e+00   1.6277592e+00   1.3840000e+00   1.6457655e+00   1.4165000e+00   1.6357346e+00
   4.5000000e+00   1.5000000e+00   1.6278821e+00   1.4200000e+00   1.5822768e+00   1.3440000e+00   1.6092433e+00   1.3932000e+00   1.6233280e+00
   4.6000000e+00   1.5000000e+00   1.6278821e+00   1.4000000e+00   1.5811388e+00   1.3310000e+00   1.6010743e+00   1.3760000e+00   1.6205012e+00
   4.7000000e+00   1.5000000e+00   1.6278821e+00   1.3700000e+00   1.5789554e+00   1.2990000e+00   1.5822765e+00   1.3585000e+00   1.6157901e+00
   4.8000000e+00   1.5000000e+00   1.6278821e+00   1.3600000e+00   1.5969972e+00   1.2940000e+00   1.5904603e+00   1.3374000e+00   1.6074082e+00
   4.9000000e+00   1.5000000e+00   1.6881943e+00   1.3500000e+00   1.6515145e+00   1.2790000e+00   1.6009869e+00   1.3181000e+00   1.5990974e+00
   5.0000000e+00   1.5000000e+00   1.6881943e+00   1.3400000e+00   1.6805951e+00   1.2570000e+00   1.5908963e+00   1.2941000e+00   1.5863812e+00
   5.1000000e+00   1.5000000e+00   1.6881943e+00   1.3100000e+00   1.6413105e+00   1.2290000e+00   1.5781505e+00   1.2730000e+00   1.5760301e+00
   5.2000000e+00   1.5000000e+00   1.6881943e+00   1.3300000e+00   1.6556268e+00   1.2150000e+00   1.5610173e+00   1.2523000e+00   1.5631522e+00
   5.3000000e+00   1.6000000e+00   1.8000000e+00   1.3400000e+00   1.6445060e+00   1.1970000e+00   1.5460243e+00   1.2294000e+00   1.5489273e+00
   5.4000000e+00   1.5000000e+00   1.8027756e+00   1.3100000e+00   1.6229295e+00   1.1760000e+00   1.5215203e+00   1.2057000e+00   1.5334235e+00
   5.5000000e+00   1.5000000e+00   1.8027756e+00   1.3100000e+00   1.6167560e+00   1.1500000e+00   1.4951589e+00   1.1841000e+00   1.5228287e+00
   5.6000000e+00   1.5000000e+00   2.0124612e+00   1.2700000e+00   1.6422850e+00   1.1240000e+00   1.4827758e+00   1.1571000e+00   1.5033362e+00
   5.7000000e+00   1.4000000e+00   1.9595918e+00   1.2400000e+00   1.6131956e+00   1.1100000e+00   1.4859004e+00   1.1346000e+00   1.4921404e+00
   5.8000000e+00   1.4000000e+00   1.9595918e+00   1.1900000e+00   1.5600962e+00   1.0870000e+00   1.4728988e+00   1.1104000e+00   1.4760799e+00
   5.9000000e+00   1.3000000e+00   1.8466185e+00   1.1500000e+00   1.4924812e+00   1.0720000e+00   1.4597315e+00   1.0899000e+00   1.4651341e+00
   6.0000000e+00   1.0000000e+00   1.6124515e+00   1.1000000e+00   1.4317821e+00   1.0490000e+00   1.4340847e+00   1.0681000e+00   1.4502629e+00
   6.1000000e+00   9.0000000e-01   1.3747727e+00   1.0600000e+00   1.3843410e+00   1.0300000e+00   1.4265693e+00   1.0470000e+00   1.4374947e+00
   6.2000000e+00   9.0000000e-01   1.3747727e+00   1.0400000e+00   1.3632315e+00   1.0100000e+00   1.4099291e+00   1.0258000e+00   1.4218771e+00
   6.3000000e+00   8.0000000e-01   1.2489996e+00   1.0000000e+00   1.3266499e+00   9.9500000e-01   1.4074711e+00   1.0053000e+00   1.4053725e+00
   6.4000000e+00   8.0000000e-01   1.2489996e+00   9.5000000e-01   1.2913172e+00   9.7300000e-01   1.3886220e+00   9.7970000e-01   1.3837947e+00
   6.5000000e+00   8.0000000e-01   1.2489996e+00   9.5000000e-01   1.2990381e+00   9.5600000e-01   1.3791534e+00   9.5650000e-01   1.3625006e+00
   6.6000000e+00   8.0000000e-01   1.2489996e+00   9.4000000e-01   1.2947587e+00   9.3000000e-01   1.3561342e+00   9.3420000e-01   1.3443476e+00
   6.7000000e+00   7.0000000e-01   1.0049876e+00   9.3000000e-01   1.2747941e+00   9.1700000e-01   1.3349573e+00   9.1350000e-01   1.3249973e+00
   6.8000000e+00   7.0000000e-01   1.0049876e+00   9.2000000e-01   1.2623787e+00   8.9700000e-01   1.3207540e+00   8.9210000e-01   1.3056254e+00
   6.9000000e+00   7.0000000e-01   1.0049876e+00   8.9000000e-01   1.1991247e+00   8.8000000e-01   1.3098091e+00   8.7000000e-01   1.2854182e+00
   7.0000000e+00   7.0000000e-01   1.0049876e+00   8.9000000e-01   1.2074353e+00   8.6600000e-01   1.2946212e+00   8.4780000e-01   1.2636594e+00
   7.1000000e+00   7.0000000e-01   1.0049876e+00   8.9000000e-01   1.2074353e+00   8.4800000e-01   1.2739294e+00   8.2910000e-01   1.2468734e+00
   7.2000000e+00   7.0000000e-01   1.0049876e+00   8.9000000e-01   1.2074353e+00   8.2700000e-01   1.2526256e+00   8.0710000e-01   1.2290198e+00
   7.3000000e+00   7.0000000e-01   1.0049876e+00   8.7000000e-01   1.2054460e+00   8.1100000e-01   1.2390638e+00   7.9000000e-01   1.2125593e+00
   7.4000000e+00   7.0000000e-01   1.0049876e+00   8.6000000e-01   1.2167169e+00   7.9000000e-01   1.2247040e+00   7.7190000e-01   1.2006125e+00
   7.5000000e+00   6.0000000e-01   1.0198039e+00   8.2000000e-01   1.2278436e+00   7.6600000e-01   1.2055057e+00   7.5040000e-01   1.1824973e+00
   7.6000000e+00   6.0000000e-01   1.0198039e+00   7.8000000e-01   1.1796610e+00   7.4700000e-01   1.1886930e+00   7.3220000e-01   1.1639945e+00
   7.7000000e+00   6.0000000e-01   1.0198039e+00   7.7000000e-01   1.1563304e+00   7.2900000e-01   1.1711358e+00   7.1550000e-01   1.1427860e+00
   7.8000000e+00   6.0000000e-01   1.0198039e+00   7.6000000e-01   1.1412274e+00   7.1400000e-01   1.1516093e+00   6.9920000e-01   1.1276167e+00
   7.9000000e+00   5.0000000e-01   8.0622577e-01   7.5000000e-01   1.1258330e+00   6.9900000e-01   1.1412270e+00   6.8190000e-01   1.1116260e+00
   8.0000000e+00   4.0000000e-01   6.6332496e-01   7.2000000e-01   1.1142711e+00   6.7600000e-01   1.1095152e+00   6.6460000e-01   1.0930265e+00
   8.1000000e+00   4.0000000e-01   6.6332496e-01   7.1000000e-01   1.1161989e+00   6.5500000e-01   1.0890248e+00   6.4630000e-01   1.0756376e+00
   8.2000000e+00   4.0000000e-01   6.6332496e-01   7.0000000e-01   1.1532563e+00   6.4000000e-01   1.0725670e+00   6.3000000e-01   1.0604244e+00
   8.3000000e+00   4.0000000e-01   6.6332496e-01   6.8000000e-01   1.1214277e+00   6.2500000e-01   1.0622500e+00   6.1410000e-01   1.0435426e+00
   8.4000000e+00   4.0000000e-01   6.6332496e-01   6.7000000e-01   1.1050339e+00   6.1100000e-01   1.0419592e+00   5.9940000e-01   1.0271902e+00
   8.5000000e+00   4.0000000e-01   6.6332496e-01   6.7000000e-01   1.1050339e+00   5.9900000e-01   1.0306304e+00   5.8510000e-01   1.0131920e+00
   8.6000000e+00   4.0000000e-01   6.6332496e-01   6.6000000e-01   1.0883014e+00   5.8000000e-01   1.0097524e+00   5.6950000e-01   9.9627795e-01
   8.7000000e+00   4.0000000e-01   6.6332496e-01   6.4000000e-01   1.0818503e+00   5.6700000e-01   9.9775298e-01   5.5560000e-01   9.8412837e-01
   8.8000000e+00   4.0000000e-01   6.6332496e-01   6.1000000e-01   1.0382196e+00   5.5500000e-01   9.8029332e-01   5.4100000e-01   9.6660178e-01
   8.9000000e+00   4.0000000e-01   6.6332496e-01   5.9000000e-01   1.0108907e+00   5.3800000e-01   9.6672437e-01   5.2570000e-01   9.4675208e-01
   9.0000000e+00   4.0000000e-01   6.6332496e-01   5.6000000e-01   1.0031949e+00   5.2000000e-01   9.4952620e-01   5.1180000e-01   9.3051639e-01
   9.1000000e+00   4.0000000e-01   6.6332496e-01   5.6000000e-01   1.0326665e+00   5.0700000e-01   9.3056488e-01   4.9660000e-01   9.1290111e-01
   9.2000000e+00   4.0000000e-01   6.6332496e-01   5.3000000e-01   9.7421763e-01   4.8800000e-01   9.0435391e-01   4.8370000e-01   9.0151778e-01
   9.3000000e+00   4.0000000e-01   6.6332496e-01   5.3000000e-01   9.7421763e-01   4.7200000e-01   8.8612414e-01   4.6960000e-01   8.8242611e-01
   9.4000000e+00   4.0000000e-01   6.6332496e-01   5.2000000e-01   9.7447422e-01   4.6300000e-01   8.7785591e-01   4.5690000e-01   8.6760728e-01
   9.5000000e+00   4.0000000e-01   6.6332496e-01   5.1000000e-01   9.5388679e-01   4.4700000e-01   8.6440211e-01   4.4220000e-01   8.5103417e-01
   9.6000000e+00   3.0000000e-01   4.5825757e-01   5.0000000e-01   9.4339811e-01   4.4100000e-01   8.5937128e-01   4.3220000e-01   8.3881056e-01
   9.7000000e+00   3.0000000e-01   4.5825757e-01   4.8000000e-01   8.9977775e-01   4.2500000e-01   8.3449086e-01   4.1890000e-01   8.2317847e-01
   9.8000000e+00   3.0000000e-01   4.5825757e-01   4.8000000e-01   8.9977775e-01   4.1500000e-01   8.2630200e-01   4.0960000e-01   8.1143567e-01
   9.9000000e+00   3.0000000e-01   4.5825757e-01   4.6000000e-01   8.2969874e-01   3.9400000e-01   7.8788578e-01   3.9740000e-01   7.9616157e-01
   1.0000000e+01   3.0000000e-01   4.5825757e-01   4.6000000e-01   8.2969874e-01   3.8600000e-01   7.8038708e-01   3.8770000e-01   7.8382952e-01
   1.0100000e+01   3.0000000e-01   4.5825757e-01   4.6000000e-01   8.2969874e-01   3.8100000e-01   7.7707078e-01   3.7670000e-01   7.6889343e-01
   1.0200000e+01   2.0000000e-01   4.0000000e-01   4.4000000e-01   8.1633327e-01   3.7400000e-01   7.6558736e-01   3.6750000e-01   7.5686442e-01
   1.0300000e+01   2.0000000e-01   4.0000000e-01   4.4000000e-01   8.1633327e-01   3.6700000e-01   7.6178146e-01   3.5800000e-01   7.4352942e-01
   1.0400000e+01   1.0000000e-01   3.0000000e-01   4.3000000e-01   8.1553663e-01   3.5100000e-01   7.3742728e-01   3.4740000e-01   7.2657638e-01
   1.0500000e+01   1.0000000e-01   3.0000000e-01   4.2000000e-01   8.0224684e-01   3.4300000e-01   7.3030884e-01   3.3700000e-01   7.1220152e-01
   1.0600000e+01   1.0000000e-01   3.0000000e-01   4.2000000e-01   8.0224684e-01   3.3600000e-01   7.1491538e-01   3.2730000e-01   6.9668839e-01
   1.0700000e+01   1.0000000e-01   3.0000000e-01   4.0000000e-01   7.7459667e-01   3.1800000e-01   6.9633038e-01   3.1680000e-01   6.8646760e-01
   1.0800000e+01   1.0000000e-01   3.0000000e-01   3.9000000e-01   7.1965269e-01   3.0800000e-01   6.8054096e-01   3.0940000e-01   6.7740065e-01
   1.0900000e+01   1.0000000e-01   3.0000000e-01   3.9000000e-01   7.1965269e-01   2.9800000e-01   6.6723010e-01   2.9890000e-01   6.6117985e-01
   1.1000000e+01   1.0000000e-01   3.0000000e-01   3.7000000e-01   7.1630999e-01   2.8600000e-01   6.6045742e-01   2.8980000e-01   6.4901153e-01
   1.1100000e+01   1.0000000e-01   3.0000000e-01   3.5000000e-01   6.6895441e-01   2.7600000e-01   6.4484417e-01   2.8060000e-01   6.3676027e-01
   1.1200000e+01   1.0000000e-01   3.0000000e-01   3.4000000e-01   6.6663333e-01   2.6900000e-01   6.4236983e-01   2.7290000e-01   6.2595974e-01
   1.1300000e+01   1.0000000e-01   3.0000000e-01   3.3000000e-01   6.6415360e-01   2.5900000e-01   6.3239149e-01   2.6430000e-01   6.1306240e-01
   1.1400000e+01   1.0000000e-01   3.0000000e-01   3.3000000e-01   6.6415360e-01   2.5300000e-01   6.2688994e-01   2.5760000e-01   6.0600515e-01
   1.1500000e+01   1.0000000e-01   3.0000000e-01   3.2000000e-01   6.4621978e-01   2.4600000e-01   6.1602273e-01   2.4890000e-01   5.9325272e-01
   1.1600000e+01   1.0000000e-01   3.0000000e-01   3.1000000e-01   6.2761453e-01   2.4200000e-01   6.1109410e-01   2.4220000e-01   5.8218482e-01
   1.1700000e+01   1.0000000e-01   3.0000000e-01   2.9000000e-01   6.2120850e-01   2.3800000e-01   6.2077049e-01   2.3550000e-01   5.7553432e-01
   1.1800000e+01   1.0000000e-01   3.0000000e-01   2.7000000e-01   5.6311633e-01   2.3200000e-01   6.1006229e-01   2.2780000e-01   5.6365518e-01
   1.1900000e+01   1.0000000e-01   3.0000000e-01   2.7000000e-01   5.6311633e-01   2.2800000e-01   6.0333738e-01   2.2110000e-01   5.5535105e-01
   1.2000000e+01   1.0000000e-01   3.0000000e-01   2.7000000e-01   5.6311633e-01   2.2000000e-01   5.9126982e-01   2.1500000e-01   5.4513760e-01
   1.2100000e+01   1.0000000e-01   3.0000000e-01   2.6000000e-01   5.5892754e-01   2.1400000e-01   5.7983101e-01   2.0790000e-01   5.3392658e-01
   1.2200000e+01   1.0000000e-01   3.0000000e-01   2.6000000e-01   5.5892754e-01   2.1000000e-01   5.6559703e-01   2.0170000e-01   5.2231897e-01
   1.2300000e+01   1.0000000e-01   3.0000000e-01   2.6000000e-01   5.5892754e-01   2.0500000e-01   5.6122634e-01   1.9590000e-01   5.1334510e-01
   1.2400000e+01   1.0000000e-01   3.0000000e-01   2.6000000e-01   5.5892754e-01   2.0300000e-01   5.5117239e-01   1.9080000e-01   5.0753853e-01
   1.2500000e+01   1.0000000e-01   3.0000000e-01   2.5000000e-01   5.5452683e-01   2.0100000e-01   5.5008999e-01   1.8520000e-01   4.9809734e-01
   1.2600000e+01   1.0000000e-01   3.0000000e-01   2.5000000e-01   5.5452683e-01   1.9500000e-01   5.4127165e-01   1.7970000e-01   4.9112922e-01
   1.2700000e+01   1.0000000e-01   3.0000000e-01   2.5000000e-01   5.5452683e-01   1.9000000e-01   5.3656314e-01   1.7380000e-01   4.8124169e-01
   1.2800000e+01   1.0000000e-01   3.0000000e-01   2.5000000e-01   5.5452683e-01   1.8800000e-01   5.3353163e-01   1.6840000e-01   4.6993770e-01
   1.2900000e+01   1.0000000e-01   3.0000000e-01   2.4000000e-01   5.3141321e-01   1.7700000e-01   5.0563920e-01   1.6330000e-01   4.5742006e-01
   1.3000000e+01   1.0000000e-01   3.0000000e-01   2.4000000e-01   5.3141321e-01   1.7400000e-01   4.9570556e-01   1.5970000e-01   4.5032867e-01
   1.3100000e+01   1.0000000e-01   3.0000000e-01   2.3000000e-01   5.2640289e-01   1.6900000e-01   4.8830216e-01   1.5660000e-01   4.4573135e-01
   1.3200000e+01   1.0000000e-01   3.0000000e-01   2.2000000e-01   5.2115257e-01   1.6700000e-01   4.8488246e-01   1.5320000e-01   4.3946531e-01
   1.3300000e+01   1.0000000e-01   3.0000000e-01   2.2000000e-01   5.2115257e-01   1.6400000e-01   4.8073277e-01   1.4810000e-01   4.3030964e-01
   1.3400000e+01   1.0000000e-01   3.0000000e-01   2.1000000e-01   4.9588305e-01   1.5900000e-01   4.7298943e-01   1.4410000e-01   4.2324365e-01
   1.3500000e+01   1.0000000e-01   3.0000000e-01   2.1000000e-01   4.9588305e-01   1.5700000e-01   4.6728043e-01   1.4020000e-01   4.1610571e-01
   1.3600000e+01   1.0000000e-01   3.0000000e-01   2.0000000e-01   4.6904158e-01   1.4900000e-01   4.5254724e-01   1.3650000e-01   4.0775943e-01
   1.3700000e+01   1.0000000e-01   3.0000000e-01   2.0000000e-01   4.6904158e-01   1.4400000e-01   4.3961802e-01   1.3210000e-01   3.9906089e-01
   1.3800000e+01   1.0000000e-01   3.0000000e-01   1.8000000e-01   4.3312816e-01   1.3900000e-01   4.3090486e-01   1.2810000e-01   3.9254349e-01
   1.3900000e+01   1.0000000e-01   3.0000000e-01   1.8000000e-01   4.3312816e-01   1.3600000e-01   4.1413041e-01   1.2480000e-01   3.8655525e-01
   1.4000000e+01   1.0000000e-01   3.0000000e-01   1.8000000e-01   4.3312816e-01   1.3500000e-01   4.1324932e-01   1.2170000e-01   3.7879956e-01
   1.4100000e+01   1.0000000e-01   3.0000000e-01   1.8000000e-01   4.3312816e-01   1.3100000e-01   4.0723335e-01   1.1770000e-01   3.7154638e-01
   1.4200000e+01   1.0000000e-01   3.0000000e-01   1.7000000e-01   4.2555846e-01   1.2500000e-01   3.9670518e-01   1.1380000e-01   3.6530749e-01
   1.4300000e+01   1.0000000e-01   3.0000000e-01   1.7000000e-01   4.2555846e-01   1.1800000e-01   3.8480644e-01   1.0950000e-01   3.5904004e-01
   1.4400000e+01   1.0000000e-01   3.0000000e-01   1.7000000e-01   4.2555846e-01   1.1500000e-01   3.8180492e-01   1.0610000e-01   3.5474327e-01
   1.4500000e+01   1.0000000e-01   3.0000000e-01   1.7000000e-01   4.2555846e-01   1.1100000e-01   3.7507199e-01   1.0280000e-01   3.4818409e-01
   1.4600000e+01   1.0000000e-01   3.0000000e-01   1.7000000e-01   4.2555846e-01   1.0800000e-01   3.6651876e-01   9.9500000e-02   3.4117408e-01
   1.4700000e+01   1.0000000e-01   3.0000000e-01   1.7000000e-01   4.2555846e-01   1.0400000e-01   3.5942176e-01   9.6800000e-02   3.3649630e-01
   1.4800000e+01   1.0000000e-01   3.0000000e-01   1.6000000e-01   4.1761226e-01   1.0000000e-01   3.5496479e-01   9.4000000e-02   3.3221078e-01
   1.4900000e+01   1.0000000e-01   3.0000000e-01   1.5000000e-01   4.0926764e-01   9.5000000e-02   3.4924919e-01   9.1100000e-02   3.2680390e-01
   1.5000000e+01   1.0000000e-01   3.0000000e-01   1.5000000e-01   4.0926764e-01   9.4000000e-02   3.4229227e-01   8.8400000e-02   3.1997725e-01
   1.5100000e+01   1.0000000e-01   3.0000000e-01   1.4000000e-01   3.7469988e-01   8.9000000e-02   3.2415891e-01   8.5600000e-02   3.1380351e-01
   1.5200000e+01   1.0000000e-01   3.0000000e-01   1.4000000e-01   3.7469988e-01   8.9000000e-02   3.2415891e-01   8.3500000e-02   3.0972205e-01
   1.5300000e+01   1.0000000e-01   3.0000000e-01   1.3000000e-01   3.3630343e-01   8.6000000e-02   3.1718134e-01   8.1600000e-02   3.0617224e-01
   1.5400000e+01   1.0000000e-01   3.0000000e-01   1.3000000e-01   3.3630343e-01   8.2000000e-02   3.1189101e-01   7.8800000e-02   3.0031743e-01
   1.5500000e+01   1.0000000e-01   3.0000000e-01   1.3000000e-01   3.3630343e-01   8.2000000e-02   3.1189101e-01   7.6700000e-02   2.9600187e-01
   1.5600000e+01   1.0000000e-01   3.0000000e-01   1.3000000e-01   3.3630343e-01   8.1000000e-02   3.1054629e-01   7.4200000e-02   2.9067914e-01
   1.5700000e+01   1.0000000e-01   3.0000000e-01   1.2000000e-01   3.2496154e-01   8.0000000e-02   3.0919250e-01   7.1700000e-02   2.8628502e-01
   1.5800000e+01   1.0000000e-01   3.0000000e-01   1.1000000e-01   3.1288976e-01   7.8000000e-02   3.0317652e-01   6.9600000e-02   2.8099082e-01
   1.5900000e+01   1.0000000e-01   3.0000000e-01   1.0000000e-01   3.0000000e-01   7.5000000e-02   2.9895652e-01   6.7500000e-02   2.7774764e-01
   1.6000000e+01   1.0000000e-01   3.0000000e-01   1.0000000e-01   3.0000000e-01   7.2000000e-02   2.8777769e-01   6.5200000e-02   2.7119912e-01
   1.6100000e+01   1.0000000e-01   3.0000000e-01   9.0000000e-02   2.8618176e-01   6.8000000e-02   2.7816542e-01   6.2300000e-02   2.6574181e-01
   1.6200000e+01   1.0000000e-01   3.0000000e-01   9.0000000e-02   2.8618176e-01   6.4000000e-02   2.6814921e-01   6.0400000e-02   2.5875054e-01
   1.6300000e+01   1.0000000e-01   3.0000000e-01   9.0000000e-02   2.8618176e-01   6.3000000e-02   2.6651642e-01   5.8500000e-02   2.5471111e-01
   1.6400000e+01   1.0000000e-01   3.0000000e-01   8.0000000e-02   2.7129320e-01   6.1000000e-02   2.5938196e-01   5.6500000e-02   2.4961520e-01
   1.6500000e+01   1.0000000e-01   3.0000000e-01   8.0000000e-02   2.7129320e-01   6.0000000e-02   2.5768197e-01   5.4700000e-02   2.4598356e-01
   1.6600000e+01   1.0000000e-01   3.0000000e-01   7.0000000e-02   2.5514702e-01   5.6000000e-02   2.5072694e-01   5.3100000e-02   2.4099873e-01
   1.6700000e+01   1.0000000e-01   3.0000000e-01   6.0000000e-02   2.3748684e-01   5.4000000e-02   2.4715178e-01   5.1100000e-02   2.3556059e-01
   1.6800000e+01   1.0000000e-01   3.0000000e-01   6.0000000e-02   2.3748684e-01   5.4000000e-02   2.4715178e-01   4.9100000e-02   2.3127730e-01
   1.6900000e+01   1.0000000e-01   3.0000000e-01   6.0000000e-02   2.3748684e-01   5.3000000e-02   2.4533854e-01   4.7300000e-02   2.2685394e-01
   1.7000000e+01   1.0000000e-01   3.0000000e-01   6.0000000e-02   2.3748684e-01   5.2000000e-02   2.4350770e-01   4.5700000e-02   2.2273641e-01
   1.7100000e+01   1.0000000e-01   3.0000000e-01   6.0000000e-02   2.3748684e-01   5.2000000e-02   2.4350770e-01   4.4400000e-02   2.1869760e-01
   1.7200000e+01   1.0000000e-01   3.0000000e-01   6.0000000e-02   2.3748684e-01   5.2000000e-02   2.4350770e-01   4.3300000e-02   2.1639110e-01
   1.7300000e+01   1.0000000e-01   3.0000000e-01   6.0000000e-02   2.3748684e-01   5.2000000e-02   2.4350770e-01   4.1800000e-02   2.1178470e-01
   1.7400000e+01   1.0000000e-01   3.0000000e-01   6.0000000e-02   2.3748684e-01   4.8000000e-02   2.3172397e-01   4.0400000e-02   2.0728685e-01
   1.7500000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   4.6000000e-02   2.2778060e-01   3.9300000e-02   2.0483044e-01
   1.7600000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   4.5000000e-02   2.2577644e-01   3.8000000e-02   2.0088803e-01
   1.7700000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   4.4000000e-02   2.2374986e-01   3.7400000e-02   1.9900060e-01
   1.7800000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   4.4000000e-02   2.2374986e-01   3.6600000e-02   1.9662258e-01
   1.7900000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   4.2000000e-02   2.1032356e-01   3.5700000e-02   1.9345674e-01
   1.8000000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   4.1000000e-02   2.0813217e-01   3.4800000e-02   1.9128241e-01
   1.8100000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   3.8000000e-02   2.0138520e-01   3.3300000e-02   1.8759294e-01
   1.8200000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   3.8000000e-02   2.0138520e-01   3.1800000e-02   1.8327237e-01
   1.8300000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   3.8000000e-02   2.0138520e-01   3.1400000e-02   1.8224719e-01
   1.8400000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   3.8000000e-02   2.0138520e-01   3.0400000e-02   1.7853806e-01
   1.8500000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   3.8000000e-02   2.0138520e-01   2.9900000e-02   1.7721735e-01
   1.8600000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   3.6000000e-02   1.9673332e-01   2.9000000e-02   1.7366347e-01
   1.8700000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   3.5000000e-02   1.9435792e-01   2.8300000e-02   1.7175305e-01
   1.8800000e+01   1.0000000e-01   3.0000000e-01   5.0000000e-02   2.1794495e-01   3.5000000e-02   1.9435792e-01   2.7800000e-02   1.6978563e-01
   1.8900000e+01   0.0000000e+00   0.0000000e+00   4.0000000e-02   1.9595918e-01   3.3000000e-02   1.8950198e-01   2.6500000e-02   1.6552266e-01
   1.9000000e+01   0.0000000e+00   0.0000000e+00   4.0000000e-02   1.9595918e-01   3.3000000e-02   1.8950198e-01   2.5400000e-02   1.6234174e-01
   1.9100000e+01   0.0000000e+00   0.0000000e+00   4.0000000e-02   1.9595918e-01   3.3000000e-02   1.8950198e-01   2.4600000e-02   1.5998387e-01
   1.9200000e+01   0.0000000e+00   0.0000000e+00   4.0000000e-02   1.9595918e-01   3.1000000e-02   1.8449661e-01   2.3700000e-02   1.5728417e-01
   1.9300000e+01   0.0000000e+00   0.0000000e+00   4.0000000e-02   1.9595918e-01   3.1000000e-02   1.8449661e-01   2.3300000e-02   1.5606765e-01
   1.9400000e+01   0.0000000e+00   0.0000000e+00   4.0000000e-02   1.9595918e-01   3.1000000e-02   1.8449661e-01   2.2800000e-02   1.5453207e-01
   1.9500000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   2.9000000e-02   1.7366347e-01   2.2100000e-02   1.5169572e-01
   1.9600000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   2.9000000e-02   1.7366347e-01   2.1900000e-02   1.4973440e-01
   1.9700000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   2.7000000e-02   1.6813982e-01   2.0800000e-02   1.4617578e-01
   1.9800000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   2.6000000e-02   1.6529973e-01   2.0500000e-02   1.4518867e-01
   1.9900000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   2.6000000e-02   1.6529973e-01   2.0100000e-02   1.4386101e-01
   2.0000000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   2.5000000e-02   1.6240382e-01   1.9900000e-02   1.4319214e-01
   2.0100000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   2.3000000e-02   1.4990330e-01   1.9400000e-02   1.4079645e-01
   2.0200000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   2.1000000e-02   1.4338410e-01   1.8600000e-02   1.3803637e-01
   2.0300000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   2.0000000e-02   1.4000000e-01   1.8200000e-02   1.3663367e-01
   2.0400000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   1.8000000e-02   1.3295112e-01   1.7300000e-02   1.3341930e-01
   2.0500000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   1.8000000e-02   1.3295112e-01   1.6700000e-02   1.3122923e-01
   2.0600000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   1.8000000e-02   1.3295112e-01   1.6500000e-02   1.3049042e-01
   2.0700000e+01   0.0000000e+00   0.0000000e+00   3.0000000e-02   1.7058722e-01   1.8000000e-02   1.3295112e-01   1.6000000e-02   1.2784365e-01
   2.0800000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.7000000e-02   1.2927103e-01   1.5700000e-02   1.2670245e-01
   2.0900000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.7000000e-02   1.2927103e-01   1.5000000e-02   1.2399597e-01
   2.1000000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.7000000e-02   1.2927103e-01   1.4600000e-02   1.2242075e-01
   2.1100000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.6000000e-02   1.2547510e-01   1.4200000e-02   1.2082367e-01
   2.1200000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.6000000e-02   1.2547510e-01   1.3600000e-02   1.1753740e-01
   2.1300000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.6000000e-02   1.2547510e-01   1.3300000e-02   1.1628891e-01
   2.1400000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.6000000e-02   1.2547510e-01   1.3100000e-02   1.1544865e-01
   2.1500000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.5000000e-02   1.2155246e-01   1.2700000e-02   1.1374845e-01
   2.1600000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.5000000e-02   1.2155246e-01   1.2100000e-02   1.1114670e-01
   2.1700000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.5000000e-02   1.2155246e-01   1.1900000e-02   1.1026509e-01
   2.1800000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.3000000e-02   1.1327400e-01   1.1300000e-02   1.0757467e-01
   2.1900000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.3000000e-02   1.1327400e-01   1.1000000e-02   1.0620264e-01
   2.2000000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.3000000e-02   1.1327400e-01   1.0400000e-02   1.0340135e-01
   2.2100000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.2000000e-02   1.0888526e-01   1.0300000e-02   1.0292672e-01
   2.2200000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.2000000e-02   1.0888526e-01   1.0200000e-02   1.0244979e-01
   2.2300000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.2000000e-02   1.0888526e-01   1.0100000e-02   1.0197053e-01
   2.2400000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.2000000e-02   1.0888526e-01   9.5000000e-03   9.8029332e-02
   2.2500000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.1000000e-02   1.0430244e-01   9.4000000e-03   9.7527637e-02
   2.2600000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.1000000e-02   1.0430244e-01   9.0000000e-03   9.5493455e-02
   2.2700000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.1000000e-02   1.0430244e-01   8.9000000e-03   9.4977840e-02
   2.2800000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.1000000e-02   1.0430244e-01   8.7000000e-03   9.3937799e-02
   2.2900000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.0000000e-02   9.9498744e-02   8.5000000e-03   9.2885682e-02
   2.3000000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.0000000e-02   9.9498744e-02   8.1000000e-03   9.0743540e-02
   2.3100000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.0000000e-02   9.9498744e-02   7.8000000e-03   8.9101964e-02
   2.3200000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   1.0000000e-02   9.9498744e-02   7.6000000e-03   8.6846071e-02
   2.3300000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   9.0000000e-03   9.4440457e-02   7.4000000e-03   8.5704376e-02
   2.3400000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   9.0000000e-03   9.4440457e-02   7.3000000e-03   8.5127610e-02
   2.3500000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   9.0000000e-03   9.4440457e-02   7.1000000e-03   8.3961837e-02
   2.3600000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   8.0000000e-03   8.9084230e-02   6.6000000e-03   8.0971847e-02
   2.3700000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   8.0000000e-03   8.9084230e-02   6.6000000e-03   8.0971847e-02
   2.3800000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   8.0000000e-03   8.9084230e-02   6.5000000e-03   8.0360127e-02
   2.3900000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   8.0000000e-03   8.9084230e-02   6.3000000e-03   7.9122121e-02
   2.4000000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   8.0000000e-03   8.9084230e-02   6.0000000e-03   7.7226938e-02
   2.4100000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   8.0000000e-03   8.9084230e-02   5.9000000e-03   7.6584528e-02
   2.4200000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   8.0000000e-03   8.9084230e-02   5.8000000e-03   7.5936552e-02
   2.4300000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   8.0000000e-03   8.9084230e-02   5.6000000e-03   7.4623321e-02
   2.4400000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   8.0000000e-03   8.9084230e-02   5.5000000e-03   7.3957758e-02
   2.4500000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   7.0000000e-03   8.3372657e-02   5.3000000e-03   7.2607920e-02
   2.4600000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   7.0000000e-03   8.3372657e-02   5.0000000e-03   7.0533680e-02
   2.4700000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   7.0000000e-03   8.3372657e-02   4.9000000e-03   6.9828289e-02
   2.4800000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   7.0000000e-03   8.3372657e-02   4.8000000e-03   6.9115555e-02
   2.4900000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   6.0000000e-03   7.7226938e-02   4.7000000e-03   6.8395248e-02
   2.5000000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-02   1.4000000e-01   6.0000000e-03   7.7226938e-02   4.6000000e-03   6.7667126e-02


==> dat/sir/ssa_chain08_pmsd01.dat <==
0.0000000e+00 1
1.0000000e-01 1.4
2.0000000e-01 1.63852
3.0000000e-01 1.63852
4.0000000e-01 2.2
5.0000000e-01 2.2
6.0000000e-01 2.2
7.0000000e-01 2.2
8.0000000e-01 2.2
9.0000000e-01 2.2
1.0000000e+00 2.2
1.1000000e+00 2.1798
1.2000000e+00 2.1798
1.3000000e+00 2.1798
1.4000000e+00 2.70416
1.5000000e+00 2.70416
1.6000000e+00 2.70416
1.7000000e+00 2.70416
1.8000000e+00 3.12665
1.9000000e+00 3.33623
2.0000000e+00 3.54012
2.1000000e+00 3.54012
2.2000000e+00 3.54012
2.3000000e+00 3.54012
2.4000000e+00 3.18661
2.5000000e+00 3.43494
2.6000000e+00 3.57764
2.7000000e+00 3.57764
2.8000000e+00 3.57764
2.9000000e+00 3.57764
3.0000000e+00 3.52047
3.1000000e+00 3.63303
3.2000000e+00 3.63303
3.3000000e+00 3.92237
3.4000000e+00 3.92237
3.5000000e+00 3.6868
3.6000000e+00 3.37631
3.7000000e+00 3.8
3.8000000e+00 3.65192
3.9000000e+00 3.65192
4.0000000e+00 3.73907
4.1000000e+00 3.73907
4.2000000e+00 3.28523
4.3000000e+00 3.12788
4.4000000e+00 3.12788
4.5000000e+00 3.12788
4.6000000e+00 3.12788
4.7000000e+00 3.12788
4.8000000e+00 3.12788
4.9000000e+00 3.18819
5.0000000e+00 3.18819
5.1000000e+00 3.18819
5.2000000e+00 3.18819
5.3000000e+00 3.4
5.4000000e+00 3.30278
5.5000000e+00 3.30278
5.6000000e+00 3.51246
5.7000000e+00 3.35959
5.8000000e+00 3.35959
5.9000000e+00 3.14662
6.0000000e+00 2.61245
6.1000000e+00 2.27477
6.2000000e+00 2.27477
6.3000000e+00 2.049
6.4000000e+00 2.049
6.5000000e+00 2.049
6.6000000e+00 2.049
6.7000000e+00 1.70499
6.8000000e+00 1.70499
6.9000000e+00 1.70499
7.0000000e+00 1.70499
7.1000000e+00 1.70499
7.2000000e+00 1.70499
7.3000000e+00 1.70499
7.4000000e+00 1.70499
7.5000000e+00 1.6198
7.6000000e+00 1.6198
7.7000000e+00 1.6198
7.8000000e+00 1.6198
7.9000000e+00 1.30623
8.0000000e+00 1.06332
8.1000000e+00 1.06332
8.2000000e+00 1.06332
8.3000000e+00 1.06332
8.4000000e+00 1.06332
8.5000000e+00 1.06332
8.6000000e+00 1.06332
8.7000000e+00 1.06332
8.8000000e+00 1.06332
8.9000000e+00 1.06332
9.0000000e+00 1.06332
9.1000000e+00 1.06332
9.2000000e+00 1.06332
9.3000000e+00 1.06332
9.4000000e+00 1.06332
9.5000000e+00 1.06332
9.6000000e+00 0.758258
9.7000000e+00 0.758258
9.8000000e+00 0.758258
9.9000000e+00 0.758258
1.0000000e+01 0.758258
1.0100000e+01 0.758258
1.0200000e+01 0.6
1.0300000e+01 0.6
1.0400000e+01 0.4
1.0500000e+01 0.4
1.0600000e+01 0.4
1.0700000e+01 0.4
1.0800000e+01 0.4
1.0900000e+01 0.4
1.1000000e+01 0.4
1.1100000e+01 0.4
1.1200000e+01 0.4
1.1300000e+01 0.4
1.1400000e+01 0.4
1.1500000e+01 0.4
1.1600000e+01 0.4
1.1700000e+01 0.4
1.1800000e+01 0.4
1.1900000e+01 0.4
1.2000000e+01 0.4
1.2100000e+01 0.4
1.2200000e+01 0.4
1.2300000e+01 0.4
1.2400000e+01 0.4
1.2500000e+01 0.4
1.2600000e+01 0.4
1.2700000e+01 0.4
1.2800000e+01 0.4
1.2900000e+01 0.4
1.3000000e+01 0.4
1.3100000e+01 0.4
1.3200000e+01 0.4
1.3300000e+01 0.4
1.3400000e+01 0.4
1.3500000e+01 0.4
1.3600000e+01 0.4
1.3700000e+01 0.4
1.3800000e+01 0.4
1.3900000e+01 0.4
1.4000000e+01 0.4
1.4100000e+01 0.4
1.4200000e+01 0.4
1.4300000e+01 0.4
1.4400000e+01 0.4
1.4500000e+01 0.4
1.4600000e+01 0.4
1.4700000e+01 0.4
1.4800000e+01 0.4
1.4900000e+01 0.4
1.5000000e+01 0.4
1.5100000e+01 0.4
1.5200000e+01 0.4
1.5300000e+01 0.4
1.5400000e+01 0.4
1.5500000e+01 0.4
1.5600000e+01 0.4
1.5700000e+01 0.4
1.5800000e+01 0.4
1.5900000e+01 0.4
1.6000000e+01 0.4
1.6100000e+01 0.4
1.6200000e+01 0.4
1.6300000e+01 0.4
1.6400000e+01 0.4
1.6500000e+01 0.4
1.6600000e+01 0.4
1.6700000e+01 0.4
1.6800000e+01 0.4
1.6900000e+01 0.4
1.7000000e+01 0.4
1.7100000e+01 0.4
1.7200000e+01 0.4
1.7300000e+01 0.4
1.7400000e+01 0.4
1.7500000e+01 0.4
1.7600000e+01 0.4
1.7700000e+01 0.4
1.7800000e+01 0.4
1.7900000e+01 0.4
1.8000000e+01 0.4
1.8100000e+01 0.4
1.8200000e+01 0.4
1.8300000e+01 0.4
1.8400000e+01 0.4
1.8500000e+01 0.4
1.8600000e+01 0.4
1.8700000e+01 0.4
1.8800000e+01 0.4
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0
2.5000000e+01 0
2.4900000e+01 0
2.4800000e+01 0
2.4700000e+01 0
2.4600000e+01 0
2.4500000e+01 0
2.4400000e+01 0
2.4300000e+01 0
2.4200000e+01 0
2.4100000e+01 0
2.4000000e+01 0
2.3900000e+01 0
2.3800000e+01 0
2.3700000e+01 0
2.3600000e+01 0
2.3500000e+01 0
2.3400000e+01 0
2.3300000e+01 0
2.3200000e+01 0
2.3100000e+01 0
2.3000000e+01 0
2.2900000e+01 0
2.2800000e+01 0
2.2700000e+01 0
2.2600000e+01 0
2.2500000e+01 0
2.2400000e+01 0
2.2300000e+01 0
2.2200000e+01 0
2.2100000e+01 0
2.2000000e+01 0
2.1900000e+01 0
2.1800000e+01 0
2.1700000e+01 0
2.1600000e+01 0
2.1500000e+01 0
2.1400000e+01 0
2.1300000e+01 0
2.1200000e+01 0
2.1100000e+01 0
2.1000000e+01 0
2.0900000e+01 0
2.0800000e+01 0
2.0700000e+01 0
2.0600000e+01 0
2.0500000e+01 0
2.0400000e+01 0
2.0300000e+01 0
2.0200000e+01 0
2.0100000e+01 0
2.0000000e+01 0
1.9900000e+01 0
1.9800000e+01 0
1.9700000e+01 0
1.9600000e+01 0
1.9500000e+01 0
1.9400000e+01 0
1.9300000e+01 0
1.9200000e+01 0
1.9100000e+01 0
1.9000000e+01 0
1.8900000e+01 0
1.8800000e+01 -0.2
1.8700000e+01 -0.2
1.8600000e+01 -0.2
1.8500000e+01 -0.2
1.8400000e+01 -0.2
1.8300000e+01 -0.2
1.8200000e+01 -0.2
1.8100000e+01 -0.2
1.8000000e+01 -0.2
1.7900000e+01 -0.2
1.7800000e+01 -0.2
1.7700000e+01 -0.2
1.7600000e+01 -0.2
1.7500000e+01 -0.2
1.7400000e+01 -0.2
1.7300000e+01 -0.2
1.7200000e+01 -0.2
1.7100000e+01 -0.2
1.7000000e+01 -0.2
1.6900000e+01 -0.2
1.6800000e+01 -0.2
1.6700000e+01 -0.2
1.6600000e+01 -0.2
1.6500000e+01 -0.2
1.6400000e+01 -0.2
1.6300000e+01 -0.2
1.6200000e+01 -0.2
1.6100000e+01 -0.2
1.6000000e+01 -0.2
1.5900000e+01 -0.2
1.5800000e+01 -0.2
1.5700000e+01 -0.2
1.5600000e+01 -0.2
1.5500000e+01 -0.2
1.5400000e+01 -0.2
1.5300000e+01 -0.2
1.5200000e+01 -0.2
1.5100000e+01 -0.2
1.5000000e+01 -0.2
1.4900000e+01 -0.2
1.4800000e+01 -0.2
1.4700000e+01 -0.2
1.4600000e+01 -0.2
1.4500000e+01 -0.2
1.4400000e+01 -0.2
1.4300000e+01 -0.2
1.4200000e+01 -0.2
1.4100000e+01 -0.2
1.4000000e+01 -0.2
1.3900000e+01 -0.2
1.3800000e+01 -0.2
1.3700000e+01 -0.2
1.3600000e+01 -0.2
1.3500000e+01 -0.2
1.3400000e+01 -0.2
1.3300000e+01 -0.2
1.3200000e+01 -0.2
1.3100000e+01 -0.2
1.3000000e+01 -0.2
1.2900000e+01 -0.2
1.2800000e+01 -0.2
1.2700000e+01 -0.2
1.2600000e+01 -0.2
1.2500000e+01 -0.2
1.2400000e+01 -0.2
1.2300000e+01 -0.2
1.2200000e+01 -0.2
1.2100000e+01 -0.2
1.2000000e+01 -0.2
1.1900000e+01 -0.2
1.1800000e+01 -0.2
1.1700000e+01 -0.2
1.1600000e+01 -0.2
1.1500000e+01 -0.2
1.1400000e+01 -0.2
1.1300000e+01 -0.2
1.1200000e+01 -0.2
1.1100000e+01 -0.2
1.1000000e+01 -0.2
1.0900000e+01 -0.2
1.0800000e+01 -0.2
1.0700000e+01 -0.2
1.0600000e+01 -0.2
1.0500000e+01 -0.2
1.0400000e+01 -0.2
1.0300000e+01 -0.2
1.0200000e+01 -0.2
1.0100000e+01 -0.158258
1.0000000e+01 -0.158258
9.9000000e+00 -0.158258
9.8000000e+00 -0.158258
9.7000000e+00 -0.158258
9.6000000e+00 -0.158258
9.5000000e+00 -0.263325
9.4000000e+00 -0.263325
9.3000000e+00 -0.263325
9.2000000e+00 -0.263325
9.1000000e+00 -0.263325
9.0000000e+00 -0.263325
8.9000000e+00 -0.263325
8.8000000e+00 -0.263325
8.7000000e+00 -0.263325
8.6000000e+00 -0.263325
8.5000000e+00 -0.263325
8.4000000e+00 -0.263325
8.3000000e+00 -0.263325
8.2000000e+00 -0.263325
8.1000000e+00 -0.263325
8.0000000e+00 -0.263325
7.9000000e+00 -0.306226
7.8000000e+00 -0.419804
7.7000000e+00 -0.419804
7.6000000e+00 -0.419804
7.5000000e+00 -0.419804
7.4000000e+00 -0.304988
7.3000000e+00 -0.304988
7.2000000e+00 -0.304988
7.1000000e+00 -0.304988
7.0000000e+00 -0.304988
6.9000000e+00 -0.304988
6.8000000e+00 -0.304988
6.7000000e+00 -0.304988
6.6000000e+00 -0.449
6.5000000e+00 -0.449
6.4000000e+00 -0.449
6.3000000e+00 -0.449
6.2000000e+00 -0.474773
6.1000000e+00 -0.474773
6.0000000e+00 -0.612451
5.9000000e+00 -0.546618
5.8000000e+00 -0.559592
5.7000000e+00 -0.559592
5.6000000e+00 -0.512461
5.5000000e+00 -0.302776
5.4000000e+00 -0.302776
5.3000000e+00 -0.2
5.2000000e+00 -0.188194
5.1000000e+00 -0.188194
5.0000000e+00 -0.188194
4.9000000e+00 -0.188194
4.8000000e+00 -0.127882
4.7000000e+00 -0.127882
4.6000000e+00 -0.127882
4.5000000e+00 -0.127882
4.4000000e+00 -0.127882
4.3000000e+00 -0.127882
4.2000000e+00 -0.08523
4.1000000e+00 -0.139072
4.0000000e+00 -0.139072
3.9000000e+00 -0.251922
3.8000000e+00 -0.251922
3.7000000e+00 -0.4
3.6000000e+00 0.0236945
3.5000000e+00 -0.0867962
3.4000000e+00 -0.122375
3.3000000e+00 -0.122375
3.2000000e+00 -0.0330303
3.1000000e+00 -0.0330303
3.0000000e+00 0.0795349
2.9000000e+00 0.0223611
2.8000000e+00 0.0223611
2.7000000e+00 0.0223611
2.6000000e+00 0.0223611
2.5000000e+00 -0.0349352
2.4000000e+00 0.213393
2.3000000e+00 0.259878
2.2000000e+00 0.259878
2.1000000e+00 0.259878
2.0000000e+00 0.259878
1.9000000e+00 0.263771
1.8000000e+00 0.47335
1.7000000e+00 0.29584
1.6000000e+00 0.29584
1.5000000e+00 0.29584
1.4000000e+00 0.29584
1.3000000e+00 0.220204
1.2000000e+00 0.220204
1.1000000e+00 0.220204
1.0000000e+00 0.4
9.0000000e-01 0.4
8.0000000e-01 0.6
7.0000000e-01 0.6
6.0000000e-01 0.6
5.0000000e-01 0.6
4.0000000e-01 0.6
3.0000000e-01 0.561484
2.0000000e-01 0.561484
1.0000000e-01 0.8
0.0000000e+00 1


==> dat/sir/ssa_chain08_pmsd02.dat <==
0.0000000e+00 1
1.0000000e-01 1.3285
2.0000000e-01 1.63309
3.0000000e-01 1.7831
4.0000000e-01 2.02687
5.0000000e-01 2.05187
6.0000000e-01 2.12942
7.0000000e-01 2.1185
8.0000000e-01 2.16732
9.0000000e-01 2.28311
1.0000000e+00 2.46366
1.1000000e+00 2.5107
1.2000000e+00 2.59901
1.3000000e+00 2.70979
1.4000000e+00 2.86724
1.5000000e+00 2.88317
1.6000000e+00 2.84097
1.7000000e+00 2.97316
1.8000000e+00 3.05753
1.9000000e+00 3.10206
2.0000000e+00 3.17814
2.1000000e+00 3.2055
2.2000000e+00 3.19702
2.3000000e+00 3.20195
2.4000000e+00 3.23509
2.5000000e+00 3.31654
2.6000000e+00 3.30601
2.7000000e+00 3.36698
2.8000000e+00 3.39904
2.9000000e+00 3.52688
3.0000000e+00 3.41358
3.1000000e+00 3.42805
3.2000000e+00 3.58531
3.3000000e+00 3.53205
3.4000000e+00 3.61606
3.5000000e+00 3.63585
3.6000000e+00 3.50962
3.7000000e+00 3.52412
3.8000000e+00 3.38223
3.9000000e+00 3.37912
4.0000000e+00 3.35514
4.1000000e+00 3.31911
4.2000000e+00 3.13683
4.3000000e+00 3.1317
4.4000000e+00 3.10776
4.5000000e+00 3.00228
4.6000000e+00 2.98114
4.7000000e+00 2.94896
4.8000000e+00 2.957
4.9000000e+00 3.00151
5.0000000e+00 3.0206
5.1000000e+00 2.95131
5.2000000e+00 2.98563
5.3000000e+00 2.98451
5.4000000e+00 2.93293
5.5000000e+00 2.92676
5.6000000e+00 2.91228
5.7000000e+00 2.8532
5.8000000e+00 2.7501
5.9000000e+00 2.64248
6.0000000e+00 2.53178
6.1000000e+00 2.44434
6.2000000e+00 2.40323
6.3000000e+00 2.32665
6.4000000e+00 2.24132
6.5000000e+00 2.24904
6.6000000e+00 2.23476
6.7000000e+00 2.20479
6.8000000e+00 2.18238
6.9000000e+00 2.08912
7.0000000e+00 2.09744
7.1000000e+00 2.09744
7.2000000e+00 2.09744
7.3000000e+00 2.07545
7.4000000e+00 2.07672
7.5000000e+00 2.04784
7.6000000e+00 1.95966
7.7000000e+00 1.92633
7.8000000e+00 1.90123
7.9000000e+00 1.87583
8.0000000e+00 1.83427
8.1000000e+00 1.8262
8.2000000e+00 1.85326
8.3000000e+00 1.80143
8.4000000e+00 1.77503
8.5000000e+00 1.77503
8.6000000e+00 1.7483
8.7000000e+00 1.72185
8.8000000e+00 1.64822
8.9000000e+00 1.60089
9.0000000e+00 1.56319
9.1000000e+00 1.59267
9.2000000e+00 1.50422
9.3000000e+00 1.50422
9.4000000e+00 1.49447
9.5000000e+00 1.46389
9.6000000e+00 1.4434
9.7000000e+00 1.37978
9.8000000e+00 1.37978
9.9000000e+00 1.2897
1.0000000e+01 1.2897
1.0100000e+01 1.2897
1.0200000e+01 1.25633
1.0300000e+01 1.25633
1.0400000e+01 1.24554
1.0500000e+01 1.22225
1.0600000e+01 1.22225
1.0700000e+01 1.1746
1.0800000e+01 1.10965
1.0900000e+01 1.10965
1.1000000e+01 1.08631
1.1100000e+01 1.01895
1.1200000e+01 1.00663
1.1300000e+01 0.994154
1.1400000e+01 0.994154
1.1500000e+01 0.96622
1.1600000e+01 0.937615
1.1700000e+01 0.911209
1.1800000e+01 0.833116
1.1900000e+01 0.833116
1.2000000e+01 0.833116
1.2100000e+01 0.818928
1.2200000e+01 0.818928
1.2300000e+01 0.818928
1.2400000e+01 0.818928
1.2500000e+01 0.804527
1.2600000e+01 0.804527
1.2700000e+01 0.804527
1.2800000e+01 0.804527
1.2900000e+01 0.771413
1.3000000e+01 0.771413
1.3100000e+01 0.756403
1.3200000e+01 0.741153
1.3300000e+01 0.741153
1.3400000e+01 0.705883
1.3500000e+01 0.705883
1.3600000e+01 0.669042
1.3700000e+01 0.669042
1.3800000e+01 0.613128
1.3900000e+01 0.613128
1.4000000e+01 0.613128
1.4100000e+01 0.613128
1.4200000e+01 0.595558
1.4300000e+01 0.595558
1.4400000e+01 0.595558
1.4500000e+01 0.595558
1.4600000e+01 0.595558
1.4700000e+01 0.595558
1.4800000e+01 0.577612
1.4900000e+01 0.559268
1.5000000e+01 0.559268
1.5100000e+01 0.5147
1.5200000e+01 0.5147
1.5300000e+01 0.466303
1.5400000e+01 0.466303
1.5500000e+01 0.466303
1.5600000e+01 0.466303
1.5700000e+01 0.444962
1.5800000e+01 0.42289
1.5900000e+01 0.4
1.6000000e+01 0.4
1.6100000e+01 0.376182
1.6200000e+01 0.376182
1.6300000e+01 0.376182
1.6400000e+01 0.351293
1.6500000e+01 0.351293
1.6600000e+01 0.325147
1.6700000e+01 0.297487
1.6800000e+01 0.297487
1.6900000e+01 0.297487
1.7000000e+01 0.297487
1.7100000e+01 0.297487
1.7200000e+01 0.297487
1.7300000e+01 0.297487
1.7400000e+01 0.297487
1.7500000e+01 0.267945
1.7600000e+01 0.267945
1.7700000e+01 0.267945
1.7800000e+01 0.267945
1.7900000e+01 0.267945
1.8000000e+01 0.267945
1.8100000e+01 0.267945
1.8200000e+01 0.267945
1.8300000e+01 0.267945
1.8400000e+01 0.267945
1.8500000e+01 0.267945
1.8600000e+01 0.267945
1.8700000e+01 0.267945
1.8800000e+01 0.267945
1.8900000e+01 0.235959
1.9000000e+01 0.235959
1.9100000e+01 0.235959
1.9200000e+01 0.235959
1.9300000e+01 0.235959
1.9400000e+01 0.235959
1.9500000e+01 0.200587
1.9600000e+01 0.200587
1.9700000e+01 0.200587
1.9800000e+01 0.200587
1.9900000e+01 0.200587
2.0000000e+01 0.200587
2.0100000e+01 0.200587
2.0200000e+01 0.200587
2.0300000e+01 0.200587
2.0400000e+01 0.200587
2.0500000e+01 0.200587
2.0600000e+01 0.200587
2.0700000e+01 0.200587
2.0800000e+01 0.16
2.0900000e+01 0.16
2.1000000e+01 0.16
2.1100000e+01 0.16
2.1200000e+01 0.16
2.1300000e+01 0.16
2.1400000e+01 0.16
2.1500000e+01 0.16
2.1600000e+01 0.16
2.1700000e+01 0.16
2.1800000e+01 0.16
2.1900000e+01 0.16
2.2000000e+01 0.16
2.2100000e+01 0.16
2.2200000e+01 0.16
2.2300000e+01 0.16
2.2400000e+01 0.16
2.2500000e+01 0.16
2.2600000e+01 0.16
2.2700000e+01 0.16
2.2800000e+01 0.16
2.2900000e+01 0.16
2.3000000e+01 0.16
2.3100000e+01 0.16
2.3200000e+01 0.16
2.3300000e+01 0.16
2.3400000e+01 0.16
2.3500000e+01 0.16
2.3600000e+01 0.16
2.3700000e+01 0.16
2.3800000e+01 0.16
2.3900000e+01 0.16
2.4000000e+01 0.16
2.4100000e+01 0.16
2.4200000e+01 0.16
2.4300000e+01 0.16
2.4400000e+01 0.16
2.4500000e+01 0.16
2.4600000e+01 0.16
2.4700000e+01 0.16
2.4800000e+01 0.16
2.4900000e+01 0.16
2.5000000e+01 0.16
2.5000000e+01 -0.12
2.4900000e+01 -0.12
2.4800000e+01 -0.12
2.4700000e+01 -0.12
2.4600000e+01 -0.12
2.4500000e+01 -0.12
2.4400000e+01 -0.12
2.4300000e+01 -0.12
2.4200000e+01 -0.12
2.4100000e+01 -0.12
2.4000000e+01 -0.12
2.3900000e+01 -0.12
2.3800000e+01 -0.12
2.3700000e+01 -0.12
2.3600000e+01 -0.12
2.3500000e+01 -0.12
2.3400000e+01 -0.12
2.3300000e+01 -0.12
2.3200000e+01 -0.12
2.3100000e+01 -0.12
2.3000000e+01 -0.12
2.2900000e+01 -0.12
2.2800000e+01 -0.12
2.2700000e+01 -0.12
2.2600000e+01 -0.12
2.2500000e+01 -0.12
2.2400000e+01 -0.12
2.2300000e+01 -0.12
2.2200000e+01 -0.12
2.2100000e+01 -0.12
2.2000000e+01 -0.12
2.1900000e+01 -0.12
2.1800000e+01 -0.12
2.1700000e+01 -0.12
2.1600000e+01 -0.12
2.1500000e+01 -0.12
2.1400000e+01 -0.12
2.1300000e+01 -0.12
2.1200000e+01 -0.12
2.1100000e+01 -0.12
2.1000000e+01 -0.12
2.0900000e+01 -0.12
2.0800000e+01 -0.12
2.0700000e+01 -0.140587
2.0600000e+01 -0.140587
2.0500000e+01 -0.140587
2.0400000e+01 -0.140587
2.0300000e+01 -0.140587
2.0200000e+01 -0.140587
2.0100000e+01 -0.140587
2.0000000e+01 -0.140587
1.9900000e+01 -0.140587
1.9800000e+01 -0.140587
1.9700000e+01 -0.140587
1.9600000e+01 -0.140587
1.9500000e+01 -0.140587
1.9400000e+01 -0.155959
1.9300000e+01 -0.155959
1.9200000e+01 -0.155959
1.9100000e+01 -0.155959
1.9000000e+01 -0.155959
1.8900000e+01 -0.155959
1.8800000e+01 -0.167945
1.8700000e+01 -0.167945
1.8600000e+01 -0.167945
1.8500000e+01 -0.167945
1.8400000e+01 -0.167945
1.8300000e+01 -0.167945
1.8200000e+01 -0.167945
1.8100000e+01 -0.167945
1.8000000e+01 -0.167945
1.7900000e+01 -0.167945
1.7800000e+01 -0.167945
1.7700000e+01 -0.167945
1.7600000e+01 -0.167945
1.7500000e+01 -0.167945
1.7400000e+01 -0.177487
1.7300000e+01 -0.177487
1.7200000e+01 -0.177487
1.7100000e+01 -0.177487
1.7000000e+01 -0.177487
1.6900000e+01 -0.177487
1.6800000e+01 -0.177487
1.6700000e+01 -0.177487
1.6600000e+01 -0.185147
1.6500000e+01 -0.191293
1.6400000e+01 -0.191293
1.6300000e+01 -0.196182
1.6200000e+01 -0.196182
1.6100000e+01 -0.196182
1.6000000e+01 -0.2
1.5900000e+01 -0.2
1.5800000e+01 -0.20289
1.5700000e+01 -0.204962
1.5600000e+01 -0.206303
1.5500000e+01 -0.206303
1.5400000e+01 -0.206303
1.5300000e+01 -0.206303
1.5200000e+01 -0.2347
1.5100000e+01 -0.2347
1.5000000e+01 -0.259268
1.4900000e+01 -0.259268
1.4800000e+01 -0.257612
1.4700000e+01 -0.255558
1.4600000e+01 -0.255558
1.4500000e+01 -0.255558
1.4400000e+01 -0.255558
1.4300000e+01 -0.255558
1.4200000e+01 -0.255558
1.4100000e+01 -0.253128
1.4000000e+01 -0.253128
1.3900000e+01 -0.253128
1.3800000e+01 -0.253128
1.3700000e+01 -0.269042
1.3600000e+01 -0.269042
1.3500000e+01 -0.285883
1.3400000e+01 -0.285883
1.3300000e+01 -0.301153
1.3200000e+01 -0.301153
1.3100000e+01 -0.296403
1.3000000e+01 -0.291413
1.2900000e+01 -0.291413
1.2800000e+01 -0.304527
1.2700000e+01 -0.304527
1.2600000e+01 -0.304527
1.2500000e+01 -0.304527
1.2400000e+01 -0.298928
1.2300000e+01 -0.298928
1.2200000e+01 -0.298928
1.2100000e+01 -0.298928
1.2000000e+01 -0.293116
1.1900000e+01 -0.293116
1.1800000e+01 -0.293116
1.1700000e+01 -0.331209
1.1600000e+01 -0.317615
1.1500000e+01 -0.32622
1.1400000e+01 -0.334154
1.1300000e+01 -0.334154
1.1200000e+01 -0.326633
1.1100000e+01 -0.318954
1.1000000e+01 -0.34631
1.0900000e+01 -0.329653
1.0800000e+01 -0.329653
1.0700000e+01 -0.374597
1.0600000e+01 -0.382247
1.0500000e+01 -0.382247
1.0400000e+01 -0.385537
1.0300000e+01 -0.376333
1.0200000e+01 -0.376333
1.0100000e+01 -0.369699
1.0000000e+01 -0.369699
9.9000000e+00 -0.369699
9.8000000e+00 -0.419778
9.7000000e+00 -0.419778
9.6000000e+00 -0.443398
9.5000000e+00 -0.443887
9.4000000e+00 -0.454474
9.3000000e+00 -0.444218
9.2000000e+00 -0.444218
9.1000000e+00 -0.472666
9.0000000e+00 -0.443195
8.9000000e+00 -0.420891
8.8000000e+00 -0.42822
8.7000000e+00 -0.44185
8.6000000e+00 -0.428301
8.5000000e+00 -0.435034
8.4000000e+00 -0.435034
8.3000000e+00 -0.441428
8.2000000e+00 -0.453256
8.1000000e+00 -0.406199
8.0000000e+00 -0.394271
7.9000000e+00 -0.375833
7.8000000e+00 -0.381227
7.7000000e+00 -0.38633
7.6000000e+00 -0.399661
7.5000000e+00 -0.407844
7.4000000e+00 -0.356717
7.3000000e+00 -0.335446
7.2000000e+00 -0.317435
7.1000000e+00 -0.317435
7.0000000e+00 -0.317435
6.9000000e+00 -0.309125
6.8000000e+00 -0.342379
6.7000000e+00 -0.344794
6.6000000e+00 -0.354759
6.5000000e+00 -0.349038
6.4000000e+00 -0.341317
6.3000000e+00 -0.32665
6.2000000e+00 -0.323231
6.1000000e+00 -0.324341
6.0000000e+00 -0.331782
5.9000000e+00 -0.342481
5.8000000e+00 -0.370096
5.7000000e+00 -0.373196
5.6000000e+00 -0.372285
5.5000000e+00 -0.306756
5.4000000e+00 -0.312929
5.3000000e+00 -0.304506
5.2000000e+00 -0.325627
5.1000000e+00 -0.33131
5.0000000e+00 -0.340595
4.9000000e+00 -0.301514
4.8000000e+00 -0.236997
4.7000000e+00 -0.208955
4.6000000e+00 -0.181139
4.5000000e+00 -0.162277
4.4000000e+00 -0.147759
4.3000000e+00 -0.111697
4.2000000e+00 -0.0168323
4.1000000e+00 -0.0591122
4.0000000e+00 -0.0551393
3.9000000e+00 -0.0391226
3.8000000e+00 -0.0222338
3.7000000e+00 -0.0241195
3.6000000e+00 0.0503758
3.5000000e+00 0.0241484
3.4000000e+00 0.0639369
3.3000000e+00 0.0679492
3.2000000e+00 0.0746938
3.1000000e+00 0.0919472
3.0000000e+00 0.0864195
2.9000000e+00 0.0331171
2.8000000e+00 0.0809641
2.7000000e+00 0.153015
2.6000000e+00 0.173986
2.5000000e+00 0.143463
2.4000000e+00 0.18491
2.3000000e+00 0.218055
2.2000000e+00 0.242976
2.1000000e+00 0.2545
2.0000000e+00 0.281863
1.9000000e+00 0.277945
1.8000000e+00 0.302466
1.7000000e+00 0.346836
1.6000000e+00 0.359033
1.5000000e+00 0.356829
1.4000000e+00 0.372763
1.3000000e+00 0.370214
1.2000000e+00 0.380991
1.1000000e+00 0.369299
1.0000000e+00 0.436343
9.0000000e-01 0.476894
8.0000000e-01 0.492683
7.0000000e-01 0.521501
6.0000000e-01 0.570577
5.0000000e-01 0.608127
4.0000000e-01 0.593132
3.0000000e-01 0.616905
2.0000000e-01 0.62691
1.0000000e-01 0.731504
0.0000000e+00 1


==> dat/sir/ssa_chain08_pmsd03.dat <==
0.0000000e+00 1
1.0000000e-01 1.3607
2.0000000e-01 1.61633
3.0000000e-01 1.77874
4.0000000e-01 1.94044
5.0000000e-01 2.04592
6.0000000e-01 2.19105
7.0000000e-01 2.26628
8.0000000e-01 2.3541
9.0000000e-01 2.43522
1.0000000e+00 2.54446
1.1000000e+00 2.6468
1.2000000e+00 2.72166
1.3000000e+00 2.78287
1.4000000e+00 2.85287
1.5000000e+00 2.88458
1.6000000e+00 2.96368
1.7000000e+00 3.00502
1.8000000e+00 3.00135
1.9000000e+00 3.05247
2.0000000e+00 3.08159
2.1000000e+00 3.11479
2.2000000e+00 3.16299
2.3000000e+00 3.12765
2.4000000e+00 3.15985
2.5000000e+00 3.17496
2.6000000e+00 3.18545
2.7000000e+00 3.18296
2.8000000e+00 3.1834
2.9000000e+00 3.16948
3.0000000e+00 3.1749
3.1000000e+00 3.15016
3.2000000e+00 3.187
3.3000000e+00 3.16334
3.4000000e+00 3.17096
3.5000000e+00 3.18633
3.6000000e+00 3.15831
3.7000000e+00 3.15124
3.8000000e+00 3.13877
3.9000000e+00 3.12102
4.0000000e+00 3.12925
4.1000000e+00 3.10109
4.2000000e+00 3.08114
4.3000000e+00 3.07368
4.4000000e+00 3.02977
4.5000000e+00 2.95324
4.6000000e+00 2.93207
4.7000000e+00 2.88128
4.8000000e+00 2.88446
4.9000000e+00 2.87999
5.0000000e+00 2.8479
5.1000000e+00 2.80715
5.2000000e+00 2.77602
5.3000000e+00 2.74302
5.4000000e+00 2.69752
5.5000000e+00 2.64516
5.6000000e+00 2.60678
5.7000000e+00 2.5959
5.8000000e+00 2.5599
5.9000000e+00 2.53173
6.0000000e+00 2.48308
6.1000000e+00 2.45657
6.2000000e+00 2.41993
6.3000000e+00 2.40247
6.4000000e+00 2.36162
6.5000000e+00 2.33515
6.6000000e+00 2.28613
6.7000000e+00 2.25196
6.8000000e+00 2.21775
6.9000000e+00 2.18981
7.0000000e+00 2.16062
7.1000000e+00 2.12193
7.2000000e+00 2.07963
7.3000000e+00 2.05006
7.4000000e+00 2.0147
7.5000000e+00 1.97151
7.6000000e+00 1.93569
7.7000000e+00 1.90014
7.8000000e+00 1.86561
7.9000000e+00 1.84023
8.0000000e+00 1.78552
8.1000000e+00 1.74402
8.2000000e+00 1.71257
8.3000000e+00 1.68725
8.4000000e+00 1.65296
8.5000000e+00 1.62963
8.6000000e+00 1.58975
8.7000000e+00 1.56475
8.8000000e+00 1.53529
8.9000000e+00 1.50472
9.0000000e+00 1.46953
9.1000000e+00 1.43756
9.2000000e+00 1.39235
9.3000000e+00 1.35812
9.4000000e+00 1.34086
9.5000000e+00 1.3114
9.6000000e+00 1.30037
9.7000000e+00 1.25949
9.8000000e+00 1.2413
9.9000000e+00 1.18189
1.0000000e+01 1.16639
1.0100000e+01 1.15807
1.0200000e+01 1.13959
1.0300000e+01 1.12878
1.0400000e+01 1.08843
1.0500000e+01 1.07331
1.0600000e+01 1.05092
1.0700000e+01 1.01433
1.0800000e+01 0.988541
1.0900000e+01 0.96523
1.1000000e+01 0.946457
1.1100000e+01 0.920844
1.1200000e+01 0.91137
1.1300000e+01 0.891391
1.1400000e+01 0.87989
1.1500000e+01 0.862023
1.1600000e+01 0.853094
1.1700000e+01 0.85877
1.1800000e+01 0.842062
1.1900000e+01 0.831337
1.2000000e+01 0.81127
1.2100000e+01 0.793831
1.2200000e+01 0.775597
1.2300000e+01 0.766226
1.2400000e+01 0.754172
1.2500000e+01 0.75109
1.2600000e+01 0.736272
1.2700000e+01 0.726563
1.2800000e+01 0.721532
1.2900000e+01 0.682639
1.3000000e+01 0.669706
1.3100000e+01 0.657302
1.3200000e+01 0.651882
1.3300000e+01 0.644733
1.3400000e+01 0.631989
1.3500000e+01 0.62428
1.3600000e+01 0.601547
1.3700000e+01 0.583618
1.3800000e+01 0.569905
1.3900000e+01 0.55013
1.4000000e+01 0.548249
1.4100000e+01 0.538233
1.4200000e+01 0.521705
1.4300000e+01 0.502806
1.4400000e+01 0.496805
1.4500000e+01 0.486072
1.4600000e+01 0.474519
1.4700000e+01 0.463422
1.4800000e+01 0.454965
1.4900000e+01 0.444249
1.5000000e+01 0.436292
1.5100000e+01 0.413159
1.5200000e+01 0.413159
1.5300000e+01 0.403181
1.5400000e+01 0.393891
1.5500000e+01 0.393891
1.5600000e+01 0.391546
1.5700000e+01 0.389192
1.5800000e+01 0.381177
1.5900000e+01 0.373957
1.6000000e+01 0.359778
1.6100000e+01 0.346165
1.6200000e+01 0.332149
1.6300000e+01 0.329516
1.6400000e+01 0.320382
1.6500000e+01 0.317682
1.6600000e+01 0.306727
1.6700000e+01 0.301152
1.6800000e+01 0.301152
1.6900000e+01 0.298339
1.7000000e+01 0.295508
1.7100000e+01 0.295508
1.7200000e+01 0.295508
1.7300000e+01 0.295508
1.7400000e+01 0.279724
1.7500000e+01 0.273781
1.7600000e+01 0.270776
1.7700000e+01 0.26775
1.7800000e+01 0.26775
1.7900000e+01 0.252324
1.8000000e+01 0.249132
1.8100000e+01 0.239385
1.8200000e+01 0.239385
1.8300000e+01 0.239385
1.8400000e+01 0.239385
1.8500000e+01 0.239385
1.8600000e+01 0.232733
1.8700000e+01 0.229358
1.8800000e+01 0.229358
1.8900000e+01 0.222502
1.9000000e+01 0.222502
1.9100000e+01 0.222502
1.9200000e+01 0.215497
1.9300000e+01 0.215497
1.9400000e+01 0.215497
1.9500000e+01 0.202663
1.9600000e+01 0.202663
1.9700000e+01 0.19514
1.9800000e+01 0.1913
1.9900000e+01 0.1913
2.0000000e+01 0.187404
2.0100000e+01 0.172903
2.0200000e+01 0.164384
2.0300000e+01 0.16
2.0400000e+01 0.150951
2.0500000e+01 0.150951
2.0600000e+01 0.150951
2.0700000e+01 0.150951
2.0800000e+01 0.146271
2.0900000e+01 0.146271
2.1000000e+01 0.146271
2.1100000e+01 0.141475
2.1200000e+01 0.141475
2.1300000e+01 0.141475
2.1400000e+01 0.141475
2.1500000e+01 0.136552
2.1600000e+01 0.136552
2.1700000e+01 0.136552
2.1800000e+01 0.126274
2.1900000e+01 0.126274
2.2000000e+01 0.126274
2.2100000e+01 0.120885
2.2200000e+01 0.120885
2.2300000e+01 0.120885
2.2400000e+01 0.120885
2.2500000e+01 0.115302
2.2600000e+01 0.115302
2.2700000e+01 0.115302
2.2800000e+01 0.115302
2.2900000e+01 0.109499
2.3000000e+01 0.109499
2.3100000e+01 0.109499
2.3200000e+01 0.109499
2.3300000e+01 0.10344
2.3400000e+01 0.10344
2.3500000e+01 0.10344
2.3600000e+01 0.0970842
2.3700000e+01 0.0970842
2.3800000e+01 0.0970842
2.3900000e+01 0.0970842
2.4000000e+01 0.0970842
2.4100000e+01 0.0970842
2.4200000e+01 0.0970842
2.4300000e+01 0.0970842
2.4400000e+01 0.0970842
2.4500000e+01 0.0903727
2.4600000e+01 0.0903727
2.4700000e+01 0.0903727
2.4800000e+01 0.0903727
2.4900000e+01 0.0832269
2.5000000e+01 0.0832269
2.5000000e+01 -0.0712269
2.4900000e+01 -0.0712269
2.4800000e+01 -0.0763727
2.4700000e+01 -0.0763727
2.4600000e+01 -0.0763727
2.4500000e+01 -0.0763727
2.4400000e+01 -0.0810842
2.4300000e+01 -0.0810842
2.4200000e+01 -0.0810842
2.4100000e+01 -0.0810842
2.4000000e+01 -0.0810842
2.3900000e+01 -0.0810842
2.3800000e+01 -0.0810842
2.3700000e+01 -0.0810842
2.3600000e+01 -0.0810842
2.3500000e+01 -0.0854405
2.3400000e+01 -0.0854405
2.3300000e+01 -0.0854405
2.3200000e+01 -0.0894987
2.3100000e+01 -0.0894987
2.3000000e+01 -0.0894987
2.2900000e+01 -0.0894987
2.2800000e+01 -0.0933024
2.2700000e+01 -0.0933024
2.2600000e+01 -0.0933024
2.2500000e+01 -0.0933024
2.2400000e+01 -0.0968853
2.2300000e+01 -0.0968853
2.2200000e+01 -0.0968853
2.2100000e+01 -0.0968853
2.2000000e+01 -0.100274
2.1900000e+01 -0.100274
2.1800000e+01 -0.100274
2.1700000e+01 -0.106552
2.1600000e+01 -0.106552
2.1500000e+01 -0.106552
2.1400000e+01 -0.109475
2.1300000e+01 -0.109475
2.1200000e+01 -0.109475
2.1100000e+01 -0.109475
2.1000000e+01 -0.112271
2.0900000e+01 -0.112271
2.0800000e+01 -0.112271
2.0700000e+01 -0.114951
2.0600000e+01 -0.114951
2.0500000e+01 -0.114951
2.0400000e+01 -0.114951
2.0300000e+01 -0.12
2.0200000e+01 -0.122384
2.0100000e+01 -0.126903
2.0000000e+01 -0.137404
1.9900000e+01 -0.1393
1.9800000e+01 -0.1393
1.9700000e+01 -0.14114
1.9600000e+01 -0.144663
1.9500000e+01 -0.144663
1.9400000e+01 -0.153497
1.9300000e+01 -0.153497
1.9200000e+01 -0.153497
1.9100000e+01 -0.156502
1.9000000e+01 -0.156502
1.8900000e+01 -0.156502
1.8800000e+01 -0.159358
1.8700000e+01 -0.159358
1.8600000e+01 -0.160733
1.8500000e+01 -0.163385
1.8400000e+01 -0.163385
1.8300000e+01 -0.163385
1.8200000e+01 -0.163385
1.8100000e+01 -0.163385
1.8000000e+01 -0.167132
1.7900000e+01 -0.168324
1.7800000e+01 -0.17975
1.7700000e+01 -0.17975
1.7600000e+01 -0.180776
1.7500000e+01 -0.181781
1.7400000e+01 -0.183724
1.7300000e+01 -0.191508
1.7200000e+01 -0.191508
1.7100000e+01 -0.191508
1.7000000e+01 -0.191508
1.6900000e+01 -0.192339
1.6800000e+01 -0.193152
1.6700000e+01 -0.193152
1.6600000e+01 -0.194727
1.6500000e+01 -0.197682
1.6400000e+01 -0.198382
1.6300000e+01 -0.203516
1.6200000e+01 -0.204149
1.6100000e+01 -0.210165
1.6000000e+01 -0.215778
1.5900000e+01 -0.223957
1.5800000e+01 -0.225177
1.5700000e+01 -0.229192
1.5600000e+01 -0.229546
1.5500000e+01 -0.229891
1.5400000e+01 -0.229891
1.5300000e+01 -0.231181
1.5200000e+01 -0.235159
1.5100000e+01 -0.235159
1.5000000e+01 -0.248292
1.4900000e+01 -0.254249
1.4800000e+01 -0.254965
1.4700000e+01 -0.255422
1.4600000e+01 -0.258519
1.4500000e+01 -0.264072
1.4400000e+01 -0.266805
1.4300000e+01 -0.266806
1.4200000e+01 -0.271705
1.4100000e+01 -0.276233
1.4000000e+01 -0.278249
1.3900000e+01 -0.27813
1.3800000e+01 -0.291905
1.3700000e+01 -0.295618
1.3600000e+01 -0.303547
1.3500000e+01 -0.31028
1.3400000e+01 -0.313989
1.3300000e+01 -0.316733
1.3200000e+01 -0.317882
1.3100000e+01 -0.319302
1.3000000e+01 -0.321706
1.2900000e+01 -0.328639
1.2800000e+01 -0.345532
1.2700000e+01 -0.346563
1.2600000e+01 -0.346272
1.2500000e+01 -0.34909
1.2400000e+01 -0.348172
1.2300000e+01 -0.356226
1.2200000e+01 -0.355597
1.2100000e+01 -0.365831
1.2000000e+01 -0.37127
1.1900000e+01 -0.375337
1.1800000e+01 -0.378062
1.1700000e+01 -0.38277
1.1600000e+01 -0.369094
1.1500000e+01 -0.370023
1.1400000e+01 -0.37389
1.1300000e+01 -0.373391
1.1200000e+01 -0.37337
1.1100000e+01 -0.368844
1.1000000e+01 -0.374457
1.0900000e+01 -0.36923
1.0800000e+01 -0.372541
1.0700000e+01 -0.37833
1.0600000e+01 -0.378915
1.0500000e+01 -0.387309
1.0400000e+01 -0.386427
1.0300000e+01 -0.394781
1.0200000e+01 -0.391587
1.0100000e+01 -0.396071
1.0000000e+01 -0.394387
9.9000000e+00 -0.393886
9.8000000e+00 -0.411302
9.7000000e+00 -0.409491
9.6000000e+00 -0.418371
9.5000000e+00 -0.417402
9.4000000e+00 -0.414856
9.3000000e+00 -0.414124
9.2000000e+00 -0.416354
9.1000000e+00 -0.423565
9.0000000e+00 -0.429526
8.9000000e+00 -0.428724
8.8000000e+00 -0.425293
8.7000000e+00 -0.430753
8.6000000e+00 -0.429752
8.5000000e+00 -0.43163
8.4000000e+00 -0.430959
8.3000000e+00 -0.43725
8.2000000e+00 -0.432567
8.1000000e+00 -0.434025
8.0000000e+00 -0.433515
7.9000000e+00 -0.442227
7.8000000e+00 -0.437609
7.7000000e+00 -0.442136
7.6000000e+00 -0.441693
7.5000000e+00 -0.439506
7.4000000e+00 -0.434704
7.3000000e+00 -0.428064
7.2000000e+00 -0.425626
7.1000000e+00 -0.425929
7.0000000e+00 -0.428621
6.9000000e+00 -0.429809
6.8000000e+00 -0.423754
6.7000000e+00 -0.417957
6.6000000e+00 -0.426134
6.5000000e+00 -0.423153
6.4000000e+00 -0.415622
6.3000000e+00 -0.412471
6.2000000e+00 -0.399929
6.1000000e+00 -0.396569
6.0000000e+00 -0.385085
5.9000000e+00 -0.387731
5.8000000e+00 -0.385899
5.7000000e+00 -0.3759
5.6000000e+00 -0.358776
5.5000000e+00 -0.345159
5.4000000e+00 -0.34552
5.3000000e+00 -0.349024
5.2000000e+00 -0.346017
5.1000000e+00 -0.34915
5.0000000e+00 -0.333896
4.9000000e+00 -0.321987
4.8000000e+00 -0.29646
4.7000000e+00 -0.283277
4.6000000e+00 -0.270074
4.5000000e+00 -0.265243
4.4000000e+00 -0.261766
4.3000000e+00 -0.23768
4.2000000e+00 -0.211139
4.1000000e+00 -0.203089
4.0000000e+00 -0.189247
3.9000000e+00 -0.171018
3.8000000e+00 -0.148768
3.7000000e+00 -0.12524
3.6000000e+00 -0.114312
3.5000000e+00 -0.0963333
3.4000000e+00 -0.0709565
3.3000000e+00 -0.0573388
3.2000000e+00 -0.0550009
3.1000000e+00 -0.0221601
3.0000000e+00 0.0051025
2.9000000e+00 0.0205239
2.8000000e+00 0.0446039
2.7000000e+00 0.0690401
2.6000000e+00 0.104554
2.5000000e+00 0.125041
2.4000000e+00 0.146152
2.3000000e+00 0.178351
2.2000000e+00 0.18301
2.1000000e+00 0.205215
2.0000000e+00 0.204407
1.9000000e+00 0.215535
1.8000000e+00 0.240653
1.7000000e+00 0.278975
1.6000000e+00 0.294324
1.5000000e+00 0.327421
1.4000000e+00 0.321128
1.3000000e+00 0.331133
1.2000000e+00 0.344341
1.1000000e+00 0.361203
1.0000000e+00 0.389544
9.0000000e-01 0.41678
8.0000000e-01 0.4519
7.0000000e-01 0.483723
6.0000000e-01 0.518953
5.0000000e-01 0.546077
4.0000000e-01 0.571556
3.0000000e-01 0.613262
2.0000000e-01 0.64767
1.0000000e-01 0.7433
0.0000000e+00 1


==> dat/sir/ssa_chain08_traj01.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.0000000e+00
2.0000000e-01 0.0000000e+00
3.0000000e-01 0.0000000e+00
4.0000000e-01 0.0000000e+00
5.0000000e-01 0.0000000e+00
6.0000000e-01 0.0000000e+00
7.0000000e-01 0.0000000e+00
8.0000000e-01 0.0000000e+00
9.0000000e-01 0.0000000e+00
1.0000000e+00 0.0000000e+00
1.1000000e+00 0.0000000e+00
1.2000000e+00 0.0000000e+00
1.3000000e+00 0.0000000e+00
1.4000000e+00 0.0000000e+00
1.5000000e+00 0.0000000e+00
1.6000000e+00 0.0000000e+00
1.7000000e+00 0.0000000e+00
1.8000000e+00 0.0000000e+00
1.9000000e+00 0.0000000e+00
2.0000000e+00 0.0000000e+00
2.1000000e+00 0.0000000e+00
2.2000000e+00 0.0000000e+00
2.3000000e+00 0.0000000e+00
2.4000000e+00 0.0000000e+00
2.5000000e+00 0.0000000e+00
2.6000000e+00 0.0000000e+00
2.7000000e+00 0.0000000e+00
2.8000000e+00 0.0000000e+00
2.9000000e+00 0.0000000e+00
3.0000000e+00 0.0000000e+00
3.1000000e+00 0.0000000e+00
3.2000000e+00 0.0000000e+00
3.3000000e+00 0.0000000e+00
3.4000000e+00 0.0000000e+00
3.5000000e+00 0.0000000e+00
3.6000000e+00 0.0000000e+00
3.7000000e+00 0.0000000e+00
3.8000000e+00 0.0000000e+00
3.9000000e+00 0.0000000e+00
4.0000000e+00 0.0000000e+00
4.1000000e+00 0.0000000e+00
4.2000000e+00 0.0000000e+00
4.3000000e+00 0.0000000e+00
4.4000000e+00 0.0000000e+00
4.5000000e+00 0.0000000e+00
4.6000000e+00 0.0000000e+00
4.7000000e+00 0.0000000e+00
4.8000000e+00 0.0000000e+00
4.9000000e+00 0.0000000e+00
5.0000000e+00 0.0000000e+00
5.1000000e+00 0.0000000e+00
5.2000000e+00 0.0000000e+00
5.3000000e+00 0.0000000e+00
5.4000000e+00 0.0000000e+00
5.5000000e+00 0.0000000e+00
5.6000000e+00 0.0000000e+00
5.7000000e+00 0.0000000e+00
5.8000000e+00 0.0000000e+00
5.9000000e+00 0.0000000e+00
6.0000000e+00 0.0000000e+00
6.1000000e+00 0.0000000e+00
6.2000000e+00 0.0000000e+00
6.3000000e+00 0.0000000e+00
6.4000000e+00 0.0000000e+00
6.5000000e+00 0.0000000e+00
6.6000000e+00 0.0000000e+00
6.7000000e+00 0.0000000e+00
6.8000000e+00 0.0000000e+00
6.9000000e+00 0.0000000e+00
7.0000000e+00 0.0000000e+00
7.1000000e+00 0.0000000e+00
7.2000000e+00 0.0000000e+00
7.3000000e+00 0.0000000e+00
7.4000000e+00 0.0000000e+00
7.5000000e+00 0.0000000e+00
7.6000000e+00 0.0000000e+00
7.7000000e+00 0.0000000e+00
7.8000000e+00 0.0000000e+00
7.9000000e+00 0.0000000e+00
8.0000000e+00 0.0000000e+00
8.1000000e+00 0.0000000e+00
8.2000000e+00 0.0000000e+00
8.3000000e+00 0.0000000e+00
8.4000000e+00 0.0000000e+00
8.5000000e+00 0.0000000e+00
8.6000000e+00 0.0000000e+00
8.7000000e+00 0.0000000e+00
8.8000000e+00 0.0000000e+00
8.9000000e+00 0.0000000e+00
9.0000000e+00 0.0000000e+00
9.1000000e+00 0.0000000e+00
9.2000000e+00 0.0000000e+00
9.3000000e+00 0.0000000e+00
9.4000000e+00 0.0000000e+00
9.5000000e+00 0.0000000e+00
9.6000000e+00 0.0000000e+00
9.7000000e+00 0.0000000e+00
9.8000000e+00 0.0000000e+00
9.9000000e+00 0.0000000e+00
1.0000000e+01 0.0000000e+00
1.0100000e+01 0.0000000e+00
1.0200000e+01 0.0000000e+00
1.0300000e+01 0.0000000e+00
1.0400000e+01 0.0000000e+00
1.0500000e+01 0.0000000e+00
1.0600000e+01 0.0000000e+00
1.0700000e+01 0.0000000e+00
1.0800000e+01 0.0000000e+00
1.0900000e+01 0.0000000e+00
1.1000000e+01 0.0000000e+00
1.1100000e+01 0.0000000e+00
1.1200000e+01 0.0000000e+00
1.1300000e+01 0.0000000e+00
1.1400000e+01 0.0000000e+00
1.1500000e+01 0.0000000e+00
1.1600000e+01 0.0000000e+00
1.1700000e+01 0.0000000e+00
1.1800000e+01 0.0000000e+00
1.1900000e+01 0.0000000e+00
1.2000000e+01 0.0000000e+00
1.2100000e+01 0.0000000e+00
1.2200000e+01 0.0000000e+00
1.2300000e+01 0.0000000e+00
1.2400000e+01 0.0000000e+00
1.2500000e+01 0.0000000e+00
1.2600000e+01 0.0000000e+00
1.2700000e+01 0.0000000e+00
1.2800000e+01 0.0000000e+00
1.2900000e+01 0.0000000e+00
1.3000000e+01 0.0000000e+00
1.3100000e+01 0.0000000e+00
1.3200000e+01 0.0000000e+00
1.3300000e+01 0.0000000e+00
1.3400000e+01 0.0000000e+00
1.3500000e+01 0.0000000e+00
1.3600000e+01 0.0000000e+00
1.3700000e+01 0.0000000e+00
1.3800000e+01 0.0000000e+00
1.3900000e+01 0.0000000e+00
1.4000000e+01 0.0000000e+00
1.4100000e+01 0.0000000e+00
1.4200000e+01 0.0000000e+00
1.4300000e+01 0.0000000e+00
1.4400000e+01 0.0000000e+00
1.4500000e+01 0.0000000e+00
1.4600000e+01 0.0000000e+00
1.4700000e+01 0.0000000e+00
1.4800000e+01 0.0000000e+00
1.4900000e+01 0.0000000e+00
1.5000000e+01 0.0000000e+00
1.5100000e+01 0.0000000e+00
1.5200000e+01 0.0000000e+00
1.5300000e+01 0.0000000e+00
1.5400000e+01 0.0000000e+00
1.5500000e+01 0.0000000e+00
1.5600000e+01 0.0000000e+00
1.5700000e+01 0.0000000e+00
1.5800000e+01 0.0000000e+00
1.5900000e+01 0.0000000e+00
1.6000000e+01 0.0000000e+00
1.6100000e+01 0.0000000e+00
1.6200000e+01 0.0000000e+00
1.6300000e+01 0.0000000e+00
1.6400000e+01 0.0000000e+00
1.6500000e+01 0.0000000e+00
1.6600000e+01 0.0000000e+00
1.6700000e+01 0.0000000e+00
1.6800000e+01 0.0000000e+00
1.6900000e+01 0.0000000e+00
1.7000000e+01 0.0000000e+00
1.7100000e+01 0.0000000e+00
1.7200000e+01 0.0000000e+00
1.7300000e+01 0.0000000e+00
1.7400000e+01 0.0000000e+00
1.7500000e+01 0.0000000e+00
1.7600000e+01 0.0000000e+00
1.7700000e+01 0.0000000e+00
1.7800000e+01 0.0000000e+00
1.7900000e+01 0.0000000e+00
1.8000000e+01 0.0000000e+00
1.8100000e+01 0.0000000e+00
1.8200000e+01 0.0000000e+00
1.8300000e+01 0.0000000e+00
1.8400000e+01 0.0000000e+00
1.8500000e+01 0.0000000e+00
1.8600000e+01 0.0000000e+00
1.8700000e+01 0.0000000e+00
1.8800000e+01 0.0000000e+00
1.8900000e+01 0.0000000e+00
1.9000000e+01 0.0000000e+00
1.9100000e+01 0.0000000e+00
1.9200000e+01 0.0000000e+00
1.9300000e+01 0.0000000e+00
1.9400000e+01 0.0000000e+00
1.9500000e+01 0.0000000e+00
1.9600000e+01 0.0000000e+00
1.9700000e+01 0.0000000e+00
1.9800000e+01 0.0000000e+00
1.9900000e+01 0.0000000e+00
2.0000000e+01 0.0000000e+00
2.0100000e+01 0.0000000e+00
2.0200000e+01 0.0000000e+00
2.0300000e+01 0.0000000e+00
2.0400000e+01 0.0000000e+00
2.0500000e+01 0.0000000e+00
2.0600000e+01 0.0000000e+00
2.0700000e+01 0.0000000e+00
2.0800000e+01 0.0000000e+00
2.0900000e+01 0.0000000e+00
2.1000000e+01 0.0000000e+00
2.1100000e+01 0.0000000e+00
2.1200000e+01 0.0000000e+00
2.1300000e+01 0.0000000e+00
2.1400000e+01 0.0000000e+00
2.1500000e+01 0.0000000e+00
2.1600000e+01 0.0000000e+00
2.1700000e+01 0.0000000e+00
2.1800000e+01 0.0000000e+00
2.1900000e+01 0.0000000e+00
2.2000000e+01 0.0000000e+00
2.2100000e+01 0.0000000e+00
2.2200000e+01 0.0000000e+00
2.2300000e+01 0.0000000e+00
2.2400000e+01 0.0000000e+00
2.2500000e+01 0.0000000e+00
2.2600000e+01 0.0000000e+00
2.2700000e+01 0.0000000e+00
2.2800000e+01 0.0000000e+00
2.2900000e+01 0.0000000e+00
2.3000000e+01 0.0000000e+00
2.3100000e+01 0.0000000e+00
2.3200000e+01 0.0000000e+00
2.3300000e+01 0.0000000e+00
2.3400000e+01 0.0000000e+00
2.3500000e+01 0.0000000e+00
2.3600000e+01 0.0000000e+00
2.3700000e+01 0.0000000e+00
2.3800000e+01 0.0000000e+00
2.3900000e+01 0.0000000e+00
2.4000000e+01 0.0000000e+00
2.4100000e+01 0.0000000e+00
2.4200000e+01 0.0000000e+00
2.4300000e+01 0.0000000e+00
2.4400000e+01 0.0000000e+00
2.4500000e+01 0.0000000e+00
2.4600000e+01 0.0000000e+00
2.4700000e+01 0.0000000e+00
2.4800000e+01 0.0000000e+00
2.4900000e+01 0.0000000e+00
2.5000000e+01 0.0000000e+00


==> dat/sir/ssa_chain08_traj02.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.0000000e+00
2.0000000e-01 1.0000000e+00
3.0000000e-01 1.0000000e+00
4.0000000e-01 1.0000000e+00
5.0000000e-01 1.0000000e+00
6.0000000e-01 1.0000000e+00
7.0000000e-01 1.0000000e+00
8.0000000e-01 1.0000000e+00
9.0000000e-01 1.0000000e+00
1.0000000e+00 1.0000000e+00
1.1000000e+00 0.0000000e+00
1.2000000e+00 0.0000000e+00
1.3000000e+00 0.0000000e+00
1.4000000e+00 0.0000000e+00
1.5000000e+00 0.0000000e+00
1.6000000e+00 0.0000000e+00
1.7000000e+00 0.0000000e+00
1.8000000e+00 0.0000000e+00
1.9000000e+00 0.0000000e+00
2.0000000e+00 0.0000000e+00
2.1000000e+00 0.0000000e+00
2.2000000e+00 0.0000000e+00
2.3000000e+00 0.0000000e+00
2.4000000e+00 0.0000000e+00
2.5000000e+00 0.0000000e+00
2.6000000e+00 0.0000000e+00
2.7000000e+00 0.0000000e+00
2.8000000e+00 0.0000000e+00
2.9000000e+00 0.0000000e+00
3.0000000e+00 0.0000000e+00
3.1000000e+00 0.0000000e+00
3.2000000e+00 0.0000000e+00
3.3000000e+00 0.0000000e+00
3.4000000e+00 0.0000000e+00
3.5000000e+00 0.0000000e+00
3.6000000e+00 0.0000000e+00
3.7000000e+00 0.0000000e+00
3.8000000e+00 0.0000000e+00
3.9000000e+00 0.0000000e+00
4.0000000e+00 0.0000000e+00
4.1000000e+00 0.0000000e+00
4.2000000e+00 0.0000000e+00
4.3000000e+00 0.0000000e+00
4.4000000e+00 0.0000000e+00
4.5000000e+00 0.0000000e+00
4.6000000e+00 0.0000000e+00
4.7000000e+00 0.0000000e+00
4.8000000e+00 0.0000000e+00
4.9000000e+00 0.0000000e+00
5.0000000e+00 0.0000000e+00
5.1000000e+00 0.0000000e+00
5.2000000e+00 0.0000000e+00
5.3000000e+00 0.0000000e+00
5.4000000e+00 0.0000000e+00
5.5000000e+00 0.0000000e+00
5.6000000e+00 0.0000000e+00
5.7000000e+00 0.0000000e+00
5.8000000e+00 0.0000000e+00
5.9000000e+00 0.0000000e+00
6.0000000e+00 0.0000000e+00
6.1000000e+00 0.0000000e+00
6.2000000e+00 0.0000000e+00
6.3000000e+00 0.0000000e+00
6.4000000e+00 0.0000000e+00
6.5000000e+00 0.0000000e+00
6.6000000e+00 0.0000000e+00
6.7000000e+00 0.0000000e+00
6.8000000e+00 0.0000000e+00
6.9000000e+00 0.0000000e+00
7.0000000e+00 0.0000000e+00
7.1000000e+00 0.0000000e+00
7.2000000e+00 0.0000000e+00
7.3000000e+00 0.0000000e+00
7.4000000e+00 0.0000000e+00
7.5000000e+00 0.0000000e+00
7.6000000e+00 0.0000000e+00
7.7000000e+00 0.0000000e+00
7.8000000e+00 0.0000000e+00
7.9000000e+00 0.0000000e+00
8.0000000e+00 0.0000000e+00
8.1000000e+00 0.0000000e+00
8.2000000e+00 0.0000000e+00
8.3000000e+00 0.0000000e+00
8.4000000e+00 0.0000000e+00
8.5000000e+00 0.0000000e+00
8.6000000e+00 0.0000000e+00
8.7000000e+00 0.0000000e+00
8.8000000e+00 0.0000000e+00
8.9000000e+00 0.0000000e+00
9.0000000e+00 0.0000000e+00
9.1000000e+00 0.0000000e+00
9.2000000e+00 0.0000000e+00
9.3000000e+00 0.0000000e+00
9.4000000e+00 0.0000000e+00
9.5000000e+00 0.0000000e+00
9.6000000e+00 0.0000000e+00
9.7000000e+00 0.0000000e+00
9.8000000e+00 0.0000000e+00
9.9000000e+00 0.0000000e+00
1.0000000e+01 0.0000000e+00
1.0100000e+01 0.0000000e+00
1.0200000e+01 0.0000000e+00
1.0300000e+01 0.0000000e+00
1.0400000e+01 0.0000000e+00
1.0500000e+01 0.0000000e+00
1.0600000e+01 0.0000000e+00
1.0700000e+01 0.0000000e+00
1.0800000e+01 0.0000000e+00
1.0900000e+01 0.0000000e+00
1.1000000e+01 0.0000000e+00
1.1100000e+01 0.0000000e+00
1.1200000e+01 0.0000000e+00
1.1300000e+01 0.0000000e+00
1.1400000e+01 0.0000000e+00
1.1500000e+01 0.0000000e+00
1.1600000e+01 0.0000000e+00
1.1700000e+01 0.0000000e+00
1.1800000e+01 0.0000000e+00
1.1900000e+01 0.0000000e+00
1.2000000e+01 0.0000000e+00
1.2100000e+01 0.0000000e+00
1.2200000e+01 0.0000000e+00
1.2300000e+01 0.0000000e+00
1.2400000e+01 0.0000000e+00
1.2500000e+01 0.0000000e+00
1.2600000e+01 0.0000000e+00
1.2700000e+01 0.0000000e+00
1.2800000e+01 0.0000000e+00
1.2900000e+01 0.0000000e+00
1.3000000e+01 0.0000000e+00
1.3100000e+01 0.0000000e+00
1.3200000e+01 0.0000000e+00
1.3300000e+01 0.0000000e+00
1.3400000e+01 0.0000000e+00
1.3500000e+01 0.0000000e+00
1.3600000e+01 0.0000000e+00
1.3700000e+01 0.0000000e+00
1.3800000e+01 0.0000000e+00
1.3900000e+01 0.0000000e+00
1.4000000e+01 0.0000000e+00
1.4100000e+01 0.0000000e+00
1.4200000e+01 0.0000000e+00
1.4300000e+01 0.0000000e+00
1.4400000e+01 0.0000000e+00
1.4500000e+01 0.0000000e+00
1.4600000e+01 0.0000000e+00
1.4700000e+01 0.0000000e+00
1.4800000e+01 0.0000000e+00
1.4900000e+01 0.0000000e+00
1.5000000e+01 0.0000000e+00
1.5100000e+01 0.0000000e+00
1.5200000e+01 0.0000000e+00
1.5300000e+01 0.0000000e+00
1.5400000e+01 0.0000000e+00
1.5500000e+01 0.0000000e+00
1.5600000e+01 0.0000000e+00
1.5700000e+01 0.0000000e+00
1.5800000e+01 0.0000000e+00
1.5900000e+01 0.0000000e+00
1.6000000e+01 0.0000000e+00
1.6100000e+01 0.0000000e+00
1.6200000e+01 0.0000000e+00
1.6300000e+01 0.0000000e+00
1.6400000e+01 0.0000000e+00
1.6500000e+01 0.0000000e+00
1.6600000e+01 0.0000000e+00
1.6700000e+01 0.0000000e+00
1.6800000e+01 0.0000000e+00
1.6900000e+01 0.0000000e+00
1.7000000e+01 0.0000000e+00
1.7100000e+01 0.0000000e+00
1.7200000e+01 0.0000000e+00
1.7300000e+01 0.0000000e+00
1.7400000e+01 0.0000000e+00
1.7500000e+01 0.0000000e+00
1.7600000e+01 0.0000000e+00
1.7700000e+01 0.0000000e+00
1.7800000e+01 0.0000000e+00
1.7900000e+01 0.0000000e+00
1.8000000e+01 0.0000000e+00
1.8100000e+01 0.0000000e+00
1.8200000e+01 0.0000000e+00
1.8300000e+01 0.0000000e+00
1.8400000e+01 0.0000000e+00
1.8500000e+01 0.0000000e+00
1.8600000e+01 0.0000000e+00
1.8700000e+01 0.0000000e+00
1.8800000e+01 0.0000000e+00
1.8900000e+01 0.0000000e+00
1.9000000e+01 0.0000000e+00
1.9100000e+01 0.0000000e+00
1.9200000e+01 0.0000000e+00
1.9300000e+01 0.0000000e+00
1.9400000e+01 0.0000000e+00
1.9500000e+01 0.0000000e+00
1.9600000e+01 0.0000000e+00
1.9700000e+01 0.0000000e+00
1.9800000e+01 0.0000000e+00
1.9900000e+01 0.0000000e+00
2.0000000e+01 0.0000000e+00
2.0100000e+01 0.0000000e+00
2.0200000e+01 0.0000000e+00
2.0300000e+01 0.0000000e+00
2.0400000e+01 0.0000000e+00
2.0500000e+01 0.0000000e+00
2.0600000e+01 0.0000000e+00
2.0700000e+01 0.0000000e+00
2.0800000e+01 0.0000000e+00
2.0900000e+01 0.0000000e+00
2.1000000e+01 0.0000000e+00
2.1100000e+01 0.0000000e+00
2.1200000e+01 0.0000000e+00
2.1300000e+01 0.0000000e+00
2.1400000e+01 0.0000000e+00
2.1500000e+01 0.0000000e+00
2.1600000e+01 0.0000000e+00
2.1700000e+01 0.0000000e+00
2.1800000e+01 0.0000000e+00
2.1900000e+01 0.0000000e+00
2.2000000e+01 0.0000000e+00
2.2100000e+01 0.0000000e+00
2.2200000e+01 0.0000000e+00
2.2300000e+01 0.0000000e+00
2.2400000e+01 0.0000000e+00
2.2500000e+01 0.0000000e+00
2.2600000e+01 0.0000000e+00
2.2700000e+01 0.0000000e+00
2.2800000e+01 0.0000000e+00
2.2900000e+01 0.0000000e+00
2.3000000e+01 0.0000000e+00
2.3100000e+01 0.0000000e+00
2.3200000e+01 0.0000000e+00
2.3300000e+01 0.0000000e+00
2.3400000e+01 0.0000000e+00
2.3500000e+01 0.0000000e+00
2.3600000e+01 0.0000000e+00
2.3700000e+01 0.0000000e+00
2.3800000e+01 0.0000000e+00
2.3900000e+01 0.0000000e+00
2.4000000e+01 0.0000000e+00
2.4100000e+01 0.0000000e+00
2.4200000e+01 0.0000000e+00
2.4300000e+01 0.0000000e+00
2.4400000e+01 0.0000000e+00
2.4500000e+01 0.0000000e+00
2.4600000e+01 0.0000000e+00
2.4700000e+01 0.0000000e+00
2.4800000e+01 0.0000000e+00
2.4900000e+01 0.0000000e+00
2.5000000e+01 0.0000000e+00


==> dat/sir/ssa_chain08_traj03.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.0000000e+00
2.0000000e-01 1.0000000e+00
3.0000000e-01 1.0000000e+00
4.0000000e-01 1.0000000e+00
5.0000000e-01 1.0000000e+00
6.0000000e-01 1.0000000e+00
7.0000000e-01 1.0000000e+00
8.0000000e-01 1.0000000e+00
9.0000000e-01 1.0000000e+00
1.0000000e+00 1.0000000e+00
1.1000000e+00 1.0000000e+00
1.2000000e+00 1.0000000e+00
1.3000000e+00 1.0000000e+00
1.4000000e+00 2.0000000e+00
1.5000000e+00 2.0000000e+00
1.6000000e+00 2.0000000e+00
1.7000000e+00 2.0000000e+00
1.8000000e+00 2.0000000e+00
1.9000000e+00 2.0000000e+00
2.0000000e+00 2.0000000e+00
2.1000000e+00 2.0000000e+00
2.2000000e+00 2.0000000e+00
2.3000000e+00 2.0000000e+00
2.4000000e+00 2.0000000e+00
2.5000000e+00 2.0000000e+00
2.6000000e+00 2.0000000e+00
2.7000000e+00 2.0000000e+00
2.8000000e+00 2.0000000e+00
2.9000000e+00 2.0000000e+00
3.0000000e+00 3.0000000e+00
3.1000000e+00 2.0000000e+00
3.2000000e+00 2.0000000e+00
3.3000000e+00 2.0000000e+00
3.4000000e+00 2.0000000e+00
3.5000000e+00 2.0000000e+00
3.6000000e+00 2.0000000e+00
3.7000000e+00 2.0000000e+00
3.8000000e+00 3.0000000e+00
3.9000000e+00 3.0000000e+00
4.0000000e+00 3.0000000e+00
4.1000000e+00 3.0000000e+00
4.2000000e+00 4.0000000e+00
4.3000000e+00 4.0000000e+00
4.4000000e+00 4.0000000e+00
4.5000000e+00 4.0000000e+00
4.6000000e+00 4.0000000e+00
4.7000000e+00 4.0000000e+00
4.8000000e+00 4.0000000e+00
4.9000000e+00 5.0000000e+00
5.0000000e+00 5.0000000e+00
5.1000000e+00 5.0000000e+00
5.2000000e+00 5.0000000e+00
5.3000000e+00 5.0000000e+00
5.4000000e+00 5.0000000e+00
5.5000000e+00 5.0000000e+00
5.6000000e+00 6.0000000e+00
5.7000000e+00 6.0000000e+00
5.8000000e+00 6.0000000e+00
5.9000000e+00 6.0000000e+00
6.0000000e+00 5.0000000e+00
6.1000000e+00 4.0000000e+00
6.2000000e+00 4.0000000e+00
6.3000000e+00 4.0000000e+00
6.4000000e+00 4.0000000e+00
6.5000000e+00 4.0000000e+00
6.6000000e+00 4.0000000e+00
6.7000000e+00 3.0000000e+00
6.8000000e+00 3.0000000e+00
6.9000000e+00 3.0000000e+00
7.0000000e+00 3.0000000e+00
7.1000000e+00 3.0000000e+00
7.2000000e+00 3.0000000e+00
7.3000000e+00 3.0000000e+00
7.4000000e+00 3.0000000e+00
7.5000000e+00 3.0000000e+00
7.6000000e+00 3.0000000e+00
7.7000000e+00 3.0000000e+00
7.8000000e+00 3.0000000e+00
7.9000000e+00 2.0000000e+00
8.0000000e+00 2.0000000e+00
8.1000000e+00 2.0000000e+00
8.2000000e+00 2.0000000e+00
8.3000000e+00 2.0000000e+00
8.4000000e+00 2.0000000e+00
8.5000000e+00 2.0000000e+00
8.6000000e+00 2.0000000e+00
8.7000000e+00 2.0000000e+00
8.8000000e+00 2.0000000e+00
8.9000000e+00 2.0000000e+00
9.0000000e+00 2.0000000e+00
9.1000000e+00 2.0000000e+00
9.2000000e+00 2.0000000e+00
9.3000000e+00 2.0000000e+00
9.4000000e+00 2.0000000e+00
9.5000000e+00 2.0000000e+00
9.6000000e+00 1.0000000e+00
9.7000000e+00 1.0000000e+00
9.8000000e+00 1.0000000e+00
9.9000000e+00 1.0000000e+00
1.0000000e+01 1.0000000e+00
1.0100000e+01 1.0000000e+00
1.0200000e+01 1.0000000e+00
1.0300000e+01 1.0000000e+00
1.0400000e+01 0.0000000e+00
1.0500000e+01 0.0000000e+00
1.0600000e+01 0.0000000e+00
1.0700000e+01 0.0000000e+00
1.0800000e+01 0.0000000e+00
1.0900000e+01 0.0000000e+00
1.1000000e+01 0.0000000e+00
1.1100000e+01 0.0000000e+00
1.1200000e+01 0.0000000e+00
1.1300000e+01 0.0000000e+00
1.1400000e+01 0.0000000e+00
1.1500000e+01 0.0000000e+00
1.1600000e+01 0.0000000e+00
1.1700000e+01 0.0000000e+00
1.1800000e+01 0.0000000e+00
1.1900000e+01 0.0000000e+00
1.2000000e+01 0.0000000e+00
1.2100000e+01 0.0000000e+00
1.2200000e+01 0.0000000e+00
1.2300000e+01 0.0000000e+00
1.2400000e+01 0.0000000e+00
1.2500000e+01 0.0000000e+00
1.2600000e+01 0.0000000e+00
1.2700000e+01 0.0000000e+00
1.2800000e+01 0.0000000e+00
1.2900000e+01 0.0000000e+00
1.3000000e+01 0.0000000e+00
1.3100000e+01 0.0000000e+00
1.3200000e+01 0.0000000e+00
1.3300000e+01 0.0000000e+00
1.3400000e+01 0.0000000e+00
1.3500000e+01 0.0000000e+00
1.3600000e+01 0.0000000e+00
1.3700000e+01 0.0000000e+00
1.3800000e+01 0.0000000e+00
1.3900000e+01 0.0000000e+00
1.4000000e+01 0.0000000e+00
1.4100000e+01 0.0000000e+00
1.4200000e+01 0.0000000e+00
1.4300000e+01 0.0000000e+00
1.4400000e+01 0.0000000e+00
1.4500000e+01 0.0000000e+00
1.4600000e+01 0.0000000e+00
1.4700000e+01 0.0000000e+00
1.4800000e+01 0.0000000e+00
1.4900000e+01 0.0000000e+00
1.5000000e+01 0.0000000e+00
1.5100000e+01 0.0000000e+00
1.5200000e+01 0.0000000e+00
1.5300000e+01 0.0000000e+00
1.5400000e+01 0.0000000e+00
1.5500000e+01 0.0000000e+00
1.5600000e+01 0.0000000e+00
1.5700000e+01 0.0000000e+00
1.5800000e+01 0.0000000e+00
1.5900000e+01 0.0000000e+00
1.6000000e+01 0.0000000e+00
1.6100000e+01 0.0000000e+00
1.6200000e+01 0.0000000e+00
1.6300000e+01 0.0000000e+00
1.6400000e+01 0.0000000e+00
1.6500000e+01 0.0000000e+00
1.6600000e+01 0.0000000e+00
1.6700000e+01 0.0000000e+00
1.6800000e+01 0.0000000e+00
1.6900000e+01 0.0000000e+00
1.7000000e+01 0.0000000e+00
1.7100000e+01 0.0000000e+00
1.7200000e+01 0.0000000e+00
1.7300000e+01 0.0000000e+00
1.7400000e+01 0.0000000e+00
1.7500000e+01 0.0000000e+00
1.7600000e+01 0.0000000e+00
1.7700000e+01 0.0000000e+00
1.7800000e+01 0.0000000e+00
1.7900000e+01 0.0000000e+00
1.8000000e+01 0.0000000e+00
1.8100000e+01 0.0000000e+00
1.8200000e+01 0.0000000e+00
1.8300000e+01 0.0000000e+00
1.8400000e+01 0.0000000e+00
1.8500000e+01 0.0000000e+00
1.8600000e+01 0.0000000e+00
1.8700000e+01 0.0000000e+00
1.8800000e+01 0.0000000e+00
1.8900000e+01 0.0000000e+00
1.9000000e+01 0.0000000e+00
1.9100000e+01 0.0000000e+00
1.9200000e+01 0.0000000e+00
1.9300000e+01 0.0000000e+00
1.9400000e+01 0.0000000e+00
1.9500000e+01 0.0000000e+00
1.9600000e+01 0.0000000e+00
1.9700000e+01 0.0000000e+00
1.9800000e+01 0.0000000e+00
1.9900000e+01 0.0000000e+00
2.0000000e+01 0.0000000e+00
2.0100000e+01 0.0000000e+00
2.0200000e+01 0.0000000e+00
2.0300000e+01 0.0000000e+00
2.0400000e+01 0.0000000e+00
2.0500000e+01 0.0000000e+00
2.0600000e+01 0.0000000e+00
2.0700000e+01 0.0000000e+00
2.0800000e+01 0.0000000e+00
2.0900000e+01 0.0000000e+00
2.1000000e+01 0.0000000e+00
2.1100000e+01 0.0000000e+00
2.1200000e+01 0.0000000e+00
2.1300000e+01 0.0000000e+00
2.1400000e+01 0.0000000e+00
2.1500000e+01 0.0000000e+00
2.1600000e+01 0.0000000e+00
2.1700000e+01 0.0000000e+00
2.1800000e+01 0.0000000e+00
2.1900000e+01 0.0000000e+00
2.2000000e+01 0.0000000e+00
2.2100000e+01 0.0000000e+00
2.2200000e+01 0.0000000e+00
2.2300000e+01 0.0000000e+00
2.2400000e+01 0.0000000e+00
2.2500000e+01 0.0000000e+00
2.2600000e+01 0.0000000e+00
2.2700000e+01 0.0000000e+00
2.2800000e+01 0.0000000e+00
2.2900000e+01 0.0000000e+00
2.3000000e+01 0.0000000e+00
2.3100000e+01 0.0000000e+00
2.3200000e+01 0.0000000e+00
2.3300000e+01 0.0000000e+00
2.3400000e+01 0.0000000e+00
2.3500000e+01 0.0000000e+00
2.3600000e+01 0.0000000e+00
2.3700000e+01 0.0000000e+00
2.3800000e+01 0.0000000e+00
2.3900000e+01 0.0000000e+00
2.4000000e+01 0.0000000e+00
2.4100000e+01 0.0000000e+00
2.4200000e+01 0.0000000e+00
2.4300000e+01 0.0000000e+00
2.4400000e+01 0.0000000e+00
2.4500000e+01 0.0000000e+00
2.4600000e+01 0.0000000e+00
2.4700000e+01 0.0000000e+00
2.4800000e+01 0.0000000e+00
2.4900000e+01 0.0000000e+00
2.5000000e+01 0.0000000e+00


==> dat/sir/ssa_chain08_traj04.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.0000000e+00
2.0000000e-01 1.0000000e+00
3.0000000e-01 1.0000000e+00
4.0000000e-01 1.0000000e+00
5.0000000e-01 1.0000000e+00
6.0000000e-01 1.0000000e+00
7.0000000e-01 1.0000000e+00
8.0000000e-01 1.0000000e+00
9.0000000e-01 1.0000000e+00
1.0000000e+00 1.0000000e+00
1.1000000e+00 1.0000000e+00
1.2000000e+00 1.0000000e+00
1.3000000e+00 1.0000000e+00
1.4000000e+00 1.0000000e+00
1.5000000e+00 1.0000000e+00
1.6000000e+00 1.0000000e+00
1.7000000e+00 1.0000000e+00
1.8000000e+00 2.0000000e+00
1.9000000e+00 1.0000000e+00
2.0000000e+00 1.0000000e+00
2.1000000e+00 1.0000000e+00
2.2000000e+00 1.0000000e+00
2.3000000e+00 1.0000000e+00
2.4000000e+00 1.0000000e+00
2.5000000e+00 1.0000000e+00
2.6000000e+00 1.0000000e+00
2.7000000e+00 1.0000000e+00
2.8000000e+00 1.0000000e+00
2.9000000e+00 1.0000000e+00
3.0000000e+00 1.0000000e+00
3.1000000e+00 1.0000000e+00
3.2000000e+00 1.0000000e+00
3.3000000e+00 1.0000000e+00
3.4000000e+00 1.0000000e+00
3.5000000e+00 1.0000000e+00
3.6000000e+00 1.0000000e+00
3.7000000e+00 0.0000000e+00
3.8000000e+00 0.0000000e+00
3.9000000e+00 0.0000000e+00
4.0000000e+00 0.0000000e+00
4.1000000e+00 0.0000000e+00
4.2000000e+00 0.0000000e+00
4.3000000e+00 0.0000000e+00
4.4000000e+00 0.0000000e+00
4.5000000e+00 0.0000000e+00
4.6000000e+00 0.0000000e+00
4.7000000e+00 0.0000000e+00
4.8000000e+00 0.0000000e+00
4.9000000e+00 0.0000000e+00
5.0000000e+00 0.0000000e+00
5.1000000e+00 0.0000000e+00
5.2000000e+00 0.0000000e+00
5.3000000e+00 0.0000000e+00
5.4000000e+00 0.0000000e+00
5.5000000e+00 0.0000000e+00
5.6000000e+00 0.0000000e+00
5.7000000e+00 0.0000000e+00
5.8000000e+00 0.0000000e+00
5.9000000e+00 0.0000000e+00
6.0000000e+00 0.0000000e+00
6.1000000e+00 0.0000000e+00
6.2000000e+00 0.0000000e+00
6.3000000e+00 0.0000000e+00
6.4000000e+00 0.0000000e+00
6.5000000e+00 0.0000000e+00
6.6000000e+00 0.0000000e+00
6.7000000e+00 0.0000000e+00
6.8000000e+00 0.0000000e+00
6.9000000e+00 0.0000000e+00
7.0000000e+00 0.0000000e+00
7.1000000e+00 0.0000000e+00
7.2000000e+00 0.0000000e+00
7.3000000e+00 0.0000000e+00
7.4000000e+00 0.0000000e+00
7.5000000e+00 0.0000000e+00
7.6000000e+00 0.0000000e+00
7.7000000e+00 0.0000000e+00
7.8000000e+00 0.0000000e+00
7.9000000e+00 0.0000000e+00
8.0000000e+00 0.0000000e+00
8.1000000e+00 0.0000000e+00
8.2000000e+00 0.0000000e+00
8.3000000e+00 0.0000000e+00
8.4000000e+00 0.0000000e+00
8.5000000e+00 0.0000000e+00
8.6000000e+00 0.0000000e+00
8.7000000e+00 0.0000000e+00
8.8000000e+00 0.0000000e+00
8.9000000e+00 0.0000000e+00
9.0000000e+00 0.0000000e+00
9.1000000e+00 0.0000000e+00
9.2000000e+00 0.0000000e+00
9.3000000e+00 0.0000000e+00
9.4000000e+00 0.0000000e+00
9.5000000e+00 0.0000000e+00
9.6000000e+00 0.0000000e+00
9.7000000e+00 0.0000000e+00
9.8000000e+00 0.0000000e+00
9.9000000e+00 0.0000000e+00
1.0000000e+01 0.0000000e+00
1.0100000e+01 0.0000000e+00
1.0200000e+01 0.0000000e+00
1.0300000e+01 0.0000000e+00
1.0400000e+01 0.0000000e+00
1.0500000e+01 0.0000000e+00
1.0600000e+01 0.0000000e+00
1.0700000e+01 0.0000000e+00
1.0800000e+01 0.0000000e+00
1.0900000e+01 0.0000000e+00
1.1000000e+01 0.0000000e+00
1.1100000e+01 0.0000000e+00
1.1200000e+01 0.0000000e+00
1.1300000e+01 0.0000000e+00
1.1400000e+01 0.0000000e+00
1.1500000e+01 0.0000000e+00
1.1600000e+01 0.0000000e+00
1.1700000e+01 0.0000000e+00
1.1800000e+01 0.0000000e+00
1.1900000e+01 0.0000000e+00
1.2000000e+01 0.0000000e+00
1.2100000e+01 0.0000000e+00
1.2200000e+01 0.0000000e+00
1.2300000e+01 0.0000000e+00
1.2400000e+01 0.0000000e+00
1.2500000e+01 0.0000000e+00
1.2600000e+01 0.0000000e+00
1.2700000e+01 0.0000000e+00
1.2800000e+01 0.0000000e+00
1.2900000e+01 0.0000000e+00
1.3000000e+01 0.0000000e+00
1.3100000e+01 0.0000000e+00
1.3200000e+01 0.0000000e+00
1.3300000e+01 0.0000000e+00
1.3400000e+01 0.0000000e+00
1.3500000e+01 0.0000000e+00
1.3600000e+01 0.0000000e+00
1.3700000e+01 0.0000000e+00
1.3800000e+01 0.0000000e+00
1.3900000e+01 0.0000000e+00
1.4000000e+01 0.0000000e+00
1.4100000e+01 0.0000000e+00
1.4200000e+01 0.0000000e+00
1.4300000e+01 0.0000000e+00
1.4400000e+01 0.0000000e+00
1.4500000e+01 0.0000000e+00
1.4600000e+01 0.0000000e+00
1.4700000e+01 0.0000000e+00
1.4800000e+01 0.0000000e+00
1.4900000e+01 0.0000000e+00
1.5000000e+01 0.0000000e+00
1.5100000e+01 0.0000000e+00
1.5200000e+01 0.0000000e+00
1.5300000e+01 0.0000000e+00
1.5400000e+01 0.0000000e+00
1.5500000e+01 0.0000000e+00
1.5600000e+01 0.0000000e+00
1.5700000e+01 0.0000000e+00
1.5800000e+01 0.0000000e+00
1.5900000e+01 0.0000000e+00
1.6000000e+01 0.0000000e+00
1.6100000e+01 0.0000000e+00
1.6200000e+01 0.0000000e+00
1.6300000e+01 0.0000000e+00
1.6400000e+01 0.0000000e+00
1.6500000e+01 0.0000000e+00
1.6600000e+01 0.0000000e+00
1.6700000e+01 0.0000000e+00
1.6800000e+01 0.0000000e+00
1.6900000e+01 0.0000000e+00
1.7000000e+01 0.0000000e+00
1.7100000e+01 0.0000000e+00
1.7200000e+01 0.0000000e+00
1.7300000e+01 0.0000000e+00
1.7400000e+01 0.0000000e+00
1.7500000e+01 0.0000000e+00
1.7600000e+01 0.0000000e+00
1.7700000e+01 0.0000000e+00
1.7800000e+01 0.0000000e+00
1.7900000e+01 0.0000000e+00
1.8000000e+01 0.0000000e+00
1.8100000e+01 0.0000000e+00
1.8200000e+01 0.0000000e+00
1.8300000e+01 0.0000000e+00
1.8400000e+01 0.0000000e+00
1.8500000e+01 0.0000000e+00
1.8600000e+01 0.0000000e+00
1.8700000e+01 0.0000000e+00
1.8800000e+01 0.0000000e+00
1.8900000e+01 0.0000000e+00
1.9000000e+01 0.0000000e+00
1.9100000e+01 0.0000000e+00
1.9200000e+01 0.0000000e+00
1.9300000e+01 0.0000000e+00
1.9400000e+01 0.0000000e+00
1.9500000e+01 0.0000000e+00
1.9600000e+01 0.0000000e+00
1.9700000e+01 0.0000000e+00
1.9800000e+01 0.0000000e+00
1.9900000e+01 0.0000000e+00
2.0000000e+01 0.0000000e+00
2.0100000e+01 0.0000000e+00
2.0200000e+01 0.0000000e+00
2.0300000e+01 0.0000000e+00
2.0400000e+01 0.0000000e+00
2.0500000e+01 0.0000000e+00
2.0600000e+01 0.0000000e+00
2.0700000e+01 0.0000000e+00
2.0800000e+01 0.0000000e+00
2.0900000e+01 0.0000000e+00
2.1000000e+01 0.0000000e+00
2.1100000e+01 0.0000000e+00
2.1200000e+01 0.0000000e+00
2.1300000e+01 0.0000000e+00
2.1400000e+01 0.0000000e+00
2.1500000e+01 0.0000000e+00
2.1600000e+01 0.0000000e+00
2.1700000e+01 0.0000000e+00
2.1800000e+01 0.0000000e+00
2.1900000e+01 0.0000000e+00
2.2000000e+01 0.0000000e+00
2.2100000e+01 0.0000000e+00
2.2200000e+01 0.0000000e+00
2.2300000e+01 0.0000000e+00
2.2400000e+01 0.0000000e+00
2.2500000e+01 0.0000000e+00
2.2600000e+01 0.0000000e+00
2.2700000e+01 0.0000000e+00
2.2800000e+01 0.0000000e+00
2.2900000e+01 0.0000000e+00
2.3000000e+01 0.0000000e+00
2.3100000e+01 0.0000000e+00
2.3200000e+01 0.0000000e+00
2.3300000e+01 0.0000000e+00
2.3400000e+01 0.0000000e+00
2.3500000e+01 0.0000000e+00
2.3600000e+01 0.0000000e+00
2.3700000e+01 0.0000000e+00
2.3800000e+01 0.0000000e+00
2.3900000e+01 0.0000000e+00
2.4000000e+01 0.0000000e+00
2.4100000e+01 0.0000000e+00
2.4200000e+01 0.0000000e+00
2.4300000e+01 0.0000000e+00
2.4400000e+01 0.0000000e+00
2.4500000e+01 0.0000000e+00
2.4600000e+01 0.0000000e+00
2.4700000e+01 0.0000000e+00
2.4800000e+01 0.0000000e+00
2.4900000e+01 0.0000000e+00
2.5000000e+01 0.0000000e+00


==> dat/sir/ssa_chain08_traj05.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.0000000e+00
2.0000000e-01 2.0000000e+00
3.0000000e-01 2.0000000e+00
4.0000000e-01 2.0000000e+00
5.0000000e-01 2.0000000e+00
6.0000000e-01 2.0000000e+00
7.0000000e-01 2.0000000e+00
8.0000000e-01 2.0000000e+00
9.0000000e-01 2.0000000e+00
1.0000000e+00 2.0000000e+00
1.1000000e+00 2.0000000e+00
1.2000000e+00 2.0000000e+00
1.3000000e+00 2.0000000e+00
1.4000000e+00 2.0000000e+00
1.5000000e+00 2.0000000e+00
1.6000000e+00 2.0000000e+00
1.7000000e+00 2.0000000e+00
1.8000000e+00 2.0000000e+00
1.9000000e+00 2.0000000e+00
2.0000000e+00 2.0000000e+00
2.1000000e+00 2.0000000e+00
2.2000000e+00 3.0000000e+00
2.3000000e+00 3.0000000e+00
2.4000000e+00 2.0000000e+00
2.5000000e+00 2.0000000e+00
2.6000000e+00 2.0000000e+00
2.7000000e+00 3.0000000e+00
2.8000000e+00 3.0000000e+00
2.9000000e+00 3.0000000e+00
3.0000000e+00 4.0000000e+00
3.1000000e+00 5.0000000e+00
3.2000000e+00 5.0000000e+00
3.3000000e+00 6.0000000e+00
3.4000000e+00 6.0000000e+00
3.5000000e+00 6.0000000e+00
3.6000000e+00 5.0000000e+00
3.7000000e+00 6.0000000e+00
3.8000000e+00 5.0000000e+00
3.9000000e+00 5.0000000e+00
4.0000000e+00 5.0000000e+00
4.1000000e+00 5.0000000e+00
4.2000000e+00 4.0000000e+00
4.3000000e+00 4.0000000e+00
4.4000000e+00 4.0000000e+00
4.5000000e+00 4.0000000e+00
4.6000000e+00 4.0000000e+00
4.7000000e+00 4.0000000e+00
4.8000000e+00 4.0000000e+00
4.9000000e+00 3.0000000e+00
5.0000000e+00 3.0000000e+00
5.1000000e+00 3.0000000e+00
5.2000000e+00 3.0000000e+00
5.3000000e+00 3.0000000e+00
5.4000000e+00 3.0000000e+00
5.5000000e+00 3.0000000e+00
5.6000000e+00 3.0000000e+00
5.7000000e+00 2.0000000e+00
5.8000000e+00 2.0000000e+00
5.9000000e+00 2.0000000e+00
6.0000000e+00 1.0000000e+00
6.1000000e+00 1.0000000e+00
6.2000000e+00 1.0000000e+00
6.3000000e+00 1.0000000e+00
6.4000000e+00 1.0000000e+00
6.5000000e+00 1.0000000e+00
6.6000000e+00 1.0000000e+00
6.7000000e+00 1.0000000e+00
6.8000000e+00 1.0000000e+00
6.9000000e+00 1.0000000e+00
7.0000000e+00 1.0000000e+00
7.1000000e+00 1.0000000e+00
7.2000000e+00 1.0000000e+00
7.3000000e+00 1.0000000e+00
7.4000000e+00 1.0000000e+00
7.5000000e+00 0.0000000e+00
7.6000000e+00 0.0000000e+00
7.7000000e+00 0.0000000e+00
7.8000000e+00 0.0000000e+00
7.9000000e+00 0.0000000e+00
8.0000000e+00 0.0000000e+00
8.1000000e+00 0.0000000e+00
8.2000000e+00 0.0000000e+00
8.3000000e+00 0.0000000e+00
8.4000000e+00 0.0000000e+00
8.5000000e+00 0.0000000e+00
8.6000000e+00 0.0000000e+00
8.7000000e+00 0.0000000e+00
8.8000000e+00 0.0000000e+00
8.9000000e+00 0.0000000e+00
9.0000000e+00 0.0000000e+00
9.1000000e+00 0.0000000e+00
9.2000000e+00 0.0000000e+00
9.3000000e+00 0.0000000e+00
9.4000000e+00 0.0000000e+00
9.5000000e+00 0.0000000e+00
9.6000000e+00 0.0000000e+00
9.7000000e+00 0.0000000e+00
9.8000000e+00 0.0000000e+00
9.9000000e+00 0.0000000e+00
1.0000000e+01 0.0000000e+00
1.0100000e+01 0.0000000e+00
1.0200000e+01 0.0000000e+00
1.0300000e+01 0.0000000e+00
1.0400000e+01 0.0000000e+00
1.0500000e+01 0.0000000e+00
1.0600000e+01 0.0000000e+00
1.0700000e+01 0.0000000e+00
1.0800000e+01 0.0000000e+00
1.0900000e+01 0.0000000e+00
1.1000000e+01 0.0000000e+00
1.1100000e+01 0.0000000e+00
1.1200000e+01 0.0000000e+00
1.1300000e+01 0.0000000e+00
1.1400000e+01 0.0000000e+00
1.1500000e+01 0.0000000e+00
1.1600000e+01 0.0000000e+00
1.1700000e+01 0.0000000e+00
1.1800000e+01 0.0000000e+00
1.1900000e+01 0.0000000e+00
1.2000000e+01 0.0000000e+00
1.2100000e+01 0.0000000e+00
1.2200000e+01 0.0000000e+00
1.2300000e+01 0.0000000e+00
1.2400000e+01 0.0000000e+00
1.2500000e+01 0.0000000e+00
1.2600000e+01 0.0000000e+00
1.2700000e+01 0.0000000e+00
1.2800000e+01 0.0000000e+00
1.2900000e+01 0.0000000e+00
1.3000000e+01 0.0000000e+00
1.3100000e+01 0.0000000e+00
1.3200000e+01 0.0000000e+00
1.3300000e+01 0.0000000e+00
1.3400000e+01 0.0000000e+00
1.3500000e+01 0.0000000e+00
1.3600000e+01 0.0000000e+00
1.3700000e+01 0.0000000e+00
1.3800000e+01 0.0000000e+00
1.3900000e+01 0.0000000e+00
1.4000000e+01 0.0000000e+00
1.4100000e+01 0.0000000e+00
1.4200000e+01 0.0000000e+00
1.4300000e+01 0.0000000e+00
1.4400000e+01 0.0000000e+00
1.4500000e+01 0.0000000e+00
1.4600000e+01 0.0000000e+00
1.4700000e+01 0.0000000e+00
1.4800000e+01 0.0000000e+00
1.4900000e+01 0.0000000e+00
1.5000000e+01 0.0000000e+00
1.5100000e+01 0.0000000e+00
1.5200000e+01 0.0000000e+00
1.5300000e+01 0.0000000e+00
1.5400000e+01 0.0000000e+00
1.5500000e+01 0.0000000e+00
1.5600000e+01 0.0000000e+00
1.5700000e+01 0.0000000e+00
1.5800000e+01 0.0000000e+00
1.5900000e+01 0.0000000e+00
1.6000000e+01 0.0000000e+00
1.6100000e+01 0.0000000e+00
1.6200000e+01 0.0000000e+00
1.6300000e+01 0.0000000e+00
1.6400000e+01 0.0000000e+00
1.6500000e+01 0.0000000e+00
1.6600000e+01 0.0000000e+00
1.6700000e+01 0.0000000e+00
1.6800000e+01 0.0000000e+00
1.6900000e+01 0.0000000e+00
1.7000000e+01 0.0000000e+00
1.7100000e+01 0.0000000e+00
1.7200000e+01 0.0000000e+00
1.7300000e+01 0.0000000e+00
1.7400000e+01 0.0000000e+00
1.7500000e+01 0.0000000e+00
1.7600000e+01 0.0000000e+00
1.7700000e+01 0.0000000e+00
1.7800000e+01 0.0000000e+00
1.7900000e+01 0.0000000e+00
1.8000000e+01 0.0000000e+00
1.8100000e+01 0.0000000e+00
1.8200000e+01 0.0000000e+00
1.8300000e+01 0.0000000e+00
1.8400000e+01 0.0000000e+00
1.8500000e+01 0.0000000e+00
1.8600000e+01 0.0000000e+00
1.8700000e+01 0.0000000e+00
1.8800000e+01 0.0000000e+00
1.8900000e+01 0.0000000e+00
1.9000000e+01 0.0000000e+00
1.9100000e+01 0.0000000e+00
1.9200000e+01 0.0000000e+00
1.9300000e+01 0.0000000e+00
1.9400000e+01 0.0000000e+00
1.9500000e+01 0.0000000e+00
1.9600000e+01 0.0000000e+00
1.9700000e+01 0.0000000e+00
1.9800000e+01 0.0000000e+00
1.9900000e+01 0.0000000e+00
2.0000000e+01 0.0000000e+00
2.0100000e+01 0.0000000e+00
2.0200000e+01 0.0000000e+00
2.0300000e+01 0.0000000e+00
2.0400000e+01 0.0000000e+00
2.0500000e+01 0.0000000e+00
2.0600000e+01 0.0000000e+00
2.0700000e+01 0.0000000e+00
2.0800000e+01 0.0000000e+00
2.0900000e+01 0.0000000e+00
2.1000000e+01 0.0000000e+00
2.1100000e+01 0.0000000e+00
2.1200000e+01 0.0000000e+00
2.1300000e+01 0.0000000e+00
2.1400000e+01 0.0000000e+00
2.1500000e+01 0.0000000e+00
2.1600000e+01 0.0000000e+00
2.1700000e+01 0.0000000e+00
2.1800000e+01 0.0000000e+00
2.1900000e+01 0.0000000e+00
2.2000000e+01 0.0000000e+00
2.2100000e+01 0.0000000e+00
2.2200000e+01 0.0000000e+00
2.2300000e+01 0.0000000e+00
2.2400000e+01 0.0000000e+00
2.2500000e+01 0.0000000e+00
2.2600000e+01 0.0000000e+00
2.2700000e+01 0.0000000e+00
2.2800000e+01 0.0000000e+00
2.2900000e+01 0.0000000e+00
2.3000000e+01 0.0000000e+00
2.3100000e+01 0.0000000e+00
2.3200000e+01 0.0000000e+00
2.3300000e+01 0.0000000e+00
2.3400000e+01 0.0000000e+00
2.3500000e+01 0.0000000e+00
2.3600000e+01 0.0000000e+00
2.3700000e+01 0.0000000e+00
2.3800000e+01 0.0000000e+00
2.3900000e+01 0.0000000e+00
2.4000000e+01 0.0000000e+00
2.4100000e+01 0.0000000e+00
2.4200000e+01 0.0000000e+00
2.4300000e+01 0.0000000e+00
2.4400000e+01 0.0000000e+00
2.4500000e+01 0.0000000e+00
2.4600000e+01 0.0000000e+00
2.4700000e+01 0.0000000e+00
2.4800000e+01 0.0000000e+00
2.4900000e+01 0.0000000e+00
2.5000000e+01 0.0000000e+00


==> dat/sir/ssa_chain08_traj06.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.0000000e+00
2.0000000e-01 1.0000000e+00
3.0000000e-01 1.0000000e+00
4.0000000e-01 1.0000000e+00
5.0000000e-01 1.0000000e+00
6.0000000e-01 1.0000000e+00
7.0000000e-01 1.0000000e+00
8.0000000e-01 1.0000000e+00
9.0000000e-01 0.0000000e+00
1.0000000e+00 0.0000000e+00
1.1000000e+00 0.0000000e+00
1.2000000e+00 0.0000000e+00
1.3000000e+00 0.0000000e+00
1.4000000e+00 0.0000000e+00
1.5000000e+00 0.0000000e+00
1.6000000e+00 0.0000000e+00
1.7000000e+00 0.0000000e+00
1.8000000e+00 0.0000000e+00
1.9000000e+00 0.0000000e+00
2.0000000e+00 0.0000000e+00
2.1000000e+00 0.0000000e+00
2.2000000e+00 0.0000000e+00
2.3000000e+00 0.0000000e+00
2.4000000e+00 0.0000000e+00
2.5000000e+00 0.0000000e+00
2.6000000e+00 0.0000000e+00
2.7000000e+00 0.0000000e+00
2.8000000e+00 0.0000000e+00
2.9000000e+00 0.0000000e+00
3.0000000e+00 0.0000000e+00
3.1000000e+00 0.0000000e+00
3.2000000e+00 0.0000000e+00
3.3000000e+00 0.0000000e+00
3.4000000e+00 0.0000000e+00
3.5000000e+00 0.0000000e+00
3.6000000e+00 0.0000000e+00
3.7000000e+00 0.0000000e+00
3.8000000e+00 0.0000000e+00
3.9000000e+00 0.0000000e+00
4.0000000e+00 0.0000000e+00
4.1000000e+00 0.0000000e+00
4.2000000e+00 0.0000000e+00
4.3000000e+00 0.0000000e+00
4.4000000e+00 0.0000000e+00
4.5000000e+00 0.0000000e+00
4.6000000e+00 0.0000000e+00
4.7000000e+00 0.0000000e+00
4.8000000e+00 0.0000000e+00
4.9000000e+00 0.0000000e+00
5.0000000e+00 0.0000000e+00
5.1000000e+00 0.0000000e+00
5.2000000e+00 0.0000000e+00
5.3000000e+00 0.0000000e+00
5.4000000e+00 0.0000000e+00
5.5000000e+00 0.0000000e+00
5.6000000e+00 0.0000000e+00
5.7000000e+00 0.0000000e+00
5.8000000e+00 0.0000000e+00
5.9000000e+00 0.0000000e+00
6.0000000e+00 0.0000000e+00
6.1000000e+00 0.0000000e+00
6.2000000e+00 0.0000000e+00
6.3000000e+00 0.0000000e+00
6.4000000e+00 0.0000000e+00
6.5000000e+00 0.0000000e+00
6.6000000e+00 0.0000000e+00
6.7000000e+00 0.0000000e+00
6.8000000e+00 0.0000000e+00
6.9000000e+00 0.0000000e+00
7.0000000e+00 0.0000000e+00
7.1000000e+00 0.0000000e+00
7.2000000e+00 0.0000000e+00
7.3000000e+00 0.0000000e+00
7.4000000e+00 0.0000000e+00
7.5000000e+00 0.0000000e+00
7.6000000e+00 0.0000000e+00
7.7000000e+00 0.0000000e+00
7.8000000e+00 0.0000000e+00
7.9000000e+00 0.0000000e+00
8.0000000e+00 0.0000000e+00
8.1000000e+00 0.0000000e+00
8.2000000e+00 0.0000000e+00
8.3000000e+00 0.0000000e+00
8.4000000e+00 0.0000000e+00
8.5000000e+00 0.0000000e+00
8.6000000e+00 0.0000000e+00
8.7000000e+00 0.0000000e+00
8.8000000e+00 0.0000000e+00
8.9000000e+00 0.0000000e+00
9.0000000e+00 0.0000000e+00
9.1000000e+00 0.0000000e+00
9.2000000e+00 0.0000000e+00
9.3000000e+00 0.0000000e+00
9.4000000e+00 0.0000000e+00
9.5000000e+00 0.0000000e+00
9.6000000e+00 0.0000000e+00
9.7000000e+00 0.0000000e+00
9.8000000e+00 0.0000000e+00
9.9000000e+00 0.0000000e+00
1.0000000e+01 0.0000000e+00
1.0100000e+01 0.0000000e+00
1.0200000e+01 0.0000000e+00
1.0300000e+01 0.0000000e+00
1.0400000e+01 0.0000000e+00
1.0500000e+01 0.0000000e+00
1.0600000e+01 0.0000000e+00
1.0700000e+01 0.0000000e+00
1.0800000e+01 0.0000000e+00
1.0900000e+01 0.0000000e+00
1.1000000e+01 0.0000000e+00
1.1100000e+01 0.0000000e+00
1.1200000e+01 0.0000000e+00
1.1300000e+01 0.0000000e+00
1.1400000e+01 0.0000000e+00
1.1500000e+01 0.0000000e+00
1.1600000e+01 0.0000000e+00
1.1700000e+01 0.0000000e+00
1.1800000e+01 0.0000000e+00
1.1900000e+01 0.0000000e+00
1.2000000e+01 0.0000000e+00
1.2100000e+01 0.0000000e+00
1.2200000e+01 0.0000000e+00
1.2300000e+01 0.0000000e+00
1.2400000e+01 0.0000000e+00
1.2500000e+01 0.0000000e+00
1.2600000e+01 0.0000000e+00
1.2700000e+01 0.0000000e+00
1.2800000e+01 0.0000000e+00
1.2900000e+01 0.0000000e+00
1.3000000e+01 0.0000000e+00
1.3100000e+01 0.0000000e+00
1.3200000e+01 0.0000000e+00
1.3300000e+01 0.0000000e+00
1.3400000e+01 0.0000000e+00
1.3500000e+01 0.0000000e+00
1.3600000e+01 0.0000000e+00
1.3700000e+01 0.0000000e+00
1.3800000e+01 0.0000000e+00
1.3900000e+01 0.0000000e+00
1.4000000e+01 0.0000000e+00
1.4100000e+01 0.0000000e+00
1.4200000e+01 0.0000000e+00
1.4300000e+01 0.0000000e+00
1.4400000e+01 0.0000000e+00
1.4500000e+01 0.0000000e+00
1.4600000e+01 0.0000000e+00
1.4700000e+01 0.0000000e+00
1.4800000e+01 0.0000000e+00
1.4900000e+01 0.0000000e+00
1.5000000e+01 0.0000000e+00
1.5100000e+01 0.0000000e+00
1.5200000e+01 0.0000000e+00
1.5300000e+01 0.0000000e+00
1.5400000e+01 0.0000000e+00
1.5500000e+01 0.0000000e+00
1.5600000e+01 0.0000000e+00
1.5700000e+01 0.0000000e+00
1.5800000e+01 0.0000000e+00
1.5900000e+01 0.0000000e+00
1.6000000e+01 0.0000000e+00
1.6100000e+01 0.0000000e+00
1.6200000e+01 0.0000000e+00
1.6300000e+01 0.0000000e+00
1.6400000e+01 0.0000000e+00
1.6500000e+01 0.0000000e+00
1.6600000e+01 0.0000000e+00
1.6700000e+01 0.0000000e+00
1.6800000e+01 0.0000000e+00
1.6900000e+01 0.0000000e+00
1.7000000e+01 0.0000000e+00
1.7100000e+01 0.0000000e+00
1.7200000e+01 0.0000000e+00
1.7300000e+01 0.0000000e+00
1.7400000e+01 0.0000000e+00
1.7500000e+01 0.0000000e+00
1.7600000e+01 0.0000000e+00
1.7700000e+01 0.0000000e+00
1.7800000e+01 0.0000000e+00
1.7900000e+01 0.0000000e+00
1.8000000e+01 0.0000000e+00
1.8100000e+01 0.0000000e+00
1.8200000e+01 0.0000000e+00
1.8300000e+01 0.0000000e+00
1.8400000e+01 0.0000000e+00
1.8500000e+01 0.0000000e+00
1.8600000e+01 0.0000000e+00
1.8700000e+01 0.0000000e+00
1.8800000e+01 0.0000000e+00
1.8900000e+01 0.0000000e+00
1.9000000e+01 0.0000000e+00
1.9100000e+01 0.0000000e+00
1.9200000e+01 0.0000000e+00
1.9300000e+01 0.0000000e+00
1.9400000e+01 0.0000000e+00
1.9500000e+01 0.0000000e+00
1.9600000e+01 0.0000000e+00
1.9700000e+01 0.0000000e+00
1.9800000e+01 0.0000000e+00
1.9900000e+01 0.0000000e+00
2.0000000e+01 0.0000000e+00
2.0100000e+01 0.0000000e+00
2.0200000e+01 0.0000000e+00
2.0300000e+01 0.0000000e+00
2.0400000e+01 0.0000000e+00
2.0500000e+01 0.0000000e+00
2.0600000e+01 0.0000000e+00
2.0700000e+01 0.0000000e+00
2.0800000e+01 0.0000000e+00
2.0900000e+01 0.0000000e+00
2.1000000e+01 0.0000000e+00
2.1100000e+01 0.0000000e+00
2.1200000e+01 0.0000000e+00
2.1300000e+01 0.0000000e+00
2.1400000e+01 0.0000000e+00
2.1500000e+01 0.0000000e+00
2.1600000e+01 0.0000000e+00
2.1700000e+01 0.0000000e+00
2.1800000e+01 0.0000000e+00
2.1900000e+01 0.0000000e+00
2.2000000e+01 0.0000000e+00
2.2100000e+01 0.0000000e+00
2.2200000e+01 0.0000000e+00
2.2300000e+01 0.0000000e+00
2.2400000e+01 0.0000000e+00
2.2500000e+01 0.0000000e+00
2.2600000e+01 0.0000000e+00
2.2700000e+01 0.0000000e+00
2.2800000e+01 0.0000000e+00
2.2900000e+01 0.0000000e+00
2.3000000e+01 0.0000000e+00
2.3100000e+01 0.0000000e+00
2.3200000e+01 0.0000000e+00
2.3300000e+01 0.0000000e+00
2.3400000e+01 0.0000000e+00
2.3500000e+01 0.0000000e+00
2.3600000e+01 0.0000000e+00
2.3700000e+01 0.0000000e+00
2.3800000e+01 0.0000000e+00
2.3900000e+01 0.0000000e+00
2.4000000e+01 0.0000000e+00
2.4100000e+01 0.0000000e+00
2.4200000e+01 0.0000000e+00
2.4300000e+01 0.0000000e+00
2.4400000e+01 0.0000000e+00
2.4500000e+01 0.0000000e+00
2.4600000e+01 0.0000000e+00
2.4700000e+01 0.0000000e+00
2.4800000e+01 0.0000000e+00
2.4900000e+01 0.0000000e+00
2.5000000e+01 0.0000000e+00


==> dat/sir/ssa_chain08_traj07.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.0000000e+00
2.0000000e-01 1.0000000e+00
3.0000000e-01 1.0000000e+00
4.0000000e-01 2.0000000e+00
5.0000000e-01 2.0000000e+00
6.0000000e-01 2.0000000e+00
7.0000000e-01 2.0000000e+00
8.0000000e-01 2.0000000e+00
9.0000000e-01 2.0000000e+00
1.0000000e+00 2.0000000e+00
1.1000000e+00 2.0000000e+00
1.2000000e+00 2.0000000e+00
1.3000000e+00 2.0000000e+00
1.4000000e+00 3.0000000e+00
1.5000000e+00 3.0000000e+00
1.6000000e+00 3.0000000e+00
1.7000000e+00 3.0000000e+00
1.8000000e+00 4.0000000e+00
1.9000000e+00 5.0000000e+00
2.0000000e+00 5.0000000e+00
2.1000000e+00 5.0000000e+00
2.2000000e+00 5.0000000e+00
2.3000000e+00 5.0000000e+00
2.4000000e+00 5.0000000e+00
2.5000000e+00 6.0000000e+00
2.6000000e+00 6.0000000e+00
2.7000000e+00 6.0000000e+00
2.8000000e+00 6.0000000e+00
2.9000000e+00 6.0000000e+00
3.0000000e+00 5.0000000e+00
3.1000000e+00 5.0000000e+00
3.2000000e+00 5.0000000e+00
3.3000000e+00 5.0000000e+00
3.4000000e+00 5.0000000e+00
3.5000000e+00 4.0000000e+00
3.6000000e+00 4.0000000e+00
3.7000000e+00 4.0000000e+00
3.8000000e+00 4.0000000e+00
3.9000000e+00 4.0000000e+00
4.0000000e+00 4.0000000e+00
4.1000000e+00 4.0000000e+00
4.2000000e+00 3.0000000e+00
4.3000000e+00 2.0000000e+00
4.4000000e+00 2.0000000e+00
4.5000000e+00 2.0000000e+00
4.6000000e+00 2.0000000e+00
4.7000000e+00 2.0000000e+00
4.8000000e+00 2.0000000e+00
4.9000000e+00 2.0000000e+00
5.0000000e+00 2.0000000e+00
5.1000000e+00 2.0000000e+00
5.2000000e+00 2.0000000e+00
5.3000000e+00 2.0000000e+00
5.4000000e+00 2.0000000e+00
5.5000000e+00 2.0000000e+00
5.6000000e+00 1.0000000e+00
5.7000000e+00 1.0000000e+00
5.8000000e+00 1.0000000e+00
5.9000000e+00 1.0000000e+00
6.0000000e+00 1.0000000e+00
6.1000000e+00 1.0000000e+00
6.2000000e+00 1.0000000e+00
6.3000000e+00 1.0000000e+00
6.4000000e+00 1.0000000e+00
6.5000000e+00 1.0000000e+00
6.6000000e+00 1.0000000e+00
6.7000000e+00 1.0000000e+00
6.8000000e+00 1.0000000e+00
6.9000000e+00 1.0000000e+00
7.0000000e+00 1.0000000e+00
7.1000000e+00 1.0000000e+00
7.2000000e+00 1.0000000e+00
7.3000000e+00 1.0000000e+00
7.4000000e+00 1.0000000e+00
7.5000000e+00 1.0000000e+00
7.6000000e+00 1.0000000e+00
7.7000000e+00 1.0000000e+00
7.8000000e+00 1.0000000e+00
7.9000000e+00 1.0000000e+00
8.0000000e+00 1.0000000e+00
8.1000000e+00 1.0000000e+00
8.2000000e+00 1.0000000e+00
8.3000000e+00 1.0000000e+00
8.4000000e+00 1.0000000e+00
8.5000000e+00 1.0000000e+00
8.6000000e+00 1.0000000e+00
8.7000000e+00 1.0000000e+00
8.8000000e+00 1.0000000e+00
8.9000000e+00 1.0000000e+00
9.0000000e+00 1.0000000e+00
9.1000000e+00 1.0000000e+00
9.2000000e+00 1.0000000e+00
9.3000000e+00 1.0000000e+00
9.4000000e+00 1.0000000e+00
9.5000000e+00 1.0000000e+00
9.6000000e+00 1.0000000e+00
9.7000000e+00 1.0000000e+00
9.8000000e+00 1.0000000e+00
9.9000000e+00 1.0000000e+00
1.0000000e+01 1.0000000e+00
1.0100000e+01 1.0000000e+00
1.0200000e+01 0.0000000e+00
1.0300000e+01 0.0000000e+00
1.0400000e+01 0.0000000e+00
1.0500000e+01 0.0000000e+00
1.0600000e+01 0.0000000e+00
1.0700000e+01 0.0000000e+00
1.0800000e+01 0.0000000e+00
1.0900000e+01 0.0000000e+00
1.1000000e+01 0.0000000e+00
1.1100000e+01 0.0000000e+00
1.1200000e+01 0.0000000e+00
1.1300000e+01 0.0000000e+00
1.1400000e+01 0.0000000e+00
1.1500000e+01 0.0000000e+00
1.1600000e+01 0.0000000e+00
1.1700000e+01 0.0000000e+00
1.1800000e+01 0.0000000e+00
1.1900000e+01 0.0000000e+00
1.2000000e+01 0.0000000e+00
1.2100000e+01 0.0000000e+00
1.2200000e+01 0.0000000e+00
1.2300000e+01 0.0000000e+00
1.2400000e+01 0.0000000e+00
1.2500000e+01 0.0000000e+00
1.2600000e+01 0.0000000e+00
1.2700000e+01 0.0000000e+00
1.2800000e+01 0.0000000e+00
1.2900000e+01 0.0000000e+00
1.3000000e+01 0.0000000e+00
1.3100000e+01 0.0000000e+00
1.3200000e+01 0.0000000e+00
1.3300000e+01 0.0000000e+00
1.3400000e+01 0.0000000e+00
1.3500000e+01 0.0000000e+00
1.3600000e+01 0.0000000e+00
1.3700000e+01 0.0000000e+00
1.3800000e+01 0.0000000e+00
1.3900000e+01 0.0000000e+00
1.4000000e+01 0.0000000e+00
1.4100000e+01 0.0000000e+00
1.4200000e+01 0.0000000e+00
1.4300000e+01 0.0000000e+00
1.4400000e+01 0.0000000e+00
1.4500000e+01 0.0000000e+00
1.4600000e+01 0.0000000e+00
1.4700000e+01 0.0000000e+00
1.4800000e+01 0.0000000e+00
1.4900000e+01 0.0000000e+00
1.5000000e+01 0.0000000e+00
1.5100000e+01 0.0000000e+00
1.5200000e+01 0.0000000e+00
1.5300000e+01 0.0000000e+00
1.5400000e+01 0.0000000e+00
1.5500000e+01 0.0000000e+00
1.5600000e+01 0.0000000e+00
1.5700000e+01 0.0000000e+00
1.5800000e+01 0.0000000e+00
1.5900000e+01 0.0000000e+00
1.6000000e+01 0.0000000e+00
1.6100000e+01 0.0000000e+00
1.6200000e+01 0.0000000e+00
1.6300000e+01 0.0000000e+00
1.6400000e+01 0.0000000e+00
1.6500000e+01 0.0000000e+00
1.6600000e+01 0.0000000e+00
1.6700000e+01 0.0000000e+00
1.6800000e+01 0.0000000e+00
1.6900000e+01 0.0000000e+00
1.7000000e+01 0.0000000e+00
1.7100000e+01 0.0000000e+00
1.7200000e+01 0.0000000e+00
1.7300000e+01 0.0000000e+00
1.7400000e+01 0.0000000e+00
1.7500000e+01 0.0000000e+00
1.7600000e+01 0.0000000e+00
1.7700000e+01 0.0000000e+00
1.7800000e+01 0.0000000e+00
1.7900000e+01 0.0000000e+00
1.8000000e+01 0.0000000e+00
1.8100000e+01 0.0000000e+00
1.8200000e+01 0.0000000e+00
1.8300000e+01 0.0000000e+00
1.8400000e+01 0.0000000e+00
1.8500000e+01 0.0000000e+00
1.8600000e+01 0.0000000e+00
1.8700000e+01 0.0000000e+00
1.8800000e+01 0.0000000e+00
1.8900000e+01 0.0000000e+00
1.9000000e+01 0.0000000e+00
1.9100000e+01 0.0000000e+00
1.9200000e+01 0.0000000e+00
1.9300000e+01 0.0000000e+00
1.9400000e+01 0.0000000e+00
1.9500000e+01 0.0000000e+00
1.9600000e+01 0.0000000e+00
1.9700000e+01 0.0000000e+00
1.9800000e+01 0.0000000e+00
1.9900000e+01 0.0000000e+00
2.0000000e+01 0.0000000e+00
2.0100000e+01 0.0000000e+00
2.0200000e+01 0.0000000e+00
2.0300000e+01 0.0000000e+00
2.0400000e+01 0.0000000e+00
2.0500000e+01 0.0000000e+00
2.0600000e+01 0.0000000e+00
2.0700000e+01 0.0000000e+00
2.0800000e+01 0.0000000e+00
2.0900000e+01 0.0000000e+00
2.1000000e+01 0.0000000e+00
2.1100000e+01 0.0000000e+00
2.1200000e+01 0.0000000e+00
2.1300000e+01 0.0000000e+00
2.1400000e+01 0.0000000e+00
2.1500000e+01 0.0000000e+00
2.1600000e+01 0.0000000e+00
2.1700000e+01 0.0000000e+00
2.1800000e+01 0.0000000e+00
2.1900000e+01 0.0000000e+00
2.2000000e+01 0.0000000e+00
2.2100000e+01 0.0000000e+00
2.2200000e+01 0.0000000e+00
2.2300000e+01 0.0000000e+00
2.2400000e+01 0.0000000e+00
2.2500000e+01 0.0000000e+00
2.2600000e+01 0.0000000e+00
2.2700000e+01 0.0000000e+00
2.2800000e+01 0.0000000e+00
2.2900000e+01 0.0000000e+00
2.3000000e+01 0.0000000e+00
2.3100000e+01 0.0000000e+00
2.3200000e+01 0.0000000e+00
2.3300000e+01 0.0000000e+00
2.3400000e+01 0.0000000e+00
2.3500000e+01 0.0000000e+00
2.3600000e+01 0.0000000e+00
2.3700000e+01 0.0000000e+00
2.3800000e+01 0.0000000e+00
2.3900000e+01 0.0000000e+00
2.4000000e+01 0.0000000e+00
2.4100000e+01 0.0000000e+00
2.4200000e+01 0.0000000e+00
2.4300000e+01 0.0000000e+00
2.4400000e+01 0.0000000e+00
2.4500000e+01 0.0000000e+00
2.4600000e+01 0.0000000e+00
2.4700000e+01 0.0000000e+00
2.4800000e+01 0.0000000e+00
2.4900000e+01 0.0000000e+00
2.5000000e+01 0.0000000e+00


==> dat/sir/ssa_chain08_traj08.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.0000000e+00
2.0000000e-01 1.0000000e+00
3.0000000e-01 1.0000000e+00
4.0000000e-01 2.0000000e+00
5.0000000e-01 2.0000000e+00
6.0000000e-01 2.0000000e+00
7.0000000e-01 2.0000000e+00
8.0000000e-01 2.0000000e+00
9.0000000e-01 2.0000000e+00
1.0000000e+00 2.0000000e+00
1.1000000e+00 2.0000000e+00
1.2000000e+00 2.0000000e+00
1.3000000e+00 2.0000000e+00
1.4000000e+00 3.0000000e+00
1.5000000e+00 3.0000000e+00
1.6000000e+00 3.0000000e+00
1.7000000e+00 3.0000000e+00
1.8000000e+00 3.0000000e+00
1.9000000e+00 3.0000000e+00
2.0000000e+00 4.0000000e+00
2.1000000e+00 4.0000000e+00
2.2000000e+00 4.0000000e+00
2.3000000e+00 4.0000000e+00
2.4000000e+00 3.0000000e+00
2.5000000e+00 3.0000000e+00
2.6000000e+00 3.0000000e+00
2.7000000e+00 3.0000000e+00
2.8000000e+00 3.0000000e+00
2.9000000e+00 3.0000000e+00
3.0000000e+00 3.0000000e+00
3.1000000e+00 3.0000000e+00
3.2000000e+00 3.0000000e+00
3.3000000e+00 3.0000000e+00
3.4000000e+00 3.0000000e+00
3.5000000e+00 3.0000000e+00
3.6000000e+00 3.0000000e+00
3.7000000e+00 4.0000000e+00
3.8000000e+00 4.0000000e+00
3.9000000e+00 4.0000000e+00
4.0000000e+00 4.0000000e+00
4.1000000e+00 4.0000000e+00
4.2000000e+00 3.0000000e+00
4.3000000e+00 3.0000000e+00
4.4000000e+00 3.0000000e+00
4.5000000e+00 3.0000000e+00
4.6000000e+00 3.0000000e+00
4.7000000e+00 3.0000000e+00
4.8000000e+00 3.0000000e+00
4.9000000e+00 3.0000000e+00
5.0000000e+00 3.0000000e+00
5.1000000e+00 3.0000000e+00
5.2000000e+00 3.0000000e+00
5.3000000e+00 4.0000000e+00
5.4000000e+00 4.0000000e+00
5.5000000e+00 4.0000000e+00
5.6000000e+00 4.0000000e+00
5.7000000e+00 4.0000000e+00
5.8000000e+00 4.0000000e+00
5.9000000e+00 3.0000000e+00
6.0000000e+00 3.0000000e+00
6.1000000e+00 3.0000000e+00
6.2000000e+00 3.0000000e+00
6.3000000e+00 2.0000000e+00
6.4000000e+00 2.0000000e+00
6.5000000e+00 2.0000000e+00
6.6000000e+00 2.0000000e+00
6.7000000e+00 2.0000000e+00
6.8000000e+00 2.0000000e+00
6.9000000e+00 2.0000000e+00
7.0000000e+00 2.0000000e+00
7.1000000e+00 2.0000000e+00
7.2000000e+00 2.0000000e+00
7.3000000e+00 2.0000000e+00
7.4000000e+00 2.0000000e+00
7.5000000e+00 2.0000000e+00
7.6000000e+00 2.0000000e+00
7.7000000e+00 2.0000000e+00
7.8000000e+00 2.0000000e+00
7.9000000e+00 2.0000000e+00
8.0000000e+00 1.0000000e+00
8.1000000e+00 1.0000000e+00
8.2000000e+00 1.0000000e+00
8.3000000e+00 1.0000000e+00
8.4000000e+00 1.0000000e+00
8.5000000e+00 1.0000000e+00
8.6000000e+00 1.0000000e+00
8.7000000e+00 1.0000000e+00
8.8000000e+00 1.0000000e+00
8.9000000e+00 1.0000000e+00
9.0000000e+00 1.0000000e+00
9.1000000e+00 1.0000000e+00
9.2000000e+00 1.0000000e+00
9.3000000e+00 1.0000000e+00
9.4000000e+00 1.0000000e+00
9.5000000e+00 1.0000000e+00
9.6000000e+00 1.0000000e+00
9.7000000e+00 1.0000000e+00
9.8000000e+00 1.0000000e+00
9.9000000e+00 1.0000000e+00
1.0000000e+01 1.0000000e+00
1.0100000e+01 1.0000000e+00
1.0200000e+01 1.0000000e+00
1.0300000e+01 1.0000000e+00
1.0400000e+01 1.0000000e+00
1.0500000e+01 1.0000000e+00
1.0600000e+01 1.0000000e+00
1.0700000e+01 1.0000000e+00
1.0800000e+01 1.0000000e+00
1.0900000e+01 1.0000000e+00
1.1000000e+01 1.0000000e+00
1.1100000e+01 1.0000000e+00
1.1200000e+01 1.0000000e+00
1.1300000e+01 1.0000000e+00
1.1400000e+01 1.0000000e+00
1.1500000e+01 1.0000000e+00
1.1600000e+01 1.0000000e+00
1.1700000e+01 1.0000000e+00
1.1800000e+01 1.0000000e+00
1.1900000e+01 1.0000000e+00
1.2000000e+01 1.0000000e+00
1.2100000e+01 1.0000000e+00
1.2200000e+01 1.0000000e+00
1.2300000e+01 1.0000000e+00
1.2400000e+01 1.0000000e+00
1.2500000e+01 1.0000000e+00
1.2600000e+01 1.0000000e+00
1.2700000e+01 1.0000000e+00
1.2800000e+01 1.0000000e+00
1.2900000e+01 1.0000000e+00
1.3000000e+01 1.0000000e+00
1.3100000e+01 1.0000000e+00
1.3200000e+01 1.0000000e+00
1.3300000e+01 1.0000000e+00
1.3400000e+01 1.0000000e+00
1.3500000e+01 1.0000000e+00
1.3600000e+01 1.0000000e+00
1.3700000e+01 1.0000000e+00
1.3800000e+01 1.0000000e+00
1.3900000e+01 1.0000000e+00
1.4000000e+01 1.0000000e+00
1.4100000e+01 1.0000000e+00
1.4200000e+01 1.0000000e+00
1.4300000e+01 1.0000000e+00
1.4400000e+01 1.0000000e+00
1.4500000e+01 1.0000000e+00
1.4600000e+01 1.0000000e+00
1.4700000e+01 1.0000000e+00
1.4800000e+01 1.0000000e+00
1.4900000e+01 1.0000000e+00
1.5000000e+01 1.0000000e+00
1.5100000e+01 1.0000000e+00
1.5200000e+01 1.0000000e+00
1.5300000e+01 1.0000000e+00
1.5400000e+01 1.0000000e+00
1.5500000e+01 1.0000000e+00
1.5600000e+01 1.0000000e+00
1.5700000e+01 1.0000000e+00
1.5800000e+01 1.0000000e+00
1.5900000e+01 1.0000000e+00
1.6000000e+01 1.0000000e+00
1.6100000e+01 1.0000000e+00
1.6200000e+01 1.0000000e+00
1.6300000e+01 1.0000000e+00
1.6400000e+01 1.0000000e+00
1.6500000e+01 1.0000000e+00
1.6600000e+01 1.0000000e+00
1.6700000e+01 1.0000000e+00
1.6800000e+01 1.0000000e+00
1.6900000e+01 1.0000000e+00
1.7000000e+01 1.0000000e+00
1.7100000e+01 1.0000000e+00
1.7200000e+01 1.0000000e+00
1.7300000e+01 1.0000000e+00
1.7400000e+01 1.0000000e+00
1.7500000e+01 1.0000000e+00
1.7600000e+01 1.0000000e+00
1.7700000e+01 1.0000000e+00
1.7800000e+01 1.0000000e+00
1.7900000e+01 1.0000000e+00
1.8000000e+01 1.0000000e+00
1.8100000e+01 1.0000000e+00
1.8200000e+01 1.0000000e+00
1.8300000e+01 1.0000000e+00
1.8400000e+01 1.0000000e+00
1.8500000e+01 1.0000000e+00
1.8600000e+01 1.0000000e+00
1.8700000e+01 1.0000000e+00
1.8800000e+01 1.0000000e+00
1.8900000e+01 0.0000000e+00
1.9000000e+01 0.0000000e+00
1.9100000e+01 0.0000000e+00
1.9200000e+01 0.0000000e+00
1.9300000e+01 0.0000000e+00
1.9400000e+01 0.0000000e+00
1.9500000e+01 0.0000000e+00
1.9600000e+01 0.0000000e+00
1.9700000e+01 0.0000000e+00
1.9800000e+01 0.0000000e+00
1.9900000e+01 0.0000000e+00
2.0000000e+01 0.0000000e+00
2.0100000e+01 0.0000000e+00
2.0200000e+01 0.0000000e+00
2.0300000e+01 0.0000000e+00
2.0400000e+01 0.0000000e+00
2.0500000e+01 0.0000000e+00
2.0600000e+01 0.0000000e+00
2.0700000e+01 0.0000000e+00
2.0800000e+01 0.0000000e+00
2.0900000e+01 0.0000000e+00
2.1000000e+01 0.0000000e+00
2.1100000e+01 0.0000000e+00
2.1200000e+01 0.0000000e+00
2.1300000e+01 0.0000000e+00
2.1400000e+01 0.0000000e+00
2.1500000e+01 0.0000000e+00
2.1600000e+01 0.0000000e+00
2.1700000e+01 0.0000000e+00
2.1800000e+01 0.0000000e+00
2.1900000e+01 0.0000000e+00
2.2000000e+01 0.0000000e+00
2.2100000e+01 0.0000000e+00
2.2200000e+01 0.0000000e+00
2.2300000e+01 0.0000000e+00
2.2400000e+01 0.0000000e+00
2.2500000e+01 0.0000000e+00
2.2600000e+01 0.0000000e+00
2.2700000e+01 0.0000000e+00
2.2800000e+01 0.0000000e+00
2.2900000e+01 0.0000000e+00
2.3000000e+01 0.0000000e+00
2.3100000e+01 0.0000000e+00
2.3200000e+01 0.0000000e+00
2.3300000e+01 0.0000000e+00
2.3400000e+01 0.0000000e+00
2.3500000e+01 0.0000000e+00
2.3600000e+01 0.0000000e+00
2.3700000e+01 0.0000000e+00
2.3800000e+01 0.0000000e+00
2.3900000e+01 0.0000000e+00
2.4000000e+01 0.0000000e+00
2.4100000e+01 0.0000000e+00
2.4200000e+01 0.0000000e+00
2.4300000e+01 0.0000000e+00
2.4400000e+01 0.0000000e+00
2.4500000e+01 0.0000000e+00
2.4600000e+01 0.0000000e+00
2.4700000e+01 0.0000000e+00
2.4800000e+01 0.0000000e+00
2.4900000e+01 0.0000000e+00
2.5000000e+01 0.0000000e+00


==> dat/sir/ssa_chain08_traj09.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 1.0000000e+00
2.0000000e-01 1.0000000e+00
3.0000000e-01 1.0000000e+00
4.0000000e-01 1.0000000e+00
5.0000000e-01 1.0000000e+00
6.0000000e-01 1.0000000e+00
7.0000000e-01 1.0000000e+00
8.0000000e-01 1.0000000e+00
9.0000000e-01 1.0000000e+00
1.0000000e+00 1.0000000e+00
1.1000000e+00 1.0000000e+00
1.2000000e+00 1.0000000e+00
1.3000000e+00 1.0000000e+00
1.4000000e+00 1.0000000e+00
1.5000000e+00 1.0000000e+00
1.6000000e+00 1.0000000e+00
1.7000000e+00 1.0000000e+00
1.8000000e+00 2.0000000e+00
1.9000000e+00 2.0000000e+00
2.0000000e+00 2.0000000e+00
2.1000000e+00 2.0000000e+00
2.2000000e+00 2.0000000e+00
2.3000000e+00 2.0000000e+00
2.4000000e+00 2.0000000e+00
2.5000000e+00 1.0000000e+00
2.6000000e+00 1.0000000e+00
2.7000000e+00 1.0000000e+00
2.8000000e+00 1.0000000e+00
2.9000000e+00 1.0000000e+00
3.0000000e+00 1.0000000e+00
3.1000000e+00 1.0000000e+00
3.2000000e+00 1.0000000e+00
3.3000000e+00 1.0000000e+00
3.4000000e+00 1.0000000e+00
3.5000000e+00 1.0000000e+00
3.6000000e+00 1.0000000e+00
3.7000000e+00 1.0000000e+00
3.8000000e+00 1.0000000e+00
3.9000000e+00 1.0000000e+00
4.0000000e+00 2.0000000e+00
4.1000000e+00 2.0000000e+00
4.2000000e+00 2.0000000e+00
4.3000000e+00 2.0000000e+00
4.4000000e+00 2.0000000e+00
4.5000000e+00 2.0000000e+00
4.6000000e+00 2.0000000e+00
4.7000000e+00 2.0000000e+00
4.8000000e+00 2.0000000e+00
4.9000000e+00 2.0000000e+00
5.0000000e+00 2.0000000e+00
5.1000000e+00 2.0000000e+00
5.2000000e+00 2.0000000e+00
5.3000000e+00 2.0000000e+00
5.4000000e+00 1.0000000e+00
5.5000000e+00 1.0000000e+00
5.6000000e+00 1.0000000e+00
5.7000000e+00 1.0000000e+00
5.8000000e+00 1.0000000e+00
5.9000000e+00 1.0000000e+00
6.0000000e+00 0.0000000e+00
6.1000000e+00 0.0000000e+00
6.2000000e+00 0.0000000e+00
6.3000000e+00 0.0000000e+00
6.4000000e+00 0.0000000e+00
6.5000000e+00 0.0000000e+00
6.6000000e+00 0.0000000e+00
6.7000000e+00 0.0000000e+00
6.8000000e+00 0.0000000e+00
6.9000000e+00 0.0000000e+00
7.0000000e+00 0.0000000e+00
7.1000000e+00 0.0000000e+00
7.2000000e+00 0.0000000e+00
7.3000000e+00 0.0000000e+00
7.4000000e+00 0.0000000e+00
7.5000000e+00 0.0000000e+00
7.6000000e+00 0.0000000e+00
7.7000000e+00 0.0000000e+00
7.8000000e+00 0.0000000e+00
7.9000000e+00 0.0000000e+00
8.0000000e+00 0.0000000e+00
8.1000000e+00 0.0000000e+00
8.2000000e+00 0.0000000e+00
8.3000000e+00 0.0000000e+00
8.4000000e+00 0.0000000e+00
8.5000000e+00 0.0000000e+00
8.6000000e+00 0.0000000e+00
8.7000000e+00 0.0000000e+00
8.8000000e+00 0.0000000e+00
8.9000000e+00 0.0000000e+00
9.0000000e+00 0.0000000e+00
9.1000000e+00 0.0000000e+00
9.2000000e+00 0.0000000e+00
9.3000000e+00 0.0000000e+00
9.4000000e+00 0.0000000e+00
9.5000000e+00 0.0000000e+00
9.6000000e+00 0.0000000e+00
9.7000000e+00 0.0000000e+00
9.8000000e+00 0.0000000e+00
9.9000000e+00 0.0000000e+00
1.0000000e+01 0.0000000e+00
1.0100000e+01 0.0000000e+00
1.0200000e+01 0.0000000e+00
1.0300000e+01 0.0000000e+00
1.0400000e+01 0.0000000e+00
1.0500000e+01 0.0000000e+00
1.0600000e+01 0.0000000e+00
1.0700000e+01 0.0000000e+00
1.0800000e+01 0.0000000e+00
1.0900000e+01 0.0000000e+00
1.1000000e+01 0.0000000e+00
1.1100000e+01 0.0000000e+00
1.1200000e+01 0.0000000e+00
1.1300000e+01 0.0000000e+00
1.1400000e+01 0.0000000e+00
1.1500000e+01 0.0000000e+00
1.1600000e+01 0.0000000e+00
1.1700000e+01 0.0000000e+00
1.1800000e+01 0.0000000e+00
1.1900000e+01 0.0000000e+00
1.2000000e+01 0.0000000e+00
1.2100000e+01 0.0000000e+00
1.2200000e+01 0.0000000e+00
1.2300000e+01 0.0000000e+00
1.2400000e+01 0.0000000e+00
1.2500000e+01 0.0000000e+00
1.2600000e+01 0.0000000e+00
1.2700000e+01 0.0000000e+00
1.2800000e+01 0.0000000e+00
1.2900000e+01 0.0000000e+00
1.3000000e+01 0.0000000e+00
1.3100000e+01 0.0000000e+00
1.3200000e+01 0.0000000e+00
1.3300000e+01 0.0000000e+00
1.3400000e+01 0.0000000e+00
1.3500000e+01 0.0000000e+00
1.3600000e+01 0.0000000e+00
1.3700000e+01 0.0000000e+00
1.3800000e+01 0.0000000e+00
1.3900000e+01 0.0000000e+00
1.4000000e+01 0.0000000e+00
1.4100000e+01 0.0000000e+00
1.4200000e+01 0.0000000e+00
1.4300000e+01 0.0000000e+00
1.4400000e+01 0.0000000e+00
1.4500000e+01 0.0000000e+00
1.4600000e+01 0.0000000e+00
1.4700000e+01 0.0000000e+00
1.4800000e+01 0.0000000e+00
1.4900000e+01 0.0000000e+00
1.5000000e+01 0.0000000e+00
1.5100000e+01 0.0000000e+00
1.5200000e+01 0.0000000e+00
1.5300000e+01 0.0000000e+00
1.5400000e+01 0.0000000e+00
1.5500000e+01 0.0000000e+00
1.5600000e+01 0.0000000e+00
1.5700000e+01 0.0000000e+00
1.5800000e+01 0.0000000e+00
1.5900000e+01 0.0000000e+00
1.6000000e+01 0.0000000e+00
1.6100000e+01 0.0000000e+00
1.6200000e+01 0.0000000e+00
1.6300000e+01 0.0000000e+00
1.6400000e+01 0.0000000e+00
1.6500000e+01 0.0000000e+00
1.6600000e+01 0.0000000e+00
1.6700000e+01 0.0000000e+00
1.6800000e+01 0.0000000e+00
1.6900000e+01 0.0000000e+00
1.7000000e+01 0.0000000e+00
1.7100000e+01 0.0000000e+00
1.7200000e+01 0.0000000e+00
1.7300000e+01 0.0000000e+00
1.7400000e+01 0.0000000e+00
1.7500000e+01 0.0000000e+00
1.7600000e+01 0.0000000e+00
1.7700000e+01 0.0000000e+00
1.7800000e+01 0.0000000e+00
1.7900000e+01 0.0000000e+00
1.8000000e+01 0.0000000e+00
1.8100000e+01 0.0000000e+00
1.8200000e+01 0.0000000e+00
1.8300000e+01 0.0000000e+00
1.8400000e+01 0.0000000e+00
1.8500000e+01 0.0000000e+00
1.8600000e+01 0.0000000e+00
1.8700000e+01 0.0000000e+00
1.8800000e+01 0.0000000e+00
1.8900000e+01 0.0000000e+00
1.9000000e+01 0.0000000e+00
1.9100000e+01 0.0000000e+00
1.9200000e+01 0.0000000e+00
1.9300000e+01 0.0000000e+00
1.9400000e+01 0.0000000e+00
1.9500000e+01 0.0000000e+00
1.9600000e+01 0.0000000e+00
1.9700000e+01 0.0000000e+00
1.9800000e+01 0.0000000e+00
1.9900000e+01 0.0000000e+00
2.0000000e+01 0.0000000e+00
2.0100000e+01 0.0000000e+00
2.0200000e+01 0.0000000e+00
2.0300000e+01 0.0000000e+00
2.0400000e+01 0.0000000e+00
2.0500000e+01 0.0000000e+00
2.0600000e+01 0.0000000e+00
2.0700000e+01 0.0000000e+00
2.0800000e+01 0.0000000e+00
2.0900000e+01 0.0000000e+00
2.1000000e+01 0.0000000e+00
2.1100000e+01 0.0000000e+00
2.1200000e+01 0.0000000e+00
2.1300000e+01 0.0000000e+00
2.1400000e+01 0.0000000e+00
2.1500000e+01 0.0000000e+00
2.1600000e+01 0.0000000e+00
2.1700000e+01 0.0000000e+00
2.1800000e+01 0.0000000e+00
2.1900000e+01 0.0000000e+00
2.2000000e+01 0.0000000e+00
2.2100000e+01 0.0000000e+00
2.2200000e+01 0.0000000e+00
2.2300000e+01 0.0000000e+00
2.2400000e+01 0.0000000e+00
2.2500000e+01 0.0000000e+00
2.2600000e+01 0.0000000e+00
2.2700000e+01 0.0000000e+00
2.2800000e+01 0.0000000e+00
2.2900000e+01 0.0000000e+00
2.3000000e+01 0.0000000e+00
2.3100000e+01 0.0000000e+00
2.3200000e+01 0.0000000e+00
2.3300000e+01 0.0000000e+00
2.3400000e+01 0.0000000e+00
2.3500000e+01 0.0000000e+00
2.3600000e+01 0.0000000e+00
2.3700000e+01 0.0000000e+00
2.3800000e+01 0.0000000e+00
2.3900000e+01 0.0000000e+00
2.4000000e+01 0.0000000e+00
2.4100000e+01 0.0000000e+00
2.4200000e+01 0.0000000e+00
2.4300000e+01 0.0000000e+00
2.4400000e+01 0.0000000e+00
2.4500000e+01 0.0000000e+00
2.4600000e+01 0.0000000e+00
2.4700000e+01 0.0000000e+00
2.4800000e+01 0.0000000e+00
2.4900000e+01 0.0000000e+00
2.5000000e+01 0.0000000e+00


==> dat/sir/ssa_chain08_traj10.dat <==
0.0000000e+00 1.0000000e+00
1.0000000e-01 2.0000000e+00
2.0000000e-01 2.0000000e+00
3.0000000e-01 2.0000000e+00
4.0000000e-01 3.0000000e+00
5.0000000e-01 3.0000000e+00
6.0000000e-01 3.0000000e+00
7.0000000e-01 3.0000000e+00
8.0000000e-01 3.0000000e+00
9.0000000e-01 3.0000000e+00
1.0000000e+00 3.0000000e+00
1.1000000e+00 3.0000000e+00
1.2000000e+00 3.0000000e+00
1.3000000e+00 3.0000000e+00
1.4000000e+00 3.0000000e+00
1.5000000e+00 3.0000000e+00
1.6000000e+00 3.0000000e+00
1.7000000e+00 3.0000000e+00
1.8000000e+00 3.0000000e+00
1.9000000e+00 3.0000000e+00
2.0000000e+00 3.0000000e+00
2.1000000e+00 3.0000000e+00
2.2000000e+00 2.0000000e+00
2.3000000e+00 2.0000000e+00
2.4000000e+00 2.0000000e+00
2.5000000e+00 2.0000000e+00
2.6000000e+00 3.0000000e+00
2.7000000e+00 2.0000000e+00
2.8000000e+00 2.0000000e+00
2.9000000e+00 2.0000000e+00
3.0000000e+00 1.0000000e+00
3.1000000e+00 1.0000000e+00
3.2000000e+00 1.0000000e+00
3.3000000e+00 1.0000000e+00
3.4000000e+00 1.0000000e+00
3.5000000e+00 1.0000000e+00
3.6000000e+00 1.0000000e+00
3.7000000e+00 0.0000000e+00
3.8000000e+00 0.0000000e+00
3.9000000e+00 0.0000000e+00
4.0000000e+00 0.0000000e+00
4.1000000e+00 0.0000000e+00
4.2000000e+00 0.0000000e+00
4.3000000e+00 0.0000000e+00
4.4000000e+00 0.0000000e+00
4.5000000e+00 0.0000000e+00
4.6000000e+00 0.0000000e+00
4.7000000e+00 0.0000000e+00
4.8000000e+00 0.0000000e+00
4.9000000e+00 0.0000000e+00
5.0000000e+00 0.0000000e+00
5.1000000e+00 0.0000000e+00
5.2000000e+00 0.0000000e+00
5.3000000e+00 0.0000000e+00
5.4000000e+00 0.0000000e+00
5.5000000e+00 0.0000000e+00
5.6000000e+00 0.0000000e+00
5.7000000e+00 0.0000000e+00
5.8000000e+00 0.0000000e+00
5.9000000e+00 0.0000000e+00
6.0000000e+00 0.0000000e+00
6.1000000e+00 0.0000000e+00
6.2000000e+00 0.0000000e+00
6.3000000e+00 0.0000000e+00
6.4000000e+00 0.0000000e+00
6.5000000e+00 0.0000000e+00
6.6000000e+00 0.0000000e+00
6.7000000e+00 0.0000000e+00
6.8000000e+00 0.0000000e+00
6.9000000e+00 0.0000000e+00
7.0000000e+00 0.0000000e+00
7.1000000e+00 0.0000000e+00
7.2000000e+00 0.0000000e+00
7.3000000e+00 0.0000000e+00
7.4000000e+00 0.0000000e+00
7.5000000e+00 0.0000000e+00
7.6000000e+00 0.0000000e+00
7.7000000e+00 0.0000000e+00
7.8000000e+00 0.0000000e+00
7.9000000e+00 0.0000000e+00
8.0000000e+00 0.0000000e+00
8.1000000e+00 0.0000000e+00
8.2000000e+00 0.0000000e+00
8.3000000e+00 0.0000000e+00
8.4000000e+00 0.0000000e+00
8.5000000e+00 0.0000000e+00
8.6000000e+00 0.0000000e+00
8.7000000e+00 0.0000000e+00
8.8000000e+00 0.0000000e+00
8.9000000e+00 0.0000000e+00
9.0000000e+00 0.0000000e+00
9.1000000e+00 0.0000000e+00
9.2000000e+00 0.0000000e+00
9.3000000e+00 0.0000000e+00
9.4000000e+00 0.0000000e+00
9.5000000e+00 0.0000000e+00
9.6000000e+00 0.0000000e+00
9.7000000e+00 0.0000000e+00
9.8000000e+00 0.0000000e+00
9.9000000e+00 0.0000000e+00
1.0000000e+01 0.0000000e+00
1.0100000e+01 0.0000000e+00
1.0200000e+01 0.0000000e+00
1.0300000e+01 0.0000000e+00
1.0400000e+01 0.0000000e+00
1.0500000e+01 0.0000000e+00
1.0600000e+01 0.0000000e+00
1.0700000e+01 0.0000000e+00
1.0800000e+01 0.0000000e+00
1.0900000e+01 0.0000000e+00
1.1000000e+01 0.0000000e+00
1.1100000e+01 0.0000000e+00
1.1200000e+01 0.0000000e+00
1.1300000e+01 0.0000000e+00
1.1400000e+01 0.0000000e+00
1.1500000e+01 0.0000000e+00
1.1600000e+01 0.0000000e+00
1.1700000e+01 0.0000000e+00
1.1800000e+01 0.0000000e+00
1.1900000e+01 0.0000000e+00
1.2000000e+01 0.0000000e+00
1.2100000e+01 0.0000000e+00
1.2200000e+01 0.0000000e+00
1.2300000e+01 0.0000000e+00
1.2400000e+01 0.0000000e+00
1.2500000e+01 0.0000000e+00
1.2600000e+01 0.0000000e+00
1.2700000e+01 0.0000000e+00
1.2800000e+01 0.0000000e+00
1.2900000e+01 0.0000000e+00
1.3000000e+01 0.0000000e+00
1.3100000e+01 0.0000000e+00
1.3200000e+01 0.0000000e+00
1.3300000e+01 0.0000000e+00
1.3400000e+01 0.0000000e+00
1.3500000e+01 0.0000000e+00
1.3600000e+01 0.0000000e+00
1.3700000e+01 0.0000000e+00
1.3800000e+01 0.0000000e+00
1.3900000e+01 0.0000000e+00
1.4000000e+01 0.0000000e+00
1.4100000e+01 0.0000000e+00
1.4200000e+01 0.0000000e+00
1.4300000e+01 0.0000000e+00
1.4400000e+01 0.0000000e+00
1.4500000e+01 0.0000000e+00
1.4600000e+01 0.0000000e+00
1.4700000e+01 0.0000000e+00
1.4800000e+01 0.0000000e+00
1.4900000e+01 0.0000000e+00
1.5000000e+01 0.0000000e+00
1.5100000e+01 0.0000000e+00
1.5200000e+01 0.0000000e+00
1.5300000e+01 0.0000000e+00
1.5400000e+01 0.0000000e+00
1.5500000e+01 0.0000000e+00
1.5600000e+01 0.0000000e+00
1.5700000e+01 0.0000000e+00
1.5800000e+01 0.0000000e+00
1.5900000e+01 0.0000000e+00
1.6000000e+01 0.0000000e+00
1.6100000e+01 0.0000000e+00
1.6200000e+01 0.0000000e+00
1.6300000e+01 0.0000000e+00
1.6400000e+01 0.0000000e+00
1.6500000e+01 0.0000000e+00
1.6600000e+01 0.0000000e+00
1.6700000e+01 0.0000000e+00
1.6800000e+01 0.0000000e+00
1.6900000e+01 0.0000000e+00
1.7000000e+01 0.0000000e+00
1.7100000e+01 0.0000000e+00
1.7200000e+01 0.0000000e+00
1.7300000e+01 0.0000000e+00
1.7400000e+01 0.0000000e+00
1.7500000e+01 0.0000000e+00
1.7600000e+01 0.0000000e+00
1.7700000e+01 0.0000000e+00
1.7800000e+01 0.0000000e+00
1.7900000e+01 0.0000000e+00
1.8000000e+01 0.0000000e+00
1.8100000e+01 0.0000000e+00
1.8200000e+01 0.0000000e+00
1.8300000e+01 0.0000000e+00
1.8400000e+01 0.0000000e+00
1.8500000e+01 0.0000000e+00
1.8600000e+01 0.0000000e+00
1.8700000e+01 0.0000000e+00
1.8800000e+01 0.0000000e+00
1.8900000e+01 0.0000000e+00
1.9000000e+01 0.0000000e+00
1.9100000e+01 0.0000000e+00
1.9200000e+01 0.0000000e+00
1.9300000e+01 0.0000000e+00
1.9400000e+01 0.0000000e+00
1.9500000e+01 0.0000000e+00
1.9600000e+01 0.0000000e+00
1.9700000e+01 0.0000000e+00
1.9800000e+01 0.0000000e+00
1.9900000e+01 0.0000000e+00
2.0000000e+01 0.0000000e+00
2.0100000e+01 0.0000000e+00
2.0200000e+01 0.0000000e+00
2.0300000e+01 0.0000000e+00
2.0400000e+01 0.0000000e+00
2.0500000e+01 0.0000000e+00
2.0600000e+01 0.0000000e+00
2.0700000e+01 0.0000000e+00
2.0800000e+01 0.0000000e+00
2.0900000e+01 0.0000000e+00
2.1000000e+01 0.0000000e+00
2.1100000e+01 0.0000000e+00
2.1200000e+01 0.0000000e+00
2.1300000e+01 0.0000000e+00
2.1400000e+01 0.0000000e+00
2.1500000e+01 0.0000000e+00
2.1600000e+01 0.0000000e+00
2.1700000e+01 0.0000000e+00
2.1800000e+01 0.0000000e+00
2.1900000e+01 0.0000000e+00
2.2000000e+01 0.0000000e+00
2.2100000e+01 0.0000000e+00
2.2200000e+01 0.0000000e+00
2.2300000e+01 0.0000000e+00
2.2400000e+01 0.0000000e+00
2.2500000e+01 0.0000000e+00
2.2600000e+01 0.0000000e+00
2.2700000e+01 0.0000000e+00
2.2800000e+01 0.0000000e+00
2.2900000e+01 0.0000000e+00
2.3000000e+01 0.0000000e+00
2.3100000e+01 0.0000000e+00
2.3200000e+01 0.0000000e+00
2.3300000e+01 0.0000000e+00
2.3400000e+01 0.0000000e+00
2.3500000e+01 0.0000000e+00
2.3600000e+01 0.0000000e+00
2.3700000e+01 0.0000000e+00
2.3800000e+01 0.0000000e+00
2.3900000e+01 0.0000000e+00
2.4000000e+01 0.0000000e+00
2.4100000e+01 0.0000000e+00
2.4200000e+01 0.0000000e+00
2.4300000e+01 0.0000000e+00
2.4400000e+01 0.0000000e+00
2.4500000e+01 0.0000000e+00
2.4600000e+01 0.0000000e+00
2.4700000e+01 0.0000000e+00
2.4800000e+01 0.0000000e+00
2.4900000e+01 0.0000000e+00
2.5000000e+01 0.0000000e+00


==> dat/sir/ssa_chain08_trajs.dat <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00
   2.0000000e-01   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00
   3.0000000e-01   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00
   4.0000000e-01   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00
   5.0000000e-01   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00
   6.0000000e-01   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00
   7.0000000e-01   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00
   8.0000000e-01   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00
   9.0000000e-01   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00
   1.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00
   1.1000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00
   1.2000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00
   1.3000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00
   1.4000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   3.0000000e+00
   1.5000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   3.0000000e+00
   1.6000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   3.0000000e+00
   1.7000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   3.0000000e+00
   1.8000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   2.0000000e+00   2.0000000e+00   0.0000000e+00   4.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00
   1.9000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   5.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00
   2.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   5.0000000e+00   4.0000000e+00   2.0000000e+00   3.0000000e+00
   2.1000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   5.0000000e+00   4.0000000e+00   2.0000000e+00   3.0000000e+00
   2.2000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00   0.0000000e+00   5.0000000e+00   4.0000000e+00   2.0000000e+00   2.0000000e+00
   2.3000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00   0.0000000e+00   5.0000000e+00   4.0000000e+00   2.0000000e+00   2.0000000e+00
   2.4000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   5.0000000e+00   3.0000000e+00   2.0000000e+00   2.0000000e+00
   2.5000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   6.0000000e+00   3.0000000e+00   1.0000000e+00   2.0000000e+00
   2.6000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   6.0000000e+00   3.0000000e+00   1.0000000e+00   3.0000000e+00
   2.7000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00   0.0000000e+00   6.0000000e+00   3.0000000e+00   1.0000000e+00   2.0000000e+00
   2.8000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00   0.0000000e+00   6.0000000e+00   3.0000000e+00   1.0000000e+00   2.0000000e+00
   2.9000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   3.0000000e+00   0.0000000e+00   6.0000000e+00   3.0000000e+00   1.0000000e+00   2.0000000e+00
   3.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   1.0000000e+00   4.0000000e+00   0.0000000e+00   5.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   5.0000000e+00   0.0000000e+00   5.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.2000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   5.0000000e+00   0.0000000e+00   5.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.3000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   6.0000000e+00   0.0000000e+00   5.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.4000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   6.0000000e+00   0.0000000e+00   5.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   6.0000000e+00   0.0000000e+00   4.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.6000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   1.0000000e+00   5.0000000e+00   0.0000000e+00   4.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00
   3.7000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   6.0000000e+00   0.0000000e+00   4.0000000e+00   4.0000000e+00   1.0000000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   4.0000000e+00   4.0000000e+00   1.0000000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   4.0000000e+00   4.0000000e+00   1.0000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   4.0000000e+00   4.0000000e+00   2.0000000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   4.0000000e+00   4.0000000e+00   2.0000000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.0000000e+00   4.0000000e+00   2.0000000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.0000000e+00   4.0000000e+00   1.0000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.0000000e+00   4.0000000e+00   1.0000000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.0000000e+00   4.0000000e+00   1.0000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   1.0000000e+00   4.0000000e+00   1.0000000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   1.0000000e+00   4.0000000e+00   1.0000000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   1.0000000e+00   3.0000000e+00   1.0000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   3.0000000e+00   0.0000000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   3.0000000e+00   0.0000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   3.0000000e+00   0.0000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00   0.0000000e+00   4.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0100000e+01   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0200000e+01   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0300000e+01   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4100000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4300000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4700000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4900000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> dat/sir/ssa_chain09_igeq6_prob03.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   8.0000000e-01   1.0000000e-03
   9.0000000e-01   1.0000000e-03
   1.0000000e+00   3.0000000e-03
   1.1000000e+00   3.0000000e-03
   1.2000000e+00   3.0000000e-03
   1.3000000e+00   2.0000000e-03
   1.4000000e+00   2.0000000e-03
   1.5000000e+00   4.0000000e-03
   1.6000000e+00   4.0000000e-03
   1.7000000e+00   7.0000000e-03
   1.8000000e+00   7.0000000e-03
   1.9000000e+00   1.0000000e-02
   2.0000000e+00   1.1000000e-02
   2.1000000e+00   1.3000000e-02
   2.2000000e+00   1.2000000e-02
   2.3000000e+00   1.2000000e-02
   2.4000000e+00   1.2000000e-02
   2.5000000e+00   1.3000000e-02
   2.6000000e+00   1.4000000e-02
   2.7000000e+00   1.6000000e-02
   2.8000000e+00   2.0000000e-02
   2.9000000e+00   1.9000000e-02
   3.0000000e+00   2.0000000e-02
   3.1000000e+00   2.2000000e-02
   3.2000000e+00   2.4000000e-02
   3.3000000e+00   2.3000000e-02
   3.4000000e+00   2.3000000e-02
   3.5000000e+00   2.6000000e-02
   3.6000000e+00   2.8000000e-02
   3.7000000e+00   2.4000000e-02
   3.8000000e+00   2.6000000e-02
   3.9000000e+00   2.8000000e-02
   4.0000000e+00   3.1000000e-02
   4.1000000e+00   2.8000000e-02
   4.2000000e+00   2.5000000e-02
   4.3000000e+00   2.3000000e-02
   4.4000000e+00   2.3000000e-02
   4.5000000e+00   2.4000000e-02
   4.6000000e+00   2.6000000e-02
   4.7000000e+00   2.7000000e-02
   4.8000000e+00   2.7000000e-02
   4.9000000e+00   2.7000000e-02
   5.0000000e+00   2.3000000e-02
   5.1000000e+00   2.4000000e-02
   5.2000000e+00   2.1000000e-02
   5.3000000e+00   2.1000000e-02
   5.4000000e+00   1.6000000e-02
   5.5000000e+00   1.0000000e-02
   5.6000000e+00   8.0000000e-03
   5.7000000e+00   6.0000000e-03
   5.8000000e+00   6.0000000e-03
   5.9000000e+00   7.0000000e-03
   6.0000000e+00   1.0000000e-02
   6.1000000e+00   8.0000000e-03
   6.2000000e+00   1.0000000e-02
   6.3000000e+00   1.0000000e-02
   6.4000000e+00   1.0000000e-02
   6.5000000e+00   9.0000000e-03
   6.6000000e+00   8.0000000e-03
   6.7000000e+00   9.0000000e-03
   6.8000000e+00   9.0000000e-03
   6.9000000e+00   1.0000000e-02
   7.0000000e+00   1.1000000e-02
   7.1000000e+00   1.1000000e-02
   7.2000000e+00   1.0000000e-02
   7.3000000e+00   1.0000000e-02
   7.4000000e+00   8.0000000e-03
   7.5000000e+00   5.0000000e-03
   7.6000000e+00   6.0000000e-03
   7.7000000e+00   5.0000000e-03
   7.8000000e+00   5.0000000e-03
   7.9000000e+00   4.0000000e-03
   8.0000000e+00   4.0000000e-03
   8.1000000e+00   3.0000000e-03
   8.2000000e+00   2.0000000e-03
   8.3000000e+00   2.0000000e-03
   8.4000000e+00   2.0000000e-03
   8.5000000e+00   2.0000000e-03
   8.6000000e+00   2.0000000e-03
   8.7000000e+00   2.0000000e-03
   8.8000000e+00   4.0000000e-03
   8.9000000e+00   4.0000000e-03
   9.0000000e+00   4.0000000e-03
   9.1000000e+00   4.0000000e-03
   9.2000000e+00   3.0000000e-03
   9.3000000e+00   4.0000000e-03
   9.4000000e+00   4.0000000e-03
   9.5000000e+00   3.0000000e-03
   9.6000000e+00   4.0000000e-03
   9.7000000e+00   4.0000000e-03
   9.8000000e+00   2.0000000e-03
   9.9000000e+00   3.0000000e-03
   1.0000000e+01   3.0000000e-03
   1.0100000e+01   3.0000000e-03
   1.0200000e+01   3.0000000e-03
   1.0300000e+01   2.0000000e-03
   1.0400000e+01   2.0000000e-03
   1.0500000e+01   2.0000000e-03
   1.0600000e+01   1.0000000e-03
   1.0700000e+01   1.0000000e-03
   1.0800000e+01   1.0000000e-03
   1.0900000e+01   1.0000000e-03
   1.1000000e+01   1.0000000e-03
   1.1100000e+01   1.0000000e-03
   1.1200000e+01   1.0000000e-03
   1.1300000e+01   1.0000000e-03
   1.1400000e+01   1.0000000e-03
   1.1500000e+01   1.0000000e-03
   1.1600000e+01   1.0000000e-03
   1.1700000e+01   1.0000000e-03
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_igeq6_prob03_scaled.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   3.0000000e+00
   1.1000000e+00   3.0000000e+00
   1.2000000e+00   3.0000000e+00
   1.3000000e+00   2.0000000e+00
   1.4000000e+00   2.0000000e+00
   1.5000000e+00   4.0000000e+00
   1.6000000e+00   4.0000000e+00
   1.7000000e+00   7.0000000e+00
   1.8000000e+00   7.0000000e+00
   1.9000000e+00   1.0000000e+01
   2.0000000e+00   1.1000000e+01
   2.1000000e+00   1.3000000e+01
   2.2000000e+00   1.2000000e+01
   2.3000000e+00   1.2000000e+01
   2.4000000e+00   1.2000000e+01
   2.5000000e+00   1.3000000e+01
   2.6000000e+00   1.4000000e+01
   2.7000000e+00   1.6000000e+01
   2.8000000e+00   2.0000000e+01
   2.9000000e+00   1.9000000e+01
   3.0000000e+00   2.0000000e+01
   3.1000000e+00   2.2000000e+01
   3.2000000e+00   2.4000000e+01
   3.3000000e+00   2.3000000e+01
   3.4000000e+00   2.3000000e+01
   3.5000000e+00   2.6000000e+01
   3.6000000e+00   2.8000000e+01
   3.7000000e+00   2.4000000e+01
   3.8000000e+00   2.6000000e+01
   3.9000000e+00   2.8000000e+01
   4.0000000e+00   3.1000000e+01
   4.1000000e+00   2.8000000e+01
   4.2000000e+00   2.5000000e+01
   4.3000000e+00   2.3000000e+01
   4.4000000e+00   2.3000000e+01
   4.5000000e+00   2.4000000e+01
   4.6000000e+00   2.6000000e+01
   4.7000000e+00   2.7000000e+01
   4.8000000e+00   2.7000000e+01
   4.9000000e+00   2.7000000e+01
   5.0000000e+00   2.3000000e+01
   5.1000000e+00   2.4000000e+01
   5.2000000e+00   2.1000000e+01
   5.3000000e+00   2.1000000e+01
   5.4000000e+00   1.6000000e+01
   5.5000000e+00   1.0000000e+01
   5.6000000e+00   8.0000000e+00
   5.7000000e+00   6.0000000e+00
   5.8000000e+00   6.0000000e+00
   5.9000000e+00   7.0000000e+00
   6.0000000e+00   1.0000000e+01
   6.1000000e+00   8.0000000e+00
   6.2000000e+00   1.0000000e+01
   6.3000000e+00   1.0000000e+01
   6.4000000e+00   1.0000000e+01
   6.5000000e+00   9.0000000e+00
   6.6000000e+00   8.0000000e+00
   6.7000000e+00   9.0000000e+00
   6.8000000e+00   9.0000000e+00
   6.9000000e+00   1.0000000e+01
   7.0000000e+00   1.1000000e+01
   7.1000000e+00   1.1000000e+01
   7.2000000e+00   1.0000000e+01
   7.3000000e+00   1.0000000e+01
   7.4000000e+00   8.0000000e+00
   7.5000000e+00   5.0000000e+00
   7.6000000e+00   6.0000000e+00
   7.7000000e+00   5.0000000e+00
   7.8000000e+00   5.0000000e+00
   7.9000000e+00   4.0000000e+00
   8.0000000e+00   4.0000000e+00
   8.1000000e+00   3.0000000e+00
   8.2000000e+00   2.0000000e+00
   8.3000000e+00   2.0000000e+00
   8.4000000e+00   2.0000000e+00
   8.5000000e+00   2.0000000e+00
   8.6000000e+00   2.0000000e+00
   8.7000000e+00   2.0000000e+00
   8.8000000e+00   4.0000000e+00
   8.9000000e+00   4.0000000e+00
   9.0000000e+00   4.0000000e+00
   9.1000000e+00   4.0000000e+00
   9.2000000e+00   3.0000000e+00
   9.3000000e+00   4.0000000e+00
   9.4000000e+00   4.0000000e+00
   9.5000000e+00   3.0000000e+00
   9.6000000e+00   4.0000000e+00
   9.7000000e+00   4.0000000e+00
   9.8000000e+00   2.0000000e+00
   9.9000000e+00   3.0000000e+00
   1.0000000e+01   3.0000000e+00
   1.0100000e+01   3.0000000e+00
   1.0200000e+01   3.0000000e+00
   1.0300000e+01   2.0000000e+00
   1.0400000e+01   2.0000000e+00
   1.0500000e+01   2.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_igeq6_prob04.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   1.0000000e-04
   4.0000000e-01   1.0000000e-04
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   2.0000000e-04
   7.0000000e-01   7.0000000e-04
   8.0000000e-01   9.0000000e-04
   9.0000000e-01   1.3000000e-03
   1.0000000e+00   2.1000000e-03
   1.1000000e+00   3.0000000e-03
   1.2000000e+00   3.4000000e-03
   1.3000000e+00   3.8000000e-03
   1.4000000e+00   4.8000000e-03
   1.5000000e+00   7.1000000e-03
   1.6000000e+00   8.0000000e-03
   1.7000000e+00   8.3000000e-03
   1.8000000e+00   8.7000000e-03
   1.9000000e+00   1.0500000e-02
   2.0000000e+00   1.0800000e-02
   2.1000000e+00   1.1300000e-02
   2.2000000e+00   1.2400000e-02
   2.3000000e+00   1.3800000e-02
   2.4000000e+00   1.6000000e-02
   2.5000000e+00   1.7900000e-02
   2.6000000e+00   1.8400000e-02
   2.7000000e+00   1.9800000e-02
   2.8000000e+00   2.0000000e-02
   2.9000000e+00   2.1200000e-02
   3.0000000e+00   2.2100000e-02
   3.1000000e+00   2.2600000e-02
   3.2000000e+00   2.2300000e-02
   3.3000000e+00   2.2500000e-02
   3.4000000e+00   2.3300000e-02
   3.5000000e+00   2.4700000e-02
   3.6000000e+00   2.4000000e-02
   3.7000000e+00   2.4100000e-02
   3.8000000e+00   2.4300000e-02
   3.9000000e+00   2.3500000e-02
   4.0000000e+00   2.4000000e-02
   4.1000000e+00   2.5500000e-02
   4.2000000e+00   2.5600000e-02
   4.3000000e+00   2.4900000e-02
   4.4000000e+00   2.4900000e-02
   4.5000000e+00   2.4600000e-02
   4.6000000e+00   2.3900000e-02
   4.7000000e+00   2.3900000e-02
   4.8000000e+00   2.4000000e-02
   4.9000000e+00   2.2600000e-02
   5.0000000e+00   2.3200000e-02
   5.1000000e+00   2.2900000e-02
   5.2000000e+00   2.2500000e-02
   5.3000000e+00   2.0200000e-02
   5.4000000e+00   1.9400000e-02
   5.5000000e+00   1.8600000e-02
   5.6000000e+00   1.7100000e-02
   5.7000000e+00   1.7200000e-02
   5.8000000e+00   1.6200000e-02
   5.9000000e+00   1.5500000e-02
   6.0000000e+00   1.4400000e-02
   6.1000000e+00   1.3700000e-02
   6.2000000e+00   1.3300000e-02
   6.3000000e+00   1.2200000e-02
   6.4000000e+00   1.1700000e-02
   6.5000000e+00   1.1500000e-02
   6.6000000e+00   1.1400000e-02
   6.7000000e+00   1.0500000e-02
   6.8000000e+00   1.0100000e-02
   6.9000000e+00   9.3000000e-03
   7.0000000e+00   8.4000000e-03
   7.1000000e+00   8.3000000e-03
   7.2000000e+00   7.9000000e-03
   7.3000000e+00   7.4000000e-03
   7.4000000e+00   7.4000000e-03
   7.5000000e+00   7.2000000e-03
   7.6000000e+00   7.2000000e-03
   7.7000000e+00   7.2000000e-03
   7.8000000e+00   6.4000000e-03
   7.9000000e+00   6.2000000e-03
   8.0000000e+00   5.7000000e-03
   8.1000000e+00   5.5000000e-03
   8.2000000e+00   5.0000000e-03
   8.3000000e+00   4.7000000e-03
   8.4000000e+00   4.4000000e-03
   8.5000000e+00   4.5000000e-03
   8.6000000e+00   4.0000000e-03
   8.7000000e+00   3.7000000e-03
   8.8000000e+00   3.4000000e-03
   8.9000000e+00   3.2000000e-03
   9.0000000e+00   3.2000000e-03
   9.1000000e+00   2.7000000e-03
   9.2000000e+00   2.2000000e-03
   9.3000000e+00   2.2000000e-03
   9.4000000e+00   2.1000000e-03
   9.5000000e+00   1.9000000e-03
   9.6000000e+00   1.6000000e-03
   9.7000000e+00   1.4000000e-03
   9.8000000e+00   1.2000000e-03
   9.9000000e+00   1.1000000e-03
   1.0000000e+01   1.0000000e-03
   1.0100000e+01   7.0000000e-04
   1.0200000e+01   6.0000000e-04
   1.0300000e+01   5.0000000e-04
   1.0400000e+01   8.0000000e-04
   1.0500000e+01   9.0000000e-04
   1.0600000e+01   7.0000000e-04
   1.0700000e+01   7.0000000e-04
   1.0800000e+01   6.0000000e-04
   1.0900000e+01   4.0000000e-04
   1.1000000e+01   2.0000000e-04
   1.1100000e+01   1.0000000e-04
   1.1200000e+01   1.0000000e-04
   1.1300000e+01   1.0000000e-04
   1.1400000e+01   1.0000000e-04
   1.1500000e+01   1.0000000e-04
   1.1600000e+01   1.0000000e-04
   1.1700000e+01   1.0000000e-04
   1.1800000e+01   3.0000000e-04
   1.1900000e+01   3.0000000e-04
   1.2000000e+01   3.0000000e-04
   1.2100000e+01   2.0000000e-04
   1.2200000e+01   1.0000000e-04
   1.2300000e+01   1.0000000e-04
   1.2400000e+01   1.0000000e-04
   1.2500000e+01   1.0000000e-04
   1.2600000e+01   1.0000000e-04
   1.2700000e+01   1.0000000e-04
   1.2800000e+01   1.0000000e-04
   1.2900000e+01   1.0000000e-04
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_igeq6_prob04_scaled.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0
3.0000000e-01 0.1
4.0000000e-01 0.1
5.0000000e-01 0
6.0000000e-01 0.2
7.0000000e-01 0.7
8.0000000e-01 0.9
9.0000000e-01 1.3
1.0000000e+00 2.1
1.1000000e+00 3
1.2000000e+00 3.4
1.3000000e+00 3.8
1.4000000e+00 4.8
1.5000000e+00 7.1
1.6000000e+00 8
1.7000000e+00 8.3
1.8000000e+00 8.7
1.9000000e+00 10.5
2.0000000e+00 10.8
2.1000000e+00 11.3
2.2000000e+00 12.4
2.3000000e+00 13.8
2.4000000e+00 16
2.5000000e+00 17.9
2.6000000e+00 18.4
2.7000000e+00 19.8
2.8000000e+00 20
2.9000000e+00 21.2
3.0000000e+00 22.1
3.1000000e+00 22.6
3.2000000e+00 22.3
3.3000000e+00 22.5
3.4000000e+00 23.3
3.5000000e+00 24.7
3.6000000e+00 24
3.7000000e+00 24.1
3.8000000e+00 24.3
3.9000000e+00 23.5
4.0000000e+00 24
4.1000000e+00 25.5
4.2000000e+00 25.6
4.3000000e+00 24.9
4.4000000e+00 24.9
4.5000000e+00 24.6
4.6000000e+00 23.9
4.7000000e+00 23.9
4.8000000e+00 24
4.9000000e+00 22.6
5.0000000e+00 23.2
5.1000000e+00 22.9
5.2000000e+00 22.5
5.3000000e+00 20.2
5.4000000e+00 19.4
5.5000000e+00 18.6
5.6000000e+00 17.1
5.7000000e+00 17.2
5.8000000e+00 16.2
5.9000000e+00 15.5
6.0000000e+00 14.4
6.1000000e+00 13.7
6.2000000e+00 13.3
6.3000000e+00 12.2
6.4000000e+00 11.7
6.5000000e+00 11.5
6.6000000e+00 11.4
6.7000000e+00 10.5
6.8000000e+00 10.1
6.9000000e+00 9.3
7.0000000e+00 8.4
7.1000000e+00 8.3
7.2000000e+00 7.9
7.3000000e+00 7.4
7.4000000e+00 7.4
7.5000000e+00 7.2
7.6000000e+00 7.2
7.7000000e+00 7.2
7.8000000e+00 6.4
7.9000000e+00 6.2
8.0000000e+00 5.7
8.1000000e+00 5.5
8.2000000e+00 5
8.3000000e+00 4.7
8.4000000e+00 4.4
8.5000000e+00 4.5
8.6000000e+00 4
8.7000000e+00 3.7
8.8000000e+00 3.4
8.9000000e+00 3.2
9.0000000e+00 3.2
9.1000000e+00 2.7
9.2000000e+00 2.2
9.3000000e+00 2.2
9.4000000e+00 2.1
9.5000000e+00 1.9
9.6000000e+00 1.6
9.7000000e+00 1.4
9.8000000e+00 1.2
9.9000000e+00 1.1
1.0000000e+01 1
1.0100000e+01 0.7
1.0200000e+01 0.6
1.0300000e+01 0.5
1.0400000e+01 0.8
1.0500000e+01 0.9
1.0600000e+01 0.7
1.0700000e+01 0.7
1.0800000e+01 0.6
1.0900000e+01 0.4
1.1000000e+01 0.2
1.1100000e+01 0.1
1.1200000e+01 0.1
1.1300000e+01 0.1
1.1400000e+01 0.1
1.1500000e+01 0.1
1.1600000e+01 0.1
1.1700000e+01 0.1
1.1800000e+01 0.3
1.1900000e+01 0.3
1.2000000e+01 0.3
1.2100000e+01 0.2
1.2200000e+01 0.1
1.2300000e+01 0.1
1.2400000e+01 0.1
1.2500000e+01 0.1
1.2600000e+01 0.1
1.2700000e+01 0.1
1.2800000e+01 0.1
1.2900000e+01 0.1
1.3000000e+01 0
1.3100000e+01 0
1.3200000e+01 0
1.3300000e+01 0
1.3400000e+01 0
1.3500000e+01 0
1.3600000e+01 0
1.3700000e+01 0
1.3800000e+01 0
1.3900000e+01 0
1.4000000e+01 0
1.4100000e+01 0
1.4200000e+01 0
1.4300000e+01 0
1.4400000e+01 0
1.4500000e+01 0
1.4600000e+01 0
1.4700000e+01 0
1.4800000e+01 0
1.4900000e+01 0
1.5000000e+01 0
1.5100000e+01 0
1.5200000e+01 0
1.5300000e+01 0
1.5400000e+01 0
1.5500000e+01 0
1.5600000e+01 0
1.5700000e+01 0
1.5800000e+01 0
1.5900000e+01 0
1.6000000e+01 0
1.6100000e+01 0
1.6200000e+01 0
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0


==> dat/sir/ssa_chain09_igeq6_prob05.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   1.0000000e-05
   4.0000000e-01   4.0000000e-05
   5.0000000e-01   1.0000000e-04
   6.0000000e-01   2.7000000e-04
   7.0000000e-01   4.7000000e-04
   8.0000000e-01   7.2000000e-04
   9.0000000e-01   9.8000000e-04
   1.0000000e+00   1.5200000e-03
   1.1000000e+00   2.0300000e-03
   1.2000000e+00   2.8000000e-03
   1.3000000e+00   3.4900000e-03
   1.4000000e+00   4.4600000e-03
   1.5000000e+00   5.2700000e-03
   1.6000000e+00   6.2200000e-03
   1.7000000e+00   7.1100000e-03
   1.8000000e+00   8.1500000e-03
   1.9000000e+00   9.4700000e-03
   2.0000000e+00   1.0720000e-02
   2.1000000e+00   1.1700000e-02
   2.2000000e+00   1.2720000e-02
   2.3000000e+00   1.3850000e-02
   2.4000000e+00   1.4970000e-02
   2.5000000e+00   1.5910000e-02
   2.6000000e+00   1.6720000e-02
   2.7000000e+00   1.7940000e-02
   2.8000000e+00   1.8940000e-02
   2.9000000e+00   2.0000000e-02
   3.0000000e+00   2.0670000e-02
   3.1000000e+00   2.1440000e-02
   3.2000000e+00   2.2150000e-02
   3.3000000e+00   2.2330000e-02
   3.4000000e+00   2.2640000e-02
   3.5000000e+00   2.3400000e-02
   3.6000000e+00   2.4010000e-02
   3.7000000e+00   2.4850000e-02
   3.8000000e+00   2.4990000e-02
   3.9000000e+00   2.4940000e-02
   4.0000000e+00   2.4930000e-02
   4.1000000e+00   2.4920000e-02
   4.2000000e+00   2.5050000e-02
   4.3000000e+00   2.5510000e-02
   4.4000000e+00   2.5590000e-02
   4.5000000e+00   2.4890000e-02
   4.6000000e+00   2.4410000e-02
   4.7000000e+00   2.4030000e-02
   4.8000000e+00   2.3510000e-02
   4.9000000e+00   2.3090000e-02
   5.0000000e+00   2.2530000e-02
   5.1000000e+00   2.1910000e-02
   5.2000000e+00   2.1290000e-02
   5.3000000e+00   2.0730000e-02
   5.4000000e+00   2.0110000e-02
   5.5000000e+00   1.9070000e-02
   5.6000000e+00   1.8380000e-02
   5.7000000e+00   1.7920000e-02
   5.8000000e+00   1.7670000e-02
   5.9000000e+00   1.7190000e-02
   6.0000000e+00   1.6530000e-02
   6.1000000e+00   1.5700000e-02
   6.2000000e+00   1.5090000e-02
   6.3000000e+00   1.4650000e-02
   6.4000000e+00   1.3790000e-02
   6.5000000e+00   1.3050000e-02
   6.6000000e+00   1.2390000e-02
   6.7000000e+00   1.1930000e-02
   6.8000000e+00   1.1400000e-02
   6.9000000e+00   1.0450000e-02
   7.0000000e+00   9.7800000e-03
   7.1000000e+00   9.4700000e-03
   7.2000000e+00   9.3700000e-03
   7.3000000e+00   8.6800000e-03
   7.4000000e+00   7.9800000e-03
   7.5000000e+00   7.4900000e-03
   7.6000000e+00   6.9400000e-03
   7.7000000e+00   6.5900000e-03
   7.8000000e+00   6.0600000e-03
   7.9000000e+00   5.5400000e-03
   8.0000000e+00   5.3800000e-03
   8.1000000e+00   5.0200000e-03
   8.2000000e+00   4.7700000e-03
   8.3000000e+00   4.3700000e-03
   8.4000000e+00   4.1500000e-03
   8.5000000e+00   3.9300000e-03
   8.6000000e+00   3.7700000e-03
   8.7000000e+00   3.4600000e-03
   8.8000000e+00   3.2500000e-03
   8.9000000e+00   3.1400000e-03
   9.0000000e+00   2.9900000e-03
   9.1000000e+00   2.8800000e-03
   9.2000000e+00   2.6600000e-03
   9.3000000e+00   2.4700000e-03
   9.4000000e+00   2.2400000e-03
   9.5000000e+00   2.0000000e-03
   9.6000000e+00   1.8100000e-03
   9.7000000e+00   1.6500000e-03
   9.8000000e+00   1.5300000e-03
   9.9000000e+00   1.3200000e-03
   1.0000000e+01   1.2900000e-03
   1.0100000e+01   1.1800000e-03
   1.0200000e+01   1.1100000e-03
   1.0300000e+01   1.0200000e-03
   1.0400000e+01   9.2000000e-04
   1.0500000e+01   8.7000000e-04
   1.0600000e+01   8.3000000e-04
   1.0700000e+01   7.4000000e-04
   1.0800000e+01   6.9000000e-04
   1.0900000e+01   6.1000000e-04
   1.1000000e+01   5.8000000e-04
   1.1100000e+01   5.6000000e-04
   1.1200000e+01   5.0000000e-04
   1.1300000e+01   4.8000000e-04
   1.1400000e+01   4.2000000e-04
   1.1500000e+01   3.5000000e-04
   1.1600000e+01   3.3000000e-04
   1.1700000e+01   3.1000000e-04
   1.1800000e+01   3.2000000e-04
   1.1900000e+01   2.8000000e-04
   1.2000000e+01   2.8000000e-04
   1.2100000e+01   2.8000000e-04
   1.2200000e+01   2.3000000e-04
   1.2300000e+01   2.2000000e-04
   1.2400000e+01   1.9000000e-04
   1.2500000e+01   1.8000000e-04
   1.2600000e+01   1.4000000e-04
   1.2700000e+01   1.4000000e-04
   1.2800000e+01   1.2000000e-04
   1.2900000e+01   1.1000000e-04
   1.3000000e+01   9.0000000e-05
   1.3100000e+01   9.0000000e-05
   1.3200000e+01   8.0000000e-05
   1.3300000e+01   8.0000000e-05
   1.3400000e+01   7.0000000e-05
   1.3500000e+01   6.0000000e-05
   1.3600000e+01   6.0000000e-05
   1.3700000e+01   4.0000000e-05
   1.3800000e+01   4.0000000e-05
   1.3900000e+01   4.0000000e-05
   1.4000000e+01   4.0000000e-05
   1.4100000e+01   4.0000000e-05
   1.4200000e+01   2.0000000e-05
   1.4300000e+01   2.0000000e-05
   1.4400000e+01   1.0000000e-05
   1.4500000e+01   1.0000000e-05
   1.4600000e+01   2.0000000e-05
   1.4700000e+01   2.0000000e-05
   1.4800000e+01   2.0000000e-05
   1.4900000e+01   2.0000000e-05
   1.5000000e+01   2.0000000e-05
   1.5100000e+01   1.0000000e-05
   1.5200000e+01   1.0000000e-05
   1.5300000e+01   1.0000000e-05
   1.5400000e+01   1.0000000e-05
   1.5500000e+01   1.0000000e-05
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_igeq6_prob05_scaled.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0
3.0000000e-01 0.01
4.0000000e-01 0.04
5.0000000e-01 0.1
6.0000000e-01 0.27
7.0000000e-01 0.47
8.0000000e-01 0.72
9.0000000e-01 0.98
1.0000000e+00 1.52
1.1000000e+00 2.03
1.2000000e+00 2.8
1.3000000e+00 3.49
1.4000000e+00 4.46
1.5000000e+00 5.27
1.6000000e+00 6.22
1.7000000e+00 7.11
1.8000000e+00 8.15
1.9000000e+00 9.47
2.0000000e+00 10.72
2.1000000e+00 11.7
2.2000000e+00 12.72
2.3000000e+00 13.85
2.4000000e+00 14.97
2.5000000e+00 15.91
2.6000000e+00 16.72
2.7000000e+00 17.94
2.8000000e+00 18.94
2.9000000e+00 20
3.0000000e+00 20.67
3.1000000e+00 21.44
3.2000000e+00 22.15
3.3000000e+00 22.33
3.4000000e+00 22.64
3.5000000e+00 23.4
3.6000000e+00 24.01
3.7000000e+00 24.85
3.8000000e+00 24.99
3.9000000e+00 24.94
4.0000000e+00 24.93
4.1000000e+00 24.92
4.2000000e+00 25.05
4.3000000e+00 25.51
4.4000000e+00 25.59
4.5000000e+00 24.89
4.6000000e+00 24.41
4.7000000e+00 24.03
4.8000000e+00 23.51
4.9000000e+00 23.09
5.0000000e+00 22.53
5.1000000e+00 21.91
5.2000000e+00 21.29
5.3000000e+00 20.73
5.4000000e+00 20.11
5.5000000e+00 19.07
5.6000000e+00 18.38
5.7000000e+00 17.92
5.8000000e+00 17.67
5.9000000e+00 17.19
6.0000000e+00 16.53
6.1000000e+00 15.7
6.2000000e+00 15.09
6.3000000e+00 14.65
6.4000000e+00 13.79
6.5000000e+00 13.05
6.6000000e+00 12.39
6.7000000e+00 11.93
6.8000000e+00 11.4
6.9000000e+00 10.45
7.0000000e+00 9.78
7.1000000e+00 9.47
7.2000000e+00 9.37
7.3000000e+00 8.68
7.4000000e+00 7.98
7.5000000e+00 7.49
7.6000000e+00 6.94
7.7000000e+00 6.59
7.8000000e+00 6.06
7.9000000e+00 5.54
8.0000000e+00 5.38
8.1000000e+00 5.02
8.2000000e+00 4.77
8.3000000e+00 4.37
8.4000000e+00 4.15
8.5000000e+00 3.93
8.6000000e+00 3.77
8.7000000e+00 3.46
8.8000000e+00 3.25
8.9000000e+00 3.14
9.0000000e+00 2.99
9.1000000e+00 2.88
9.2000000e+00 2.66
9.3000000e+00 2.47
9.4000000e+00 2.24
9.5000000e+00 2
9.6000000e+00 1.81
9.7000000e+00 1.65
9.8000000e+00 1.53
9.9000000e+00 1.32
1.0000000e+01 1.29
1.0100000e+01 1.18
1.0200000e+01 1.11
1.0300000e+01 1.02
1.0400000e+01 0.92
1.0500000e+01 0.87
1.0600000e+01 0.83
1.0700000e+01 0.74
1.0800000e+01 0.69
1.0900000e+01 0.61
1.1000000e+01 0.58
1.1100000e+01 0.56
1.1200000e+01 0.5
1.1300000e+01 0.48
1.1400000e+01 0.42
1.1500000e+01 0.35
1.1600000e+01 0.33
1.1700000e+01 0.31
1.1800000e+01 0.32
1.1900000e+01 0.28
1.2000000e+01 0.28
1.2100000e+01 0.28
1.2200000e+01 0.23
1.2300000e+01 0.22
1.2400000e+01 0.19
1.2500000e+01 0.18
1.2600000e+01 0.14
1.2700000e+01 0.14
1.2800000e+01 0.12
1.2900000e+01 0.11
1.3000000e+01 0.09
1.3100000e+01 0.09
1.3200000e+01 0.08
1.3300000e+01 0.08
1.3400000e+01 0.07
1.3500000e+01 0.06
1.3600000e+01 0.06
1.3700000e+01 0.04
1.3800000e+01 0.04
1.3900000e+01 0.04
1.4000000e+01 0.04
1.4100000e+01 0.04
1.4200000e+01 0.02
1.4300000e+01 0.02
1.4400000e+01 0.01
1.4500000e+01 0.01
1.4600000e+01 0.02
1.4700000e+01 0.02
1.4800000e+01 0.02
1.4900000e+01 0.02
1.5000000e+01 0.02
1.5100000e+01 0.01
1.5200000e+01 0.01
1.5300000e+01 0.01
1.5400000e+01 0.01
1.5500000e+01 0.01
1.5600000e+01 0
1.5700000e+01 0
1.5800000e+01 0
1.5900000e+01 0
1.6000000e+01 0
1.6100000e+01 0
1.6200000e+01 0
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0


==> dat/sir/ssa_chain09_igeq6_prob06.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   2.0000000e-06
   3.0000000e-01   8.0000000e-06
   4.0000000e-01   3.0000000e-05
   5.0000000e-01   9.7000000e-05
   6.0000000e-01   2.0400000e-04
   7.0000000e-01   3.8800000e-04
   8.0000000e-01   6.5800000e-04
   9.0000000e-01   1.0060000e-03
   1.0000000e+00   1.4460000e-03
   1.1000000e+00   2.0080000e-03
   1.2000000e+00   2.6520000e-03
   1.3000000e+00   3.4060000e-03
   1.4000000e+00   4.3160000e-03
   1.5000000e+00   5.2720000e-03
   1.6000000e+00   6.2780000e-03
   1.7000000e+00   7.3110000e-03
   1.8000000e+00   8.3520000e-03
   1.9000000e+00   9.5160000e-03
   2.0000000e+00   1.0615000e-02
   2.1000000e+00   1.1732000e-02
   2.2000000e+00   1.2943000e-02
   2.3000000e+00   1.3987000e-02
   2.4000000e+00   1.5129000e-02
   2.5000000e+00   1.6286000e-02
   2.6000000e+00   1.7394000e-02
   2.7000000e+00   1.8472000e-02
   2.8000000e+00   1.9399000e-02
   2.9000000e+00   2.0444000e-02
   3.0000000e+00   2.1273000e-02
   3.1000000e+00   2.2017000e-02
   3.2000000e+00   2.2718000e-02
   3.3000000e+00   2.3236000e-02
   3.4000000e+00   2.3901000e-02
   3.5000000e+00   2.4464000e-02
   3.6000000e+00   2.4823000e-02
   3.7000000e+00   2.5097000e-02
   3.8000000e+00   2.5418000e-02
   3.9000000e+00   2.5657000e-02
   4.0000000e+00   2.5797000e-02
   4.1000000e+00   2.5855000e-02
   4.2000000e+00   2.5716000e-02
   4.3000000e+00   2.5569000e-02
   4.4000000e+00   2.5277000e-02
   4.5000000e+00   2.5112000e-02
   4.6000000e+00   2.4785000e-02
   4.7000000e+00   2.4383000e-02
   4.8000000e+00   2.4011000e-02
   4.9000000e+00   2.3465000e-02
   5.0000000e+00   2.2913000e-02
   5.1000000e+00   2.2382000e-02
   5.2000000e+00   2.1857000e-02
   5.3000000e+00   2.1330000e-02
   5.4000000e+00   2.0766000e-02
   5.5000000e+00   2.0056000e-02
   5.6000000e+00   1.9291000e-02
   5.7000000e+00   1.8497000e-02
   5.8000000e+00   1.7930000e-02
   5.9000000e+00   1.7313000e-02
   6.0000000e+00   1.6552000e-02
   6.1000000e+00   1.5901000e-02
   6.2000000e+00   1.5224000e-02
   6.3000000e+00   1.4511000e-02
   6.4000000e+00   1.3839000e-02
   6.5000000e+00   1.3197000e-02
   6.6000000e+00   1.2518000e-02
   6.7000000e+00   1.1857000e-02
   6.8000000e+00   1.1200000e-02
   6.9000000e+00   1.0539000e-02
   7.0000000e+00   1.0091000e-02
   7.1000000e+00   9.5210000e-03
   7.2000000e+00   8.9610000e-03
   7.3000000e+00   8.4770000e-03
   7.4000000e+00   7.9760000e-03
   7.5000000e+00   7.4520000e-03
   7.6000000e+00   7.0640000e-03
   7.7000000e+00   6.6400000e-03
   7.8000000e+00   6.2180000e-03
   7.9000000e+00   5.8600000e-03
   8.0000000e+00   5.4660000e-03
   8.1000000e+00   5.0870000e-03
   8.2000000e+00   4.7510000e-03
   8.3000000e+00   4.4530000e-03
   8.4000000e+00   4.1560000e-03
   8.5000000e+00   3.8900000e-03
   8.6000000e+00   3.6230000e-03
   8.7000000e+00   3.3700000e-03
   8.8000000e+00   3.1320000e-03
   8.9000000e+00   2.8950000e-03
   9.0000000e+00   2.6370000e-03
   9.1000000e+00   2.4720000e-03
   9.2000000e+00   2.3360000e-03
   9.3000000e+00   2.1290000e-03
   9.4000000e+00   1.9360000e-03
   9.5000000e+00   1.7810000e-03
   9.6000000e+00   1.6430000e-03
   9.7000000e+00   1.5070000e-03
   9.8000000e+00   1.3320000e-03
   9.9000000e+00   1.2310000e-03
   1.0000000e+01   1.1640000e-03
   1.0100000e+01   1.1200000e-03
   1.0200000e+01   1.0380000e-03
   1.0300000e+01   9.6600000e-04
   1.0400000e+01   8.7700000e-04
   1.0500000e+01   7.9100000e-04
   1.0600000e+01   7.2500000e-04
   1.0700000e+01   6.8300000e-04
   1.0800000e+01   6.1900000e-04
   1.0900000e+01   5.7900000e-04
   1.1000000e+01   5.3900000e-04
   1.1100000e+01   4.9500000e-04
   1.1200000e+01   4.4900000e-04
   1.1300000e+01   4.0400000e-04
   1.1400000e+01   3.5700000e-04
   1.1500000e+01   3.2900000e-04
   1.1600000e+01   3.0600000e-04
   1.1700000e+01   2.7900000e-04
   1.1800000e+01   2.5400000e-04
   1.1900000e+01   2.2600000e-04
   1.2000000e+01   2.0100000e-04
   1.2100000e+01   1.9000000e-04
   1.2200000e+01   1.6700000e-04
   1.2300000e+01   1.5900000e-04
   1.2400000e+01   1.4100000e-04
   1.2500000e+01   1.3600000e-04
   1.2600000e+01   1.2600000e-04
   1.2700000e+01   1.0700000e-04
   1.2800000e+01   1.0200000e-04
   1.2900000e+01   8.9000000e-05
   1.3000000e+01   8.3000000e-05
   1.3100000e+01   7.6000000e-05
   1.3200000e+01   6.7000000e-05
   1.3300000e+01   5.6000000e-05
   1.3400000e+01   4.5000000e-05
   1.3500000e+01   4.3000000e-05
   1.3600000e+01   3.9000000e-05
   1.3700000e+01   3.7000000e-05
   1.3800000e+01   3.3000000e-05
   1.3900000e+01   3.3000000e-05
   1.4000000e+01   2.7000000e-05
   1.4100000e+01   2.5000000e-05
   1.4200000e+01   2.5000000e-05
   1.4300000e+01   2.4000000e-05
   1.4400000e+01   2.3000000e-05
   1.4500000e+01   1.9000000e-05
   1.4600000e+01   2.2000000e-05
   1.4700000e+01   1.9000000e-05
   1.4800000e+01   1.6000000e-05
   1.4900000e+01   1.3000000e-05
   1.5000000e+01   1.2000000e-05
   1.5100000e+01   1.2000000e-05
   1.5200000e+01   7.0000000e-06
   1.5300000e+01   6.0000000e-06
   1.5400000e+01   5.0000000e-06
   1.5500000e+01   5.0000000e-06
   1.5600000e+01   4.0000000e-06
   1.5700000e+01   3.0000000e-06
   1.5800000e+01   2.0000000e-06
   1.5900000e+01   2.0000000e-06
   1.6000000e+01   1.0000000e-06
   1.6100000e+01   1.0000000e-06
   1.6200000e+01   1.0000000e-06
   1.6300000e+01   1.0000000e-06
   1.6400000e+01   1.0000000e-06
   1.6500000e+01   1.0000000e-06
   1.6600000e+01   1.0000000e-06
   1.6700000e+01   1.0000000e-06
   1.6800000e+01   1.0000000e-06
   1.6900000e+01   1.0000000e-06
   1.7000000e+01   1.0000000e-06
   1.7100000e+01   1.0000000e-06
   1.7200000e+01   1.0000000e-06
   1.7300000e+01   1.0000000e-06
   1.7400000e+01   1.0000000e-06
   1.7500000e+01   1.0000000e-06
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_igeq6_prob06_scaled.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0.002
3.0000000e-01 0.008
4.0000000e-01 0.03
5.0000000e-01 0.097
6.0000000e-01 0.204
7.0000000e-01 0.388
8.0000000e-01 0.658
9.0000000e-01 1.006
1.0000000e+00 1.446
1.1000000e+00 2.008
1.2000000e+00 2.652
1.3000000e+00 3.406
1.4000000e+00 4.316
1.5000000e+00 5.272
1.6000000e+00 6.278
1.7000000e+00 7.311
1.8000000e+00 8.352
1.9000000e+00 9.516
2.0000000e+00 10.615
2.1000000e+00 11.732
2.2000000e+00 12.943
2.3000000e+00 13.987
2.4000000e+00 15.129
2.5000000e+00 16.286
2.6000000e+00 17.394
2.7000000e+00 18.472
2.8000000e+00 19.399
2.9000000e+00 20.444
3.0000000e+00 21.273
3.1000000e+00 22.017
3.2000000e+00 22.718
3.3000000e+00 23.236
3.4000000e+00 23.901
3.5000000e+00 24.464
3.6000000e+00 24.823
3.7000000e+00 25.097
3.8000000e+00 25.418
3.9000000e+00 25.657
4.0000000e+00 25.797
4.1000000e+00 25.855
4.2000000e+00 25.716
4.3000000e+00 25.569
4.4000000e+00 25.277
4.5000000e+00 25.112
4.6000000e+00 24.785
4.7000000e+00 24.383
4.8000000e+00 24.011
4.9000000e+00 23.465
5.0000000e+00 22.913
5.1000000e+00 22.382
5.2000000e+00 21.857
5.3000000e+00 21.33
5.4000000e+00 20.766
5.5000000e+00 20.056
5.6000000e+00 19.291
5.7000000e+00 18.497
5.8000000e+00 17.93
5.9000000e+00 17.313
6.0000000e+00 16.552
6.1000000e+00 15.901
6.2000000e+00 15.224
6.3000000e+00 14.511
6.4000000e+00 13.839
6.5000000e+00 13.197
6.6000000e+00 12.518
6.7000000e+00 11.857
6.8000000e+00 11.2
6.9000000e+00 10.539
7.0000000e+00 10.091
7.1000000e+00 9.521
7.2000000e+00 8.961
7.3000000e+00 8.477
7.4000000e+00 7.976
7.5000000e+00 7.452
7.6000000e+00 7.064
7.7000000e+00 6.64
7.8000000e+00 6.218
7.9000000e+00 5.86
8.0000000e+00 5.466
8.1000000e+00 5.087
8.2000000e+00 4.751
8.3000000e+00 4.453
8.4000000e+00 4.156
8.5000000e+00 3.89
8.6000000e+00 3.623
8.7000000e+00 3.37
8.8000000e+00 3.132
8.9000000e+00 2.895
9.0000000e+00 2.637
9.1000000e+00 2.472
9.2000000e+00 2.336
9.3000000e+00 2.129
9.4000000e+00 1.936
9.5000000e+00 1.781
9.6000000e+00 1.643
9.7000000e+00 1.507
9.8000000e+00 1.332
9.9000000e+00 1.231
1.0000000e+01 1.164
1.0100000e+01 1.12
1.0200000e+01 1.038
1.0300000e+01 0.966
1.0400000e+01 0.877
1.0500000e+01 0.791
1.0600000e+01 0.725
1.0700000e+01 0.683
1.0800000e+01 0.619
1.0900000e+01 0.579
1.1000000e+01 0.539
1.1100000e+01 0.495
1.1200000e+01 0.449
1.1300000e+01 0.404
1.1400000e+01 0.357
1.1500000e+01 0.329
1.1600000e+01 0.306
1.1700000e+01 0.279
1.1800000e+01 0.254
1.1900000e+01 0.226
1.2000000e+01 0.201
1.2100000e+01 0.19
1.2200000e+01 0.167
1.2300000e+01 0.159
1.2400000e+01 0.141
1.2500000e+01 0.136
1.2600000e+01 0.126
1.2700000e+01 0.107
1.2800000e+01 0.102
1.2900000e+01 0.089
1.3000000e+01 0.083
1.3100000e+01 0.076
1.3200000e+01 0.067
1.3300000e+01 0.056
1.3400000e+01 0.045
1.3500000e+01 0.043
1.3600000e+01 0.039
1.3700000e+01 0.037
1.3800000e+01 0.033
1.3900000e+01 0.033
1.4000000e+01 0.027
1.4100000e+01 0.025
1.4200000e+01 0.025
1.4300000e+01 0.024
1.4400000e+01 0.023
1.4500000e+01 0.019
1.4600000e+01 0.022
1.4700000e+01 0.019
1.4800000e+01 0.016
1.4900000e+01 0.013
1.5000000e+01 0.012
1.5100000e+01 0.012
1.5200000e+01 0.007
1.5300000e+01 0.006
1.5400000e+01 0.005
1.5500000e+01 0.005
1.5600000e+01 0.004
1.5700000e+01 0.003
1.5800000e+01 0.002
1.5900000e+01 0.002
1.6000000e+01 0.001
1.6100000e+01 0.001
1.6200000e+01 0.001
1.6300000e+01 0.001
1.6400000e+01 0.001
1.6500000e+01 0.001
1.6600000e+01 0.001
1.6700000e+01 0.001
1.6800000e+01 0.001
1.6900000e+01 0.001
1.7000000e+01 0.001
1.7100000e+01 0.001
1.7200000e+01 0.001
1.7300000e+01 0.001
1.7400000e+01 0.001
1.7500000e+01 0.001
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0


==> dat/sir/ssa_chain09_igeq8_prob03.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   1.0000000e+00   1.0000000e-03
   1.1000000e+00   2.0000000e-03
   1.2000000e+00   2.0000000e-03
   1.3000000e+00   2.0000000e-03
   1.4000000e+00   2.0000000e-03
   1.5000000e+00   1.0000000e-03
   1.6000000e+00   1.0000000e-03
   1.7000000e+00   1.0000000e-03
   1.8000000e+00   1.0000000e-03
   1.9000000e+00   1.0000000e-03
   2.0000000e+00   1.0000000e-03
   2.1000000e+00   2.0000000e-03
   2.2000000e+00   1.0000000e-03
   2.3000000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.6000000e+00   1.0000000e-03
   2.7000000e+00   1.0000000e-03
   2.8000000e+00   2.0000000e-03
   2.9000000e+00   2.0000000e-03
   3.0000000e+00   3.0000000e-03
   3.1000000e+00   3.0000000e-03
   3.2000000e+00   3.0000000e-03
   3.3000000e+00   3.0000000e-03
   3.4000000e+00   2.0000000e-03
   3.5000000e+00   4.0000000e-03
   3.6000000e+00   3.0000000e-03
   3.7000000e+00   3.0000000e-03
   3.8000000e+00   2.0000000e-03
   3.9000000e+00   2.0000000e-03
   4.0000000e+00   2.0000000e-03
   4.1000000e+00   3.0000000e-03
   4.2000000e+00   3.0000000e-03
   4.3000000e+00   3.0000000e-03
   4.4000000e+00   3.0000000e-03
   4.5000000e+00   2.0000000e-03
   4.6000000e+00   2.0000000e-03
   4.7000000e+00   1.0000000e-03
   4.8000000e+00   1.0000000e-03
   4.9000000e+00   2.0000000e-03
   5.0000000e+00   1.0000000e-03
   5.1000000e+00   1.0000000e-03
   5.2000000e+00   1.0000000e-03
   5.3000000e+00   1.0000000e-03
   5.4000000e+00   1.0000000e-03
   5.5000000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_igeq8_prob03_scaled.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   2.0000000e+00
   1.2000000e+00   2.0000000e+00
   1.3000000e+00   2.0000000e+00
   1.4000000e+00   2.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   2.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   2.0000000e+00
   2.9000000e+00   2.0000000e+00
   3.0000000e+00   3.0000000e+00
   3.1000000e+00   3.0000000e+00
   3.2000000e+00   3.0000000e+00
   3.3000000e+00   3.0000000e+00
   3.4000000e+00   2.0000000e+00
   3.5000000e+00   4.0000000e+00
   3.6000000e+00   3.0000000e+00
   3.7000000e+00   3.0000000e+00
   3.8000000e+00   2.0000000e+00
   3.9000000e+00   2.0000000e+00
   4.0000000e+00   2.0000000e+00
   4.1000000e+00   3.0000000e+00
   4.2000000e+00   3.0000000e+00
   4.3000000e+00   3.0000000e+00
   4.4000000e+00   3.0000000e+00
   4.5000000e+00   2.0000000e+00
   4.6000000e+00   2.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   2.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_igeq8_prob04.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   8.0000000e-01   1.0000000e-04
   9.0000000e-01   0.0000000e+00
   1.0000000e+00   1.0000000e-04
   1.1000000e+00   1.0000000e-04
   1.2000000e+00   1.0000000e-04
   1.3000000e+00   1.0000000e-04
   1.4000000e+00   2.0000000e-04
   1.5000000e+00   4.0000000e-04
   1.6000000e+00   6.0000000e-04
   1.7000000e+00   5.0000000e-04
   1.8000000e+00   5.0000000e-04
   1.9000000e+00   4.0000000e-04
   2.0000000e+00   3.0000000e-04
   2.1000000e+00   3.0000000e-04
   2.2000000e+00   1.0000000e-04
   2.3000000e+00   1.0000000e-04
   2.4000000e+00   2.0000000e-04
   2.5000000e+00   5.0000000e-04
   2.6000000e+00   4.0000000e-04
   2.7000000e+00   5.0000000e-04
   2.8000000e+00   7.0000000e-04
   2.9000000e+00   6.0000000e-04
   3.0000000e+00   5.0000000e-04
   3.1000000e+00   6.0000000e-04
   3.2000000e+00   8.0000000e-04
   3.3000000e+00   1.0000000e-03
   3.4000000e+00   1.3000000e-03
   3.5000000e+00   1.4000000e-03
   3.6000000e+00   1.4000000e-03
   3.7000000e+00   1.2000000e-03
   3.8000000e+00   1.2000000e-03
   3.9000000e+00   1.1000000e-03
   4.0000000e+00   1.2000000e-03
   4.1000000e+00   1.1000000e-03
   4.2000000e+00   1.3000000e-03
   4.3000000e+00   1.4000000e-03
   4.4000000e+00   9.0000000e-04
   4.5000000e+00   1.1000000e-03
   4.6000000e+00   1.1000000e-03
   4.7000000e+00   1.2000000e-03
   4.8000000e+00   1.5000000e-03
   4.9000000e+00   1.3000000e-03
   5.0000000e+00   1.0000000e-03
   5.1000000e+00   7.0000000e-04
   5.2000000e+00   8.0000000e-04
   5.3000000e+00   6.0000000e-04
   5.4000000e+00   4.0000000e-04
   5.5000000e+00   5.0000000e-04
   5.6000000e+00   5.0000000e-04
   5.7000000e+00   4.0000000e-04
   5.8000000e+00   3.0000000e-04
   5.9000000e+00   4.0000000e-04
   6.0000000e+00   2.0000000e-04
   6.1000000e+00   4.0000000e-04
   6.2000000e+00   4.0000000e-04
   6.3000000e+00   4.0000000e-04
   6.4000000e+00   4.0000000e-04
   6.5000000e+00   4.0000000e-04
   6.6000000e+00   3.0000000e-04
   6.7000000e+00   2.0000000e-04
   6.8000000e+00   2.0000000e-04
   6.9000000e+00   2.0000000e-04
   7.0000000e+00   3.0000000e-04
   7.1000000e+00   3.0000000e-04
   7.2000000e+00   2.0000000e-04
   7.3000000e+00   3.0000000e-04
   7.4000000e+00   4.0000000e-04
   7.5000000e+00   3.0000000e-04
   7.6000000e+00   2.0000000e-04
   7.7000000e+00   2.0000000e-04
   7.8000000e+00   2.0000000e-04
   7.9000000e+00   2.0000000e-04
   8.0000000e+00   3.0000000e-04
   8.1000000e+00   3.0000000e-04
   8.2000000e+00   4.0000000e-04
   8.3000000e+00   4.0000000e-04
   8.4000000e+00   4.0000000e-04
   8.5000000e+00   3.0000000e-04
   8.6000000e+00   4.0000000e-04
   8.7000000e+00   3.0000000e-04
   8.8000000e+00   3.0000000e-04
   8.9000000e+00   1.0000000e-04
   9.0000000e+00   1.0000000e-04
   9.1000000e+00   1.0000000e-04
   9.2000000e+00   1.0000000e-04
   9.3000000e+00   1.0000000e-04
   9.4000000e+00   2.0000000e-04
   9.5000000e+00   2.0000000e-04
   9.6000000e+00   2.0000000e-04
   9.7000000e+00   1.0000000e-04
   9.8000000e+00   1.0000000e-04
   9.9000000e+00   1.0000000e-04
   1.0000000e+01   1.0000000e-04
   1.0100000e+01   1.0000000e-04
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   1.0000000e-04
   1.0400000e+01   1.0000000e-04
   1.0500000e+01   1.0000000e-04
   1.0600000e+01   1.0000000e-04
   1.0700000e+01   1.0000000e-04
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_igeq8_prob04_scaled.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0
3.0000000e-01 0
4.0000000e-01 0
5.0000000e-01 0
6.0000000e-01 0
7.0000000e-01 0
8.0000000e-01 0.1
9.0000000e-01 0
1.0000000e+00 0.1
1.1000000e+00 0.1
1.2000000e+00 0.1
1.3000000e+00 0.1
1.4000000e+00 0.2
1.5000000e+00 0.4
1.6000000e+00 0.6
1.7000000e+00 0.5
1.8000000e+00 0.5
1.9000000e+00 0.4
2.0000000e+00 0.3
2.1000000e+00 0.3
2.2000000e+00 0.1
2.3000000e+00 0.1
2.4000000e+00 0.2
2.5000000e+00 0.5
2.6000000e+00 0.4
2.7000000e+00 0.5
2.8000000e+00 0.7
2.9000000e+00 0.6
3.0000000e+00 0.5
3.1000000e+00 0.6
3.2000000e+00 0.8
3.3000000e+00 1
3.4000000e+00 1.3
3.5000000e+00 1.4
3.6000000e+00 1.4
3.7000000e+00 1.2
3.8000000e+00 1.2
3.9000000e+00 1.1
4.0000000e+00 1.2
4.1000000e+00 1.1
4.2000000e+00 1.3
4.3000000e+00 1.4
4.4000000e+00 0.9
4.5000000e+00 1.1
4.6000000e+00 1.1
4.7000000e+00 1.2
4.8000000e+00 1.5
4.9000000e+00 1.3
5.0000000e+00 1
5.1000000e+00 0.7
5.2000000e+00 0.8
5.3000000e+00 0.6
5.4000000e+00 0.4
5.5000000e+00 0.5
5.6000000e+00 0.5
5.7000000e+00 0.4
5.8000000e+00 0.3
5.9000000e+00 0.4
6.0000000e+00 0.2
6.1000000e+00 0.4
6.2000000e+00 0.4
6.3000000e+00 0.4
6.4000000e+00 0.4
6.5000000e+00 0.4
6.6000000e+00 0.3
6.7000000e+00 0.2
6.8000000e+00 0.2
6.9000000e+00 0.2
7.0000000e+00 0.3
7.1000000e+00 0.3
7.2000000e+00 0.2
7.3000000e+00 0.3
7.4000000e+00 0.4
7.5000000e+00 0.3
7.6000000e+00 0.2
7.7000000e+00 0.2
7.8000000e+00 0.2
7.9000000e+00 0.2
8.0000000e+00 0.3
8.1000000e+00 0.3
8.2000000e+00 0.4
8.3000000e+00 0.4
8.4000000e+00 0.4
8.5000000e+00 0.3
8.6000000e+00 0.4
8.7000000e+00 0.3
8.8000000e+00 0.3
8.9000000e+00 0.1
9.0000000e+00 0.1
9.1000000e+00 0.1
9.2000000e+00 0.1
9.3000000e+00 0.1
9.4000000e+00 0.2
9.5000000e+00 0.2
9.6000000e+00 0.2
9.7000000e+00 0.1
9.8000000e+00 0.1
9.9000000e+00 0.1
1.0000000e+01 0.1
1.0100000e+01 0.1
1.0200000e+01 0
1.0300000e+01 0.1
1.0400000e+01 0.1
1.0500000e+01 0.1
1.0600000e+01 0.1
1.0700000e+01 0.1
1.0800000e+01 0
1.0900000e+01 0
1.1000000e+01 0
1.1100000e+01 0
1.1200000e+01 0
1.1300000e+01 0
1.1400000e+01 0
1.1500000e+01 0
1.1600000e+01 0
1.1700000e+01 0
1.1800000e+01 0
1.1900000e+01 0
1.2000000e+01 0
1.2100000e+01 0
1.2200000e+01 0
1.2300000e+01 0
1.2400000e+01 0
1.2500000e+01 0
1.2600000e+01 0
1.2700000e+01 0
1.2800000e+01 0
1.2900000e+01 0
1.3000000e+01 0
1.3100000e+01 0
1.3200000e+01 0
1.3300000e+01 0
1.3400000e+01 0
1.3500000e+01 0
1.3600000e+01 0
1.3700000e+01 0
1.3800000e+01 0
1.3900000e+01 0
1.4000000e+01 0
1.4100000e+01 0
1.4200000e+01 0
1.4300000e+01 0
1.4400000e+01 0
1.4500000e+01 0
1.4600000e+01 0
1.4700000e+01 0
1.4800000e+01 0
1.4900000e+01 0
1.5000000e+01 0
1.5100000e+01 0
1.5200000e+01 0
1.5300000e+01 0
1.5400000e+01 0
1.5500000e+01 0
1.5600000e+01 0
1.5700000e+01 0
1.5800000e+01 0
1.5900000e+01 0
1.6000000e+01 0
1.6100000e+01 0
1.6200000e+01 0
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0


==> dat/sir/ssa_chain09_igeq8_prob05.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   7.0000000e-01   1.0000000e-05
   8.0000000e-01   1.0000000e-05
   9.0000000e-01   1.0000000e-05
   1.0000000e+00   4.0000000e-05
   1.1000000e+00   6.0000000e-05
   1.2000000e+00   5.0000000e-05
   1.3000000e+00   4.0000000e-05
   1.4000000e+00   7.0000000e-05
   1.5000000e+00   1.5000000e-04
   1.6000000e+00   2.1000000e-04
   1.7000000e+00   2.7000000e-04
   1.8000000e+00   3.4000000e-04
   1.9000000e+00   4.6000000e-04
   2.0000000e+00   5.2000000e-04
   2.1000000e+00   5.9000000e-04
   2.2000000e+00   7.0000000e-04
   2.3000000e+00   6.9000000e-04
   2.4000000e+00   8.7000000e-04
   2.5000000e+00   7.8000000e-04
   2.6000000e+00   8.8000000e-04
   2.7000000e+00   1.0300000e-03
   2.8000000e+00   1.0200000e-03
   2.9000000e+00   1.1100000e-03
   3.0000000e+00   1.0900000e-03
   3.1000000e+00   1.0700000e-03
   3.2000000e+00   1.1700000e-03
   3.3000000e+00   1.2300000e-03
   3.4000000e+00   1.4300000e-03
   3.5000000e+00   1.4800000e-03
   3.6000000e+00   1.4500000e-03
   3.7000000e+00   1.5500000e-03
   3.8000000e+00   1.6200000e-03
   3.9000000e+00   1.5900000e-03
   4.0000000e+00   1.5900000e-03
   4.1000000e+00   1.7000000e-03
   4.2000000e+00   1.6200000e-03
   4.3000000e+00   1.5900000e-03
   4.4000000e+00   1.4500000e-03
   4.5000000e+00   1.5000000e-03
   4.6000000e+00   1.4700000e-03
   4.7000000e+00   1.3900000e-03
   4.8000000e+00   1.4000000e-03
   4.9000000e+00   1.3200000e-03
   5.0000000e+00   1.2800000e-03
   5.1000000e+00   1.1800000e-03
   5.2000000e+00   1.0400000e-03
   5.3000000e+00   1.0100000e-03
   5.4000000e+00   1.0300000e-03
   5.5000000e+00   1.0500000e-03
   5.6000000e+00   1.0300000e-03
   5.7000000e+00   9.9000000e-04
   5.8000000e+00   7.9000000e-04
   5.9000000e+00   7.7000000e-04
   6.0000000e+00   6.7000000e-04
   6.1000000e+00   6.0000000e-04
   6.2000000e+00   5.8000000e-04
   6.3000000e+00   5.5000000e-04
   6.4000000e+00   4.5000000e-04
   6.5000000e+00   4.4000000e-04
   6.6000000e+00   4.4000000e-04
   6.7000000e+00   4.3000000e-04
   6.8000000e+00   3.9000000e-04
   6.9000000e+00   3.7000000e-04
   7.0000000e+00   3.3000000e-04
   7.1000000e+00   3.0000000e-04
   7.2000000e+00   2.7000000e-04
   7.3000000e+00   2.4000000e-04
   7.4000000e+00   2.2000000e-04
   7.5000000e+00   1.8000000e-04
   7.6000000e+00   1.6000000e-04
   7.7000000e+00   1.2000000e-04
   7.8000000e+00   1.3000000e-04
   7.9000000e+00   1.5000000e-04
   8.0000000e+00   1.2000000e-04
   8.1000000e+00   1.5000000e-04
   8.2000000e+00   1.6000000e-04
   8.3000000e+00   1.5000000e-04
   8.4000000e+00   1.2000000e-04
   8.5000000e+00   1.0000000e-04
   8.6000000e+00   8.0000000e-05
   8.7000000e+00   1.0000000e-04
   8.8000000e+00   1.2000000e-04
   8.9000000e+00   1.0000000e-04
   9.0000000e+00   8.0000000e-05
   9.1000000e+00   6.0000000e-05
   9.2000000e+00   6.0000000e-05
   9.3000000e+00   6.0000000e-05
   9.4000000e+00   5.0000000e-05
   9.5000000e+00   3.0000000e-05
   9.6000000e+00   4.0000000e-05
   9.7000000e+00   4.0000000e-05
   9.8000000e+00   4.0000000e-05
   9.9000000e+00   3.0000000e-05
   1.0000000e+01   1.0000000e-05
   1.0100000e+01   2.0000000e-05
   1.0200000e+01   2.0000000e-05
   1.0300000e+01   1.0000000e-05
   1.0400000e+01   1.0000000e-05
   1.0500000e+01   1.0000000e-05
   1.0600000e+01   1.0000000e-05
   1.0700000e+01   1.0000000e-05
   1.0800000e+01   1.0000000e-05
   1.0900000e+01   1.0000000e-05
   1.1000000e+01   1.0000000e-05
   1.1100000e+01   1.0000000e-05
   1.1200000e+01   1.0000000e-05
   1.1300000e+01   1.0000000e-05
   1.1400000e+01   1.0000000e-05
   1.1500000e+01   1.0000000e-05
   1.1600000e+01   1.0000000e-05
   1.1700000e+01   1.0000000e-05
   1.1800000e+01   1.0000000e-05
   1.1900000e+01   1.0000000e-05
   1.2000000e+01   1.0000000e-05
   1.2100000e+01   1.0000000e-05
   1.2200000e+01   1.0000000e-05
   1.2300000e+01   1.0000000e-05
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   1.0000000e-05
   1.2900000e+01   1.0000000e-05
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_igeq8_prob05_scaled.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0
3.0000000e-01 0
4.0000000e-01 0
5.0000000e-01 0
6.0000000e-01 0
7.0000000e-01 0.01
8.0000000e-01 0.01
9.0000000e-01 0.01
1.0000000e+00 0.04
1.1000000e+00 0.06
1.2000000e+00 0.05
1.3000000e+00 0.04
1.4000000e+00 0.07
1.5000000e+00 0.15
1.6000000e+00 0.21
1.7000000e+00 0.27
1.8000000e+00 0.34
1.9000000e+00 0.46
2.0000000e+00 0.52
2.1000000e+00 0.59
2.2000000e+00 0.7
2.3000000e+00 0.69
2.4000000e+00 0.87
2.5000000e+00 0.78
2.6000000e+00 0.88
2.7000000e+00 1.03
2.8000000e+00 1.02
2.9000000e+00 1.11
3.0000000e+00 1.09
3.1000000e+00 1.07
3.2000000e+00 1.17
3.3000000e+00 1.23
3.4000000e+00 1.43
3.5000000e+00 1.48
3.6000000e+00 1.45
3.7000000e+00 1.55
3.8000000e+00 1.62
3.9000000e+00 1.59
4.0000000e+00 1.59
4.1000000e+00 1.7
4.2000000e+00 1.62
4.3000000e+00 1.59
4.4000000e+00 1.45
4.5000000e+00 1.5
4.6000000e+00 1.47
4.7000000e+00 1.39
4.8000000e+00 1.4
4.9000000e+00 1.32
5.0000000e+00 1.28
5.1000000e+00 1.18
5.2000000e+00 1.04
5.3000000e+00 1.01
5.4000000e+00 1.03
5.5000000e+00 1.05
5.6000000e+00 1.03
5.7000000e+00 0.99
5.8000000e+00 0.79
5.9000000e+00 0.77
6.0000000e+00 0.67
6.1000000e+00 0.6
6.2000000e+00 0.58
6.3000000e+00 0.55
6.4000000e+00 0.45
6.5000000e+00 0.44
6.6000000e+00 0.44
6.7000000e+00 0.43
6.8000000e+00 0.39
6.9000000e+00 0.37
7.0000000e+00 0.33
7.1000000e+00 0.3
7.2000000e+00 0.27
7.3000000e+00 0.24
7.4000000e+00 0.22
7.5000000e+00 0.18
7.6000000e+00 0.16
7.7000000e+00 0.12
7.8000000e+00 0.13
7.9000000e+00 0.15
8.0000000e+00 0.12
8.1000000e+00 0.15
8.2000000e+00 0.16
8.3000000e+00 0.15
8.4000000e+00 0.12
8.5000000e+00 0.1
8.6000000e+00 0.08
8.7000000e+00 0.1
8.8000000e+00 0.12
8.9000000e+00 0.1
9.0000000e+00 0.08
9.1000000e+00 0.06
9.2000000e+00 0.06
9.3000000e+00 0.06
9.4000000e+00 0.05
9.5000000e+00 0.03
9.6000000e+00 0.04
9.7000000e+00 0.04
9.8000000e+00 0.04
9.9000000e+00 0.03
1.0000000e+01 0.01
1.0100000e+01 0.02
1.0200000e+01 0.02
1.0300000e+01 0.01
1.0400000e+01 0.01
1.0500000e+01 0.01
1.0600000e+01 0.01
1.0700000e+01 0.01
1.0800000e+01 0.01
1.0900000e+01 0.01
1.1000000e+01 0.01
1.1100000e+01 0.01
1.1200000e+01 0.01
1.1300000e+01 0.01
1.1400000e+01 0.01
1.1500000e+01 0.01
1.1600000e+01 0.01
1.1700000e+01 0.01
1.1800000e+01 0.01
1.1900000e+01 0.01
1.2000000e+01 0.01
1.2100000e+01 0.01
1.2200000e+01 0.01
1.2300000e+01 0.01
1.2400000e+01 0
1.2500000e+01 0
1.2600000e+01 0
1.2700000e+01 0
1.2800000e+01 0.01
1.2900000e+01 0.01
1.3000000e+01 0
1.3100000e+01 0
1.3200000e+01 0
1.3300000e+01 0
1.3400000e+01 0
1.3500000e+01 0
1.3600000e+01 0
1.3700000e+01 0
1.3800000e+01 0
1.3900000e+01 0
1.4000000e+01 0
1.4100000e+01 0
1.4200000e+01 0
1.4300000e+01 0
1.4400000e+01 0
1.4500000e+01 0
1.4600000e+01 0
1.4700000e+01 0
1.4800000e+01 0
1.4900000e+01 0
1.5000000e+01 0
1.5100000e+01 0
1.5200000e+01 0
1.5300000e+01 0
1.5400000e+01 0
1.5500000e+01 0
1.5600000e+01 0
1.5700000e+01 0
1.5800000e+01 0
1.5900000e+01 0
1.6000000e+01 0
1.6100000e+01 0
1.6200000e+01 0
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0


==> dat/sir/ssa_chain09_igeq8_prob06.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   6.0000000e-01   3.0000000e-06
   7.0000000e-01   5.0000000e-06
   8.0000000e-01   9.0000000e-06
   9.0000000e-01   1.6000000e-05
   1.0000000e+00   3.0000000e-05
   1.1000000e+00   4.9000000e-05
   1.2000000e+00   7.1000000e-05
   1.3000000e+00   9.7000000e-05
   1.4000000e+00   1.3700000e-04
   1.5000000e+00   1.6900000e-04
   1.6000000e+00   2.1300000e-04
   1.7000000e+00   2.7700000e-04
   1.8000000e+00   3.3400000e-04
   1.9000000e+00   3.9900000e-04
   2.0000000e+00   4.8200000e-04
   2.1000000e+00   5.8100000e-04
   2.2000000e+00   6.7600000e-04
   2.3000000e+00   7.4800000e-04
   2.4000000e+00   8.2800000e-04
   2.5000000e+00   8.8900000e-04
   2.6000000e+00   9.9500000e-04
   2.7000000e+00   1.0600000e-03
   2.8000000e+00   1.1220000e-03
   2.9000000e+00   1.2030000e-03
   3.0000000e+00   1.2550000e-03
   3.1000000e+00   1.3280000e-03
   3.2000000e+00   1.3920000e-03
   3.3000000e+00   1.4830000e-03
   3.4000000e+00   1.5330000e-03
   3.5000000e+00   1.5700000e-03
   3.6000000e+00   1.5920000e-03
   3.7000000e+00   1.5690000e-03
   3.8000000e+00   1.5840000e-03
   3.9000000e+00   1.6010000e-03
   4.0000000e+00   1.5660000e-03
   4.1000000e+00   1.5090000e-03
   4.2000000e+00   1.5150000e-03
   4.3000000e+00   1.4800000e-03
   4.4000000e+00   1.4710000e-03
   4.5000000e+00   1.4420000e-03
   4.6000000e+00   1.3790000e-03
   4.7000000e+00   1.3240000e-03
   4.8000000e+00   1.2360000e-03
   4.9000000e+00   1.1660000e-03
   5.0000000e+00   1.1450000e-03
   5.1000000e+00   1.1240000e-03
   5.2000000e+00   1.1010000e-03
   5.3000000e+00   1.0490000e-03
   5.4000000e+00   1.0100000e-03
   5.5000000e+00   9.6000000e-04
   5.6000000e+00   9.1800000e-04
   5.7000000e+00   8.6200000e-04
   5.8000000e+00   8.0900000e-04
   5.9000000e+00   7.4500000e-04
   6.0000000e+00   7.0600000e-04
   6.1000000e+00   6.7600000e-04
   6.2000000e+00   6.3800000e-04
   6.3000000e+00   5.9700000e-04
   6.4000000e+00   5.5400000e-04
   6.5000000e+00   5.0800000e-04
   6.6000000e+00   4.9300000e-04
   6.7000000e+00   4.6300000e-04
   6.8000000e+00   4.2400000e-04
   6.9000000e+00   3.9500000e-04
   7.0000000e+00   3.3800000e-04
   7.1000000e+00   3.0400000e-04
   7.2000000e+00   2.7400000e-04
   7.3000000e+00   2.6300000e-04
   7.4000000e+00   2.4500000e-04
   7.5000000e+00   2.0700000e-04
   7.6000000e+00   1.8900000e-04
   7.7000000e+00   1.6500000e-04
   7.8000000e+00   1.5000000e-04
   7.9000000e+00   1.4300000e-04
   8.0000000e+00   1.3500000e-04
   8.1000000e+00   1.3000000e-04
   8.2000000e+00   1.2000000e-04
   8.3000000e+00   1.1100000e-04
   8.4000000e+00   1.0400000e-04
   8.5000000e+00   9.4000000e-05
   8.6000000e+00   8.6000000e-05
   8.7000000e+00   7.7000000e-05
   8.8000000e+00   6.6000000e-05
   8.9000000e+00   6.3000000e-05
   9.0000000e+00   5.6000000e-05
   9.1000000e+00   5.0000000e-05
   9.2000000e+00   4.6000000e-05
   9.3000000e+00   4.1000000e-05
   9.4000000e+00   3.3000000e-05
   9.5000000e+00   2.6000000e-05
   9.6000000e+00   2.2000000e-05
   9.7000000e+00   2.3000000e-05
   9.8000000e+00   2.3000000e-05
   9.9000000e+00   2.3000000e-05
   1.0000000e+01   2.4000000e-05
   1.0100000e+01   1.8000000e-05
   1.0200000e+01   1.8000000e-05
   1.0300000e+01   1.9000000e-05
   1.0400000e+01   2.0000000e-05
   1.0500000e+01   1.7000000e-05
   1.0600000e+01   1.2000000e-05
   1.0700000e+01   1.0000000e-05
   1.0800000e+01   6.0000000e-06
   1.0900000e+01   7.0000000e-06
   1.1000000e+01   7.0000000e-06
   1.1100000e+01   7.0000000e-06
   1.1200000e+01   6.0000000e-06
   1.1300000e+01   5.0000000e-06
   1.1400000e+01   5.0000000e-06
   1.1500000e+01   3.0000000e-06
   1.1600000e+01   2.0000000e-06
   1.1700000e+01   1.0000000e-06
   1.1800000e+01   2.0000000e-06
   1.1900000e+01   2.0000000e-06
   1.2000000e+01   2.0000000e-06
   1.2100000e+01   2.0000000e-06
   1.2200000e+01   2.0000000e-06
   1.2300000e+01   2.0000000e-06
   1.2400000e+01   1.0000000e-06
   1.2500000e+01   1.0000000e-06
   1.2600000e+01   1.0000000e-06
   1.2700000e+01   1.0000000e-06
   1.2800000e+01   1.0000000e-06
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_igeq8_prob06_scaled.dat <==
0.0000000e+00 0
1.0000000e-01 0
2.0000000e-01 0
3.0000000e-01 0
4.0000000e-01 0
5.0000000e-01 0
6.0000000e-01 0.003
7.0000000e-01 0.005
8.0000000e-01 0.009
9.0000000e-01 0.016
1.0000000e+00 0.03
1.1000000e+00 0.049
1.2000000e+00 0.071
1.3000000e+00 0.097
1.4000000e+00 0.137
1.5000000e+00 0.169
1.6000000e+00 0.213
1.7000000e+00 0.277
1.8000000e+00 0.334
1.9000000e+00 0.399
2.0000000e+00 0.482
2.1000000e+00 0.581
2.2000000e+00 0.676
2.3000000e+00 0.748
2.4000000e+00 0.828
2.5000000e+00 0.889
2.6000000e+00 0.995
2.7000000e+00 1.06
2.8000000e+00 1.122
2.9000000e+00 1.203
3.0000000e+00 1.255
3.1000000e+00 1.328
3.2000000e+00 1.392
3.3000000e+00 1.483
3.4000000e+00 1.533
3.5000000e+00 1.57
3.6000000e+00 1.592
3.7000000e+00 1.569
3.8000000e+00 1.584
3.9000000e+00 1.601
4.0000000e+00 1.566
4.1000000e+00 1.509
4.2000000e+00 1.515
4.3000000e+00 1.48
4.4000000e+00 1.471
4.5000000e+00 1.442
4.6000000e+00 1.379
4.7000000e+00 1.324
4.8000000e+00 1.236
4.9000000e+00 1.166
5.0000000e+00 1.145
5.1000000e+00 1.124
5.2000000e+00 1.101
5.3000000e+00 1.049
5.4000000e+00 1.01
5.5000000e+00 0.96
5.6000000e+00 0.918
5.7000000e+00 0.862
5.8000000e+00 0.809
5.9000000e+00 0.745
6.0000000e+00 0.706
6.1000000e+00 0.676
6.2000000e+00 0.638
6.3000000e+00 0.597
6.4000000e+00 0.554
6.5000000e+00 0.508
6.6000000e+00 0.493
6.7000000e+00 0.463
6.8000000e+00 0.424
6.9000000e+00 0.395
7.0000000e+00 0.338
7.1000000e+00 0.304
7.2000000e+00 0.274
7.3000000e+00 0.263
7.4000000e+00 0.245
7.5000000e+00 0.207
7.6000000e+00 0.189
7.7000000e+00 0.165
7.8000000e+00 0.15
7.9000000e+00 0.143
8.0000000e+00 0.135
8.1000000e+00 0.13
8.2000000e+00 0.12
8.3000000e+00 0.111
8.4000000e+00 0.104
8.5000000e+00 0.094
8.6000000e+00 0.086
8.7000000e+00 0.077
8.8000000e+00 0.066
8.9000000e+00 0.063
9.0000000e+00 0.056
9.1000000e+00 0.05
9.2000000e+00 0.046
9.3000000e+00 0.041
9.4000000e+00 0.033
9.5000000e+00 0.026
9.6000000e+00 0.022
9.7000000e+00 0.023
9.8000000e+00 0.023
9.9000000e+00 0.023
1.0000000e+01 0.024
1.0100000e+01 0.018
1.0200000e+01 0.018
1.0300000e+01 0.019
1.0400000e+01 0.02
1.0500000e+01 0.017
1.0600000e+01 0.012
1.0700000e+01 0.01
1.0800000e+01 0.006
1.0900000e+01 0.007
1.1000000e+01 0.007
1.1100000e+01 0.007
1.1200000e+01 0.006
1.1300000e+01 0.005
1.1400000e+01 0.005
1.1500000e+01 0.003
1.1600000e+01 0.002
1.1700000e+01 0.001
1.1800000e+01 0.002
1.1900000e+01 0.002
1.2000000e+01 0.002
1.2100000e+01 0.002
1.2200000e+01 0.002
1.2300000e+01 0.002
1.2400000e+01 0.001
1.2500000e+01 0.001
1.2600000e+01 0.001
1.2700000e+01 0.001
1.2800000e+01 0.001
1.2900000e+01 0
1.3000000e+01 0
1.3100000e+01 0
1.3200000e+01 0
1.3300000e+01 0
1.3400000e+01 0
1.3500000e+01 0
1.3600000e+01 0
1.3700000e+01 0
1.3800000e+01 0
1.3900000e+01 0
1.4000000e+01 0
1.4100000e+01 0
1.4200000e+01 0
1.4300000e+01 0
1.4400000e+01 0
1.4500000e+01 0
1.4600000e+01 0
1.4700000e+01 0
1.4800000e+01 0
1.4900000e+01 0
1.5000000e+01 0
1.5100000e+01 0
1.5200000e+01 0
1.5300000e+01 0
1.5400000e+01 0
1.5500000e+01 0
1.5600000e+01 0
1.5700000e+01 0
1.5800000e+01 0
1.5900000e+01 0
1.6000000e+01 0
1.6100000e+01 0
1.6200000e+01 0
1.6300000e+01 0
1.6400000e+01 0
1.6500000e+01 0
1.6600000e+01 0
1.6700000e+01 0
1.6800000e+01 0
1.6900000e+01 0
1.7000000e+01 0
1.7100000e+01 0
1.7200000e+01 0
1.7300000e+01 0
1.7400000e+01 0
1.7500000e+01 0
1.7600000e+01 0
1.7700000e+01 0
1.7800000e+01 0
1.7900000e+01 0
1.8000000e+01 0
1.8100000e+01 0
1.8200000e+01 0
1.8300000e+01 0
1.8400000e+01 0
1.8500000e+01 0
1.8600000e+01 0
1.8700000e+01 0
1.8800000e+01 0
1.8900000e+01 0
1.9000000e+01 0
1.9100000e+01 0
1.9200000e+01 0
1.9300000e+01 0
1.9400000e+01 0
1.9500000e+01 0
1.9600000e+01 0
1.9700000e+01 0
1.9800000e+01 0
1.9900000e+01 0
2.0000000e+01 0
2.0100000e+01 0
2.0200000e+01 0
2.0300000e+01 0
2.0400000e+01 0
2.0500000e+01 0
2.0600000e+01 0
2.0700000e+01 0
2.0800000e+01 0
2.0900000e+01 0
2.1000000e+01 0
2.1100000e+01 0
2.1200000e+01 0
2.1300000e+01 0
2.1400000e+01 0
2.1500000e+01 0
2.1600000e+01 0
2.1700000e+01 0
2.1800000e+01 0
2.1900000e+01 0
2.2000000e+01 0
2.2100000e+01 0
2.2200000e+01 0
2.2300000e+01 0
2.2400000e+01 0
2.2500000e+01 0
2.2600000e+01 0
2.2700000e+01 0
2.2800000e+01 0
2.2900000e+01 0
2.3000000e+01 0
2.3100000e+01 0
2.3200000e+01 0
2.3300000e+01 0
2.3400000e+01 0
2.3500000e+01 0
2.3600000e+01 0
2.3700000e+01 0
2.3800000e+01 0
2.3900000e+01 0
2.4000000e+01 0
2.4100000e+01 0
2.4200000e+01 0
2.4300000e+01 0
2.4400000e+01 0
2.4500000e+01 0
2.4600000e+01 0
2.4700000e+01 0
2.4800000e+01 0
2.4900000e+01 0
2.5000000e+01 0


==> dat/sir/ssa_chain09_imean03.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0870000e+00
   2.0000000e-01   1.1470000e+00
   3.0000000e-01   1.2060000e+00
   4.0000000e-01   1.2630000e+00
   5.0000000e-01   1.3320000e+00
   6.0000000e-01   1.3700000e+00
   7.0000000e-01   1.4180000e+00
   8.0000000e-01   1.4500000e+00
   9.0000000e-01   1.4790000e+00
   1.0000000e+00   1.5260000e+00
   1.1000000e+00   1.5420000e+00
   1.2000000e+00   1.5600000e+00
   1.3000000e+00   1.5740000e+00
   1.4000000e+00   1.5880000e+00
   1.5000000e+00   1.5950000e+00
   1.6000000e+00   1.6190000e+00
   1.7000000e+00   1.6340000e+00
   1.8000000e+00   1.6390000e+00
   1.9000000e+00   1.6370000e+00
   2.0000000e+00   1.6230000e+00
   2.1000000e+00   1.6400000e+00
   2.2000000e+00   1.6550000e+00
   2.3000000e+00   1.6650000e+00
   2.4000000e+00   1.6490000e+00
   2.5000000e+00   1.6390000e+00
   2.6000000e+00   1.6350000e+00
   2.7000000e+00   1.6390000e+00
   2.8000000e+00   1.6300000e+00
   2.9000000e+00   1.6190000e+00
   3.0000000e+00   1.6120000e+00
   3.1000000e+00   1.5960000e+00
   3.2000000e+00   1.6040000e+00
   3.3000000e+00   1.5910000e+00
   3.4000000e+00   1.5690000e+00
   3.5000000e+00   1.5430000e+00
   3.6000000e+00   1.5450000e+00
   3.7000000e+00   1.5330000e+00
   3.8000000e+00   1.5250000e+00
   3.9000000e+00   1.4950000e+00
   4.0000000e+00   1.4660000e+00
   4.1000000e+00   1.4460000e+00
   4.2000000e+00   1.4280000e+00
   4.3000000e+00   1.4190000e+00
   4.4000000e+00   1.3950000e+00
   4.5000000e+00   1.3830000e+00
   4.6000000e+00   1.3620000e+00
   4.7000000e+00   1.3420000e+00
   4.8000000e+00   1.3340000e+00
   4.9000000e+00   1.3070000e+00
   5.0000000e+00   1.2800000e+00
   5.1000000e+00   1.2480000e+00
   5.2000000e+00   1.2250000e+00
   5.3000000e+00   1.2070000e+00
   5.4000000e+00   1.1890000e+00
   5.5000000e+00   1.1750000e+00
   5.6000000e+00   1.1580000e+00
   5.7000000e+00   1.1420000e+00
   5.8000000e+00   1.1200000e+00
   5.9000000e+00   1.0930000e+00
   6.0000000e+00   1.0880000e+00
   6.1000000e+00   1.0810000e+00
   6.2000000e+00   1.0650000e+00
   6.3000000e+00   1.0450000e+00
   6.4000000e+00   1.0140000e+00
   6.5000000e+00   9.9100000e-01
   6.6000000e+00   9.7400000e-01
   6.7000000e+00   9.5000000e-01
   6.8000000e+00   9.2900000e-01
   6.9000000e+00   9.0400000e-01
   7.0000000e+00   8.7900000e-01
   7.1000000e+00   8.5700000e-01
   7.2000000e+00   8.3400000e-01
   7.3000000e+00   8.0900000e-01
   7.4000000e+00   7.9000000e-01
   7.5000000e+00   7.6300000e-01
   7.6000000e+00   7.5700000e-01
   7.7000000e+00   7.3600000e-01
   7.8000000e+00   7.2300000e-01
   7.9000000e+00   7.0500000e-01
   8.0000000e+00   6.8400000e-01
   8.1000000e+00   6.5900000e-01
   8.2000000e+00   6.4300000e-01
   8.3000000e+00   6.2900000e-01
   8.4000000e+00   6.1400000e-01
   8.5000000e+00   5.9200000e-01
   8.6000000e+00   5.7700000e-01
   8.7000000e+00   5.6300000e-01
   8.8000000e+00   5.4500000e-01
   8.9000000e+00   5.2900000e-01
   9.0000000e+00   5.1700000e-01
   9.1000000e+00   5.0900000e-01
   9.2000000e+00   5.0000000e-01
   9.3000000e+00   4.9200000e-01
   9.4000000e+00   4.7400000e-01
   9.5000000e+00   4.6700000e-01
   9.6000000e+00   4.5600000e-01
   9.7000000e+00   4.4400000e-01
   9.8000000e+00   4.2900000e-01
   9.9000000e+00   4.1600000e-01
   1.0000000e+01   4.0700000e-01
   1.0100000e+01   3.9400000e-01
   1.0200000e+01   3.8200000e-01
   1.0300000e+01   3.6900000e-01
   1.0400000e+01   3.6400000e-01
   1.0500000e+01   3.5400000e-01
   1.0600000e+01   3.4400000e-01
   1.0700000e+01   3.3600000e-01
   1.0800000e+01   3.2600000e-01
   1.0900000e+01   3.1900000e-01
   1.1000000e+01   3.1300000e-01
   1.1100000e+01   3.0500000e-01
   1.1200000e+01   2.9500000e-01
   1.1300000e+01   2.9100000e-01
   1.1400000e+01   2.8500000e-01
   1.1500000e+01   2.7700000e-01
   1.1600000e+01   2.6200000e-01
   1.1700000e+01   2.5500000e-01
   1.1800000e+01   2.4800000e-01
   1.1900000e+01   2.3700000e-01
   1.2000000e+01   2.2700000e-01
   1.2100000e+01   2.2100000e-01
   1.2200000e+01   2.1500000e-01
   1.2300000e+01   2.0600000e-01
   1.2400000e+01   2.0100000e-01
   1.2500000e+01   1.9400000e-01
   1.2600000e+01   1.9100000e-01
   1.2700000e+01   1.8400000e-01
   1.2800000e+01   1.8000000e-01
   1.2900000e+01   1.7400000e-01
   1.3000000e+01   1.7100000e-01
   1.3100000e+01   1.6500000e-01
   1.3200000e+01   1.5900000e-01
   1.3300000e+01   1.5200000e-01
   1.3400000e+01   1.4200000e-01
   1.3500000e+01   1.3700000e-01
   1.3600000e+01   1.3500000e-01
   1.3700000e+01   1.3100000e-01
   1.3800000e+01   1.2900000e-01
   1.3900000e+01   1.2500000e-01
   1.4000000e+01   1.2200000e-01
   1.4100000e+01   1.1600000e-01
   1.4200000e+01   1.1400000e-01
   1.4300000e+01   1.0800000e-01
   1.4400000e+01   1.0700000e-01
   1.4500000e+01   1.0500000e-01
   1.4600000e+01   1.0400000e-01
   1.4700000e+01   1.0400000e-01
   1.4800000e+01   1.0400000e-01
   1.4900000e+01   1.0000000e-01
   1.5000000e+01   9.8000000e-02
   1.5100000e+01   9.4000000e-02
   1.5200000e+01   9.0000000e-02
   1.5300000e+01   9.0000000e-02
   1.5400000e+01   8.8000000e-02
   1.5500000e+01   8.8000000e-02
   1.5600000e+01   8.6000000e-02
   1.5700000e+01   8.3000000e-02
   1.5800000e+01   8.0000000e-02
   1.5900000e+01   7.8000000e-02
   1.6000000e+01   7.4000000e-02
   1.6100000e+01   7.1000000e-02
   1.6200000e+01   7.0000000e-02
   1.6300000e+01   6.8000000e-02
   1.6400000e+01   6.5000000e-02
   1.6500000e+01   6.2000000e-02
   1.6600000e+01   6.2000000e-02
   1.6700000e+01   5.9000000e-02
   1.6800000e+01   5.6000000e-02
   1.6900000e+01   5.1000000e-02
   1.7000000e+01   4.9000000e-02
   1.7100000e+01   4.5000000e-02
   1.7200000e+01   4.1000000e-02
   1.7300000e+01   4.1000000e-02
   1.7400000e+01   4.1000000e-02
   1.7500000e+01   3.8000000e-02
   1.7600000e+01   3.8000000e-02
   1.7700000e+01   3.7000000e-02
   1.7800000e+01   3.7000000e-02
   1.7900000e+01   3.7000000e-02
   1.8000000e+01   3.5000000e-02
   1.8100000e+01   3.5000000e-02
   1.8200000e+01   3.4000000e-02
   1.8300000e+01   3.4000000e-02
   1.8400000e+01   3.4000000e-02
   1.8500000e+01   3.3000000e-02
   1.8600000e+01   3.3000000e-02
   1.8700000e+01   3.1000000e-02
   1.8800000e+01   3.1000000e-02
   1.8900000e+01   3.1000000e-02
   1.9000000e+01   2.9000000e-02
   1.9100000e+01   2.8000000e-02
   1.9200000e+01   2.7000000e-02
   1.9300000e+01   2.6000000e-02
   1.9400000e+01   2.6000000e-02
   1.9500000e+01   2.4000000e-02
   1.9600000e+01   2.4000000e-02
   1.9700000e+01   2.3000000e-02
   1.9800000e+01   2.3000000e-02
   1.9900000e+01   2.2000000e-02
   2.0000000e+01   2.1000000e-02
   2.0100000e+01   2.0000000e-02
   2.0200000e+01   1.9000000e-02
   2.0300000e+01   1.8000000e-02
   2.0400000e+01   1.6000000e-02
   2.0500000e+01   1.6000000e-02
   2.0600000e+01   1.6000000e-02
   2.0700000e+01   1.5000000e-02
   2.0800000e+01   1.5000000e-02
   2.0900000e+01   1.5000000e-02
   2.1000000e+01   1.5000000e-02
   2.1100000e+01   1.4000000e-02
   2.1200000e+01   1.4000000e-02
   2.1300000e+01   1.4000000e-02
   2.1400000e+01   1.3000000e-02
   2.1500000e+01   1.2000000e-02
   2.1600000e+01   1.1000000e-02
   2.1700000e+01   1.0000000e-02
   2.1800000e+01   1.0000000e-02
   2.1900000e+01   1.0000000e-02
   2.2000000e+01   1.0000000e-02
   2.2100000e+01   9.0000000e-03
   2.2200000e+01   9.0000000e-03
   2.2300000e+01   9.0000000e-03
   2.2400000e+01   9.0000000e-03
   2.2500000e+01   9.0000000e-03
   2.2600000e+01   8.0000000e-03
   2.2700000e+01   8.0000000e-03
   2.2800000e+01   8.0000000e-03
   2.2900000e+01   7.0000000e-03
   2.3000000e+01   7.0000000e-03
   2.3100000e+01   7.0000000e-03
   2.3200000e+01   7.0000000e-03
   2.3300000e+01   7.0000000e-03
   2.3400000e+01   7.0000000e-03
   2.3500000e+01   6.0000000e-03
   2.3600000e+01   6.0000000e-03
   2.3700000e+01   6.0000000e-03
   2.3800000e+01   6.0000000e-03
   2.3900000e+01   6.0000000e-03
   2.4000000e+01   6.0000000e-03
   2.4100000e+01   6.0000000e-03
   2.4200000e+01   6.0000000e-03
   2.4300000e+01   6.0000000e-03
   2.4400000e+01   6.0000000e-03
   2.4500000e+01   6.0000000e-03
   2.4600000e+01   6.0000000e-03
   2.4700000e+01   6.0000000e-03
   2.4800000e+01   6.0000000e-03
   2.4900000e+01   6.0000000e-03
   2.5000000e+01   6.0000000e-03


==> dat/sir/ssa_chain09_imean04.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0651000e+00
   2.0000000e-01   1.1296000e+00
   3.0000000e-01   1.1849000e+00
   4.0000000e-01   1.2381000e+00
   5.0000000e-01   1.2807000e+00
   6.0000000e-01   1.3334000e+00
   7.0000000e-01   1.3799000e+00
   8.0000000e-01   1.4136000e+00
   9.0000000e-01   1.4498000e+00
   1.0000000e+00   1.4840000e+00
   1.1000000e+00   1.5067000e+00
   1.2000000e+00   1.5361000e+00
   1.3000000e+00   1.5573000e+00
   1.4000000e+00   1.5737000e+00
   1.5000000e+00   1.5968000e+00
   1.6000000e+00   1.6087000e+00
   1.7000000e+00   1.6221000e+00
   1.8000000e+00   1.6298000e+00
   1.9000000e+00   1.6366000e+00
   2.0000000e+00   1.6458000e+00
   2.1000000e+00   1.6537000e+00
   2.2000000e+00   1.6645000e+00
   2.3000000e+00   1.6662000e+00
   2.4000000e+00   1.6648000e+00
   2.5000000e+00   1.6654000e+00
   2.6000000e+00   1.6619000e+00
   2.7000000e+00   1.6583000e+00
   2.8000000e+00   1.6542000e+00
   2.9000000e+00   1.6483000e+00
   3.0000000e+00   1.6420000e+00
   3.1000000e+00   1.6341000e+00
   3.2000000e+00   1.6240000e+00
   3.3000000e+00   1.6162000e+00
   3.4000000e+00   1.6067000e+00
   3.5000000e+00   1.5987000e+00
   3.6000000e+00   1.5860000e+00
   3.7000000e+00   1.5744000e+00
   3.8000000e+00   1.5644000e+00
   3.9000000e+00   1.5460000e+00
   4.0000000e+00   1.5314000e+00
   4.1000000e+00   1.5142000e+00
   4.2000000e+00   1.4977000e+00
   4.3000000e+00   1.4792000e+00
   4.4000000e+00   1.4628000e+00
   4.5000000e+00   1.4449000e+00
   4.6000000e+00   1.4290000e+00
   4.7000000e+00   1.4093000e+00
   4.8000000e+00   1.3870000e+00
   4.9000000e+00   1.3678000e+00
   5.0000000e+00   1.3466000e+00
   5.1000000e+00   1.3284000e+00
   5.2000000e+00   1.3034000e+00
   5.3000000e+00   1.2791000e+00
   5.4000000e+00   1.2597000e+00
   5.5000000e+00   1.2388000e+00
   5.6000000e+00   1.2181000e+00
   5.7000000e+00   1.1976000e+00
   5.8000000e+00   1.1762000e+00
   5.9000000e+00   1.1569000e+00
   6.0000000e+00   1.1316000e+00
   6.1000000e+00   1.1144000e+00
   6.2000000e+00   1.0930000e+00
   6.3000000e+00   1.0698000e+00
   6.4000000e+00   1.0476000e+00
   6.5000000e+00   1.0281000e+00
   6.6000000e+00   1.0070000e+00
   6.7000000e+00   9.8420000e-01
   6.8000000e+00   9.6340000e-01
   6.9000000e+00   9.4230000e-01
   7.0000000e+00   9.2540000e-01
   7.1000000e+00   9.0530000e-01
   7.2000000e+00   8.8560000e-01
   7.3000000e+00   8.6660000e-01
   7.4000000e+00   8.4800000e-01
   7.5000000e+00   8.2900000e-01
   7.6000000e+00   8.1130000e-01
   7.7000000e+00   7.9170000e-01
   7.8000000e+00   7.7490000e-01
   7.9000000e+00   7.5350000e-01
   8.0000000e+00   7.3580000e-01
   8.1000000e+00   7.1900000e-01
   8.2000000e+00   7.0010000e-01
   8.3000000e+00   6.8650000e-01
   8.4000000e+00   6.6720000e-01
   8.5000000e+00   6.4890000e-01
   8.6000000e+00   6.3250000e-01
   8.7000000e+00   6.1660000e-01
   8.8000000e+00   6.0240000e-01
   8.9000000e+00   5.8830000e-01
   9.0000000e+00   5.7310000e-01
   9.1000000e+00   5.5810000e-01
   9.2000000e+00   5.4210000e-01
   9.3000000e+00   5.2880000e-01
   9.4000000e+00   5.1570000e-01
   9.5000000e+00   5.0060000e-01
   9.6000000e+00   4.8750000e-01
   9.7000000e+00   4.7440000e-01
   9.8000000e+00   4.6210000e-01
   9.9000000e+00   4.5050000e-01
   1.0000000e+01   4.3690000e-01
   1.0100000e+01   4.2580000e-01
   1.0200000e+01   4.1490000e-01
   1.0300000e+01   4.0370000e-01
   1.0400000e+01   3.9190000e-01
   1.0500000e+01   3.8160000e-01
   1.0600000e+01   3.7030000e-01
   1.0700000e+01   3.6010000e-01
   1.0800000e+01   3.4900000e-01
   1.0900000e+01   3.3940000e-01
   1.1000000e+01   3.3140000e-01
   1.1100000e+01   3.2140000e-01
   1.1200000e+01   3.1330000e-01
   1.1300000e+01   3.0580000e-01
   1.1400000e+01   2.9710000e-01
   1.1500000e+01   2.8650000e-01
   1.1600000e+01   2.7820000e-01
   1.1700000e+01   2.6970000e-01
   1.1800000e+01   2.6190000e-01
   1.1900000e+01   2.5420000e-01
   1.2000000e+01   2.4660000e-01
   1.2100000e+01   2.4060000e-01
   1.2200000e+01   2.3450000e-01
   1.2300000e+01   2.2610000e-01
   1.2400000e+01   2.1900000e-01
   1.2500000e+01   2.1170000e-01
   1.2600000e+01   2.0480000e-01
   1.2700000e+01   1.9910000e-01
   1.2800000e+01   1.9260000e-01
   1.2900000e+01   1.8680000e-01
   1.3000000e+01   1.8200000e-01
   1.3100000e+01   1.7710000e-01
   1.3200000e+01   1.7290000e-01
   1.3300000e+01   1.6900000e-01
   1.3400000e+01   1.6500000e-01
   1.3500000e+01   1.5940000e-01
   1.3600000e+01   1.5510000e-01
   1.3700000e+01   1.5080000e-01
   1.3800000e+01   1.4640000e-01
   1.3900000e+01   1.4160000e-01
   1.4000000e+01   1.3810000e-01
   1.4100000e+01   1.3400000e-01
   1.4200000e+01   1.3080000e-01
   1.4300000e+01   1.2600000e-01
   1.4400000e+01   1.2300000e-01
   1.4500000e+01   1.2030000e-01
   1.4600000e+01   1.1770000e-01
   1.4700000e+01   1.1420000e-01
   1.4800000e+01   1.1130000e-01
   1.4900000e+01   1.0800000e-01
   1.5000000e+01   1.0560000e-01
   1.5100000e+01   1.0340000e-01
   1.5200000e+01   1.0060000e-01
   1.5300000e+01   9.7700000e-02
   1.5400000e+01   9.4900000e-02
   1.5500000e+01   9.0800000e-02
   1.5600000e+01   8.8000000e-02
   1.5700000e+01   8.5800000e-02
   1.5800000e+01   8.3600000e-02
   1.5900000e+01   8.1500000e-02
   1.6000000e+01   7.9400000e-02
   1.6100000e+01   7.6700000e-02
   1.6200000e+01   7.4100000e-02
   1.6300000e+01   7.2000000e-02
   1.6400000e+01   7.0400000e-02
   1.6500000e+01   6.8400000e-02
   1.6600000e+01   6.6900000e-02
   1.6700000e+01   6.5000000e-02
   1.6800000e+01   6.2600000e-02
   1.6900000e+01   6.0900000e-02
   1.7000000e+01   5.8400000e-02
   1.7100000e+01   5.6400000e-02
   1.7200000e+01   5.5500000e-02
   1.7300000e+01   5.3500000e-02
   1.7400000e+01   5.2400000e-02
   1.7500000e+01   5.0400000e-02
   1.7600000e+01   4.8900000e-02
   1.7700000e+01   4.7300000e-02
   1.7800000e+01   4.5700000e-02
   1.7900000e+01   4.4100000e-02
   1.8000000e+01   4.2700000e-02
   1.8100000e+01   4.1700000e-02
   1.8200000e+01   4.0800000e-02
   1.8300000e+01   3.9500000e-02
   1.8400000e+01   3.8600000e-02
   1.8500000e+01   3.7400000e-02
   1.8600000e+01   3.5100000e-02
   1.8700000e+01   3.4100000e-02
   1.8800000e+01   3.3000000e-02
   1.8900000e+01   3.2300000e-02
   1.9000000e+01   3.1100000e-02
   1.9100000e+01   3.0100000e-02
   1.9200000e+01   2.9600000e-02
   1.9300000e+01   2.8600000e-02
   1.9400000e+01   2.8100000e-02
   1.9500000e+01   2.7800000e-02
   1.9600000e+01   2.6900000e-02
   1.9700000e+01   2.5300000e-02
   1.9800000e+01   2.4400000e-02
   1.9900000e+01   2.2900000e-02
   2.0000000e+01   2.2500000e-02
   2.0100000e+01   2.2100000e-02
   2.0200000e+01   2.1100000e-02
   2.0300000e+01   2.0800000e-02
   2.0400000e+01   2.0200000e-02
   2.0500000e+01   1.9400000e-02
   2.0600000e+01   1.8600000e-02
   2.0700000e+01   1.8300000e-02
   2.0800000e+01   1.7600000e-02
   2.0900000e+01   1.7200000e-02
   2.1000000e+01   1.6500000e-02
   2.1100000e+01   1.5700000e-02
   2.1200000e+01   1.5300000e-02
   2.1300000e+01   1.5100000e-02
   2.1400000e+01   1.4100000e-02
   2.1500000e+01   1.3800000e-02
   2.1600000e+01   1.3500000e-02
   2.1700000e+01   1.3100000e-02
   2.1800000e+01   1.2800000e-02
   2.1900000e+01   1.2500000e-02
   2.2000000e+01   1.2200000e-02
   2.2100000e+01   1.1900000e-02
   2.2200000e+01   1.1500000e-02
   2.2300000e+01   1.1200000e-02
   2.2400000e+01   1.0800000e-02
   2.2500000e+01   1.0600000e-02
   2.2600000e+01   1.0200000e-02
   2.2700000e+01   1.0100000e-02
   2.2800000e+01   1.0000000e-02
   2.2900000e+01   9.7000000e-03
   2.3000000e+01   9.4000000e-03
   2.3100000e+01   8.6000000e-03
   2.3200000e+01   8.2000000e-03
   2.3300000e+01   7.8000000e-03
   2.3400000e+01   7.5000000e-03
   2.3500000e+01   7.4000000e-03
   2.3600000e+01   7.2000000e-03
   2.3700000e+01   6.9000000e-03
   2.3800000e+01   6.7000000e-03
   2.3900000e+01   6.3000000e-03
   2.4000000e+01   6.2000000e-03
   2.4100000e+01   6.2000000e-03
   2.4200000e+01   5.9000000e-03
   2.4300000e+01   5.9000000e-03
   2.4400000e+01   5.6000000e-03
   2.4500000e+01   5.1000000e-03
   2.4600000e+01   5.1000000e-03
   2.4700000e+01   4.7000000e-03
   2.4800000e+01   4.6000000e-03
   2.4900000e+01   4.3000000e-03
   2.5000000e+01   4.3000000e-03


==> dat/sir/ssa_chain09_imean05.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0673200e+00
   2.0000000e-01   1.1297100e+00
   3.0000000e-01   1.1883200e+00
   4.0000000e-01   1.2434700e+00
   5.0000000e-01   1.2943600e+00
   6.0000000e-01   1.3405900e+00
   7.0000000e-01   1.3818700e+00
   8.0000000e-01   1.4184000e+00
   9.0000000e-01   1.4541000e+00
   1.0000000e+00   1.4864600e+00
   1.1000000e+00   1.5154200e+00
   1.2000000e+00   1.5400600e+00
   1.3000000e+00   1.5630100e+00
   1.4000000e+00   1.5830000e+00
   1.5000000e+00   1.5997100e+00
   1.6000000e+00   1.6134700e+00
   1.7000000e+00   1.6250300e+00
   1.8000000e+00   1.6327700e+00
   1.9000000e+00   1.6405200e+00
   2.0000000e+00   1.6486700e+00
   2.1000000e+00   1.6527700e+00
   2.2000000e+00   1.6531200e+00
   2.3000000e+00   1.6534700e+00
   2.4000000e+00   1.6532800e+00
   2.5000000e+00   1.6507900e+00
   2.6000000e+00   1.6467500e+00
   2.7000000e+00   1.6420100e+00
   2.8000000e+00   1.6368700e+00
   2.9000000e+00   1.6311300e+00
   3.0000000e+00   1.6223600e+00
   3.1000000e+00   1.6141500e+00
   3.2000000e+00   1.6022300e+00
   3.3000000e+00   1.5915100e+00
   3.4000000e+00   1.5784200e+00
   3.5000000e+00   1.5634200e+00
   3.6000000e+00   1.5502400e+00
   3.7000000e+00   1.5377600e+00
   3.8000000e+00   1.5230400e+00
   3.9000000e+00   1.5084700e+00
   4.0000000e+00   1.4922100e+00
   4.1000000e+00   1.4771400e+00
   4.2000000e+00   1.4596100e+00
   4.3000000e+00   1.4413900e+00
   4.4000000e+00   1.4233400e+00
   4.5000000e+00   1.4051400e+00
   4.6000000e+00   1.3878300e+00
   4.7000000e+00   1.3686700e+00
   4.8000000e+00   1.3494400e+00
   4.9000000e+00   1.3288000e+00
   5.0000000e+00   1.3088800e+00
   5.1000000e+00   1.2884700e+00
   5.2000000e+00   1.2694400e+00
   5.3000000e+00   1.2490400e+00
   5.4000000e+00   1.2286200e+00
   5.5000000e+00   1.2082100e+00
   5.6000000e+00   1.1876700e+00
   5.7000000e+00   1.1667100e+00
   5.8000000e+00   1.1472200e+00
   5.9000000e+00   1.1273500e+00
   6.0000000e+00   1.1068900e+00
   6.1000000e+00   1.0861400e+00
   6.2000000e+00   1.0655100e+00
   6.3000000e+00   1.0448500e+00
   6.4000000e+00   1.0241200e+00
   6.5000000e+00   1.0035800e+00
   6.6000000e+00   9.8441000e-01
   6.7000000e+00   9.6386000e-01
   6.8000000e+00   9.4331000e-01
   6.9000000e+00   9.2266000e-01
   7.0000000e+00   9.0267000e-01
   7.1000000e+00   8.8296000e-01
   7.2000000e+00   8.6344000e-01
   7.3000000e+00   8.4364000e-01
   7.4000000e+00   8.2432000e-01
   7.5000000e+00   8.0547000e-01
   7.6000000e+00   7.8657000e-01
   7.7000000e+00   7.6767000e-01
   7.8000000e+00   7.4997000e-01
   7.9000000e+00   7.3204000e-01
   8.0000000e+00   7.1543000e-01
   8.1000000e+00   6.9819000e-01
   8.2000000e+00   6.8159000e-01
   8.3000000e+00   6.6624000e-01
   8.4000000e+00   6.4953000e-01
   8.5000000e+00   6.3345000e-01
   8.6000000e+00   6.1779000e-01
   8.7000000e+00   6.0113000e-01
   8.8000000e+00   5.8572000e-01
   8.9000000e+00   5.7146000e-01
   9.0000000e+00   5.5710000e-01
   9.1000000e+00   5.4271000e-01
   9.2000000e+00   5.2818000e-01
   9.3000000e+00   5.1437000e-01
   9.4000000e+00   5.0095000e-01
   9.5000000e+00   4.8798000e-01
   9.6000000e+00   4.7504000e-01
   9.7000000e+00   4.6247000e-01
   9.8000000e+00   4.4961000e-01
   9.9000000e+00   4.3783000e-01
   1.0000000e+01   4.2640000e-01
   1.0100000e+01   4.1464000e-01
   1.0200000e+01   4.0342000e-01
   1.0300000e+01   3.9226000e-01
   1.0400000e+01   3.8177000e-01
   1.0500000e+01   3.7065000e-01
   1.0600000e+01   3.6034000e-01
   1.0700000e+01   3.5017000e-01
   1.0800000e+01   3.4085000e-01
   1.0900000e+01   3.3145000e-01
   1.1000000e+01   3.2213000e-01
   1.1100000e+01   3.1279000e-01
   1.1200000e+01   3.0379000e-01
   1.1300000e+01   2.9497000e-01
   1.1400000e+01   2.8660000e-01
   1.1500000e+01   2.7827000e-01
   1.1600000e+01   2.7040000e-01
   1.1700000e+01   2.6254000e-01
   1.1800000e+01   2.5544000e-01
   1.1900000e+01   2.4816000e-01
   1.2000000e+01   2.4122000e-01
   1.2100000e+01   2.3455000e-01
   1.2200000e+01   2.2812000e-01
   1.2300000e+01   2.2154000e-01
   1.2400000e+01   2.1472000e-01
   1.2500000e+01   2.0862000e-01
   1.2600000e+01   2.0281000e-01
   1.2700000e+01   1.9675000e-01
   1.2800000e+01   1.9113000e-01
   1.2900000e+01   1.8551000e-01
   1.3000000e+01   1.8013000e-01
   1.3100000e+01   1.7513000e-01
   1.3200000e+01   1.7036000e-01
   1.3300000e+01   1.6577000e-01
   1.3400000e+01   1.6060000e-01
   1.3500000e+01   1.5633000e-01
   1.3600000e+01   1.5202000e-01
   1.3700000e+01   1.4748000e-01
   1.3800000e+01   1.4323000e-01
   1.3900000e+01   1.3895000e-01
   1.4000000e+01   1.3461000e-01
   1.4100000e+01   1.3048000e-01
   1.4200000e+01   1.2676000e-01
   1.4300000e+01   1.2322000e-01
   1.4400000e+01   1.1921000e-01
   1.4500000e+01   1.1587000e-01
   1.4600000e+01   1.1268000e-01
   1.4700000e+01   1.0919000e-01
   1.4800000e+01   1.0606000e-01
   1.4900000e+01   1.0288000e-01
   1.5000000e+01   9.9960000e-02
   1.5100000e+01   9.6900000e-02
   1.5200000e+01   9.4110000e-02
   1.5300000e+01   9.1100000e-02
   1.5400000e+01   8.8340000e-02
   1.5500000e+01   8.5570000e-02
   1.5600000e+01   8.3050000e-02
   1.5700000e+01   8.0540000e-02
   1.5800000e+01   7.8140000e-02
   1.5900000e+01   7.6140000e-02
   1.6000000e+01   7.3870000e-02
   1.6100000e+01   7.1630000e-02
   1.6200000e+01   6.9610000e-02
   1.6300000e+01   6.7380000e-02
   1.6400000e+01   6.5070000e-02
   1.6500000e+01   6.2980000e-02
   1.6600000e+01   6.1150000e-02
   1.6700000e+01   5.9570000e-02
   1.6800000e+01   5.7690000e-02
   1.6900000e+01   5.6130000e-02
   1.7000000e+01   5.4410000e-02
   1.7100000e+01   5.2860000e-02
   1.7200000e+01   5.1180000e-02
   1.7300000e+01   4.9700000e-02
   1.7400000e+01   4.8140000e-02
   1.7500000e+01   4.6820000e-02
   1.7600000e+01   4.5000000e-02
   1.7700000e+01   4.3650000e-02
   1.7800000e+01   4.2500000e-02
   1.7900000e+01   4.1160000e-02
   1.8000000e+01   3.9970000e-02
   1.8100000e+01   3.8740000e-02
   1.8200000e+01   3.7530000e-02
   1.8300000e+01   3.6320000e-02
   1.8400000e+01   3.5190000e-02
   1.8500000e+01   3.4170000e-02
   1.8600000e+01   3.3080000e-02
   1.8700000e+01   3.2020000e-02
   1.8800000e+01   3.0920000e-02
   1.8900000e+01   3.0140000e-02
   1.9000000e+01   2.9030000e-02
   1.9100000e+01   2.8090000e-02
   1.9200000e+01   2.7230000e-02
   1.9300000e+01   2.6500000e-02
   1.9400000e+01   2.5490000e-02
   1.9500000e+01   2.4710000e-02
   1.9600000e+01   2.3840000e-02
   1.9700000e+01   2.3090000e-02
   1.9800000e+01   2.2430000e-02
   1.9900000e+01   2.1840000e-02
   2.0000000e+01   2.0960000e-02
   2.0100000e+01   2.0420000e-02
   2.0200000e+01   1.9820000e-02
   2.0300000e+01   1.9060000e-02
   2.0400000e+01   1.8530000e-02
   2.0500000e+01   1.7960000e-02
   2.0600000e+01   1.7470000e-02
   2.0700000e+01   1.6940000e-02
   2.0800000e+01   1.6480000e-02
   2.0900000e+01   1.6030000e-02
   2.1000000e+01   1.5610000e-02
   2.1100000e+01   1.5120000e-02
   2.1200000e+01   1.4730000e-02
   2.1300000e+01   1.4250000e-02
   2.1400000e+01   1.3780000e-02
   2.1500000e+01   1.3370000e-02
   2.1600000e+01   1.2970000e-02
   2.1700000e+01   1.2540000e-02
   2.1800000e+01   1.2180000e-02
   2.1900000e+01   1.1740000e-02
   2.2000000e+01   1.1380000e-02
   2.2100000e+01   1.1120000e-02
   2.2200000e+01   1.0700000e-02
   2.2300000e+01   1.0460000e-02
   2.2400000e+01   1.0150000e-02
   2.2500000e+01   9.8400000e-03
   2.2600000e+01   9.5300000e-03
   2.2700000e+01   9.3200000e-03
   2.2800000e+01   8.9900000e-03
   2.2900000e+01   8.7500000e-03
   2.3000000e+01   8.4300000e-03
   2.3100000e+01   8.1700000e-03
   2.3200000e+01   7.8600000e-03
   2.3300000e+01   7.6300000e-03
   2.3400000e+01   7.4700000e-03
   2.3500000e+01   7.3000000e-03
   2.3600000e+01   7.0900000e-03
   2.3700000e+01   6.8300000e-03
   2.3800000e+01   6.6900000e-03
   2.3900000e+01   6.5300000e-03
   2.4000000e+01   6.3300000e-03
   2.4100000e+01   6.0900000e-03
   2.4200000e+01   5.9300000e-03
   2.4300000e+01   5.7900000e-03
   2.4400000e+01   5.6000000e-03
   2.4500000e+01   5.3900000e-03
   2.4600000e+01   5.2700000e-03
   2.4700000e+01   5.1400000e-03
   2.4800000e+01   5.0400000e-03
   2.4900000e+01   4.9100000e-03
   2.5000000e+01   4.7600000e-03


==> dat/sir/ssa_chain09_imean06.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0669030e+00
   2.0000000e-01   1.1293260e+00
   3.0000000e-01   1.1871920e+00
   4.0000000e-01   1.2411020e+00
   5.0000000e-01   1.2899800e+00
   6.0000000e-01   1.3361520e+00
   7.0000000e-01   1.3775580e+00
   8.0000000e-01   1.4151210e+00
   9.0000000e-01   1.4493010e+00
   1.0000000e+00   1.4808470e+00
   1.1000000e+00   1.5094080e+00
   1.2000000e+00   1.5345340e+00
   1.3000000e+00   1.5565320e+00
   1.4000000e+00   1.5763380e+00
   1.5000000e+00   1.5937150e+00
   1.6000000e+00   1.6089840e+00
   1.7000000e+00   1.6213520e+00
   1.8000000e+00   1.6326410e+00
   1.9000000e+00   1.6408560e+00
   2.0000000e+00   1.6474900e+00
   2.1000000e+00   1.6522440e+00
   2.2000000e+00   1.6544950e+00
   2.3000000e+00   1.6554040e+00
   2.4000000e+00   1.6546830e+00
   2.5000000e+00   1.6528490e+00
   2.6000000e+00   1.6498890e+00
   2.7000000e+00   1.6452630e+00
   2.8000000e+00   1.6391780e+00
   2.9000000e+00   1.6320070e+00
   3.0000000e+00   1.6243240e+00
   3.1000000e+00   1.6154370e+00
   3.2000000e+00   1.6052420e+00
   3.3000000e+00   1.5941510e+00
   3.4000000e+00   1.5819060e+00
   3.5000000e+00   1.5690240e+00
   3.6000000e+00   1.5558580e+00
   3.7000000e+00   1.5416840e+00
   3.8000000e+00   1.5266550e+00
   3.9000000e+00   1.5110780e+00
   4.0000000e+00   1.4949130e+00
   4.1000000e+00   1.4780740e+00
   4.2000000e+00   1.4608790e+00
   4.3000000e+00   1.4435920e+00
   4.4000000e+00   1.4251730e+00
   4.5000000e+00   1.4068950e+00
   4.6000000e+00   1.3883420e+00
   4.7000000e+00   1.3692280e+00
   4.8000000e+00   1.3499180e+00
   4.9000000e+00   1.3304860e+00
   5.0000000e+00   1.3100920e+00
   5.1000000e+00   1.2902480e+00
   5.2000000e+00   1.2702220e+00
   5.3000000e+00   1.2501740e+00
   5.4000000e+00   1.2299210e+00
   5.5000000e+00   1.2089460e+00
   5.6000000e+00   1.1880000e+00
   5.7000000e+00   1.1671800e+00
   5.8000000e+00   1.1458520e+00
   5.9000000e+00   1.1251330e+00
   6.0000000e+00   1.1042170e+00
   6.1000000e+00   1.0831180e+00
   6.2000000e+00   1.0624060e+00
   6.3000000e+00   1.0415950e+00
   6.4000000e+00   1.0208670e+00
   6.5000000e+00   1.0002690e+00
   6.6000000e+00   9.8003600e-01
   6.7000000e+00   9.5983000e-01
   6.8000000e+00   9.3979700e-01
   6.9000000e+00   9.1967600e-01
   7.0000000e+00   8.9988800e-01
   7.1000000e+00   8.8054200e-01
   7.2000000e+00   8.6099200e-01
   7.3000000e+00   8.4149100e-01
   7.4000000e+00   8.2259600e-01
   7.5000000e+00   8.0387000e-01
   7.6000000e+00   7.8543200e-01
   7.7000000e+00   7.6726900e-01
   7.8000000e+00   7.4902100e-01
   7.9000000e+00   7.3153900e-01
   8.0000000e+00   7.1433200e-01
   8.1000000e+00   6.9738200e-01
   8.2000000e+00   6.8053400e-01
   8.3000000e+00   6.6394400e-01
   8.4000000e+00   6.4751100e-01
   8.5000000e+00   6.3155500e-01
   8.6000000e+00   6.1563500e-01
   8.7000000e+00   5.9973200e-01
   8.8000000e+00   5.8435300e-01
   8.9000000e+00   5.6946000e-01
   9.0000000e+00   5.5468100e-01
   9.1000000e+00   5.4047500e-01
   9.2000000e+00   5.2640000e-01
   9.3000000e+00   5.1255500e-01
   9.4000000e+00   4.9895900e-01
   9.5000000e+00   4.8579300e-01
   9.6000000e+00   4.7287800e-01
   9.7000000e+00   4.6039700e-01
   9.8000000e+00   4.4803800e-01
   9.9000000e+00   4.3619300e-01
   1.0000000e+01   4.2431500e-01
   1.0100000e+01   4.1306400e-01
   1.0200000e+01   4.0173500e-01
   1.0300000e+01   3.9079500e-01
   1.0400000e+01   3.8013900e-01
   1.0500000e+01   3.6975800e-01
   1.0600000e+01   3.5947700e-01
   1.0700000e+01   3.4957200e-01
   1.0800000e+01   3.3983400e-01
   1.0900000e+01   3.3036800e-01
   1.1000000e+01   3.2109200e-01
   1.1100000e+01   3.1221400e-01
   1.1200000e+01   3.0337300e-01
   1.1300000e+01   2.9475000e-01
   1.1400000e+01   2.8636300e-01
   1.1500000e+01   2.7841500e-01
   1.1600000e+01   2.7044100e-01
   1.1700000e+01   2.6279200e-01
   1.1800000e+01   2.5538000e-01
   1.1900000e+01   2.4805400e-01
   1.2000000e+01   2.4098700e-01
   1.2100000e+01   2.3418500e-01
   1.2200000e+01   2.2760800e-01
   1.2300000e+01   2.2103600e-01
   1.2400000e+01   2.1475600e-01
   1.2500000e+01   2.0857400e-01
   1.2600000e+01   2.0265600e-01
   1.2700000e+01   1.9681300e-01
   1.2800000e+01   1.9115900e-01
   1.2900000e+01   1.8561400e-01
   1.3000000e+01   1.8026500e-01
   1.3100000e+01   1.7500800e-01
   1.3200000e+01   1.7004600e-01
   1.3300000e+01   1.6504800e-01
   1.3400000e+01   1.6027200e-01
   1.3500000e+01   1.5566600e-01
   1.3600000e+01   1.5118700e-01
   1.3700000e+01   1.4674500e-01
   1.3800000e+01   1.4246300e-01
   1.3900000e+01   1.3836900e-01
   1.4000000e+01   1.3431200e-01
   1.4100000e+01   1.3038000e-01
   1.4200000e+01   1.2647700e-01
   1.4300000e+01   1.2272700e-01
   1.4400000e+01   1.1909300e-01
   1.4500000e+01   1.1566200e-01
   1.4600000e+01   1.1227700e-01
   1.4700000e+01   1.0896000e-01
   1.4800000e+01   1.0575500e-01
   1.4900000e+01   1.0262100e-01
   1.5000000e+01   9.9613000e-02
   1.5100000e+01   9.6798000e-02
   1.5200000e+01   9.4019000e-02
   1.5300000e+01   9.1269000e-02
   1.5400000e+01   8.8622000e-02
   1.5500000e+01   8.5918000e-02
   1.5600000e+01   8.3401000e-02
   1.5700000e+01   8.0943000e-02
   1.5800000e+01   7.8473000e-02
   1.5900000e+01   7.6193000e-02
   1.6000000e+01   7.4011000e-02
   1.6100000e+01   7.1911000e-02
   1.6200000e+01   6.9726000e-02
   1.6300000e+01   6.7574000e-02
   1.6400000e+01   6.5633000e-02
   1.6500000e+01   6.3778000e-02
   1.6600000e+01   6.1870000e-02
   1.6700000e+01   6.0118000e-02
   1.6800000e+01   5.8351000e-02
   1.6900000e+01   5.6646000e-02
   1.7000000e+01   5.5030000e-02
   1.7100000e+01   5.3381000e-02
   1.7200000e+01   5.1861000e-02
   1.7300000e+01   5.0297000e-02
   1.7400000e+01   4.8766000e-02
   1.7500000e+01   4.7281000e-02
   1.7600000e+01   4.5942000e-02
   1.7700000e+01   4.4556000e-02
   1.7800000e+01   4.3273000e-02
   1.7900000e+01   4.2038000e-02
   1.8000000e+01   4.0819000e-02
   1.8100000e+01   3.9661000e-02
   1.8200000e+01   3.8469000e-02
   1.8300000e+01   3.7318000e-02
   1.8400000e+01   3.6166000e-02
   1.8500000e+01   3.5128000e-02
   1.8600000e+01   3.4143000e-02
   1.8700000e+01   3.3118000e-02
   1.8800000e+01   3.2153000e-02
   1.8900000e+01   3.1218000e-02
   1.9000000e+01   3.0268000e-02
   1.9100000e+01   2.9352000e-02
   1.9200000e+01   2.8520000e-02
   1.9300000e+01   2.7681000e-02
   1.9400000e+01   2.6822000e-02
   1.9500000e+01   2.6062000e-02
   1.9600000e+01   2.5297000e-02
   1.9700000e+01   2.4566000e-02
   1.9800000e+01   2.3832000e-02
   1.9900000e+01   2.3184000e-02
   2.0000000e+01   2.2496000e-02
   2.0100000e+01   2.1802000e-02
   2.0200000e+01   2.1141000e-02
   2.0300000e+01   2.0466000e-02
   2.0400000e+01   1.9868000e-02
   2.0500000e+01   1.9248000e-02
   2.0600000e+01   1.8702000e-02
   2.0700000e+01   1.8184000e-02
   2.0800000e+01   1.7608000e-02
   2.0900000e+01   1.7068000e-02
   2.1000000e+01   1.6577000e-02
   2.1100000e+01   1.6058000e-02
   2.1200000e+01   1.5582000e-02
   2.1300000e+01   1.5112000e-02
   2.1400000e+01   1.4689000e-02
   2.1500000e+01   1.4238000e-02
   2.1600000e+01   1.3816000e-02
   2.1700000e+01   1.3424000e-02
   2.1800000e+01   1.3021000e-02
   2.1900000e+01   1.2615000e-02
   2.2000000e+01   1.2229000e-02
   2.2100000e+01   1.1849000e-02
   2.2200000e+01   1.1525000e-02
   2.2300000e+01   1.1209000e-02
   2.2400000e+01   1.0900000e-02
   2.2500000e+01   1.0573000e-02
   2.2600000e+01   1.0276000e-02
   2.2700000e+01   9.9850000e-03
   2.2800000e+01   9.6710000e-03
   2.2900000e+01   9.4100000e-03
   2.3000000e+01   9.1360000e-03
   2.3100000e+01   8.8690000e-03
   2.3200000e+01   8.6130000e-03
   2.3300000e+01   8.3930000e-03
   2.3400000e+01   8.1480000e-03
   2.3500000e+01   7.9080000e-03
   2.3600000e+01   7.6610000e-03
   2.3700000e+01   7.4300000e-03
   2.3800000e+01   7.2310000e-03
   2.3900000e+01   7.0150000e-03
   2.4000000e+01   6.8350000e-03
   2.4100000e+01   6.6380000e-03
   2.4200000e+01   6.4390000e-03
   2.4300000e+01   6.2480000e-03
   2.4400000e+01   6.0580000e-03
   2.4500000e+01   5.8800000e-03
   2.4600000e+01   5.7000000e-03
   2.4700000e+01   5.5160000e-03
   2.4800000e+01   5.3570000e-03
   2.4900000e+01   5.1850000e-03
   2.5000000e+01   5.0360000e-03


==> dat/sir/ssa_chain09_ipmsd03.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.4550095e+00
   2.0000000e-01   1.6463906e+00
   3.0000000e-01   1.8073019e+00
   4.0000000e-01   1.9484422e+00
   5.0000000e-01   2.1064521e+00
   6.0000000e-01   2.2132675e+00
   7.0000000e-01   2.3242428e+00
   8.0000000e-01   2.3973648e+00
   9.0000000e-01   2.4656909e+00
   1.0000000e+00   2.5773439e+00
   1.1000000e+00   2.6439238e+00
   1.2000000e+00   2.7064729e+00
   1.3000000e+00   2.7455477e+00
   1.4000000e+00   2.8103976e+00
   1.5000000e+00   2.8403815e+00
   1.6000000e+00   2.8995620e+00
   1.7000000e+00   2.9416865e+00
   1.8000000e+00   2.9949790e+00
   1.9000000e+00   3.0209187e+00
   2.0000000e+00   3.0396407e+00
   2.1000000e+00   3.0954724e+00
   2.2000000e+00   3.1335043e+00
   2.3000000e+00   3.1791912e+00
   2.4000000e+00   3.1701177e+00
   2.5000000e+00   3.1754501e+00
   2.6000000e+00   3.1821829e+00
   2.7000000e+00   3.2070175e+00
   2.8000000e+00   3.2083219e+00
   2.9000000e+00   3.2045091e+00
   3.0000000e+00   3.2055671e+00
   3.1000000e+00   3.2080744e+00
   3.2000000e+00   3.2389875e+00
   3.3000000e+00   3.2407633e+00
   3.4000000e+00   3.2131530e+00
   3.5000000e+00   3.1807274e+00
   3.6000000e+00   3.2027017e+00
   3.7000000e+00   3.2077869e+00
   3.8000000e+00   3.2189230e+00
   3.9000000e+00   3.1772530e+00
   4.0000000e+00   3.1275788e+00
   4.1000000e+00   3.1046392e+00
   4.2000000e+00   3.0823325e+00
   4.3000000e+00   3.0807578e+00
   4.4000000e+00   3.0644236e+00
   4.5000000e+00   3.0528236e+00
   4.6000000e+00   3.0254170e+00
   4.7000000e+00   3.0030346e+00
   4.8000000e+00   3.0092445e+00
   4.9000000e+00   2.9733586e+00
   5.0000000e+00   2.9285145e+00
   5.1000000e+00   2.8581230e+00
   5.2000000e+00   2.8113086e+00
   5.3000000e+00   2.7944983e+00
   5.4000000e+00   2.7648423e+00
   5.5000000e+00   2.7480146e+00
   5.6000000e+00   2.7293166e+00
   5.7000000e+00   2.7078340e+00
   5.8000000e+00   2.6664799e+00
   5.9000000e+00   2.6103500e+00
   6.0000000e+00   2.6132069e+00
   6.1000000e+00   2.6095415e+00
   6.2000000e+00   2.5995276e+00
   6.3000000e+00   2.5789410e+00
   6.4000000e+00   2.5252260e+00
   6.5000000e+00   2.4799322e+00
   6.6000000e+00   2.4549875e+00
   6.7000000e+00   2.4099658e+00
   6.8000000e+00   2.3677352e+00
   6.9000000e+00   2.3170761e+00
   7.0000000e+00   2.2640484e+00
   7.1000000e+00   2.2224856e+00
   7.2000000e+00   2.1660826e+00
   7.3000000e+00   2.1099685e+00
   7.4000000e+00   2.0775947e+00
   7.5000000e+00   2.0211061e+00
   7.6000000e+00   2.0195177e+00
   7.7000000e+00   1.9787003e+00
   7.8000000e+00   1.9576137e+00
   7.9000000e+00   1.9116379e+00
   8.0000000e+00   1.8621952e+00
   8.1000000e+00   1.8012430e+00
   8.2000000e+00   1.7635137e+00
   8.3000000e+00   1.7296176e+00
   8.4000000e+00   1.7089904e+00
   8.5000000e+00   1.6594905e+00
   8.6000000e+00   1.6267957e+00
   8.7000000e+00   1.6041681e+00
   8.8000000e+00   1.5588910e+00
   8.9000000e+00   1.5325731e+00
   9.0000000e+00   1.5098298e+00
   9.1000000e+00   1.4989086e+00
   9.2000000e+00   1.4767292e+00
   9.3000000e+00   1.4635637e+00
   9.4000000e+00   1.4149166e+00
   9.5000000e+00   1.4012971e+00
   9.6000000e+00   1.3703654e+00
   9.7000000e+00   1.3299255e+00
   9.8000000e+00   1.2967321e+00
   9.9000000e+00   1.2674364e+00
   1.0000000e+01   1.2420754e+00
   1.0100000e+01   1.2068739e+00
   1.0200000e+01   1.1732496e+00
   1.0300000e+01   1.1479987e+00
   1.0400000e+01   1.1459872e+00
   1.0500000e+01   1.1173374e+00
   1.0600000e+01   1.0921069e+00
   1.0700000e+01   1.0770155e+00
   1.0800000e+01   1.0579317e+00
   1.0900000e+01   1.0492322e+00
   1.1000000e+01   1.0403452e+00
   1.1100000e+01   1.0274784e+00
   1.1200000e+01   9.9925493e-01
   1.1300000e+01   9.8405050e-01
   1.1400000e+01   9.6159072e-01
   1.1500000e+01   9.4203459e-01
   1.1600000e+01   8.9867574e-01
   1.1700000e+01   8.8267428e-01
   1.1800000e+01   8.5996078e-01
   1.1900000e+01   8.2930989e-01
   1.2000000e+01   8.0273518e-01
   1.2100000e+01   7.9034963e-01
   1.2200000e+01   7.5977059e-01
   1.2300000e+01   7.4224994e-01
   1.2400000e+01   7.3071596e-01
   1.2500000e+01   7.0425876e-01
   1.2600000e+01   6.9151873e-01
   1.2700000e+01   6.7200000e-01
   1.2800000e+01   6.6538644e-01
   1.2900000e+01   6.4699471e-01
   1.3000000e+01   6.3978460e-01
   1.3100000e+01   6.2082343e-01
   1.3200000e+01   5.9913521e-01
   1.3300000e+01   5.8431470e-01
   1.3400000e+01   5.5653106e-01
   1.3500000e+01   5.4471436e-01
   1.3600000e+01   5.4092487e-01
   1.3700000e+01   5.2828957e-01
   1.3800000e+01   5.2442256e-01
   1.3900000e+01   5.1406940e-01
   1.4000000e+01   5.0555704e-01
   1.4100000e+01   4.9089198e-01
   1.4200000e+01   4.8142890e-01
   1.4300000e+01   4.6061310e-01
   1.4400000e+01   4.5849822e-01
   1.4500000e+01   4.5137408e-01
   1.4600000e+01   4.4923036e-01
   1.4700000e+01   4.4923036e-01
   1.4800000e+01   4.4923036e-01
   1.4900000e+01   4.3466401e-01
   1.5000000e+01   4.2418400e-01
   1.5100000e+01   4.0890316e-01
   1.5200000e+01   3.9643107e-01
   1.5300000e+01   3.9643107e-01
   1.5400000e+01   3.8842636e-01
   1.5500000e+01   3.8842636e-01
   1.5600000e+01   3.8028558e-01
   1.5700000e+01   3.7301896e-01
   1.5800000e+01   3.6565714e-01
   1.5900000e+01   3.5713438e-01
   1.6000000e+01   3.4699084e-01
   1.6100000e+01   3.3549764e-01
   1.6200000e+01   3.3286879e-01
   1.6300000e+01   3.2756887e-01
   1.6400000e+01   3.1950933e-01
   1.6500000e+01   3.1131105e-01
   1.6600000e+01   3.1131105e-01
   1.6700000e+01   3.0296516e-01
   1.6800000e+01   2.9446174e-01
   1.6900000e+01   2.7990828e-01
   1.7000000e+01   2.7394221e-01
   1.7100000e+01   2.6173717e-01
   1.7200000e+01   2.4427076e-01
   1.7300000e+01   2.4427076e-01
   1.7400000e+01   2.4427076e-01
   1.7500000e+01   2.3435682e-01
   1.7600000e+01   2.3435682e-01
   1.7700000e+01   2.3098711e-01
   1.7800000e+01   2.3098711e-01
   1.7900000e+01   2.3098711e-01
   1.8000000e+01   2.2414280e-01
   1.8100000e+01   2.2414280e-01
   1.8200000e+01   2.2066548e-01
   1.8300000e+01   2.2066548e-01
   1.8400000e+01   2.2066548e-01
   1.8500000e+01   2.1714940e-01
   1.8600000e+01   2.1714940e-01
   1.8700000e+01   2.0999441e-01
   1.8800000e+01   2.0999441e-01
   1.8900000e+01   2.0999441e-01
   1.9000000e+01   2.0266347e-01
   1.9100000e+01   1.9892688e-01
   1.9200000e+01   1.9513982e-01
   1.9300000e+01   1.8513516e-01
   1.9400000e+01   1.8513516e-01
   1.9500000e+01   1.7704901e-01
   1.9600000e+01   1.7704901e-01
   1.9700000e+01   1.7290330e-01
   1.9800000e+01   1.7290330e-01
   1.9900000e+01   1.6868333e-01
   2.0000000e+01   1.6438410e-01
   2.0100000e+01   1.6000000e-01
   2.0200000e+01   1.5552472e-01
   2.0300000e+01   1.5095112e-01
   2.0400000e+01   1.4147510e-01
   2.0500000e+01   1.4147510e-01
   2.0600000e+01   1.4147510e-01
   2.0700000e+01   1.3655246e-01
   2.0800000e+01   1.3655246e-01
   2.0900000e+01   1.3655246e-01
   2.1000000e+01   1.3655246e-01
   2.1100000e+01   1.3149043e-01
   2.1200000e+01   1.3149043e-01
   2.1300000e+01   1.3149043e-01
   2.1400000e+01   1.2627400e-01
   2.1500000e+01   1.2088526e-01
   2.1600000e+01   1.1530244e-01
   2.1700000e+01   1.0949874e-01
   2.1800000e+01   1.0949874e-01
   2.1900000e+01   1.0949874e-01
   2.2000000e+01   1.0949874e-01
   2.2100000e+01   1.0344046e-01
   2.2200000e+01   1.0344046e-01
   2.2300000e+01   1.0344046e-01
   2.2400000e+01   1.0344046e-01
   2.2500000e+01   1.0344046e-01
   2.2600000e+01   9.7084230e-02
   2.2700000e+01   9.7084230e-02
   2.2800000e+01   9.7084230e-02
   2.2900000e+01   9.0372657e-02
   2.3000000e+01   9.0372657e-02
   2.3100000e+01   9.0372657e-02
   2.3200000e+01   9.0372657e-02
   2.3300000e+01   9.0372657e-02
   2.3400000e+01   9.0372657e-02
   2.3500000e+01   8.3226938e-02
   2.3600000e+01   8.3226938e-02
   2.3700000e+01   8.3226938e-02
   2.3800000e+01   8.3226938e-02
   2.3900000e+01   8.3226938e-02
   2.4000000e+01   8.3226938e-02
   2.4100000e+01   8.3226938e-02
   2.4200000e+01   8.3226938e-02
   2.4300000e+01   8.3226938e-02
   2.4400000e+01   8.3226938e-02
   2.4500000e+01   8.3226938e-02
   2.4600000e+01   8.3226938e-02
   2.4700000e+01   8.3226938e-02
   2.4800000e+01   8.3226938e-02
   2.4900000e+01   8.3226938e-02
   2.5000000e+01   8.3226938e-02
   2.5000000e+01  -7.1226938e-02
   2.4900000e+01  -7.1226938e-02
   2.4800000e+01  -7.1226938e-02
   2.4700000e+01  -7.1226938e-02
   2.4600000e+01  -7.1226938e-02
   2.4500000e+01  -7.1226938e-02
   2.4400000e+01  -7.1226938e-02
   2.4300000e+01  -7.1226938e-02
   2.4200000e+01  -7.1226938e-02
   2.4100000e+01  -7.1226938e-02
   2.4000000e+01  -7.1226938e-02
   2.3900000e+01  -7.1226938e-02
   2.3800000e+01  -7.1226938e-02
   2.3700000e+01  -7.1226938e-02
   2.3600000e+01  -7.1226938e-02
   2.3500000e+01  -7.1226938e-02
   2.3400000e+01  -7.6372657e-02
   2.3300000e+01  -7.6372657e-02
   2.3200000e+01  -7.6372657e-02
   2.3100000e+01  -7.6372657e-02
   2.3000000e+01  -7.6372657e-02
   2.2900000e+01  -7.6372657e-02
   2.2800000e+01  -8.1084230e-02
   2.2700000e+01  -8.1084230e-02
   2.2600000e+01  -8.1084230e-02
   2.2500000e+01  -8.5440457e-02
   2.2400000e+01  -8.5440457e-02
   2.2300000e+01  -8.5440457e-02
   2.2200000e+01  -8.5440457e-02
   2.2100000e+01  -8.5440457e-02
   2.2000000e+01  -8.9498744e-02
   2.1900000e+01  -8.9498744e-02
   2.1800000e+01  -8.9498744e-02
   2.1700000e+01  -8.9498744e-02
   2.1600000e+01  -9.3302445e-02
   2.1500000e+01  -9.6885261e-02
   2.1400000e+01  -1.0027400e-01
   2.1300000e+01  -1.0349043e-01
   2.1200000e+01  -1.0349043e-01
   2.1100000e+01  -1.0349043e-01
   2.1000000e+01  -1.0655246e-01
   2.0900000e+01  -1.0655246e-01
   2.0800000e+01  -1.0655246e-01
   2.0700000e+01  -1.0655246e-01
   2.0600000e+01  -1.0947510e-01
   2.0500000e+01  -1.0947510e-01
   2.0400000e+01  -1.0947510e-01
   2.0300000e+01  -1.1495112e-01
   2.0200000e+01  -1.1752472e-01
   2.0100000e+01  -1.2000000e-01
   2.0000000e+01  -1.2238410e-01
   1.9900000e+01  -1.2468333e-01
   1.9800000e+01  -1.2690330e-01
   1.9700000e+01  -1.2690330e-01
   1.9600000e+01  -1.2904901e-01
   1.9500000e+01  -1.2904901e-01
   1.9400000e+01  -1.3313516e-01
   1.9300000e+01  -1.3313516e-01
   1.9200000e+01  -1.4113982e-01
   1.9100000e+01  -1.4292688e-01
   1.9000000e+01  -1.4466347e-01
   1.8900000e+01  -1.4799441e-01
   1.8800000e+01  -1.4799441e-01
   1.8700000e+01  -1.4799441e-01
   1.8600000e+01  -1.5114940e-01
   1.8500000e+01  -1.5114940e-01
   1.8400000e+01  -1.5266548e-01
   1.8300000e+01  -1.5266548e-01
   1.8200000e+01  -1.5266548e-01
   1.8100000e+01  -1.5414280e-01
   1.8000000e+01  -1.5414280e-01
   1.7900000e+01  -1.5698711e-01
   1.7800000e+01  -1.5698711e-01
   1.7700000e+01  -1.5698711e-01
   1.7600000e+01  -1.5835682e-01
   1.7500000e+01  -1.5835682e-01
   1.7400000e+01  -1.6227076e-01
   1.7300000e+01  -1.6227076e-01
   1.7200000e+01  -1.6227076e-01
   1.7100000e+01  -1.7173717e-01
   1.7000000e+01  -1.7594221e-01
   1.6900000e+01  -1.7790828e-01
   1.6800000e+01  -1.8246174e-01
   1.6700000e+01  -1.8496516e-01
   1.6600000e+01  -1.8731105e-01
   1.6500000e+01  -1.8731105e-01
   1.6400000e+01  -1.8950933e-01
   1.6300000e+01  -1.9156887e-01
   1.6200000e+01  -1.9286879e-01
   1.6100000e+01  -1.9349764e-01
   1.6000000e+01  -1.9899084e-01
   1.5900000e+01  -2.0113438e-01
   1.5800000e+01  -2.0565714e-01
   1.5700000e+01  -2.0701896e-01
   1.5600000e+01  -2.0828558e-01
   1.5500000e+01  -2.1242636e-01
   1.5400000e+01  -2.1242636e-01
   1.5300000e+01  -2.1643107e-01
   1.5200000e+01  -2.1643107e-01
   1.5100000e+01  -2.2090316e-01
   1.5000000e+01  -2.2818400e-01
   1.4900000e+01  -2.3466401e-01
   1.4800000e+01  -2.4123036e-01
   1.4700000e+01  -2.4123036e-01
   1.4600000e+01  -2.4123036e-01
   1.4500000e+01  -2.4137408e-01
   1.4400000e+01  -2.4449822e-01
   1.4300000e+01  -2.4461310e-01
   1.4200000e+01  -2.5342890e-01
   1.4100000e+01  -2.5889198e-01
   1.4000000e+01  -2.6155704e-01
   1.3900000e+01  -2.6406940e-01
   1.3800000e+01  -2.6642256e-01
   1.3700000e+01  -2.6628957e-01
   1.3600000e+01  -2.7092487e-01
   1.3500000e+01  -2.7071436e-01
   1.3400000e+01  -2.7253106e-01
   1.3300000e+01  -2.8031470e-01
   1.3200000e+01  -2.8113521e-01
   1.3100000e+01  -2.9082343e-01
   1.3000000e+01  -2.9778460e-01
   1.2900000e+01  -2.9899471e-01
   1.2800000e+01  -3.0538644e-01
   1.2700000e+01  -3.0400000e-01
   1.2600000e+01  -3.0951873e-01
   1.2500000e+01  -3.1625876e-01
   1.2400000e+01  -3.2871596e-01
   1.2300000e+01  -3.3024994e-01
   1.2200000e+01  -3.2977059e-01
   1.2100000e+01  -3.4834963e-01
   1.2000000e+01  -3.4873518e-01
   1.1900000e+01  -3.5530989e-01
   1.1800000e+01  -3.6396078e-01
   1.1700000e+01  -3.7267428e-01
   1.1600000e+01  -3.7467574e-01
   1.1500000e+01  -3.8803459e-01
   1.1400000e+01  -3.9159072e-01
   1.1300000e+01  -4.0205050e-01
   1.1200000e+01  -4.0925493e-01
   1.1100000e+01  -4.1747837e-01
   1.1000000e+01  -4.1434517e-01
   1.0900000e+01  -4.1123215e-01
   1.0800000e+01  -4.0593169e-01
   1.0700000e+01  -4.0501552e-01
   1.0600000e+01  -4.0410694e-01
   1.0500000e+01  -4.0933741e-01
   1.0400000e+01  -4.1798721e-01
   1.0300000e+01  -4.0999872e-01
   1.0200000e+01  -4.0924964e-01
   1.0100000e+01  -4.1887391e-01
   1.0000000e+01  -4.2807545e-01
   9.9000000e+00  -4.3543643e-01
   9.8000000e+00  -4.3873210e-01
   9.7000000e+00  -4.4192550e-01
   9.6000000e+00  -4.5836535e-01
   9.5000000e+00  -4.6729706e-01
   9.4000000e+00  -4.6691657e-01
   9.3000000e+00  -4.7956369e-01
   9.2000000e+00  -4.7672924e-01
   9.1000000e+00  -4.8090858e-01
   9.0000000e+00  -4.7582979e-01
   8.9000000e+00  -4.7457312e-01
   8.8000000e+00  -4.6889102e-01
   8.7000000e+00  -4.7816809e-01
   8.6000000e+00  -4.7279569e-01
   8.5000000e+00  -4.7549052e-01
   8.4000000e+00  -4.8099041e-01
   8.3000000e+00  -4.7161755e-01
   8.2000000e+00  -4.7751372e-01
   8.1000000e+00  -4.8324297e-01
   8.0000000e+00  -4.9419523e-01
   7.9000000e+00  -5.0163789e-01
   7.8000000e+00  -5.1161370e-01
   7.7000000e+00  -5.0670029e-01
   7.6000000e+00  -5.0551772e-01
   7.5000000e+00  -4.9510612e-01
   7.4000000e+00  -4.9759466e-01
   7.3000000e+00  -4.9196849e-01
   7.2000000e+00  -4.9808258e-01
   7.1000000e+00  -5.0848563e-01
   7.0000000e+00  -5.0604837e-01
   6.9000000e+00  -5.0907608e-01
   6.8000000e+00  -5.0973521e-01
   6.7000000e+00  -5.0996575e-01
   6.6000000e+00  -5.0698751e-01
   6.5000000e+00  -4.9793217e-01
   6.4000000e+00  -4.9722599e-01
   6.3000000e+00  -4.8894100e-01
   6.2000000e+00  -4.6952761e-01
   6.1000000e+00  -4.4754146e-01
   6.0000000e+00  -4.3720687e-01
   5.9000000e+00  -4.2434999e-01
   5.8000000e+00  -4.2647987e-01
   5.7000000e+00  -4.2383396e-01
   5.6000000e+00  -4.1331665e-01
   5.5000000e+00  -3.9801462e-01
   5.4000000e+00  -3.8684231e-01
   5.3000000e+00  -3.8049835e-01
   5.2000000e+00  -3.6130861e-01
   5.1000000e+00  -3.6212298e-01
   5.0000000e+00  -3.6851448e-01
   4.9000000e+00  -3.5935860e-01
   4.8000000e+00  -3.4124446e-01
   4.7000000e+00  -3.1903462e-01
   4.6000000e+00  -3.0141697e-01
   4.5000000e+00  -2.8682364e-01
   4.4000000e+00  -2.7442355e-01
   4.3000000e+00  -2.4275780e-01
   4.2000000e+00  -2.2633249e-01
   4.1000000e+00  -2.1263920e-01
   4.0000000e+00  -1.9557877e-01
   3.9000000e+00  -1.8725295e-01
   3.8000000e+00  -1.6892296e-01
   3.7000000e+00  -1.4178685e-01
   3.6000000e+00  -1.1270172e-01
   3.5000000e+00  -9.4727389e-02
   3.4000000e+00  -7.5152973e-02
   3.3000000e+00  -5.8763316e-02
   3.2000000e+00  -3.0987462e-02
   3.1000000e+00  -1.6074440e-02
   3.0000000e+00   1.8432932e-02
   2.9000000e+00   3.3490933e-02
   2.8000000e+00   5.1678106e-02
   2.7000000e+00   7.0982462e-02
   2.6000000e+00   8.7817076e-02
   2.5000000e+00   1.0254987e-01
   2.4000000e+00   1.2788232e-01
   2.3000000e+00   1.5080880e-01
   2.2000000e+00   1.7649569e-01
   2.1000000e+00   1.8452757e-01
   2.0000000e+00   2.0635926e-01
   1.9000000e+00   2.5308129e-01
   1.8000000e+00   2.8302102e-01
   1.7000000e+00   3.2631349e-01
   1.6000000e+00   3.3843801e-01
   1.5000000e+00   3.4961853e-01
   1.4000000e+00   3.6560236e-01
   1.3000000e+00   4.0245231e-01
   1.2000000e+00   4.1352715e-01
   1.1000000e+00   4.4007623e-01
   1.0000000e+00   4.7465610e-01
   9.0000000e-01   4.9230907e-01
   8.0000000e-01   5.0263523e-01
   7.0000000e-01   5.1175721e-01
   6.0000000e-01   5.2673255e-01
   5.0000000e-01   5.5754794e-01
   4.0000000e-01   5.7755781e-01
   3.0000000e-01   6.0469808e-01
   2.0000000e-01   6.4760937e-01
   1.0000000e-01   7.1899049e-01
   0.0000000e+00   1.0000000e+00


==> dat/sir/ssa_chain09_ipmsd04.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.4117662e+00
   2.0000000e-01   1.6311884e+00
   3.0000000e-01   1.8022897e+00
   4.0000000e-01   1.9517087e+00
   5.0000000e-01   2.0812615e+00
   6.0000000e-01   2.2017133e+00
   7.0000000e-01   2.2994634e+00
   8.0000000e-01   2.4006637e+00
   9.0000000e-01   2.4929469e+00
   1.0000000e+00   2.5719796e+00
   1.1000000e+00   2.6432813e+00
   1.2000000e+00   2.7031337e+00
   1.3000000e+00   2.7500712e+00
   1.4000000e+00   2.8082088e+00
   1.5000000e+00   2.8649636e+00
   1.6000000e+00   2.9130650e+00
   1.7000000e+00   2.9553862e+00
   1.8000000e+00   2.9975379e+00
   1.9000000e+00   3.0466076e+00
   2.0000000e+00   3.0796985e+00
   2.1000000e+00   3.1002217e+00
   2.2000000e+00   3.1337830e+00
   2.3000000e+00   3.1591560e+00
   2.4000000e+00   3.1823987e+00
   2.5000000e+00   3.2013082e+00
   2.6000000e+00   3.2209473e+00
   2.7000000e+00   3.2249257e+00
   2.8000000e+00   3.2329905e+00
   2.9000000e+00   3.2408249e+00
   3.0000000e+00   3.2357965e+00
   3.1000000e+00   3.2412047e+00
   3.2000000e+00   3.2346746e+00
   3.3000000e+00   3.2313605e+00
   3.4000000e+00   3.2439860e+00
   3.5000000e+00   3.2367453e+00
   3.6000000e+00   3.2249551e+00
   3.7000000e+00   3.2171231e+00
   3.8000000e+00   3.2039040e+00
   3.9000000e+00   3.1849831e+00
   4.0000000e+00   3.1757654e+00
   4.1000000e+00   3.1631659e+00
   4.2000000e+00   3.1421661e+00
   4.3000000e+00   3.1219089e+00
   4.4000000e+00   3.0941123e+00
   4.5000000e+00   3.0747072e+00
   4.6000000e+00   3.0459700e+00
   4.7000000e+00   3.0189993e+00
   4.8000000e+00   2.9946281e+00
   4.9000000e+00   2.9569555e+00
   5.0000000e+00   2.9187742e+00
   5.1000000e+00   2.8858194e+00
   5.2000000e+00   2.8484753e+00
   5.3000000e+00   2.8212313e+00
   5.4000000e+00   2.7909825e+00
   5.5000000e+00   2.7640036e+00
   5.6000000e+00   2.7294023e+00
   5.7000000e+00   2.6955294e+00
   5.8000000e+00   2.6635041e+00
   5.9000000e+00   2.6337389e+00
   6.0000000e+00   2.6044912e+00
   6.1000000e+00   2.5771839e+00
   6.2000000e+00   2.5494917e+00
   6.3000000e+00   2.5155482e+00
   6.4000000e+00   2.4804616e+00
   6.5000000e+00   2.4337555e+00
   6.6000000e+00   2.4022050e+00
   6.7000000e+00   2.3648641e+00
   6.8000000e+00   2.3159837e+00
   6.9000000e+00   2.2839432e+00
   7.0000000e+00   2.2391955e+00
   7.1000000e+00   2.2081496e+00
   7.2000000e+00   2.1704466e+00
   7.3000000e+00   2.1465505e+00
   7.4000000e+00   2.1187599e+00
   7.5000000e+00   2.0756284e+00
   7.6000000e+00   2.0543630e+00
   7.7000000e+00   2.0219752e+00
   7.8000000e+00   1.9792632e+00
   7.9000000e+00   1.9386688e+00
   8.0000000e+00   1.9035524e+00
   8.1000000e+00   1.8706338e+00
   8.2000000e+00   1.8299504e+00
   8.3000000e+00   1.7956321e+00
   8.4000000e+00   1.7652044e+00
   8.5000000e+00   1.7286112e+00
   8.6000000e+00   1.6947874e+00
   8.7000000e+00   1.6689270e+00
   8.8000000e+00   1.6331989e+00
   8.9000000e+00   1.6035349e+00
   9.0000000e+00   1.5733746e+00
   9.1000000e+00   1.5443179e+00
   9.2000000e+00   1.5181089e+00
   9.3000000e+00   1.4880323e+00
   9.4000000e+00   1.4580795e+00
   9.5000000e+00   1.4303361e+00
   9.6000000e+00   1.4012497e+00
   9.7000000e+00   1.3747214e+00
   9.8000000e+00   1.3388316e+00
   9.9000000e+00   1.3162390e+00
   1.0000000e+01   1.2840872e+00
   1.0100000e+01   1.2662802e+00
   1.0200000e+01   1.2401444e+00
   1.0300000e+01   1.2143392e+00
   1.0400000e+01   1.1917055e+00
   1.0500000e+01   1.1711120e+00
   1.0600000e+01   1.1490219e+00
   1.0700000e+01   1.1228066e+00
   1.0800000e+01   1.0990432e+00
   1.0900000e+01   1.0767585e+00
   1.1000000e+01   1.0508137e+00
   1.1100000e+01   1.0259434e+00
   1.1200000e+01   1.0022261e+00
   1.1300000e+01   9.7877620e-01
   1.1400000e+01   9.5916281e-01
   1.1500000e+01   9.4137945e-01
   1.1600000e+01   9.2155726e-01
   1.1700000e+01   9.0510454e-01
   1.1800000e+01   8.8165570e-01
   1.1900000e+01   8.6081943e-01
   1.2000000e+01   8.4620312e-01
   1.2100000e+01   8.3404753e-01
   1.2200000e+01   8.1363656e-01
   1.2300000e+01   7.9879185e-01
   1.2400000e+01   7.8331275e-01
   1.2500000e+01   7.6645869e-01
   1.2600000e+01   7.4904470e-01
   1.2700000e+01   7.3549836e-01
   1.2800000e+01   7.2271327e-01
   1.2900000e+01   7.1053108e-01
   1.3000000e+01   7.0207307e-01
   1.3100000e+01   6.8830993e-01
   1.3200000e+01   6.7219152e-01
   1.3300000e+01   6.5442810e-01
   1.3400000e+01   6.4149870e-01
   1.3500000e+01   6.2394941e-01
   1.3600000e+01   6.0837526e-01
   1.3700000e+01   5.9236687e-01
   1.3800000e+01   5.7803139e-01
   1.3900000e+01   5.6215635e-01
   1.4000000e+01   5.4706473e-01
   1.4100000e+01   5.3503861e-01
   1.4200000e+01   5.2632861e-01
   1.4300000e+01   5.1592318e-01
   1.4400000e+01   5.0905162e-01
   1.4500000e+01   4.9642685e-01
   1.4600000e+01   4.8146403e-01
   1.4700000e+01   4.7236053e-01
   1.4800000e+01   4.6347535e-01
   1.4900000e+01   4.5056896e-01
   1.5000000e+01   4.4086773e-01
   1.5100000e+01   4.3232852e-01
   1.5200000e+01   4.2656838e-01
   1.5300000e+01   4.1547195e-01
   1.5400000e+01   4.0847924e-01
   1.5500000e+01   4.0173683e-01
   1.5600000e+01   3.9434557e-01
   1.5700000e+01   3.8105974e-01
   1.5800000e+01   3.7347199e-01
   1.5900000e+01   3.6851054e-01
   1.6000000e+01   3.6356069e-01
   1.6100000e+01   3.5836835e-01
   1.6200000e+01   3.5477135e-01
   1.6300000e+01   3.4735183e-01
   1.6400000e+01   3.3981358e-01
   1.6500000e+01   3.3467189e-01
   1.6600000e+01   3.2419690e-01
   1.6700000e+01   3.1895920e-01
   1.6800000e+01   3.1505337e-01
   1.6900000e+01   3.0879684e-01
   1.7000000e+01   3.0341082e-01
   1.7100000e+01   2.9814965e-01
   1.7200000e+01   2.9278673e-01
   1.7300000e+01   2.8735359e-01
   1.7400000e+01   2.8203062e-01
   1.7500000e+01   2.7407980e-01
   1.7600000e+01   2.6823104e-01
   1.7700000e+01   2.6335706e-01
   1.7800000e+01   2.5732902e-01
   1.7900000e+01   2.5245622e-01
   1.8000000e+01   2.4558896e-01
   1.8100000e+01   2.4250556e-01
   1.8200000e+01   2.3857133e-01
   1.8300000e+01   2.3391816e-01
   1.8400000e+01   2.2987175e-01
   1.8500000e+01   2.2611238e-01
   1.8600000e+01   2.2248539e-01
   1.8700000e+01   2.1864881e-01
   1.8800000e+01   2.1618284e-01
   1.8900000e+01   2.1369713e-01
   1.9000000e+01   2.0955528e-01
   1.9100000e+01   2.0498474e-01
   1.9200000e+01   2.0203096e-01
   1.9300000e+01   1.9750220e-01
   1.9400000e+01   1.9425330e-01
   1.9500000e+01   1.9195135e-01
   1.9600000e+01   1.8824011e-01
   1.9700000e+01   1.8367731e-01
   1.9800000e+01   1.7862092e-01
   1.9900000e+01   1.7493722e-01
   2.0000000e+01   1.7119654e-01
   2.0100000e+01   1.6951488e-01
   2.0200000e+01   1.6824563e-01
   2.0300000e+01   1.6525658e-01
   2.0400000e+01   1.6222756e-01
   2.0500000e+01   1.5959795e-01
   2.0600000e+01   1.5594181e-01
   2.0700000e+01   1.5413785e-01
   2.0800000e+01   1.5019573e-01
   2.0900000e+01   1.4880483e-01
   2.1000000e+01   1.4787217e-01
   2.1100000e+01   1.4427261e-01
   2.1200000e+01   1.4235723e-01
   2.1300000e+01   1.3895782e-01
   2.1400000e+01   1.3599337e-01
   2.1500000e+01   1.3315680e-01
   2.1600000e+01   1.3009040e-01
   2.1700000e+01   1.2801515e-01
   2.1800000e+01   1.2485304e-01
   2.1900000e+01   1.2108430e-01
   2.2000000e+01   1.2053852e-01
   2.2100000e+01   1.1778041e-01
   2.2200000e+01   1.1666307e-01
   2.2300000e+01   1.1553736e-01
   2.2400000e+01   1.1383262e-01
   2.2500000e+01   1.1170936e-01
   2.2600000e+01   1.0818173e-01
   2.2700000e+01   1.0698563e-01
   2.2800000e+01   1.0638361e-01
   2.2900000e+01   1.0456118e-01
   2.3000000e+01   1.0456118e-01
   2.3100000e+01   1.0394810e-01
   2.3200000e+01   1.0333215e-01
   2.3300000e+01   1.0209144e-01
   2.3400000e+01   1.0020758e-01
   2.3500000e+01   9.7650983e-02
   2.3600000e+01   9.7650983e-02
   2.3700000e+01   9.5697912e-02
   2.3800000e+01   9.3712370e-02
   2.3900000e+01   9.1011110e-02
   2.4000000e+01   8.7725915e-02
   2.4100000e+01   8.4867607e-02
   2.4200000e+01   8.0612084e-02
   2.4300000e+01   8.0612084e-02
   2.4400000e+01   7.9086418e-02
   2.4500000e+01   7.8314391e-02
   2.4600000e+01   7.6751095e-02
   2.4700000e+01   7.2908698e-02
   2.4800000e+01   7.0399396e-02
   2.4900000e+01   6.9546085e-02
   2.5000000e+01   6.9546085e-02
   2.5000000e+01  -6.1346085e-02
   2.4900000e+01  -6.1346085e-02
   2.4800000e+01  -6.1999396e-02
   2.4700000e+01  -6.3908698e-02
   2.4600000e+01  -6.7151095e-02
   2.4500000e+01  -6.8314391e-02
   2.4400000e+01  -6.8886418e-02
   2.4300000e+01  -7.0012084e-02
   2.4200000e+01  -7.0012084e-02
   2.4100000e+01  -7.3467607e-02
   2.4000000e+01  -7.5525915e-02
   2.3900000e+01  -7.8211110e-02
   2.3800000e+01  -8.0112370e-02
   2.3700000e+01  -8.1497912e-02
   2.3600000e+01  -8.2850983e-02
   2.3500000e+01  -8.2850983e-02
   2.3400000e+01  -8.4607575e-02
   2.3300000e+01  -8.5891436e-02
   2.3200000e+01  -8.6732152e-02
   2.3100000e+01  -8.7148103e-02
   2.3000000e+01  -8.7561178e-02
   2.2900000e+01  -8.7561178e-02
   2.2800000e+01  -8.8783605e-02
   2.2700000e+01  -8.9185626e-02
   2.2600000e+01  -8.9981734e-02
   2.2500000e+01  -9.2309362e-02
   2.2400000e+01  -9.4032622e-02
   2.2300000e+01  -9.5137363e-02
   2.2200000e+01  -9.5863070e-02
   2.2100000e+01  -9.6580409e-02
   2.2000000e+01  -9.8338522e-02
   2.1900000e+01  -9.8684303e-02
   2.1800000e+01  -1.0105304e-01
   2.1700000e+01  -1.0301515e-01
   2.1600000e+01  -1.0429040e-01
   2.1500000e+01  -1.0615680e-01
   2.1400000e+01  -1.0819337e-01
   2.1300000e+01  -1.0995782e-01
   2.1200000e+01  -1.1195723e-01
   2.1100000e+01  -1.1307261e-01
   2.1000000e+01  -1.1547217e-01
   2.0900000e+01  -1.1600483e-01
   2.0800000e+01  -1.1679573e-01
   2.0700000e+01  -1.1933785e-01
   2.0600000e+01  -1.2034181e-01
   2.0500000e+01  -1.2299795e-01
   2.0400000e+01  -1.2442756e-01
   2.0300000e+01  -1.2605658e-01
   2.0200000e+01  -1.2764563e-01
   2.0100000e+01  -1.2831488e-01
   2.0000000e+01  -1.2919654e-01
   1.9900000e+01  -1.3113722e-01
   1.9800000e+01  -1.3302092e-01
   1.9700000e+01  -1.3587731e-01
   1.9600000e+01  -1.3844011e-01
   1.9500000e+01  -1.4055135e-01
   1.9400000e+01  -1.4165330e-01
   1.9300000e+01  -1.4350220e-01
   1.9200000e+01  -1.4623096e-01
   1.9100000e+01  -1.4758474e-01
   1.9000000e+01  -1.4995528e-01
   1.8900000e+01  -1.5209713e-01
   1.8800000e+01  -1.5318284e-01
   1.8700000e+01  -1.5424881e-01
   1.8600000e+01  -1.5588539e-01
   1.8500000e+01  -1.5771238e-01
   1.8400000e+01  -1.5987175e-01
   1.8300000e+01  -1.6211816e-01
   1.8200000e+01  -1.6457133e-01
   1.8100000e+01  -1.6610556e-01
   1.8000000e+01  -1.6758896e-01
   1.7900000e+01  -1.7165622e-01
   1.7800000e+01  -1.7372902e-01
   1.7700000e+01  -1.7675706e-01
   1.7600000e+01  -1.7903104e-01
   1.7500000e+01  -1.8187980e-01
   1.7400000e+01  -1.8563062e-01
   1.7300000e+01  -1.8875359e-01
   1.7200000e+01  -1.9098673e-01
   1.7100000e+01  -1.9314965e-01
   1.7000000e+01  -1.9581082e-01
   1.6900000e+01  -1.9759684e-01
   1.6800000e+01  -1.9985337e-01
   1.6700000e+01  -2.0115920e-01
   1.6600000e+01  -2.0419690e-01
   1.6500000e+01  -2.0927189e-01
   1.6400000e+01  -2.1101358e-01
   1.6300000e+01  -2.1435183e-01
   1.6200000e+01  -2.1757135e-01
   1.6100000e+01  -2.1856835e-01
   1.6000000e+01  -2.2096069e-01
   1.5900000e+01  -2.2271054e-01
   1.5800000e+01  -2.2387199e-01
   1.5700000e+01  -2.2625974e-01
   1.5600000e+01  -2.3214557e-01
   1.5500000e+01  -2.3453683e-01
   1.5400000e+01  -2.3567924e-01
   1.5300000e+01  -2.3787195e-01
   1.5200000e+01  -2.4256838e-01
   1.5100000e+01  -2.4472852e-01
   1.5000000e+01  -2.4866773e-01
   1.4900000e+01  -2.5176896e-01
   1.4800000e+01  -2.5727535e-01
   1.4700000e+01  -2.5976053e-01
   1.4600000e+01  -2.6266403e-01
   1.4500000e+01  -2.6862685e-01
   1.4400000e+01  -2.7325162e-01
   1.4300000e+01  -2.7572318e-01
   1.4200000e+01  -2.7852861e-01
   1.4100000e+01  -2.8023861e-01
   1.4000000e+01  -2.8446473e-01
   1.3900000e+01  -2.8875635e-01
   1.3800000e+01  -2.9543139e-01
   1.3700000e+01  -3.0116687e-01
   1.3600000e+01  -3.0737526e-01
   1.3500000e+01  -3.1254941e-01
   1.3400000e+01  -3.1949870e-01
   1.3300000e+01  -3.2422810e-01
   1.3200000e+01  -3.3039152e-01
   1.3100000e+01  -3.3410993e-01
   1.3000000e+01  -3.3807307e-01
   1.2900000e+01  -3.3933108e-01
   1.2800000e+01  -3.4071327e-01
   1.2700000e+01  -3.4269836e-01
   1.2600000e+01  -3.4544470e-01
   1.2500000e+01  -3.5005869e-01
   1.2400000e+01  -3.5471275e-01
   1.2300000e+01  -3.5879185e-01
   1.2200000e+01  -3.6303656e-01
   1.2100000e+01  -3.6764753e-01
   1.2000000e+01  -3.7140312e-01
   1.1900000e+01  -3.7441943e-01
   1.1800000e+01  -3.7905570e-01
   1.1700000e+01  -3.8650454e-01
   1.1600000e+01  -3.8875726e-01
   1.1500000e+01  -3.9217945e-01
   1.1400000e+01  -3.9396281e-01
   1.1300000e+01  -3.9597620e-01
   1.1200000e+01  -4.0142608e-01
   1.1100000e+01  -4.0674338e-01
   1.1000000e+01  -4.1181372e-01
   1.0900000e+01  -4.1855847e-01
   1.0800000e+01  -4.2344317e-01
   1.0700000e+01  -4.2720655e-01
   1.0600000e+01  -4.3422190e-01
   1.0500000e+01  -4.3531205e-01
   1.0400000e+01  -4.3890549e-01
   1.0300000e+01  -4.4133921e-01
   1.0200000e+01  -4.4434438e-01
   1.0100000e+01  -4.4848019e-01
   1.0000000e+01  -4.4868716e-01
   9.9000000e+00  -4.5443903e-01
   9.8000000e+00  -4.5643164e-01
   9.7000000e+00  -4.6232140e-01
   9.6000000e+00  -4.6464968e-01
   9.5000000e+00  -4.6833608e-01
   9.4000000e+00  -4.7307949e-01
   9.3000000e+00  -4.7703231e-01
   9.2000000e+00  -4.7910891e-01
   9.1000000e+00  -4.8091795e-01
   9.0000000e+00  -4.8217461e-01
   8.9000000e+00  -4.8153489e-01
   8.8000000e+00  -4.8379889e-01
   8.7000000e+00  -4.8752702e-01
   8.6000000e+00  -4.8958736e-01
   8.5000000e+00  -4.9041124e-01
   8.4000000e+00  -4.9300442e-01
   8.3000000e+00  -4.9143207e-01
   8.2000000e+00  -4.8855041e-01
   8.1000000e+00  -4.9023380e-01
   8.0000000e+00  -4.8835244e-01
   7.9000000e+00  -4.9026876e-01
   7.8000000e+00  -4.9266323e-01
   7.7000000e+00  -4.9357516e-01
   7.6000000e+00  -4.9456302e-01
   7.5000000e+00  -4.8822836e-01
   7.4000000e+00  -4.9015985e-01
   7.3000000e+00  -4.8695053e-01
   7.2000000e+00  -4.8224656e-01
   7.1000000e+00  -4.8194959e-01
   7.0000000e+00  -4.7979546e-01
   6.9000000e+00  -4.7854318e-01
   6.8000000e+00  -4.7478369e-01
   6.7000000e+00  -4.7646406e-01
   6.6000000e+00  -4.7160498e-01
   6.5000000e+00  -4.6715548e-01
   6.4000000e+00  -4.6466157e-01
   6.3000000e+00  -4.5914823e-01
   6.2000000e+00  -4.5309170e-01
   6.1000000e+00  -4.4578388e-01
   6.0000000e+00  -4.3889122e-01
   5.9000000e+00  -4.3013889e-01
   5.8000000e+00  -4.1850414e-01
   5.7000000e+00  -4.1172942e-01
   5.6000000e+00  -4.0120227e-01
   5.5000000e+00  -3.9100365e-01
   5.4000000e+00  -3.8238255e-01
   5.3000000e+00  -3.7263128e-01
   5.2000000e+00  -3.6247532e-01
   5.1000000e+00  -3.5361936e-01
   5.0000000e+00  -3.4257421e-01
   4.9000000e+00  -3.3795554e-01
   4.8000000e+00  -3.2802812e-01
   4.7000000e+00  -3.1279927e-01
   4.6000000e+00  -2.9776997e-01
   4.5000000e+00  -2.8770723e-01
   4.4000000e+00  -2.7031235e-01
   4.3000000e+00  -2.5550890e-01
   4.2000000e+00  -2.3956614e-01
   4.1000000e+00  -2.2356587e-01
   4.0000000e+00  -2.0276545e-01
   3.9000000e+00  -1.8298308e-01
   3.8000000e+00  -1.6370402e-01
   3.7000000e+00  -1.4532312e-01
   3.6000000e+00  -1.2595509e-01
   3.5000000e+00  -1.0714526e-01
   3.4000000e+00  -8.2186044e-02
   3.3000000e+00  -5.5760513e-02
   3.2000000e+00  -3.8474590e-02
   3.1000000e+00  -1.9804680e-02
   3.0000000e+00   4.6035281e-03
   2.9000000e+00   2.5575118e-02
   2.8000000e+00   4.6609503e-02
   2.7000000e+00   6.3674330e-02
   2.6000000e+00   8.4252704e-02
   2.5000000e+00   1.0689181e-01
   2.4000000e+00   1.2860126e-01
   2.3000000e+00   1.4944402e-01
   2.2000000e+00   1.7321700e-01
   2.1000000e+00   1.9137834e-01
   2.0000000e+00   2.0750145e-01
   1.9000000e+00   2.2579241e-01
   1.8000000e+00   2.4406206e-01
   1.7000000e+00   2.6361377e-01
   1.6000000e+00   2.8293498e-01
   1.5000000e+00   2.9863643e-01
   1.4000000e+00   3.1299123e-01
   1.3000000e+00   3.3392881e-01
   1.2000000e+00   3.5786632e-01
   1.1000000e+00   3.7531873e-01
   1.0000000e+00   3.8642035e-01
   9.0000000e-01   4.0965308e-01
   8.0000000e-01   4.2333626e-01
   7.0000000e-01   4.4773660e-01
   6.0000000e-01   4.7608670e-01
   5.0000000e-01   4.9653847e-01
   4.0000000e-01   5.3069134e-01
   3.0000000e-01   5.7511031e-01
   2.0000000e-01   6.3421157e-01
   1.0000000e-01   7.1043379e-01
   0.0000000e+00   1.0000000e+00


==> dat/sir/ssa_chain09_mean01.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.2000000e+00
   3.0000000e-01   1.3000000e+00
   4.0000000e-01   1.3000000e+00
   5.0000000e-01   1.4000000e+00
   6.0000000e-01   1.4000000e+00
   7.0000000e-01   1.7000000e+00
   8.0000000e-01   1.7000000e+00
   9.0000000e-01   1.7000000e+00
   1.0000000e+00   2.0000000e+00
   1.1000000e+00   2.0000000e+00
   1.2000000e+00   2.1000000e+00
   1.3000000e+00   2.1000000e+00
   1.4000000e+00   2.2000000e+00
   1.5000000e+00   2.4000000e+00
   1.6000000e+00   2.4000000e+00
   1.7000000e+00   2.3000000e+00
   1.8000000e+00   2.3000000e+00
   1.9000000e+00   2.3000000e+00
   2.0000000e+00   2.5000000e+00
   2.1000000e+00   2.4000000e+00
   2.2000000e+00   2.4000000e+00
   2.3000000e+00   2.5000000e+00
   2.4000000e+00   2.5000000e+00
   2.5000000e+00   2.3000000e+00
   2.6000000e+00   2.2000000e+00
   2.7000000e+00   2.1000000e+00
   2.8000000e+00   1.9000000e+00
   2.9000000e+00   1.9000000e+00
   3.0000000e+00   1.8000000e+00
   3.1000000e+00   1.8000000e+00
   3.2000000e+00   1.7000000e+00
   3.3000000e+00   1.8000000e+00
   3.4000000e+00   1.9000000e+00
   3.5000000e+00   1.8000000e+00
   3.6000000e+00   1.7000000e+00
   3.7000000e+00   1.6000000e+00
   3.8000000e+00   1.6000000e+00
   3.9000000e+00   1.6000000e+00
   4.0000000e+00   1.7000000e+00
   4.1000000e+00   1.7000000e+00
   4.2000000e+00   1.8000000e+00
   4.3000000e+00   1.7000000e+00
   4.4000000e+00   1.6000000e+00
   4.5000000e+00   1.6000000e+00
   4.6000000e+00   1.5000000e+00
   4.7000000e+00   1.6000000e+00
   4.8000000e+00   1.6000000e+00
   4.9000000e+00   1.7000000e+00
   5.0000000e+00   1.7000000e+00
   5.1000000e+00   1.8000000e+00
   5.2000000e+00   1.8000000e+00
   5.3000000e+00   1.9000000e+00
   5.4000000e+00   1.7000000e+00
   5.5000000e+00   1.6000000e+00
   5.6000000e+00   1.5000000e+00
   5.7000000e+00   1.5000000e+00
   5.8000000e+00   1.5000000e+00
   5.9000000e+00   1.5000000e+00
   6.0000000e+00   1.6000000e+00
   6.1000000e+00   1.7000000e+00
   6.2000000e+00   1.6000000e+00
   6.3000000e+00   1.8000000e+00
   6.4000000e+00   1.9000000e+00
   6.5000000e+00   1.9000000e+00
   6.6000000e+00   1.8000000e+00
   6.7000000e+00   1.8000000e+00
   6.8000000e+00   1.8000000e+00
   6.9000000e+00   1.7000000e+00
   7.0000000e+00   1.7000000e+00
   7.1000000e+00   1.7000000e+00
   7.2000000e+00   1.7000000e+00
   7.3000000e+00   1.7000000e+00
   7.4000000e+00   1.5000000e+00
   7.5000000e+00   1.5000000e+00
   7.6000000e+00   1.5000000e+00
   7.7000000e+00   1.4000000e+00
   7.8000000e+00   1.3000000e+00
   7.9000000e+00   1.3000000e+00
   8.0000000e+00   1.3000000e+00
   8.1000000e+00   1.3000000e+00
   8.2000000e+00   1.3000000e+00
   8.3000000e+00   1.3000000e+00
   8.4000000e+00   1.3000000e+00
   8.5000000e+00   1.3000000e+00
   8.6000000e+00   1.2000000e+00
   8.7000000e+00   1.2000000e+00
   8.8000000e+00   1.1000000e+00
   8.9000000e+00   1.1000000e+00
   9.0000000e+00   1.1000000e+00
   9.1000000e+00   1.1000000e+00
   9.2000000e+00   1.1000000e+00
   9.3000000e+00   1.1000000e+00
   9.4000000e+00   1.1000000e+00
   9.5000000e+00   1.1000000e+00
   9.6000000e+00   1.1000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   9.0000000e-01
   9.9000000e+00   8.0000000e-01
   1.0000000e+01   7.0000000e-01
   1.0100000e+01   7.0000000e-01
   1.0200000e+01   7.0000000e-01
   1.0300000e+01   7.0000000e-01
   1.0400000e+01   7.0000000e-01
   1.0500000e+01   7.0000000e-01
   1.0600000e+01   7.0000000e-01
   1.0700000e+01   6.0000000e-01
   1.0800000e+01   5.0000000e-01
   1.0900000e+01   5.0000000e-01
   1.1000000e+01   5.0000000e-01
   1.1100000e+01   5.0000000e-01
   1.1200000e+01   5.0000000e-01
   1.1300000e+01   5.0000000e-01
   1.1400000e+01   5.0000000e-01
   1.1500000e+01   5.0000000e-01
   1.1600000e+01   4.0000000e-01
   1.1700000e+01   4.0000000e-01
   1.1800000e+01   4.0000000e-01
   1.1900000e+01   3.0000000e-01
   1.2000000e+01   3.0000000e-01
   1.2100000e+01   3.0000000e-01
   1.2200000e+01   3.0000000e-01
   1.2300000e+01   3.0000000e-01
   1.2400000e+01   2.0000000e-01
   1.2500000e+01   2.0000000e-01
   1.2600000e+01   2.0000000e-01
   1.2700000e+01   1.0000000e-01
   1.2800000e+01   1.0000000e-01
   1.2900000e+01   1.0000000e-01
   1.3000000e+01   1.0000000e-01
   1.3100000e+01   1.0000000e-01
   1.3200000e+01   1.0000000e-01
   1.3300000e+01   1.0000000e-01
   1.3400000e+01   1.0000000e-01
   1.3500000e+01   1.0000000e-01
   1.3600000e+01   1.0000000e-01
   1.3700000e+01   1.0000000e-01
   1.3800000e+01   1.0000000e-01
   1.3900000e+01   1.0000000e-01
   1.4000000e+01   1.0000000e-01
   1.4100000e+01   1.0000000e-01
   1.4200000e+01   1.0000000e-01
   1.4300000e+01   1.0000000e-01
   1.4400000e+01   1.0000000e-01
   1.4500000e+01   1.0000000e-01
   1.4600000e+01   1.0000000e-01
   1.4700000e+01   1.0000000e-01
   1.4800000e+01   1.0000000e-01
   1.4900000e+01   1.0000000e-01
   1.5000000e+01   1.0000000e-01
   1.5100000e+01   1.0000000e-01
   1.5200000e+01   1.0000000e-01
   1.5300000e+01   1.0000000e-01
   1.5400000e+01   1.0000000e-01
   1.5500000e+01   1.0000000e-01
   1.5600000e+01   1.0000000e-01
   1.5700000e+01   1.0000000e-01
   1.5800000e+01   1.0000000e-01
   1.5900000e+01   1.0000000e-01
   1.6000000e+01   1.0000000e-01
   1.6100000e+01   1.0000000e-01
   1.6200000e+01   1.0000000e-01
   1.6300000e+01   1.0000000e-01
   1.6400000e+01   1.0000000e-01
   1.6500000e+01   1.0000000e-01
   1.6600000e+01   1.0000000e-01
   1.6700000e+01   1.0000000e-01
   1.6800000e+01   1.0000000e-01
   1.6900000e+01   1.0000000e-01
   1.7000000e+01   1.0000000e-01
   1.7100000e+01   1.0000000e-01
   1.7200000e+01   1.0000000e-01
   1.7300000e+01   1.0000000e-01
   1.7400000e+01   1.0000000e-01
   1.7500000e+01   1.0000000e-01
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_mean02.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0500000e+00
   2.0000000e-01   1.1100000e+00
   3.0000000e-01   1.1200000e+00
   4.0000000e-01   1.1600000e+00
   5.0000000e-01   1.2000000e+00
   6.0000000e-01   1.3000000e+00
   7.0000000e-01   1.3200000e+00
   8.0000000e-01   1.3400000e+00
   9.0000000e-01   1.4200000e+00
   1.0000000e+00   1.4800000e+00
   1.1000000e+00   1.5300000e+00
   1.2000000e+00   1.6300000e+00
   1.3000000e+00   1.6300000e+00
   1.4000000e+00   1.6700000e+00
   1.5000000e+00   1.6900000e+00
   1.6000000e+00   1.7200000e+00
   1.7000000e+00   1.7400000e+00
   1.8000000e+00   1.8000000e+00
   1.9000000e+00   1.7600000e+00
   2.0000000e+00   1.7800000e+00
   2.1000000e+00   1.8300000e+00
   2.2000000e+00   1.8600000e+00
   2.3000000e+00   1.8900000e+00
   2.4000000e+00   1.8800000e+00
   2.5000000e+00   1.9000000e+00
   2.6000000e+00   1.9200000e+00
   2.7000000e+00   1.8800000e+00
   2.8000000e+00   1.8300000e+00
   2.9000000e+00   1.8200000e+00
   3.0000000e+00   1.7900000e+00
   3.1000000e+00   1.7900000e+00
   3.2000000e+00   1.8000000e+00
   3.3000000e+00   1.8200000e+00
   3.4000000e+00   1.8000000e+00
   3.5000000e+00   1.8000000e+00
   3.6000000e+00   1.8200000e+00
   3.7000000e+00   1.8500000e+00
   3.8000000e+00   1.8200000e+00
   3.9000000e+00   1.8200000e+00
   4.0000000e+00   1.7800000e+00
   4.1000000e+00   1.7700000e+00
   4.2000000e+00   1.8000000e+00
   4.3000000e+00   1.7200000e+00
   4.4000000e+00   1.7400000e+00
   4.5000000e+00   1.7000000e+00
   4.6000000e+00   1.7200000e+00
   4.7000000e+00   1.7200000e+00
   4.8000000e+00   1.7200000e+00
   4.9000000e+00   1.7200000e+00
   5.0000000e+00   1.7300000e+00
   5.1000000e+00   1.7100000e+00
   5.2000000e+00   1.6400000e+00
   5.3000000e+00   1.6100000e+00
   5.4000000e+00   1.5600000e+00
   5.5000000e+00   1.5600000e+00
   5.6000000e+00   1.5300000e+00
   5.7000000e+00   1.5000000e+00
   5.8000000e+00   1.5100000e+00
   5.9000000e+00   1.5100000e+00
   6.0000000e+00   1.5000000e+00
   6.1000000e+00   1.5200000e+00
   6.2000000e+00   1.4500000e+00
   6.3000000e+00   1.3700000e+00
   6.4000000e+00   1.2800000e+00
   6.5000000e+00   1.2500000e+00
   6.6000000e+00   1.2500000e+00
   6.7000000e+00   1.2100000e+00
   6.8000000e+00   1.1400000e+00
   6.9000000e+00   1.1300000e+00
   7.0000000e+00   1.1100000e+00
   7.1000000e+00   1.0600000e+00
   7.2000000e+00   1.0300000e+00
   7.3000000e+00   1.0100000e+00
   7.4000000e+00   9.6000000e-01
   7.5000000e+00   9.2000000e-01
   7.6000000e+00   9.0000000e-01
   7.7000000e+00   8.8000000e-01
   7.8000000e+00   8.5000000e-01
   7.9000000e+00   8.4000000e-01
   8.0000000e+00   7.8000000e-01
   8.1000000e+00   7.4000000e-01
   8.2000000e+00   7.3000000e-01
   8.3000000e+00   7.1000000e-01
   8.4000000e+00   7.0000000e-01
   8.5000000e+00   7.1000000e-01
   8.6000000e+00   6.7000000e-01
   8.7000000e+00   6.3000000e-01
   8.8000000e+00   6.2000000e-01
   8.9000000e+00   6.3000000e-01
   9.0000000e+00   6.1000000e-01
   9.1000000e+00   5.8000000e-01
   9.2000000e+00   5.7000000e-01
   9.3000000e+00   5.4000000e-01
   9.4000000e+00   5.2000000e-01
   9.5000000e+00   4.8000000e-01
   9.6000000e+00   4.7000000e-01
   9.7000000e+00   4.5000000e-01
   9.8000000e+00   4.5000000e-01
   9.9000000e+00   4.4000000e-01
   1.0000000e+01   4.4000000e-01
   1.0100000e+01   3.9000000e-01
   1.0200000e+01   3.9000000e-01
   1.0300000e+01   3.9000000e-01
   1.0400000e+01   3.9000000e-01
   1.0500000e+01   3.8000000e-01
   1.0600000e+01   3.7000000e-01
   1.0700000e+01   3.6000000e-01
   1.0800000e+01   3.4000000e-01
   1.0900000e+01   3.4000000e-01
   1.1000000e+01   3.2000000e-01
   1.1100000e+01   3.0000000e-01
   1.1200000e+01   3.0000000e-01
   1.1300000e+01   3.0000000e-01
   1.1400000e+01   2.9000000e-01
   1.1500000e+01   3.0000000e-01
   1.1600000e+01   2.8000000e-01
   1.1700000e+01   2.8000000e-01
   1.1800000e+01   2.8000000e-01
   1.1900000e+01   2.7000000e-01
   1.2000000e+01   2.7000000e-01
   1.2100000e+01   2.6000000e-01
   1.2200000e+01   2.6000000e-01
   1.2300000e+01   2.5000000e-01
   1.2400000e+01   2.5000000e-01
   1.2500000e+01   2.5000000e-01
   1.2600000e+01   2.4000000e-01
   1.2700000e+01   2.3000000e-01
   1.2800000e+01   2.2000000e-01
   1.2900000e+01   2.2000000e-01
   1.3000000e+01   2.2000000e-01
   1.3100000e+01   2.1000000e-01
   1.3200000e+01   2.0000000e-01
   1.3300000e+01   1.9000000e-01
   1.3400000e+01   1.7000000e-01
   1.3500000e+01   1.6000000e-01
   1.3600000e+01   1.6000000e-01
   1.3700000e+01   1.5000000e-01
   1.3800000e+01   1.4000000e-01
   1.3900000e+01   1.3000000e-01
   1.4000000e+01   1.3000000e-01
   1.4100000e+01   1.3000000e-01
   1.4200000e+01   1.3000000e-01
   1.4300000e+01   1.3000000e-01
   1.4400000e+01   1.3000000e-01
   1.4500000e+01   1.2000000e-01
   1.4600000e+01   1.0000000e-01
   1.4700000e+01   1.0000000e-01
   1.4800000e+01   9.0000000e-02
   1.4900000e+01   9.0000000e-02
   1.5000000e+01   9.0000000e-02
   1.5100000e+01   9.0000000e-02
   1.5200000e+01   9.0000000e-02
   1.5300000e+01   9.0000000e-02
   1.5400000e+01   9.0000000e-02
   1.5500000e+01   9.0000000e-02
   1.5600000e+01   8.0000000e-02
   1.5700000e+01   7.0000000e-02
   1.5800000e+01   7.0000000e-02
   1.5900000e+01   7.0000000e-02
   1.6000000e+01   6.0000000e-02
   1.6100000e+01   6.0000000e-02
   1.6200000e+01   6.0000000e-02
   1.6300000e+01   6.0000000e-02
   1.6400000e+01   6.0000000e-02
   1.6500000e+01   6.0000000e-02
   1.6600000e+01   5.0000000e-02
   1.6700000e+01   5.0000000e-02
   1.6800000e+01   5.0000000e-02
   1.6900000e+01   5.0000000e-02
   1.7000000e+01   5.0000000e-02
   1.7100000e+01   5.0000000e-02
   1.7200000e+01   5.0000000e-02
   1.7300000e+01   5.0000000e-02
   1.7400000e+01   5.0000000e-02
   1.7500000e+01   5.0000000e-02
   1.7600000e+01   5.0000000e-02
   1.7700000e+01   5.0000000e-02
   1.7800000e+01   5.0000000e-02
   1.7900000e+01   5.0000000e-02
   1.8000000e+01   5.0000000e-02
   1.8100000e+01   5.0000000e-02
   1.8200000e+01   4.0000000e-02
   1.8300000e+01   4.0000000e-02
   1.8400000e+01   4.0000000e-02
   1.8500000e+01   4.0000000e-02
   1.8600000e+01   4.0000000e-02
   1.8700000e+01   4.0000000e-02
   1.8800000e+01   4.0000000e-02
   1.8900000e+01   4.0000000e-02
   1.9000000e+01   4.0000000e-02
   1.9100000e+01   4.0000000e-02
   1.9200000e+01   4.0000000e-02
   1.9300000e+01   4.0000000e-02
   1.9400000e+01   4.0000000e-02
   1.9500000e+01   4.0000000e-02
   1.9600000e+01   4.0000000e-02
   1.9700000e+01   4.0000000e-02
   1.9800000e+01   4.0000000e-02
   1.9900000e+01   4.0000000e-02
   2.0000000e+01   4.0000000e-02
   2.0100000e+01   4.0000000e-02
   2.0200000e+01   3.0000000e-02
   2.0300000e+01   3.0000000e-02
   2.0400000e+01   3.0000000e-02
   2.0500000e+01   3.0000000e-02
   2.0600000e+01   3.0000000e-02
   2.0700000e+01   1.0000000e-02
   2.0800000e+01   1.0000000e-02
   2.0900000e+01   1.0000000e-02
   2.1000000e+01   1.0000000e-02
   2.1100000e+01   1.0000000e-02
   2.1200000e+01   1.0000000e-02
   2.1300000e+01   1.0000000e-02
   2.1400000e+01   1.0000000e-02
   2.1500000e+01   1.0000000e-02
   2.1600000e+01   1.0000000e-02
   2.1700000e+01   1.0000000e-02
   2.1800000e+01   1.0000000e-02
   2.1900000e+01   1.0000000e-02
   2.2000000e+01   1.0000000e-02
   2.2100000e+01   1.0000000e-02
   2.2200000e+01   1.0000000e-02
   2.2300000e+01   1.0000000e-02
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_mean03.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0660000e+00
   2.0000000e-01   1.1300000e+00
   3.0000000e-01   1.1910000e+00
   4.0000000e-01   1.2430000e+00
   5.0000000e-01   1.2870000e+00
   6.0000000e-01   1.3220000e+00
   7.0000000e-01   1.3520000e+00
   8.0000000e-01   1.3760000e+00
   9.0000000e-01   1.4370000e+00
   1.0000000e+00   1.4590000e+00
   1.1000000e+00   1.4760000e+00
   1.2000000e+00   1.5070000e+00
   1.3000000e+00   1.5290000e+00
   1.4000000e+00   1.5560000e+00
   1.5000000e+00   1.5630000e+00
   1.6000000e+00   1.5670000e+00
   1.7000000e+00   1.6040000e+00
   1.8000000e+00   1.6060000e+00
   1.9000000e+00   1.6140000e+00
   2.0000000e+00   1.6250000e+00
   2.1000000e+00   1.6300000e+00
   2.2000000e+00   1.6520000e+00
   2.3000000e+00   1.6490000e+00
   2.4000000e+00   1.6660000e+00
   2.5000000e+00   1.6740000e+00
   2.6000000e+00   1.6770000e+00
   2.7000000e+00   1.6860000e+00
   2.8000000e+00   1.6660000e+00
   2.9000000e+00   1.6670000e+00
   3.0000000e+00   1.6530000e+00
   3.1000000e+00   1.6330000e+00
   3.2000000e+00   1.6270000e+00
   3.3000000e+00   1.6220000e+00
   3.4000000e+00   1.6060000e+00
   3.5000000e+00   1.5850000e+00
   3.6000000e+00   1.5700000e+00
   3.7000000e+00   1.5610000e+00
   3.8000000e+00   1.5430000e+00
   3.9000000e+00   1.5230000e+00
   4.0000000e+00   1.5110000e+00
   4.1000000e+00   1.5030000e+00
   4.2000000e+00   1.4920000e+00
   4.3000000e+00   1.4760000e+00
   4.4000000e+00   1.4600000e+00
   4.5000000e+00   1.4360000e+00
   4.6000000e+00   1.4200000e+00
   4.7000000e+00   1.3980000e+00
   4.8000000e+00   1.3730000e+00
   4.9000000e+00   1.3620000e+00
   5.0000000e+00   1.3420000e+00
   5.1000000e+00   1.3170000e+00
   5.2000000e+00   1.3010000e+00
   5.3000000e+00   1.2780000e+00
   5.4000000e+00   1.2500000e+00
   5.5000000e+00   1.2250000e+00
   5.6000000e+00   1.2090000e+00
   5.7000000e+00   1.1760000e+00
   5.8000000e+00   1.1670000e+00
   5.9000000e+00   1.1420000e+00
   6.0000000e+00   1.1230000e+00
   6.1000000e+00   1.1010000e+00
   6.2000000e+00   1.0860000e+00
   6.3000000e+00   1.0640000e+00
   6.4000000e+00   1.0410000e+00
   6.5000000e+00   1.0210000e+00
   6.6000000e+00   9.9300000e-01
   6.7000000e+00   9.7400000e-01
   6.8000000e+00   9.5700000e-01
   6.9000000e+00   9.3200000e-01
   7.0000000e+00   9.0600000e-01
   7.1000000e+00   8.8400000e-01
   7.2000000e+00   8.5300000e-01
   7.3000000e+00   8.3900000e-01
   7.4000000e+00   8.2500000e-01
   7.5000000e+00   8.1100000e-01
   7.6000000e+00   7.9800000e-01
   7.7000000e+00   7.8600000e-01
   7.8000000e+00   7.6700000e-01
   7.9000000e+00   7.4500000e-01
   8.0000000e+00   7.3000000e-01
   8.1000000e+00   7.0600000e-01
   8.2000000e+00   6.9100000e-01
   8.3000000e+00   6.7200000e-01
   8.4000000e+00   6.4600000e-01
   8.5000000e+00   6.3400000e-01
   8.6000000e+00   6.2500000e-01
   8.7000000e+00   6.1000000e-01
   8.8000000e+00   5.8500000e-01
   8.9000000e+00   5.7200000e-01
   9.0000000e+00   5.5800000e-01
   9.1000000e+00   5.5000000e-01
   9.2000000e+00   5.3800000e-01
   9.3000000e+00   5.2900000e-01
   9.4000000e+00   5.1100000e-01
   9.5000000e+00   5.0000000e-01
   9.6000000e+00   4.8000000e-01
   9.7000000e+00   4.6400000e-01
   9.8000000e+00   4.5400000e-01
   9.9000000e+00   4.3900000e-01
   1.0000000e+01   4.2700000e-01
   1.0100000e+01   4.1300000e-01
   1.0200000e+01   4.0700000e-01
   1.0300000e+01   3.9400000e-01
   1.0400000e+01   3.8700000e-01
   1.0500000e+01   3.8100000e-01
   1.0600000e+01   3.6800000e-01
   1.0700000e+01   3.5600000e-01
   1.0800000e+01   3.4800000e-01
   1.0900000e+01   3.3600000e-01
   1.1000000e+01   3.1800000e-01
   1.1100000e+01   3.0400000e-01
   1.1200000e+01   2.9700000e-01
   1.1300000e+01   2.8700000e-01
   1.1400000e+01   2.7900000e-01
   1.1500000e+01   2.6700000e-01
   1.1600000e+01   2.5700000e-01
   1.1700000e+01   2.4900000e-01
   1.1800000e+01   2.4800000e-01
   1.1900000e+01   2.3800000e-01
   1.2000000e+01   2.3100000e-01
   1.2100000e+01   2.1900000e-01
   1.2200000e+01   2.1500000e-01
   1.2300000e+01   2.0700000e-01
   1.2400000e+01   2.0300000e-01
   1.2500000e+01   1.9700000e-01
   1.2600000e+01   1.9300000e-01
   1.2700000e+01   1.8000000e-01
   1.2800000e+01   1.7800000e-01
   1.2900000e+01   1.7600000e-01
   1.3000000e+01   1.7100000e-01
   1.3100000e+01   1.6300000e-01
   1.3200000e+01   1.6000000e-01
   1.3300000e+01   1.5400000e-01
   1.3400000e+01   1.5200000e-01
   1.3500000e+01   1.5000000e-01
   1.3600000e+01   1.4700000e-01
   1.3700000e+01   1.3900000e-01
   1.3800000e+01   1.3600000e-01
   1.3900000e+01   1.3200000e-01
   1.4000000e+01   1.3100000e-01
   1.4100000e+01   1.2400000e-01
   1.4200000e+01   1.2000000e-01
   1.4300000e+01   1.1800000e-01
   1.4400000e+01   1.1500000e-01
   1.4500000e+01   1.1000000e-01
   1.4600000e+01   1.0800000e-01
   1.4700000e+01   1.0500000e-01
   1.4800000e+01   1.0100000e-01
   1.4900000e+01   9.9000000e-02
   1.5000000e+01   9.5000000e-02
   1.5100000e+01   9.4000000e-02
   1.5200000e+01   9.4000000e-02
   1.5300000e+01   9.2000000e-02
   1.5400000e+01   8.9000000e-02
   1.5500000e+01   8.7000000e-02
   1.5600000e+01   8.5000000e-02
   1.5700000e+01   8.1000000e-02
   1.5800000e+01   7.9000000e-02
   1.5900000e+01   7.7000000e-02
   1.6000000e+01   7.5000000e-02
   1.6100000e+01   7.3000000e-02
   1.6200000e+01   7.2000000e-02
   1.6300000e+01   7.1000000e-02
   1.6400000e+01   6.9000000e-02
   1.6500000e+01   6.8000000e-02
   1.6600000e+01   6.7000000e-02
   1.6700000e+01   6.7000000e-02
   1.6800000e+01   6.4000000e-02
   1.6900000e+01   6.1000000e-02
   1.7000000e+01   6.1000000e-02
   1.7100000e+01   6.1000000e-02
   1.7200000e+01   5.9000000e-02
   1.7300000e+01   5.9000000e-02
   1.7400000e+01   5.7000000e-02
   1.7500000e+01   5.7000000e-02
   1.7600000e+01   5.6000000e-02
   1.7700000e+01   5.4000000e-02
   1.7800000e+01   5.4000000e-02
   1.7900000e+01   5.3000000e-02
   1.8000000e+01   5.2000000e-02
   1.8100000e+01   5.1000000e-02
   1.8200000e+01   5.1000000e-02
   1.8300000e+01   4.9000000e-02
   1.8400000e+01   4.6000000e-02
   1.8500000e+01   4.5000000e-02
   1.8600000e+01   4.4000000e-02
   1.8700000e+01   4.2000000e-02
   1.8800000e+01   4.1000000e-02
   1.8900000e+01   4.0000000e-02
   1.9000000e+01   3.9000000e-02
   1.9100000e+01   3.7000000e-02
   1.9200000e+01   3.4000000e-02
   1.9300000e+01   3.3000000e-02
   1.9400000e+01   3.3000000e-02
   1.9500000e+01   3.3000000e-02
   1.9600000e+01   3.1000000e-02
   1.9700000e+01   3.1000000e-02
   1.9800000e+01   3.0000000e-02
   1.9900000e+01   3.0000000e-02
   2.0000000e+01   3.0000000e-02
   2.0100000e+01   2.9000000e-02
   2.0200000e+01   2.8000000e-02
   2.0300000e+01   2.6000000e-02
   2.0400000e+01   2.6000000e-02
   2.0500000e+01   2.3000000e-02
   2.0600000e+01   2.3000000e-02
   2.0700000e+01   2.3000000e-02
   2.0800000e+01   2.3000000e-02
   2.0900000e+01   1.8000000e-02
   2.1000000e+01   1.7000000e-02
   2.1100000e+01   1.7000000e-02
   2.1200000e+01   1.7000000e-02
   2.1300000e+01   1.7000000e-02
   2.1400000e+01   1.7000000e-02
   2.1500000e+01   1.6000000e-02
   2.1600000e+01   1.6000000e-02
   2.1700000e+01   1.6000000e-02
   2.1800000e+01   1.6000000e-02
   2.1900000e+01   1.6000000e-02
   2.2000000e+01   1.5000000e-02
   2.2100000e+01   1.5000000e-02
   2.2200000e+01   1.4000000e-02
   2.2300000e+01   1.4000000e-02
   2.2400000e+01   1.4000000e-02
   2.2500000e+01   1.4000000e-02
   2.2600000e+01   1.4000000e-02
   2.2700000e+01   1.3000000e-02
   2.2800000e+01   1.3000000e-02
   2.2900000e+01   1.3000000e-02
   2.3000000e+01   1.3000000e-02
   2.3100000e+01   1.1000000e-02
   2.3200000e+01   1.1000000e-02
   2.3300000e+01   1.1000000e-02
   2.3400000e+01   1.0000000e-02
   2.3500000e+01   1.0000000e-02
   2.3600000e+01   1.0000000e-02
   2.3700000e+01   1.0000000e-02
   2.3800000e+01   1.0000000e-02
   2.3900000e+01   1.0000000e-02
   2.4000000e+01   1.0000000e-02
   2.4100000e+01   1.0000000e-02
   2.4200000e+01   1.0000000e-02
   2.4300000e+01   9.0000000e-03
   2.4400000e+01   9.0000000e-03
   2.4500000e+01   9.0000000e-03
   2.4600000e+01   9.0000000e-03
   2.4700000e+01   9.0000000e-03
   2.4800000e+01   9.0000000e-03
   2.4900000e+01   9.0000000e-03
   2.5000000e+01   9.0000000e-03


==> dat/sir/ssa_chain09_pmsd01.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.6000000e+00
   3.0000000e-01   1.7582576e+00
   4.0000000e-01   1.9403124e+00
   5.0000000e-01   2.2000000e+00
   6.0000000e-01   2.2000000e+00
   7.0000000e-01   2.8000000e+00
   8.0000000e-01   2.8000000e+00
   9.0000000e-01   2.8000000e+00
   1.0000000e+00   3.5491933e+00
   1.1000000e+00   3.5491933e+00
   1.2000000e+00   3.8578396e+00
   1.3000000e+00   3.8000000e+00
   1.4000000e+00   3.8613248e+00
   1.5000000e+00   4.0248077e+00
   1.6000000e+00   4.0248077e+00
   1.7000000e+00   3.7866069e+00
   1.8000000e+00   3.7866069e+00
   1.9000000e+00   3.7866069e+00
   2.0000000e+00   4.0652476e+00
   2.1000000e+00   4.0248077e+00
   2.2000000e+00   4.0248077e+00
   2.3000000e+00   4.3027756e+00
   2.4000000e+00   4.5124612e+00
   2.5000000e+00   3.9155494e+00
   2.6000000e+00   3.6696938e+00
   2.7000000e+00   3.5456832e+00
   2.8000000e+00   3.1206556e+00
   2.9000000e+00   3.1206556e+00
   3.0000000e+00   2.8770330e+00
   3.1000000e+00   2.8770330e+00
   3.2000000e+00   2.8000000e+00
   3.3000000e+00   3.0489996e+00
   3.4000000e+00   3.2000000e+00
   3.5000000e+00   3.0489996e+00
   3.6000000e+00   2.9688578e+00
   3.7000000e+00   2.7135529e+00
   3.8000000e+00   2.7135529e+00
   3.9000000e+00   2.7135529e+00
   4.0000000e+00   2.9688578e+00
   4.1000000e+00   2.9688578e+00
   4.2000000e+00   3.2000000e+00
   4.3000000e+00   2.9688578e+00
   4.4000000e+00   2.7135529e+00
   4.5000000e+00   2.7135529e+00
   4.6000000e+00   2.5246951e+00
   4.7000000e+00   2.6198039e+00
   4.8000000e+00   2.6198039e+00
   4.9000000e+00   2.8000000e+00
   5.0000000e+00   2.8000000e+00
   5.1000000e+00   3.0489996e+00
   5.2000000e+00   3.0489996e+00
   5.3000000e+00   3.3456832e+00
   5.4000000e+00   2.8874342e+00
   5.5000000e+00   2.8000000e+00
   5.6000000e+00   2.7041595e+00
   5.7000000e+00   2.7041595e+00
   5.8000000e+00   2.7041595e+00
   5.9000000e+00   2.7041595e+00
   6.0000000e+00   2.8000000e+00
   6.1000000e+00   3.0453624e+00
   6.2000000e+00   3.0282857e+00
   6.3000000e+00   3.5776389e+00
   6.4000000e+00   3.8723083e+00
   6.5000000e+00   4.1113344e+00
   6.6000000e+00   4.0271057e+00
   6.7000000e+00   4.0271057e+00
   6.8000000e+00   4.0271057e+00
   6.9000000e+00   3.7518285e+00
   7.0000000e+00   3.7518285e+00
   7.1000000e+00   3.9383029e+00
   7.2000000e+00   3.9383029e+00
   7.3000000e+00   3.9383029e+00
   7.4000000e+00   3.5615528e+00
   7.5000000e+00   3.5615528e+00
   7.6000000e+00   3.5615528e+00
   7.7000000e+00   3.2547237e+00
   7.8000000e+00   3.2000000e+00
   7.9000000e+00   3.2000000e+00
   8.0000000e+00   3.2000000e+00
   8.1000000e+00   3.2000000e+00
   8.2000000e+00   3.2000000e+00
   8.3000000e+00   3.2000000e+00
   8.4000000e+00   3.2000000e+00
   8.5000000e+00   3.2000000e+00
   8.6000000e+00   2.9204651e+00
   8.7000000e+00   2.9204651e+00
   8.8000000e+00   2.6779734e+00
   8.9000000e+00   2.6779734e+00
   9.0000000e+00   2.6779734e+00
   9.1000000e+00   2.6779734e+00
   9.2000000e+00   2.6779734e+00
   9.3000000e+00   2.6779734e+00
   9.4000000e+00   2.6779734e+00
   9.5000000e+00   2.6779734e+00
   9.6000000e+00   2.6779734e+00
   9.7000000e+00   2.6124515e+00
   9.8000000e+00   2.2747727e+00
   9.9000000e+00   1.9661904e+00
   1.0000000e+01   1.7049876e+00
   1.0100000e+01   1.7049876e+00
   1.0200000e+01   1.7049876e+00
   1.0300000e+01   1.7049876e+00
   1.0400000e+01   1.7049876e+00
   1.0500000e+01   1.7049876e+00
   1.0600000e+01   1.7049876e+00
   1.0700000e+01   1.4000000e+00
   1.0800000e+01   1.1708204e+00
   1.0900000e+01   1.1708204e+00
   1.1000000e+01   1.1708204e+00
   1.1100000e+01   1.1708204e+00
   1.1200000e+01   1.1708204e+00
   1.1300000e+01   1.1708204e+00
   1.1400000e+01   1.1708204e+00
   1.1500000e+01   1.1708204e+00
   1.1600000e+01   1.0633250e+00
   1.1700000e+01   1.0633250e+00
   1.1800000e+01   1.0633250e+00
   1.1900000e+01   9.4031242e-01
   1.2000000e+01   9.4031242e-01
   1.2100000e+01   9.4031242e-01
   1.2200000e+01   9.4031242e-01
   1.2300000e+01   9.4031242e-01
   1.2400000e+01   6.0000000e-01
   1.2500000e+01   6.0000000e-01
   1.2600000e+01   6.0000000e-01
   1.2700000e+01   4.0000000e-01
   1.2800000e+01   4.0000000e-01
   1.2900000e+01   4.0000000e-01
   1.3000000e+01   4.0000000e-01
   1.3100000e+01   4.0000000e-01
   1.3200000e+01   4.0000000e-01
   1.3300000e+01   4.0000000e-01
   1.3400000e+01   4.0000000e-01
   1.3500000e+01   4.0000000e-01
   1.3600000e+01   4.0000000e-01
   1.3700000e+01   4.0000000e-01
   1.3800000e+01   4.0000000e-01
   1.3900000e+01   4.0000000e-01
   1.4000000e+01   4.0000000e-01
   1.4100000e+01   4.0000000e-01
   1.4200000e+01   4.0000000e-01
   1.4300000e+01   4.0000000e-01
   1.4400000e+01   4.0000000e-01
   1.4500000e+01   4.0000000e-01
   1.4600000e+01   4.0000000e-01
   1.4700000e+01   4.0000000e-01
   1.4800000e+01   4.0000000e-01
   1.4900000e+01   4.0000000e-01
   1.5000000e+01   4.0000000e-01
   1.5100000e+01   4.0000000e-01
   1.5200000e+01   4.0000000e-01
   1.5300000e+01   4.0000000e-01
   1.5400000e+01   4.0000000e-01
   1.5500000e+01   4.0000000e-01
   1.5600000e+01   4.0000000e-01
   1.5700000e+01   4.0000000e-01
   1.5800000e+01   4.0000000e-01
   1.5900000e+01   4.0000000e-01
   1.6000000e+01   4.0000000e-01
   1.6100000e+01   4.0000000e-01
   1.6200000e+01   4.0000000e-01
   1.6300000e+01   4.0000000e-01
   1.6400000e+01   4.0000000e-01
   1.6500000e+01   4.0000000e-01
   1.6600000e+01   4.0000000e-01
   1.6700000e+01   4.0000000e-01
   1.6800000e+01   4.0000000e-01
   1.6900000e+01   4.0000000e-01
   1.7000000e+01   4.0000000e-01
   1.7100000e+01   4.0000000e-01
   1.7200000e+01   4.0000000e-01
   1.7300000e+01   4.0000000e-01
   1.7400000e+01   4.0000000e-01
   1.7500000e+01   4.0000000e-01
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7500000e+01  -2.0000000e-01
   1.7400000e+01  -2.0000000e-01
   1.7300000e+01  -2.0000000e-01
   1.7200000e+01  -2.0000000e-01
   1.7100000e+01  -2.0000000e-01
   1.7000000e+01  -2.0000000e-01
   1.6900000e+01  -2.0000000e-01
   1.6800000e+01  -2.0000000e-01
   1.6700000e+01  -2.0000000e-01
   1.6600000e+01  -2.0000000e-01
   1.6500000e+01  -2.0000000e-01
   1.6400000e+01  -2.0000000e-01
   1.6300000e+01  -2.0000000e-01
   1.6200000e+01  -2.0000000e-01
   1.6100000e+01  -2.0000000e-01
   1.6000000e+01  -2.0000000e-01
   1.5900000e+01  -2.0000000e-01
   1.5800000e+01  -2.0000000e-01
   1.5700000e+01  -2.0000000e-01
   1.5600000e+01  -2.0000000e-01
   1.5500000e+01  -2.0000000e-01
   1.5400000e+01  -2.0000000e-01
   1.5300000e+01  -2.0000000e-01
   1.5200000e+01  -2.0000000e-01
   1.5100000e+01  -2.0000000e-01
   1.5000000e+01  -2.0000000e-01
   1.4900000e+01  -2.0000000e-01
   1.4800000e+01  -2.0000000e-01
   1.4700000e+01  -2.0000000e-01
   1.4600000e+01  -2.0000000e-01
   1.4500000e+01  -2.0000000e-01
   1.4400000e+01  -2.0000000e-01
   1.4300000e+01  -2.0000000e-01
   1.4200000e+01  -2.0000000e-01
   1.4100000e+01  -2.0000000e-01
   1.4000000e+01  -2.0000000e-01
   1.3900000e+01  -2.0000000e-01
   1.3800000e+01  -2.0000000e-01
   1.3700000e+01  -2.0000000e-01
   1.3600000e+01  -2.0000000e-01
   1.3500000e+01  -2.0000000e-01
   1.3400000e+01  -2.0000000e-01
   1.3300000e+01  -2.0000000e-01
   1.3200000e+01  -2.0000000e-01
   1.3100000e+01  -2.0000000e-01
   1.3000000e+01  -2.0000000e-01
   1.2900000e+01  -2.0000000e-01
   1.2800000e+01  -2.0000000e-01
   1.2700000e+01  -2.0000000e-01
   1.2600000e+01  -2.0000000e-01
   1.2500000e+01  -2.0000000e-01
   1.2400000e+01  -2.0000000e-01
   1.2300000e+01  -3.4031242e-01
   1.2200000e+01  -3.4031242e-01
   1.2100000e+01  -3.4031242e-01
   1.2000000e+01  -3.4031242e-01
   1.1900000e+01  -3.4031242e-01
   1.1800000e+01  -2.6332496e-01
   1.1700000e+01  -2.6332496e-01
   1.1600000e+01  -2.6332496e-01
   1.1500000e+01  -1.7082039e-01
   1.1400000e+01  -1.7082039e-01
   1.1300000e+01  -1.7082039e-01
   1.1200000e+01  -1.7082039e-01
   1.1100000e+01  -1.7082039e-01
   1.1000000e+01  -1.7082039e-01
   1.0900000e+01  -1.7082039e-01
   1.0800000e+01  -1.7082039e-01
   1.0700000e+01  -2.0000000e-01
   1.0600000e+01  -3.0498756e-01
   1.0500000e+01  -3.0498756e-01
   1.0400000e+01  -3.0498756e-01
   1.0300000e+01  -3.0498756e-01
   1.0200000e+01  -3.0498756e-01
   1.0100000e+01  -3.0498756e-01
   1.0000000e+01  -3.0498756e-01
   9.9000000e+00  -3.6619038e-01
   9.8000000e+00  -4.7477271e-01
   9.7000000e+00  -6.1245155e-01
   9.6000000e+00  -4.7797338e-01
   9.5000000e+00  -4.7797338e-01
   9.4000000e+00  -4.7797338e-01
   9.3000000e+00  -4.7797338e-01
   9.2000000e+00  -4.7797338e-01
   9.1000000e+00  -4.7797338e-01
   9.0000000e+00  -4.7797338e-01
   8.9000000e+00  -4.7797338e-01
   8.8000000e+00  -4.7797338e-01
   8.7000000e+00  -5.2046505e-01
   8.6000000e+00  -5.2046505e-01
   8.5000000e+00  -6.0000000e-01
   8.4000000e+00  -6.0000000e-01
   8.3000000e+00  -6.0000000e-01
   8.2000000e+00  -6.0000000e-01
   8.1000000e+00  -6.0000000e-01
   8.0000000e+00  -6.0000000e-01
   7.9000000e+00  -6.0000000e-01
   7.8000000e+00  -6.0000000e-01
   7.7000000e+00  -4.5472370e-01
   7.6000000e+00  -5.6155281e-01
   7.5000000e+00  -5.6155281e-01
   7.4000000e+00  -5.6155281e-01
   7.3000000e+00  -5.3830293e-01
   7.2000000e+00  -5.3830293e-01
   7.1000000e+00  -5.3830293e-01
   7.0000000e+00  -3.5182845e-01
   6.9000000e+00  -3.5182845e-01
   6.8000000e+00  -4.2710575e-01
   6.7000000e+00  -4.2710575e-01
   6.6000000e+00  -4.2710575e-01
   6.5000000e+00  -3.1133444e-01
   6.4000000e+00  -7.2308292e-02
   6.3000000e+00   2.2361117e-02
   6.2000000e+00   1.7171431e-01
   6.1000000e+00   3.5463760e-01
   6.0000000e+00   4.0000000e-01
   5.9000000e+00   2.9584054e-01
   5.8000000e+00   2.9584054e-01
   5.7000000e+00   2.9584054e-01
   5.6000000e+00   2.9584054e-01
   5.5000000e+00   4.0000000e-01
   5.4000000e+00   5.1256579e-01
   5.3000000e+00   4.5431677e-01
   5.2000000e+00   5.5100040e-01
   5.1000000e+00   5.5100040e-01
   5.0000000e+00   6.0000000e-01
   4.9000000e+00   6.0000000e-01
   4.8000000e+00   5.8019610e-01
   4.7000000e+00   5.8019610e-01
   4.6000000e+00   4.7530492e-01
   4.5000000e+00   4.8644713e-01
   4.4000000e+00   4.8644713e-01
   4.3000000e+00   4.3114225e-01
   4.2000000e+00   4.0000000e-01
   4.1000000e+00   4.3114225e-01
   4.0000000e+00   4.3114225e-01
   3.9000000e+00   4.8644713e-01
   3.8000000e+00   4.8644713e-01
   3.7000000e+00   4.8644713e-01
   3.6000000e+00   4.3114225e-01
   3.5000000e+00   5.5100040e-01
   3.4000000e+00   6.0000000e-01
   3.3000000e+00   5.5100040e-01
   3.2000000e+00   6.0000000e-01
   3.1000000e+00   7.2296704e-01
   3.0000000e+00   7.2296704e-01
   2.9000000e+00   6.7934444e-01
   2.8000000e+00   6.7934444e-01
   2.7000000e+00   6.5431677e-01
   2.6000000e+00   7.3030615e-01
   2.5000000e+00   6.8445056e-01
   2.4000000e+00   4.8753882e-01
   2.3000000e+00   6.9722436e-01
   2.2000000e+00   7.7519232e-01
   2.1000000e+00   7.7519232e-01
   2.0000000e+00   9.3475242e-01
   1.9000000e+00   8.1339313e-01
   1.8000000e+00   8.1339313e-01
   1.7000000e+00   8.1339313e-01
   1.6000000e+00   7.7519232e-01
   1.5000000e+00   7.7519232e-01
   1.4000000e+00   5.3867523e-01
   1.3000000e+00   4.0000000e-01
   1.2000000e+00   3.4216042e-01
   1.1000000e+00   4.5080666e-01
   1.0000000e+00   4.5080666e-01
   9.0000000e-01   6.0000000e-01
   8.0000000e-01   6.0000000e-01
   7.0000000e-01   6.0000000e-01
   6.0000000e-01   6.0000000e-01
   5.0000000e-01   6.0000000e-01
   4.0000000e-01   6.5968758e-01
   3.0000000e-01   8.4174243e-01
   2.0000000e-01   8.0000000e-01
   1.0000000e-01   1.0000000e+00
   0.0000000e+00   1.0000000e+00


==> dat/sir/ssa_chain09_pmsd02.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.3778719e+00
   2.0000000e-01   1.5767976e+00
   3.0000000e-01   1.6906137e+00
   4.0000000e-01   1.7880127e+00
   5.0000000e-01   1.8782330e+00
   6.0000000e-01   2.0549834e+00
   7.0000000e-01   2.1788364e+00
   8.0000000e-01   2.2256636e+00
   9.0000000e-01   2.3705788e+00
   1.0000000e+00   2.4646827e+00
   1.1000000e+00   2.5444457e+00
   1.2000000e+00   2.6659054e+00
   1.3000000e+00   2.7038249e+00
   1.4000000e+00   2.8193911e+00
   1.5000000e+00   2.8957778e+00
   1.6000000e+00   2.9776168e+00
   1.7000000e+00   3.0019033e+00
   1.8000000e+00   3.1564660e+00
   1.9000000e+00   3.1465064e+00
   2.0000000e+00   3.1333662e+00
   2.1000000e+00   3.2586707e+00
   2.2000000e+00   3.2884257e+00
   2.3000000e+00   3.3792616e+00
   2.4000000e+00   3.3984202e+00
   2.5000000e+00   3.4459625e+00
   2.6000000e+00   3.5304658e+00
   2.7000000e+00   3.4565786e+00
   2.8000000e+00   3.4051508e+00
   2.9000000e+00   3.3521880e+00
   3.0000000e+00   3.3410964e+00
   3.1000000e+00   3.3603184e+00
   3.2000000e+00   3.4370706e+00
   3.3000000e+00   3.5368576e+00
   3.4000000e+00   3.4673332e+00
   3.5000000e+00   3.4792856e+00
   3.6000000e+00   3.5657377e+00
   3.7000000e+00   3.6184739e+00
   3.8000000e+00   3.5885022e+00
   3.9000000e+00   3.6165523e+00
   4.0000000e+00   3.5832193e+00
   4.1000000e+00   3.5747437e+00
   4.2000000e+00   3.6493242e+00
   4.3000000e+00   3.5589127e+00
   4.4000000e+00   3.6300794e+00
   4.5000000e+00   3.5357560e+00
   4.6000000e+00   3.5965927e+00
   4.7000000e+00   3.6335308e+00
   4.8000000e+00   3.6646336e+00
   4.9000000e+00   3.6387496e+00
   5.0000000e+00   3.6734763e+00
   5.1000000e+00   3.6402590e+00
   5.2000000e+00   3.5082612e+00
   5.3000000e+00   3.5068131e+00
   5.4000000e+00   3.4484915e+00
   5.5000000e+00   3.4378711e+00
   5.6000000e+00   3.3763748e+00
   5.7000000e+00   3.3411953e+00
   5.8000000e+00   3.3834727e+00
   5.9000000e+00   3.3941178e+00
   6.0000000e+00   3.3841444e+00
   6.1000000e+00   3.4512172e+00
   6.2000000e+00   3.3013509e+00
   6.3000000e+00   3.1230260e+00
   6.4000000e+00   3.0125126e+00
   6.5000000e+00   2.9842145e+00
   6.6000000e+00   2.9957090e+00
   6.7000000e+00   2.9437532e+00
   6.8000000e+00   2.7771927e+00
   6.9000000e+00   2.7588339e+00
   7.0000000e+00   2.7464290e+00
   7.1000000e+00   2.6400000e+00
   7.2000000e+00   2.6328412e+00
   7.3000000e+00   2.5494480e+00
   7.4000000e+00   2.4427002e+00
   7.5000000e+00   2.3600000e+00
   7.6000000e+00   2.3106736e+00
   7.7000000e+00   2.2748477e+00
   7.8000000e+00   2.2238632e+00
   7.9000000e+00   2.1944002e+00
   8.0000000e+00   2.0806152e+00
   8.1000000e+00   1.9616382e+00
   8.2000000e+00   1.8949464e+00
   8.3000000e+00   1.8261989e+00
   8.4000000e+00   1.8000000e+00
   8.5000000e+00   1.8261989e+00
   8.6000000e+00   1.7097596e+00
   8.7000000e+00   1.6164583e+00
   8.8000000e+00   1.5975480e+00
   8.9000000e+00   1.6265440e+00
   9.0000000e+00   1.6189103e+00
   9.1000000e+00   1.5917312e+00
   9.2000000e+00   1.6020368e+00
   9.3000000e+00   1.5928058e+00
   9.4000000e+00   1.5046827e+00
   9.5000000e+00   1.4646827e+00
   9.6000000e+00   1.4338983e+00
   9.7000000e+00   1.3705976e+00
   9.8000000e+00   1.3705976e+00
   9.9000000e+00   1.3490655e+00
   1.0000000e+01   1.3490655e+00
   1.0100000e+01   1.2254041e+00
   1.0200000e+01   1.2254041e+00
   1.0300000e+01   1.2254041e+00
   1.0400000e+01   1.2254041e+00
   1.0500000e+01   1.2019489e+00
   1.0600000e+01   1.1781460e+00
   1.0700000e+01   1.1664738e+00
   1.0800000e+01   1.1174317e+00
   1.0900000e+01   1.1174317e+00
   1.1000000e+01   1.0532121e+00
   1.1100000e+01   1.0141428e+00
   1.1200000e+01   1.0141428e+00
   1.1300000e+01   1.0141428e+00
   1.1400000e+01   1.0012665e+00
   1.1500000e+01   1.0416198e+00
   1.1600000e+01   1.0022188e+00
   1.1700000e+01   1.0022188e+00
   1.1800000e+01   1.0022188e+00
   1.1900000e+01   9.8909666e-01
   1.2000000e+01   9.8909666e-01
   1.2100000e+01   9.7582121e-01
   1.2200000e+01   9.7582121e-01
   1.2300000e+01   9.6239034e-01
   1.2400000e+01   1.0294229e+00
   1.2500000e+01   1.0294229e+00
   1.2600000e+01   1.0161443e+00
   1.2700000e+01   9.8967098e-01
   1.2800000e+01   9.2114193e-01
   1.2900000e+01   9.2114193e-01
   1.3000000e+01   9.2114193e-01
   1.3100000e+01   8.7775744e-01
   1.3200000e+01   8.6332496e-01
   1.3300000e+01   8.0147363e-01
   1.3400000e+01   7.5403767e-01
   1.3500000e+01   6.8383203e-01
   1.3600000e+01   6.8383203e-01
   1.3700000e+01   6.4749372e-01
   1.3800000e+01   5.8766059e-01
   1.3900000e+01   5.2127995e-01
   1.4000000e+01   5.2127995e-01
   1.4100000e+01   5.2127995e-01
   1.4200000e+01   5.2127995e-01
   1.4300000e+01   5.2127995e-01
   1.4400000e+01   5.2127995e-01
   1.4500000e+01   5.0157568e-01
   1.4600000e+01   4.6055513e-01
   1.4700000e+01   4.6055513e-01
   1.4800000e+01   4.0921779e-01
   1.4900000e+01   4.0921779e-01
   1.5000000e+01   4.0921779e-01
   1.5100000e+01   4.0921779e-01
   1.5200000e+01   4.0921779e-01
   1.5300000e+01   4.0921779e-01
   1.5400000e+01   4.0921779e-01
   1.5500000e+01   4.0921779e-01
   1.5600000e+01   3.8594117e-01
   1.5700000e+01   3.6171904e-01
   1.5800000e+01   3.6171904e-01
   1.5900000e+01   3.6171904e-01
   1.6000000e+01   3.3640550e-01
   1.6100000e+01   3.3640550e-01
   1.6200000e+01   3.3640550e-01
   1.6300000e+01   3.3640550e-01
   1.6400000e+01   3.3640550e-01
   1.6500000e+01   3.3640550e-01
   1.6600000e+01   3.0980762e-01
   1.6700000e+01   3.0980762e-01
   1.6800000e+01   3.0980762e-01
   1.6900000e+01   3.0980762e-01
   1.7000000e+01   3.0980762e-01
   1.7100000e+01   3.0980762e-01
   1.7200000e+01   3.0980762e-01
   1.7300000e+01   3.0980762e-01
   1.7400000e+01   3.0980762e-01
   1.7500000e+01   3.0980762e-01
   1.7600000e+01   3.0980762e-01
   1.7700000e+01   3.0980762e-01
   1.7800000e+01   3.0980762e-01
   1.7900000e+01   3.0980762e-01
   1.8000000e+01   3.0980762e-01
   1.8100000e+01   3.0980762e-01
   1.8200000e+01   2.8166092e-01
   1.8300000e+01   2.8166092e-01
   1.8400000e+01   2.8166092e-01
   1.8500000e+01   2.8166092e-01
   1.8600000e+01   2.8166092e-01
   1.8700000e+01   2.8166092e-01
   1.8800000e+01   2.8166092e-01
   1.8900000e+01   2.8166092e-01
   1.9000000e+01   2.8166092e-01
   1.9100000e+01   2.8166092e-01
   1.9200000e+01   2.8166092e-01
   1.9300000e+01   2.8166092e-01
   1.9400000e+01   2.8166092e-01
   1.9500000e+01   2.8166092e-01
   1.9600000e+01   2.8166092e-01
   1.9700000e+01   2.8166092e-01
   1.9800000e+01   2.8166092e-01
   1.9900000e+01   2.8166092e-01
   2.0000000e+01   2.8166092e-01
   2.0100000e+01   2.8166092e-01
   2.0200000e+01   2.0058722e-01
   2.0300000e+01   2.0058722e-01
   2.0400000e+01   2.0058722e-01
   2.0500000e+01   2.0058722e-01
   2.0600000e+01   2.0058722e-01
   2.0700000e+01   1.0949874e-01
   2.0800000e+01   1.0949874e-01
   2.0900000e+01   1.0949874e-01
   2.1000000e+01   1.0949874e-01
   2.1100000e+01   1.0949874e-01
   2.1200000e+01   1.0949874e-01
   2.1300000e+01   1.0949874e-01
   2.1400000e+01   1.0949874e-01
   2.1500000e+01   1.0949874e-01
   2.1600000e+01   1.0949874e-01
   2.1700000e+01   1.0949874e-01
   2.1800000e+01   1.0949874e-01
   2.1900000e+01   1.0949874e-01
   2.2000000e+01   1.0949874e-01
   2.2100000e+01   1.0949874e-01
   2.2200000e+01   1.0949874e-01
   2.2300000e+01   1.0949874e-01
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2300000e+01  -8.9498744e-02
   2.2200000e+01  -8.9498744e-02
   2.2100000e+01  -8.9498744e-02
   2.2000000e+01  -8.9498744e-02
   2.1900000e+01  -8.9498744e-02
   2.1800000e+01  -8.9498744e-02
   2.1700000e+01  -8.9498744e-02
   2.1600000e+01  -8.9498744e-02
   2.1500000e+01  -8.9498744e-02
   2.1400000e+01  -8.9498744e-02
   2.1300000e+01  -8.9498744e-02
   2.1200000e+01  -8.9498744e-02
   2.1100000e+01  -8.9498744e-02
   2.1000000e+01  -8.9498744e-02
   2.0900000e+01  -8.9498744e-02
   2.0800000e+01  -8.9498744e-02
   2.0700000e+01  -8.9498744e-02
   2.0600000e+01  -1.4058722e-01
   2.0500000e+01  -1.4058722e-01
   2.0400000e+01  -1.4058722e-01
   2.0300000e+01  -1.4058722e-01
   2.0200000e+01  -1.4058722e-01
   2.0100000e+01  -2.0166092e-01
   2.0000000e+01  -2.0166092e-01
   1.9900000e+01  -2.0166092e-01
   1.9800000e+01  -2.0166092e-01
   1.9700000e+01  -2.0166092e-01
   1.9600000e+01  -2.0166092e-01
   1.9500000e+01  -2.0166092e-01
   1.9400000e+01  -2.0166092e-01
   1.9300000e+01  -2.0166092e-01
   1.9200000e+01  -2.0166092e-01
   1.9100000e+01  -2.0166092e-01
   1.9000000e+01  -2.0166092e-01
   1.8900000e+01  -2.0166092e-01
   1.8800000e+01  -2.0166092e-01
   1.8700000e+01  -2.0166092e-01
   1.8600000e+01  -2.0166092e-01
   1.8500000e+01  -2.0166092e-01
   1.8400000e+01  -2.0166092e-01
   1.8300000e+01  -2.0166092e-01
   1.8200000e+01  -2.0166092e-01
   1.8100000e+01  -2.0980762e-01
   1.8000000e+01  -2.0980762e-01
   1.7900000e+01  -2.0980762e-01
   1.7800000e+01  -2.0980762e-01
   1.7700000e+01  -2.0980762e-01
   1.7600000e+01  -2.0980762e-01
   1.7500000e+01  -2.0980762e-01
   1.7400000e+01  -2.0980762e-01
   1.7300000e+01  -2.0980762e-01
   1.7200000e+01  -2.0980762e-01
   1.7100000e+01  -2.0980762e-01
   1.7000000e+01  -2.0980762e-01
   1.6900000e+01  -2.0980762e-01
   1.6800000e+01  -2.0980762e-01
   1.6700000e+01  -2.0980762e-01
   1.6600000e+01  -2.0980762e-01
   1.6500000e+01  -2.1640550e-01
   1.6400000e+01  -2.1640550e-01
   1.6300000e+01  -2.1640550e-01
   1.6200000e+01  -2.1640550e-01
   1.6100000e+01  -2.1640550e-01
   1.6000000e+01  -2.1640550e-01
   1.5900000e+01  -2.2171904e-01
   1.5800000e+01  -2.2171904e-01
   1.5700000e+01  -2.2171904e-01
   1.5600000e+01  -2.2594117e-01
   1.5500000e+01  -2.2921779e-01
   1.5400000e+01  -2.2921779e-01
   1.5300000e+01  -2.2921779e-01
   1.5200000e+01  -2.2921779e-01
   1.5100000e+01  -2.2921779e-01
   1.5000000e+01  -2.2921779e-01
   1.4900000e+01  -2.2921779e-01
   1.4800000e+01  -2.2921779e-01
   1.4700000e+01  -2.6055513e-01
   1.4600000e+01  -2.6055513e-01
   1.4500000e+01  -2.6157568e-01
   1.4400000e+01  -2.6127995e-01
   1.4300000e+01  -2.6127995e-01
   1.4200000e+01  -2.6127995e-01
   1.4100000e+01  -2.6127995e-01
   1.4000000e+01  -2.6127995e-01
   1.3900000e+01  -2.6127995e-01
   1.3800000e+01  -3.0766059e-01
   1.3700000e+01  -3.4749372e-01
   1.3600000e+01  -3.6383203e-01
   1.3500000e+01  -3.6383203e-01
   1.3400000e+01  -4.1403767e-01
   1.3300000e+01  -4.2147363e-01
   1.3200000e+01  -4.6332496e-01
   1.3100000e+01  -4.5775744e-01
   1.3000000e+01  -4.8114193e-01
   1.2900000e+01  -4.8114193e-01
   1.2800000e+01  -4.8114193e-01
   1.2700000e+01  -5.2967098e-01
   1.2600000e+01  -5.3614432e-01
   1.2500000e+01  -5.2942286e-01
   1.2400000e+01  -5.2942286e-01
   1.2300000e+01  -4.6239034e-01
   1.2200000e+01  -4.5582121e-01
   1.2100000e+01  -4.5582121e-01
   1.2000000e+01  -4.4909666e-01
   1.1900000e+01  -4.4909666e-01
   1.1800000e+01  -4.4221880e-01
   1.1700000e+01  -4.4221880e-01
   1.1600000e+01  -4.4221880e-01
   1.1500000e+01  -4.4161985e-01
   1.1400000e+01  -4.2126648e-01
   1.1300000e+01  -4.1414284e-01
   1.1200000e+01  -4.1414284e-01
   1.1100000e+01  -4.1414284e-01
   1.1000000e+01  -4.1321211e-01
   1.0900000e+01  -4.3743167e-01
   1.0800000e+01  -4.3743167e-01
   1.0700000e+01  -4.4647381e-01
   1.0600000e+01  -4.3814603e-01
   1.0500000e+01  -4.4194890e-01
   1.0400000e+01  -4.4540409e-01
   1.0300000e+01  -4.4540409e-01
   1.0200000e+01  -4.4540409e-01
   1.0100000e+01  -4.4540409e-01
   1.0000000e+01  -4.6906545e-01
   9.9000000e+00  -4.6906545e-01
   9.8000000e+00  -4.7059763e-01
   9.7000000e+00  -4.7059763e-01
   9.6000000e+00  -4.9389833e-01
   9.5000000e+00  -5.0468269e-01
   9.4000000e+00  -4.6468269e-01
   9.3000000e+00  -5.1280578e-01
   9.2000000e+00  -4.6203682e-01
   9.1000000e+00  -4.3173119e-01
   9.0000000e+00  -3.9891030e-01
   8.9000000e+00  -3.6654403e-01
   8.8000000e+00  -3.5754795e-01
   8.7000000e+00  -3.5645831e-01
   8.6000000e+00  -3.6975959e-01
   8.5000000e+00  -4.0619891e-01
   8.4000000e+00  -4.0000000e-01
   8.3000000e+00  -4.0619891e-01
   8.2000000e+00  -4.3494635e-01
   8.1000000e+00  -4.8163824e-01
   8.0000000e+00  -5.2061524e-01
   7.9000000e+00  -5.1440024e-01
   7.8000000e+00  -5.2386317e-01
   7.7000000e+00  -5.1484766e-01
   7.6000000e+00  -5.1067360e-01
   7.5000000e+00  -5.2000000e-01
   7.4000000e+00  -5.2270024e-01
   7.3000000e+00  -5.2944795e-01
   7.2000000e+00  -5.7284123e-01
   7.1000000e+00  -5.2000000e-01
   7.0000000e+00  -5.2642904e-01
   6.9000000e+00  -4.9883394e-01
   6.8000000e+00  -4.9719272e-01
   6.7000000e+00  -5.2375315e-01
   6.6000000e+00  -4.9570903e-01
   6.5000000e+00  -4.8421452e-01
   6.4000000e+00  -4.5251263e-01
   6.3000000e+00  -3.8302596e-01
   6.2000000e+00  -4.0135086e-01
   6.1000000e+00  -4.1121723e-01
   6.0000000e+00  -3.8414437e-01
   5.9000000e+00  -3.7411783e-01
   5.8000000e+00  -3.6347271e-01
   5.7000000e+00  -3.4119526e-01
   5.6000000e+00  -3.1637483e-01
   5.5000000e+00  -3.1787114e-01
   5.4000000e+00  -3.2849146e-01
   5.3000000e+00  -2.8681312e-01
   5.2000000e+00  -2.2826122e-01
   5.1000000e+00  -2.2025905e-01
   5.0000000e+00  -2.1347627e-01
   4.9000000e+00  -1.9874959e-01
   4.8000000e+00  -2.2463364e-01
   4.7000000e+00  -1.9353077e-01
   4.6000000e+00  -1.5659266e-01
   4.5000000e+00  -1.3575598e-01
   4.4000000e+00  -1.5007936e-01
   4.3000000e+00  -1.1891272e-01
   4.2000000e+00  -4.9324201e-02
   4.1000000e+00  -3.4743749e-02
   4.0000000e+00  -2.3219343e-02
   3.9000000e+00   2.3447746e-02
   3.8000000e+00   5.1497809e-02
   3.7000000e+00   8.1526082e-02
   3.6000000e+00   7.4262334e-02
   3.5000000e+00   1.2071444e-01
   3.4000000e+00   1.3266680e-01
   3.3000000e+00   1.0314241e-01
   3.2000000e+00   1.6292945e-01
   3.1000000e+00   2.1968156e-01
   3.0000000e+00   2.3890361e-01
   2.9000000e+00   2.8781202e-01
   2.8000000e+00   2.5484921e-01
   2.7000000e+00   3.0342143e-01
   2.6000000e+00   3.0953423e-01
   2.5000000e+00   3.5403752e-01
   2.4000000e+00   3.6157977e-01
   2.3000000e+00   4.0073844e-01
   2.2000000e+00   4.3157429e-01
   2.1000000e+00   4.0132929e-01
   2.0000000e+00   4.2663383e-01
   1.9000000e+00   3.7349360e-01
   1.8000000e+00   4.4353400e-01
   1.7000000e+00   4.7809668e-01
   1.6000000e+00   4.6238321e-01
   1.5000000e+00   4.8422224e-01
   1.4000000e+00   5.2060886e-01
   1.3000000e+00   5.5617506e-01
   1.2000000e+00   5.9409460e-01
   1.1000000e+00   5.1555434e-01
   1.0000000e+00   4.9531731e-01
   9.0000000e-01   4.6942123e-01
   8.0000000e-01   4.5433641e-01
   7.0000000e-01   4.6116358e-01
   6.0000000e-01   5.4501656e-01
   5.0000000e-01   5.2176700e-01
   4.0000000e-01   5.3198726e-01
   3.0000000e-01   5.4938630e-01
   2.0000000e-01   6.4320240e-01
   1.0000000e-01   7.2212807e-01
   0.0000000e+00   1.0000000e+00


==> dat/sir/ssa_chain09_pmsd03.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.4147750e+00
   2.0000000e-01   1.6409795e+00
   3.0000000e-01   1.8078622e+00
   4.0000000e-01   1.9528951e+00
   5.0000000e-01   2.0671481e+00
   6.0000000e-01   2.1765853e+00
   7.0000000e-01   2.2431206e+00
   8.0000000e-01   2.3302662e+00
   9.0000000e-01   2.4675489e+00
   1.0000000e+00   2.5500174e+00
   1.1000000e+00   2.5964570e+00
   1.2000000e+00   2.6714531e+00
   1.3000000e+00   2.7194449e+00
   1.4000000e+00   2.7924724e+00
   1.5000000e+00   2.8358044e+00
   1.6000000e+00   2.8598693e+00
   1.7000000e+00   2.9542533e+00
   1.8000000e+00   2.9868563e+00
   1.9000000e+00   3.0292752e+00
   2.0000000e+00   3.0687365e+00
   2.1000000e+00   3.0802069e+00
   2.2000000e+00   3.1436085e+00
   2.3000000e+00   3.1641894e+00
   2.4000000e+00   3.2088688e+00
   2.5000000e+00   3.2436254e+00
   2.6000000e+00   3.2734558e+00
   2.7000000e+00   3.3100086e+00
   2.8000000e+00   3.2823057e+00
   2.9000000e+00   3.3047152e+00
   3.0000000e+00   3.2963475e+00
   3.1000000e+00   3.2859704e+00
   3.2000000e+00   3.2918937e+00
   3.3000000e+00   3.3057803e+00
   3.4000000e+00   3.2902696e+00
   3.5000000e+00   3.2633251e+00
   3.6000000e+00   3.2490176e+00
   3.7000000e+00   3.2634333e+00
   3.8000000e+00   3.2430444e+00
   3.9000000e+00   3.2369052e+00
   4.0000000e+00   3.2261907e+00
   4.1000000e+00   3.2269463e+00
   4.2000000e+00   3.2124465e+00
   4.3000000e+00   3.2009417e+00
   4.4000000e+00   3.1846449e+00
   4.5000000e+00   3.1587606e+00
   4.6000000e+00   3.1333593e+00
   4.7000000e+00   3.0813288e+00
   4.8000000e+00   3.0504597e+00
   4.9000000e+00   3.0457328e+00
   5.0000000e+00   3.0198069e+00
   5.1000000e+00   2.9790803e+00
   5.2000000e+00   2.9527866e+00
   5.3000000e+00   2.9171205e+00
   5.4000000e+00   2.8672508e+00
   5.5000000e+00   2.8194827e+00
   5.6000000e+00   2.7943451e+00
   5.7000000e+00   2.7377375e+00
   5.8000000e+00   2.7319636e+00
   5.9000000e+00   2.7001515e+00
   6.0000000e+00   2.6715061e+00
   6.1000000e+00   2.6426871e+00
   6.2000000e+00   2.6106652e+00
   6.3000000e+00   2.5692920e+00
   6.4000000e+00   2.5293948e+00
   6.5000000e+00   2.4956386e+00
   6.6000000e+00   2.4410853e+00
   6.7000000e+00   2.3985434e+00
   6.8000000e+00   2.3765601e+00
   6.9000000e+00   2.3253327e+00
   7.0000000e+00   2.2775553e+00
   7.1000000e+00   2.2258435e+00
   7.2000000e+00   2.1657799e+00
   7.3000000e+00   2.1347928e+00
   7.4000000e+00   2.1197490e+00
   7.5000000e+00   2.1045529e+00
   7.6000000e+00   2.0876496e+00
   7.7000000e+00   2.0643599e+00
   7.8000000e+00   2.0226715e+00
   7.9000000e+00   1.9738104e+00
   8.0000000e+00   1.9420644e+00
   8.1000000e+00   1.8864931e+00
   8.2000000e+00   1.8638252e+00
   8.3000000e+00   1.8219635e+00
   8.4000000e+00   1.7679109e+00
   8.5000000e+00   1.7403652e+00
   8.6000000e+00   1.7251704e+00
   8.7000000e+00   1.6916192e+00
   8.8000000e+00   1.6408291e+00
   8.9000000e+00   1.6096975e+00
   9.0000000e+00   1.5820293e+00
   9.1000000e+00   1.5636567e+00
   9.2000000e+00   1.5442584e+00
   9.3000000e+00   1.5315762e+00
   9.4000000e+00   1.4907341e+00
   9.5000000e+00   1.4612492e+00
   9.6000000e+00   1.4125235e+00
   9.7000000e+00   1.3852513e+00
   9.8000000e+00   1.3660768e+00
   9.9000000e+00   1.3279764e+00
   1.0000000e+01   1.3037388e+00
   1.0100000e+01   1.2688218e+00
   1.0200000e+01   1.2598488e+00
   1.0300000e+01   1.2190842e+00
   1.0400000e+01   1.2001611e+00
   1.0500000e+01   1.1883655e+00
   1.0600000e+01   1.1544960e+00
   1.0700000e+01   1.1249369e+00
   1.0800000e+01   1.1048989e+00
   1.0900000e+01   1.0729559e+00
   1.1000000e+01   1.0341536e+00
   1.1100000e+01   1.0022722e+00
   1.1200000e+01   9.8168314e-01
   1.1300000e+01   9.5977857e-01
   1.1400000e+01   9.4169073e-01
   1.1500000e+01   9.0708671e-01
   1.1600000e+01   8.8065936e-01
   1.1700000e+01   8.6300244e-01
   1.1800000e+01   8.6159270e-01
   1.1900000e+01   8.3243755e-01
   1.2000000e+01   8.1549893e-01
   1.2100000e+01   7.8383537e-01
   1.2200000e+01   7.7067526e-01
   1.2300000e+01   7.5303205e-01
   1.2400000e+01   7.4502491e-01
   1.2500000e+01   7.2821653e-01
   1.2600000e+01   7.1044662e-01
   1.2700000e+01   6.7959984e-01
   1.2800000e+01   6.7430233e-01
   1.2900000e+01   6.6490081e-01
   1.3000000e+01   6.5241354e-01
   1.3100000e+01   6.2390238e-01
   1.3200000e+01   6.1650849e-01
   1.3300000e+01   6.0153100e-01
   1.3400000e+01   6.0243979e-01
   1.3500000e+01   5.9665423e-01
   1.3600000e+01   5.8448257e-01
   1.3700000e+01   5.6288560e-01
   1.3800000e+01   5.5731224e-01
   1.3900000e+01   5.4500847e-01
   1.4000000e+01   5.3823335e-01
   1.4100000e+01   5.1975750e-01
   1.4200000e+01   5.0935845e-01
   1.4300000e+01   5.0280644e-01
   1.4400000e+01   4.9153021e-01
   1.4500000e+01   4.7864617e-01
   1.4600000e+01   4.7993548e-01
   1.4700000e+01   4.6552046e-01
   1.4800000e+01   4.5142688e-01
   1.4900000e+01   4.4425208e-01
   1.5000000e+01   4.3260184e-01
   1.5100000e+01   4.3039857e-01
   1.5200000e+01   4.3039857e-01
   1.5300000e+01   4.2296223e-01
   1.5400000e+01   4.1622928e-01
   1.5500000e+01   4.1170140e-01
   1.5600000e+01   4.0714127e-01
   1.5700000e+01   3.9474990e-01
   1.5800000e+01   3.9006109e-01
   1.5900000e+01   3.8533586e-01
   1.6000000e+01   3.7728298e-01
   1.6100000e+01   3.6909289e-01
   1.6200000e+01   3.6664555e-01
   1.6300000e+01   3.5728482e-01
   1.6400000e+01   3.5226489e-01
   1.6500000e+01   3.4616542e-01
   1.6600000e+01   3.4360622e-01
   1.6700000e+01   3.4360622e-01
   1.6800000e+01   3.3585290e-01
   1.6900000e+01   3.2420904e-01
   1.7000000e+01   3.2420904e-01
   1.7100000e+01   3.2420904e-01
   1.7200000e+01   3.1884418e-01
   1.7300000e+01   3.1884418e-01
   1.7400000e+01   3.1341958e-01
   1.7500000e+01   3.1341958e-01
   1.7600000e+01   3.1068412e-01
   1.7700000e+01   3.0115178e-01
   1.7800000e+01   3.0115178e-01
   1.7900000e+01   2.9833854e-01
   1.8000000e+01   2.9136583e-01
   1.8100000e+01   2.8848474e-01
   1.8200000e+01   2.8848474e-01
   1.8300000e+01   2.8266429e-01
   1.8400000e+01   2.7378060e-01
   1.8500000e+01   2.7077644e-01
   1.8600000e+01   2.6774986e-01
   1.8700000e+01   2.5232356e-01
   1.8800000e+01   2.4913217e-01
   1.8900000e+01   2.4591260e-01
   1.9000000e+01   2.4266394e-01
   1.9100000e+01   2.3607536e-01
   1.9200000e+01   2.2594791e-01
   1.9300000e+01   2.2250198e-01
   1.9400000e+01   2.2250198e-01
   1.9500000e+01   2.2250198e-01
   1.9600000e+01   2.1549661e-01
   1.9700000e+01   2.1549661e-01
   1.9800000e+01   2.1193405e-01
   1.9900000e+01   2.1193405e-01
   2.0000000e+01   2.1193405e-01
   2.0100000e+01   2.0832931e-01
   2.0200000e+01   2.0468050e-01
   2.0300000e+01   1.9724252e-01
   2.0400000e+01   1.9724252e-01
   2.0500000e+01   1.7943209e-01
   2.0600000e+01   1.7943209e-01
   2.0700000e+01   1.7943209e-01
   2.0800000e+01   1.7943209e-01
   2.0900000e+01   1.5827117e-01
   2.1000000e+01   1.5378816e-01
   2.1100000e+01   1.5378816e-01
   2.1200000e+01   1.5378816e-01
   2.1300000e+01   1.5378816e-01
   2.1400000e+01   1.5378816e-01
   2.1500000e+01   1.4920661e-01
   2.1600000e+01   1.4920661e-01
   2.1700000e+01   1.4920661e-01
   2.1800000e+01   1.4920661e-01
   2.1900000e+01   1.4920661e-01
   2.2000000e+01   1.4451834e-01
   2.2100000e+01   1.4451834e-01
   2.2200000e+01   1.3971396e-01
   2.2300000e+01   1.3971396e-01
   2.2400000e+01   1.3971396e-01
   2.2500000e+01   1.3971396e-01
   2.2600000e+01   1.3971396e-01
   2.2700000e+01   1.3478259e-01
   2.2800000e+01   1.3478259e-01
   2.2900000e+01   1.3478259e-01
   2.3000000e+01   1.3478259e-01
   2.3100000e+01   1.1530244e-01
   2.3200000e+01   1.1530244e-01
   2.3300000e+01   1.1530244e-01
   2.3400000e+01   1.0949874e-01
   2.3500000e+01   1.0949874e-01
   2.3600000e+01   1.0949874e-01
   2.3700000e+01   1.0949874e-01
   2.3800000e+01   1.0949874e-01
   2.3900000e+01   1.0949874e-01
   2.4000000e+01   1.0949874e-01
   2.4100000e+01   1.0949874e-01
   2.4200000e+01   1.0949874e-01
   2.4300000e+01   1.0344046e-01
   2.4400000e+01   1.0344046e-01
   2.4500000e+01   1.0344046e-01
   2.4600000e+01   1.0344046e-01
   2.4700000e+01   1.0344046e-01
   2.4800000e+01   1.0344046e-01
   2.4900000e+01   1.0344046e-01
   2.5000000e+01   1.0344046e-01
   2.5000000e+01  -8.5440457e-02
   2.4900000e+01  -8.5440457e-02
   2.4800000e+01  -8.5440457e-02
   2.4700000e+01  -8.5440457e-02
   2.4600000e+01  -8.5440457e-02
   2.4500000e+01  -8.5440457e-02
   2.4400000e+01  -8.5440457e-02
   2.4300000e+01  -8.5440457e-02
   2.4200000e+01  -8.9498744e-02
   2.4100000e+01  -8.9498744e-02
   2.4000000e+01  -8.9498744e-02
   2.3900000e+01  -8.9498744e-02
   2.3800000e+01  -8.9498744e-02
   2.3700000e+01  -8.9498744e-02
   2.3600000e+01  -8.9498744e-02
   2.3500000e+01  -8.9498744e-02
   2.3400000e+01  -8.9498744e-02
   2.3300000e+01  -9.3302445e-02
   2.3200000e+01  -9.3302445e-02
   2.3100000e+01  -9.3302445e-02
   2.3000000e+01  -1.0878259e-01
   2.2900000e+01  -1.0878259e-01
   2.2800000e+01  -1.0878259e-01
   2.2700000e+01  -1.0878259e-01
   2.2600000e+01  -1.1171396e-01
   2.2500000e+01  -1.1171396e-01
   2.2400000e+01  -1.1171396e-01
   2.2300000e+01  -1.1171396e-01
   2.2200000e+01  -1.1171396e-01
   2.2100000e+01  -1.1451834e-01
   2.2000000e+01  -1.1451834e-01
   2.1900000e+01  -1.1720661e-01
   2.1800000e+01  -1.1720661e-01
   2.1700000e+01  -1.1720661e-01
   2.1600000e+01  -1.1720661e-01
   2.1500000e+01  -1.1720661e-01
   2.1400000e+01  -1.1978816e-01
   2.1300000e+01  -1.1978816e-01
   2.1200000e+01  -1.1978816e-01
   2.1100000e+01  -1.1978816e-01
   2.1000000e+01  -1.1978816e-01
   2.0900000e+01  -1.2227117e-01
   2.0800000e+01  -1.3343209e-01
   2.0700000e+01  -1.3343209e-01
   2.0600000e+01  -1.3343209e-01
   2.0500000e+01  -1.3343209e-01
   2.0400000e+01  -1.4524252e-01
   2.0300000e+01  -1.4524252e-01
   2.0200000e+01  -1.4868050e-01
   2.0100000e+01  -1.5032931e-01
   2.0000000e+01  -1.5193405e-01
   1.9900000e+01  -1.5193405e-01
   1.9800000e+01  -1.5193405e-01
   1.9700000e+01  -1.5349661e-01
   1.9600000e+01  -1.5349661e-01
   1.9500000e+01  -1.5650198e-01
   1.9400000e+01  -1.5650198e-01
   1.9300000e+01  -1.5650198e-01
   1.9200000e+01  -1.5794791e-01
   1.9100000e+01  -1.6207536e-01
   1.9000000e+01  -1.6466394e-01
   1.8900000e+01  -1.6591260e-01
   1.8800000e+01  -1.6713217e-01
   1.8700000e+01  -1.6832356e-01
   1.8600000e+01  -1.7974986e-01
   1.8500000e+01  -1.8077644e-01
   1.8400000e+01  -1.8178060e-01
   1.8300000e+01  -1.8466429e-01
   1.8200000e+01  -1.8648474e-01
   1.8100000e+01  -1.8648474e-01
   1.8000000e+01  -1.8736583e-01
   1.7900000e+01  -1.9233854e-01
   1.7800000e+01  -1.9315178e-01
   1.7700000e+01  -1.9315178e-01
   1.7600000e+01  -1.9868412e-01
   1.7500000e+01  -1.9941958e-01
   1.7400000e+01  -1.9941958e-01
   1.7300000e+01  -2.0084418e-01
   1.7200000e+01  -2.0084418e-01
   1.7100000e+01  -2.0220904e-01
   1.7000000e+01  -2.0220904e-01
   1.6900000e+01  -2.0220904e-01
   1.6800000e+01  -2.0785290e-01
   1.6700000e+01  -2.0960622e-01
   1.6600000e+01  -2.0960622e-01
   1.6500000e+01  -2.1016542e-01
   1.6400000e+01  -2.1426489e-01
   1.6300000e+01  -2.1528482e-01
   1.6200000e+01  -2.2264555e-01
   1.6100000e+01  -2.2309289e-01
   1.6000000e+01  -2.2728298e-01
   1.5900000e+01  -2.3133586e-01
   1.5800000e+01  -2.3206109e-01
   1.5700000e+01  -2.3274990e-01
   1.5600000e+01  -2.3714127e-01
   1.5500000e+01  -2.3770140e-01
   1.5400000e+01  -2.3822928e-01
   1.5300000e+01  -2.3896223e-01
   1.5200000e+01  -2.4239857e-01
   1.5100000e+01  -2.4239857e-01
   1.5000000e+01  -2.4260184e-01
   1.4900000e+01  -2.4625208e-01
   1.4800000e+01  -2.4942688e-01
   1.4700000e+01  -2.5552046e-01
   1.4600000e+01  -2.6393548e-01
   1.4500000e+01  -2.5864617e-01
   1.4400000e+01  -2.6153021e-01
   1.4300000e+01  -2.6680644e-01
   1.4200000e+01  -2.6935845e-01
   1.4100000e+01  -2.7175750e-01
   1.4000000e+01  -2.7623335e-01
   1.3900000e+01  -2.8100847e-01
   1.3800000e+01  -2.8531224e-01
   1.3700000e+01  -2.8488560e-01
   1.3600000e+01  -2.9048257e-01
   1.3500000e+01  -2.9665423e-01
   1.3400000e+01  -2.9843979e-01
   1.3300000e+01  -2.9353100e-01
   1.3200000e+01  -2.9650849e-01
   1.3100000e+01  -2.9790238e-01
   1.3000000e+01  -3.1041354e-01
   1.2900000e+01  -3.1290081e-01
   1.2800000e+01  -3.1830233e-01
   1.2700000e+01  -3.1959984e-01
   1.2600000e+01  -3.2444662e-01
   1.2500000e+01  -3.3421653e-01
   1.2400000e+01  -3.3902491e-01
   1.2300000e+01  -3.3903205e-01
   1.2200000e+01  -3.4067526e-01
   1.2100000e+01  -3.4583537e-01
   1.2000000e+01  -3.5349893e-01
   1.1900000e+01  -3.5643755e-01
   1.1800000e+01  -3.6559270e-01
   1.1700000e+01  -3.6500244e-01
   1.1600000e+01  -3.6665936e-01
   1.1500000e+01  -3.7308671e-01
   1.1400000e+01  -3.8369073e-01
   1.1300000e+01  -3.8577857e-01
   1.1200000e+01  -3.8768314e-01
   1.1100000e+01  -3.9427215e-01
   1.1000000e+01  -3.9815361e-01
   1.0900000e+01  -4.0095590e-01
   1.0800000e+01  -4.0889894e-01
   1.0700000e+01  -4.1293693e-01
   1.0600000e+01  -4.1849603e-01
   1.0500000e+01  -4.2636547e-01
   1.0400000e+01  -4.2616112e-01
   1.0300000e+01  -4.3108424e-01
   1.0200000e+01  -4.4584876e-01
   1.0100000e+01  -4.4282183e-01
   1.0000000e+01  -4.4973884e-01
   9.9000000e+00  -4.4997638e-01
   9.8000000e+00  -4.5807675e-01
   9.7000000e+00  -4.5725132e-01
   9.6000000e+00  -4.5252346e-01
   9.5000000e+00  -4.6124919e-01
   9.4000000e+00  -4.6873415e-01
   9.3000000e+00  -4.7357618e-01
   9.2000000e+00  -4.6825842e-01
   9.1000000e+00  -4.6365675e-01
   9.0000000e+00  -4.6602930e-01
   8.9000000e+00  -4.6569745e-01
   8.8000000e+00  -4.7082906e-01
   8.7000000e+00  -4.7161916e-01
   8.6000000e+00  -4.7517044e-01
   8.5000000e+00  -4.7236522e-01
   8.4000000e+00  -4.7591087e-01
   8.3000000e+00  -4.7796348e-01
   8.2000000e+00  -4.8182522e-01
   8.1000000e+00  -4.7449312e-01
   8.0000000e+00  -4.8206435e-01
   7.9000000e+00  -4.8381040e-01
   7.8000000e+00  -4.8867153e-01
   7.7000000e+00  -4.9235989e-01
   7.6000000e+00  -4.9164956e-01
   7.5000000e+00  -4.8255286e-01
   7.4000000e+00  -4.6974901e-01
   7.3000000e+00  -4.5679281e-01
   7.2000000e+00  -4.5977987e-01
   7.1000000e+00  -4.5784351e-01
   7.0000000e+00  -4.6555532e-01
   6.9000000e+00  -4.6133270e-01
   6.8000000e+00  -4.6256014e-01
   6.7000000e+00  -4.5054344e-01
   6.6000000e+00  -4.5508529e-01
   6.5000000e+00  -4.5363860e-01
   6.4000000e+00  -4.4739477e-01
   6.3000000e+00  -4.4129200e-01
   6.2000000e+00  -4.3866521e-01
   6.1000000e+00  -4.4068706e-01
   6.0000000e+00  -4.2550605e-01
   5.9000000e+00  -4.1615147e-01
   5.8000000e+00  -3.9796358e-01
   5.7000000e+00  -3.8573749e-01
   5.6000000e+00  -3.7634507e-01
   5.5000000e+00  -3.6948267e-01
   5.4000000e+00  -3.6725075e-01
   5.3000000e+00  -3.6112050e-01
   5.2000000e+00  -3.5078661e-01
   5.1000000e+00  -3.4508032e-01
   5.0000000e+00  -3.3580690e-01
   4.9000000e+00  -3.2173276e-01
   4.8000000e+00  -3.0445969e-01
   4.7000000e+00  -2.8532884e-01
   4.6000000e+00  -2.9335927e-01
   4.5000000e+00  -2.8676058e-01
   4.4000000e+00  -2.6464489e-01
   4.3000000e+00  -2.4894174e-01
   4.2000000e+00  -2.2844645e-01
   4.1000000e+00  -2.2094634e-01
   4.0000000e+00  -2.0419066e-01
   3.9000000e+00  -1.9090519e-01
   3.8000000e+00  -1.5704441e-01
   3.7000000e+00  -1.4143326e-01
   3.6000000e+00  -1.0901757e-01
   3.5000000e+00  -9.3325058e-02
   3.4000000e+00  -7.8269575e-02
   3.3000000e+00  -6.1780271e-02
   3.2000000e+00  -3.7893690e-02
   3.1000000e+00  -1.9970357e-02
   3.0000000e+00   9.6525018e-03
   2.9000000e+00   2.9284823e-02
   2.8000000e+00   4.9694336e-02
   2.7000000e+00   6.1991379e-02
   2.6000000e+00   8.0544238e-02
   2.5000000e+00   1.0437457e-01
   2.4000000e+00   1.2313124e-01
   2.3000000e+00   1.3381057e-01
   2.2000000e+00   1.6039147e-01
   2.1000000e+00   1.7979312e-01
   2.0000000e+00   1.8126353e-01
   1.9000000e+00   1.9872476e-01
   1.8000000e+00   2.2514374e-01
   1.7000000e+00   2.5374669e-01
   1.6000000e+00   2.7413071e-01
   1.5000000e+00   2.9019562e-01
   1.4000000e+00   3.1952760e-01
   1.3000000e+00   3.3855513e-01
   1.2000000e+00   3.4254691e-01
   1.1000000e+00   3.5554295e-01
   1.0000000e+00   3.6798258e-01
   9.0000000e-01   4.0645112e-01
   8.0000000e-01   4.2173379e-01
   7.0000000e-01   4.6087936e-01
   6.0000000e-01   4.6741472e-01
   5.0000000e-01   5.0685194e-01
   4.0000000e-01   5.3310494e-01
   3.0000000e-01   5.7413778e-01
   2.0000000e-01   6.1902055e-01
   1.0000000e-01   7.1722500e-01
   0.0000000e+00   1.0000000e+00


==> dat/sir/ssa_chain09_traj01.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.1000000e+00   2.0000000e+00
   1.2000000e+00   2.0000000e+00
   1.3000000e+00   3.0000000e+00
   1.4000000e+00   3.0000000e+00
   1.5000000e+00   3.0000000e+00
   1.6000000e+00   4.0000000e+00
   1.7000000e+00   4.0000000e+00
   1.8000000e+00   4.0000000e+00
   1.9000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.1000000e+00   4.0000000e+00
   2.2000000e+00   3.0000000e+00
   2.3000000e+00   3.0000000e+00
   2.4000000e+00   2.0000000e+00
   2.5000000e+00   2.0000000e+00
   2.6000000e+00   3.0000000e+00
   2.7000000e+00   3.0000000e+00
   2.8000000e+00   3.0000000e+00
   2.9000000e+00   3.0000000e+00
   3.0000000e+00   3.0000000e+00
   3.1000000e+00   3.0000000e+00
   3.2000000e+00   2.0000000e+00
   3.3000000e+00   2.0000000e+00
   3.4000000e+00   2.0000000e+00
   3.5000000e+00   2.0000000e+00
   3.6000000e+00   2.0000000e+00
   3.7000000e+00   3.0000000e+00
   3.8000000e+00   4.0000000e+00
   3.9000000e+00   5.0000000e+00
   4.0000000e+00   5.0000000e+00
   4.1000000e+00   5.0000000e+00
   4.2000000e+00   5.0000000e+00
   4.3000000e+00   4.0000000e+00
   4.4000000e+00   4.0000000e+00
   4.5000000e+00   3.0000000e+00
   4.6000000e+00   3.0000000e+00
   4.7000000e+00   3.0000000e+00
   4.8000000e+00   3.0000000e+00
   4.9000000e+00   3.0000000e+00
   5.0000000e+00   3.0000000e+00
   5.1000000e+00   3.0000000e+00
   5.2000000e+00   2.0000000e+00
   5.3000000e+00   2.0000000e+00
   5.4000000e+00   2.0000000e+00
   5.5000000e+00   2.0000000e+00
   5.6000000e+00   2.0000000e+00
   5.7000000e+00   2.0000000e+00
   5.8000000e+00   2.0000000e+00
   5.9000000e+00   2.0000000e+00
   6.0000000e+00   2.0000000e+00
   6.1000000e+00   2.0000000e+00
   6.2000000e+00   2.0000000e+00
   6.3000000e+00   2.0000000e+00
   6.4000000e+00   2.0000000e+00
   6.5000000e+00   2.0000000e+00
   6.6000000e+00   2.0000000e+00
   6.7000000e+00   2.0000000e+00
   6.8000000e+00   2.0000000e+00
   6.9000000e+00   2.0000000e+00
   7.0000000e+00   2.0000000e+00
   7.1000000e+00   2.0000000e+00
   7.2000000e+00   2.0000000e+00
   7.3000000e+00   2.0000000e+00
   7.4000000e+00   2.0000000e+00
   7.5000000e+00   2.0000000e+00
   7.6000000e+00   2.0000000e+00
   7.7000000e+00   2.0000000e+00
   7.8000000e+00   2.0000000e+00
   7.9000000e+00   2.0000000e+00
   8.0000000e+00   2.0000000e+00
   8.1000000e+00   2.0000000e+00
   8.2000000e+00   2.0000000e+00
   8.3000000e+00   2.0000000e+00
   8.4000000e+00   2.0000000e+00
   8.5000000e+00   2.0000000e+00
   8.6000000e+00   2.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2900000e+01   1.0000000e+00
   1.3000000e+01   1.0000000e+00
   1.3100000e+01   1.0000000e+00
   1.3200000e+01   1.0000000e+00
   1.3300000e+01   1.0000000e+00
   1.3400000e+01   1.0000000e+00
   1.3500000e+01   1.0000000e+00
   1.3600000e+01   1.0000000e+00
   1.3700000e+01   1.0000000e+00
   1.3800000e+01   1.0000000e+00
   1.3900000e+01   1.0000000e+00
   1.4000000e+01   1.0000000e+00
   1.4100000e+01   1.0000000e+00
   1.4200000e+01   1.0000000e+00
   1.4300000e+01   1.0000000e+00
   1.4400000e+01   1.0000000e+00
   1.4500000e+01   1.0000000e+00
   1.4600000e+01   1.0000000e+00
   1.4700000e+01   1.0000000e+00
   1.4800000e+01   1.0000000e+00
   1.4900000e+01   1.0000000e+00
   1.5000000e+01   1.0000000e+00
   1.5100000e+01   1.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_traj02.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.1000000e+00   3.0000000e+00
   1.2000000e+00   3.0000000e+00
   1.3000000e+00   2.0000000e+00
   1.4000000e+00   2.0000000e+00
   1.5000000e+00   2.0000000e+00
   1.6000000e+00   2.0000000e+00
   1.7000000e+00   2.0000000e+00
   1.8000000e+00   2.0000000e+00
   1.9000000e+00   2.0000000e+00
   2.0000000e+00   2.0000000e+00
   2.1000000e+00   2.0000000e+00
   2.2000000e+00   2.0000000e+00
   2.3000000e+00   2.0000000e+00
   2.4000000e+00   2.0000000e+00
   2.5000000e+00   2.0000000e+00
   2.6000000e+00   2.0000000e+00
   2.7000000e+00   2.0000000e+00
   2.8000000e+00   2.0000000e+00
   2.9000000e+00   2.0000000e+00
   3.0000000e+00   2.0000000e+00
   3.1000000e+00   2.0000000e+00
   3.2000000e+00   2.0000000e+00
   3.3000000e+00   2.0000000e+00
   3.4000000e+00   2.0000000e+00
   3.5000000e+00   2.0000000e+00
   3.6000000e+00   2.0000000e+00
   3.7000000e+00   2.0000000e+00
   3.8000000e+00   2.0000000e+00
   3.9000000e+00   2.0000000e+00
   4.0000000e+00   2.0000000e+00
   4.1000000e+00   2.0000000e+00
   4.2000000e+00   2.0000000e+00
   4.3000000e+00   2.0000000e+00
   4.4000000e+00   2.0000000e+00
   4.5000000e+00   2.0000000e+00
   4.6000000e+00   2.0000000e+00
   4.7000000e+00   2.0000000e+00
   4.8000000e+00   2.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00
   5.1000000e+00   1.0000000e+00
   5.2000000e+00   1.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_traj03.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   2.0000000e+00
   7.0000000e-01   3.0000000e+00
   8.0000000e-01   3.0000000e+00
   9.0000000e-01   4.0000000e+00
   1.0000000e+00   4.0000000e+00
   1.1000000e+00   4.0000000e+00
   1.2000000e+00   3.0000000e+00
   1.3000000e+00   3.0000000e+00
   1.4000000e+00   3.0000000e+00
   1.5000000e+00   5.0000000e+00
   1.6000000e+00   5.0000000e+00
   1.7000000e+00   5.0000000e+00
   1.8000000e+00   5.0000000e+00
   1.9000000e+00   5.0000000e+00
   2.0000000e+00   5.0000000e+00
   2.1000000e+00   5.0000000e+00
   2.2000000e+00   4.0000000e+00
   2.3000000e+00   4.0000000e+00
   2.4000000e+00   4.0000000e+00
   2.5000000e+00   4.0000000e+00
   2.6000000e+00   2.0000000e+00
   2.7000000e+00   2.0000000e+00
   2.8000000e+00   2.0000000e+00
   2.9000000e+00   3.0000000e+00
   3.0000000e+00   3.0000000e+00
   3.1000000e+00   3.0000000e+00
   3.2000000e+00   3.0000000e+00
   3.3000000e+00   4.0000000e+00
   3.4000000e+00   4.0000000e+00
   3.5000000e+00   4.0000000e+00
   3.6000000e+00   4.0000000e+00
   3.7000000e+00   4.0000000e+00
   3.8000000e+00   4.0000000e+00
   3.9000000e+00   4.0000000e+00
   4.0000000e+00   4.0000000e+00
   4.1000000e+00   4.0000000e+00
   4.2000000e+00   4.0000000e+00
   4.3000000e+00   4.0000000e+00
   4.4000000e+00   4.0000000e+00
   4.5000000e+00   3.0000000e+00
   4.6000000e+00   3.0000000e+00
   4.7000000e+00   3.0000000e+00
   4.8000000e+00   4.0000000e+00
   4.9000000e+00   4.0000000e+00
   5.0000000e+00   4.0000000e+00
   5.1000000e+00   4.0000000e+00
   5.2000000e+00   3.0000000e+00
   5.3000000e+00   3.0000000e+00
   5.4000000e+00   3.0000000e+00
   5.5000000e+00   3.0000000e+00
   5.6000000e+00   3.0000000e+00
   5.7000000e+00   3.0000000e+00
   5.8000000e+00   3.0000000e+00
   5.9000000e+00   3.0000000e+00
   6.0000000e+00   3.0000000e+00
   6.1000000e+00   3.0000000e+00
   6.2000000e+00   3.0000000e+00
   6.3000000e+00   3.0000000e+00
   6.4000000e+00   2.0000000e+00
   6.5000000e+00   2.0000000e+00
   6.6000000e+00   2.0000000e+00
   6.7000000e+00   2.0000000e+00
   6.8000000e+00   2.0000000e+00
   6.9000000e+00   2.0000000e+00
   7.0000000e+00   2.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00
   9.6000000e+00   1.0000000e+00
   9.7000000e+00   1.0000000e+00
   9.8000000e+00   1.0000000e+00
   9.9000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00
   1.0100000e+01   1.0000000e+00
   1.0200000e+01   1.0000000e+00
   1.0300000e+01   1.0000000e+00
   1.0400000e+01   1.0000000e+00
   1.0500000e+01   1.0000000e+00
   1.0600000e+01   1.0000000e+00
   1.0700000e+01   1.0000000e+00
   1.0800000e+01   1.0000000e+00
   1.0900000e+01   1.0000000e+00
   1.1000000e+01   1.0000000e+00
   1.1100000e+01   1.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_traj04.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   2.0000000e+00
   2.4000000e+00   2.0000000e+00
   2.5000000e+00   2.0000000e+00
   2.6000000e+00   2.0000000e+00
   2.7000000e+00   2.0000000e+00
   2.8000000e+00   2.0000000e+00
   2.9000000e+00   2.0000000e+00
   3.0000000e+00   2.0000000e+00
   3.1000000e+00   2.0000000e+00
   3.2000000e+00   2.0000000e+00
   3.3000000e+00   2.0000000e+00
   3.4000000e+00   2.0000000e+00
   3.5000000e+00   2.0000000e+00
   3.6000000e+00   2.0000000e+00
   3.7000000e+00   2.0000000e+00
   3.8000000e+00   3.0000000e+00
   3.9000000e+00   4.0000000e+00
   4.0000000e+00   4.0000000e+00
   4.1000000e+00   5.0000000e+00
   4.2000000e+00   5.0000000e+00
   4.3000000e+00   5.0000000e+00
   4.4000000e+00   5.0000000e+00
   4.5000000e+00   5.0000000e+00
   4.6000000e+00   5.0000000e+00
   4.7000000e+00   5.0000000e+00
   4.8000000e+00   5.0000000e+00
   4.9000000e+00   5.0000000e+00
   5.0000000e+00   5.0000000e+00
   5.1000000e+00   5.0000000e+00
   5.2000000e+00   5.0000000e+00
   5.3000000e+00   5.0000000e+00
   5.4000000e+00   4.0000000e+00
   5.5000000e+00   4.0000000e+00
   5.6000000e+00   4.0000000e+00
   5.7000000e+00   4.0000000e+00
   5.8000000e+00   4.0000000e+00
   5.9000000e+00   4.0000000e+00
   6.0000000e+00   4.0000000e+00
   6.1000000e+00   3.0000000e+00
   6.2000000e+00   3.0000000e+00
   6.3000000e+00   2.0000000e+00
   6.4000000e+00   2.0000000e+00
   6.5000000e+00   2.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_traj05.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   2.0000000e+00
   4.0000000e-01   2.0000000e+00
   5.0000000e-01   2.0000000e+00
   6.0000000e-01   2.0000000e+00
   7.0000000e-01   2.0000000e+00
   8.0000000e-01   2.0000000e+00
   9.0000000e-01   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.1000000e+00   2.0000000e+00
   1.2000000e+00   4.0000000e+00
   1.3000000e+00   4.0000000e+00
   1.4000000e+00   3.0000000e+00
   1.5000000e+00   3.0000000e+00
   1.6000000e+00   4.0000000e+00
   1.7000000e+00   4.0000000e+00
   1.8000000e+00   4.0000000e+00
   1.9000000e+00   4.0000000e+00
   2.0000000e+00   4.0000000e+00
   2.1000000e+00   4.0000000e+00
   2.2000000e+00   4.0000000e+00
   2.3000000e+00   4.0000000e+00
   2.4000000e+00   5.0000000e+00
   2.5000000e+00   5.0000000e+00
   2.6000000e+00   5.0000000e+00
   2.7000000e+00   4.0000000e+00
   2.8000000e+00   4.0000000e+00
   2.9000000e+00   4.0000000e+00
   3.0000000e+00   4.0000000e+00
   3.1000000e+00   4.0000000e+00
   3.2000000e+00   4.0000000e+00
   3.3000000e+00   4.0000000e+00
   3.4000000e+00   3.0000000e+00
   3.5000000e+00   3.0000000e+00
   3.6000000e+00   3.0000000e+00
   3.7000000e+00   3.0000000e+00
   3.8000000e+00   3.0000000e+00
   3.9000000e+00   3.0000000e+00
   4.0000000e+00   3.0000000e+00
   4.1000000e+00   3.0000000e+00
   4.2000000e+00   3.0000000e+00
   4.3000000e+00   3.0000000e+00
   4.4000000e+00   3.0000000e+00
   4.5000000e+00   3.0000000e+00
   4.6000000e+00   3.0000000e+00
   4.7000000e+00   3.0000000e+00
   4.8000000e+00   3.0000000e+00
   4.9000000e+00   2.0000000e+00
   5.0000000e+00   2.0000000e+00
   5.1000000e+00   2.0000000e+00
   5.2000000e+00   2.0000000e+00
   5.3000000e+00   2.0000000e+00
   5.4000000e+00   2.0000000e+00
   5.5000000e+00   2.0000000e+00
   5.6000000e+00   2.0000000e+00
   5.7000000e+00   2.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_traj06.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   2.0000000e+00
   2.7000000e+00   2.0000000e+00
   2.8000000e+00   2.0000000e+00
   2.9000000e+00   2.0000000e+00
   3.0000000e+00   2.0000000e+00
   3.1000000e+00   2.0000000e+00
   3.2000000e+00   2.0000000e+00
   3.3000000e+00   2.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   2.0000000e+00
   4.1000000e+00   2.0000000e+00
   4.2000000e+00   2.0000000e+00
   4.3000000e+00   2.0000000e+00
   4.4000000e+00   2.0000000e+00
   4.5000000e+00   2.0000000e+00
   4.6000000e+00   2.0000000e+00
   4.7000000e+00   2.0000000e+00
   4.8000000e+00   2.0000000e+00
   4.9000000e+00   2.0000000e+00
   5.0000000e+00   2.0000000e+00
   5.1000000e+00   2.0000000e+00
   5.2000000e+00   2.0000000e+00
   5.3000000e+00   1.0000000e+00
   5.4000000e+00   1.0000000e+00
   5.5000000e+00   1.0000000e+00
   5.6000000e+00   1.0000000e+00
   5.7000000e+00   1.0000000e+00
   5.8000000e+00   1.0000000e+00
   5.9000000e+00   1.0000000e+00
   6.0000000e+00   1.0000000e+00
   6.1000000e+00   1.0000000e+00
   6.2000000e+00   1.0000000e+00
   6.3000000e+00   1.0000000e+00
   6.4000000e+00   1.0000000e+00
   6.5000000e+00   1.0000000e+00
   6.6000000e+00   1.0000000e+00
   6.7000000e+00   1.0000000e+00
   6.8000000e+00   1.0000000e+00
   6.9000000e+00   1.0000000e+00
   7.0000000e+00   1.0000000e+00
   7.1000000e+00   1.0000000e+00
   7.2000000e+00   1.0000000e+00
   7.3000000e+00   1.0000000e+00
   7.4000000e+00   1.0000000e+00
   7.5000000e+00   1.0000000e+00
   7.6000000e+00   1.0000000e+00
   7.7000000e+00   1.0000000e+00
   7.8000000e+00   1.0000000e+00
   7.9000000e+00   1.0000000e+00
   8.0000000e+00   1.0000000e+00
   8.1000000e+00   1.0000000e+00
   8.2000000e+00   1.0000000e+00
   8.3000000e+00   1.0000000e+00
   8.4000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00
   8.6000000e+00   1.0000000e+00
   8.7000000e+00   1.0000000e+00
   8.8000000e+00   1.0000000e+00
   8.9000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00
   9.1000000e+00   1.0000000e+00
   9.2000000e+00   1.0000000e+00
   9.3000000e+00   1.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_traj07.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   2.0000000e+00
   6.0000000e-01   2.0000000e+00
   7.0000000e-01   2.0000000e+00
   8.0000000e-01   2.0000000e+00
   9.0000000e-01   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.1000000e+00   2.0000000e+00
   1.2000000e+00   3.0000000e+00
   1.3000000e+00   3.0000000e+00
   1.4000000e+00   3.0000000e+00
   1.5000000e+00   4.0000000e+00
   1.6000000e+00   5.0000000e+00
   1.7000000e+00   5.0000000e+00
   1.8000000e+00   5.0000000e+00
   1.9000000e+00   5.0000000e+00
   2.0000000e+00   5.0000000e+00
   2.1000000e+00   6.0000000e+00
   2.2000000e+00   6.0000000e+00
   2.3000000e+00   6.0000000e+00
   2.4000000e+00   6.0000000e+00
   2.5000000e+00   7.0000000e+00
   2.6000000e+00   7.0000000e+00
   2.7000000e+00   7.0000000e+00
   2.8000000e+00   7.0000000e+00
   2.9000000e+00   6.0000000e+00
   3.0000000e+00   6.0000000e+00
   3.1000000e+00   6.0000000e+00
   3.2000000e+00   6.0000000e+00
   3.3000000e+00   6.0000000e+00
   3.4000000e+00   6.0000000e+00
   3.5000000e+00   6.0000000e+00
   3.6000000e+00   6.0000000e+00
   3.7000000e+00   6.0000000e+00
   3.8000000e+00   6.0000000e+00
   3.9000000e+00   5.0000000e+00
   4.0000000e+00   5.0000000e+00
   4.1000000e+00   5.0000000e+00
   4.2000000e+00   5.0000000e+00
   4.3000000e+00   5.0000000e+00
   4.4000000e+00   6.0000000e+00
   4.5000000e+00   6.0000000e+00
   4.6000000e+00   6.0000000e+00
   4.7000000e+00   6.0000000e+00
   4.8000000e+00   6.0000000e+00
   4.9000000e+00   7.0000000e+00
   5.0000000e+00   7.0000000e+00
   5.1000000e+00   6.0000000e+00
   5.2000000e+00   6.0000000e+00
   5.3000000e+00   5.0000000e+00
   5.4000000e+00   5.0000000e+00
   5.5000000e+00   4.0000000e+00
   5.6000000e+00   4.0000000e+00
   5.7000000e+00   4.0000000e+00
   5.8000000e+00   4.0000000e+00
   5.9000000e+00   4.0000000e+00
   6.0000000e+00   4.0000000e+00
   6.1000000e+00   4.0000000e+00
   6.2000000e+00   4.0000000e+00
   6.3000000e+00   4.0000000e+00
   6.4000000e+00   4.0000000e+00
   6.5000000e+00   4.0000000e+00
   6.6000000e+00   4.0000000e+00
   6.7000000e+00   4.0000000e+00
   6.8000000e+00   4.0000000e+00
   6.9000000e+00   4.0000000e+00
   7.0000000e+00   4.0000000e+00
   7.1000000e+00   3.0000000e+00
   7.2000000e+00   3.0000000e+00
   7.3000000e+00   3.0000000e+00
   7.4000000e+00   3.0000000e+00
   7.5000000e+00   3.0000000e+00
   7.6000000e+00   3.0000000e+00
   7.7000000e+00   3.0000000e+00
   7.8000000e+00   3.0000000e+00
   7.9000000e+00   3.0000000e+00
   8.0000000e+00   3.0000000e+00
   8.1000000e+00   3.0000000e+00
   8.2000000e+00   3.0000000e+00
   8.3000000e+00   3.0000000e+00
   8.4000000e+00   3.0000000e+00
   8.5000000e+00   3.0000000e+00
   8.6000000e+00   3.0000000e+00
   8.7000000e+00   3.0000000e+00
   8.8000000e+00   3.0000000e+00
   8.9000000e+00   2.0000000e+00
   9.0000000e+00   2.0000000e+00
   9.1000000e+00   2.0000000e+00
   9.2000000e+00   2.0000000e+00
   9.3000000e+00   2.0000000e+00
   9.4000000e+00   2.0000000e+00
   9.5000000e+00   2.0000000e+00
   9.6000000e+00   2.0000000e+00
   9.7000000e+00   2.0000000e+00
   9.8000000e+00   2.0000000e+00
   9.9000000e+00   2.0000000e+00
   1.0000000e+01   2.0000000e+00
   1.0100000e+01   2.0000000e+00
   1.0200000e+01   2.0000000e+00
   1.0300000e+01   2.0000000e+00
   1.0400000e+01   2.0000000e+00
   1.0500000e+01   2.0000000e+00
   1.0600000e+01   2.0000000e+00
   1.0700000e+01   2.0000000e+00
   1.0800000e+01   2.0000000e+00
   1.0900000e+01   2.0000000e+00
   1.1000000e+01   2.0000000e+00
   1.1100000e+01   2.0000000e+00
   1.1200000e+01   1.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   1.0000000e+00
   1.2000000e+01   1.0000000e+00
   1.2100000e+01   1.0000000e+00
   1.2200000e+01   1.0000000e+00
   1.2300000e+01   1.0000000e+00
   1.2400000e+01   1.0000000e+00
   1.2500000e+01   1.0000000e+00
   1.2600000e+01   1.0000000e+00
   1.2700000e+01   1.0000000e+00
   1.2800000e+01   1.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_traj08.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   2.0000000e+00
   7.0000000e-01   2.0000000e+00
   8.0000000e-01   2.0000000e+00
   9.0000000e-01   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.1000000e+00   2.0000000e+00
   1.2000000e+00   2.0000000e+00
   1.3000000e+00   2.0000000e+00
   1.4000000e+00   2.0000000e+00
   1.5000000e+00   3.0000000e+00
   1.6000000e+00   4.0000000e+00
   1.7000000e+00   3.0000000e+00
   1.8000000e+00   3.0000000e+00
   1.9000000e+00   3.0000000e+00
   2.0000000e+00   3.0000000e+00
   2.1000000e+00   3.0000000e+00
   2.2000000e+00   2.0000000e+00
   2.3000000e+00   2.0000000e+00
   2.4000000e+00   2.0000000e+00
   2.5000000e+00   2.0000000e+00
   2.6000000e+00   2.0000000e+00
   2.7000000e+00   2.0000000e+00
   2.8000000e+00   2.0000000e+00
   2.9000000e+00   2.0000000e+00
   3.0000000e+00   2.0000000e+00
   3.1000000e+00   2.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   2.0000000e+00
   3.5000000e+00   2.0000000e+00
   3.6000000e+00   2.0000000e+00
   3.7000000e+00   2.0000000e+00
   3.8000000e+00   3.0000000e+00
   3.9000000e+00   3.0000000e+00
   4.0000000e+00   3.0000000e+00
   4.1000000e+00   3.0000000e+00
   4.2000000e+00   4.0000000e+00
   4.3000000e+00   4.0000000e+00
   4.4000000e+00   4.0000000e+00
   4.5000000e+00   4.0000000e+00
   4.6000000e+00   4.0000000e+00
   4.7000000e+00   5.0000000e+00
   4.8000000e+00   5.0000000e+00
   4.9000000e+00   5.0000000e+00
   5.0000000e+00   4.0000000e+00
   5.1000000e+00   4.0000000e+00
   5.2000000e+00   4.0000000e+00
   5.3000000e+00   4.0000000e+00
   5.4000000e+00   3.0000000e+00
   5.5000000e+00   3.0000000e+00
   5.6000000e+00   3.0000000e+00
   5.7000000e+00   3.0000000e+00
   5.8000000e+00   3.0000000e+00
   5.9000000e+00   3.0000000e+00
   6.0000000e+00   3.0000000e+00
   6.1000000e+00   4.0000000e+00
   6.2000000e+00   4.0000000e+00
   6.3000000e+00   4.0000000e+00
   6.4000000e+00   4.0000000e+00
   6.5000000e+00   4.0000000e+00
   6.6000000e+00   4.0000000e+00
   6.7000000e+00   4.0000000e+00
   6.8000000e+00   4.0000000e+00
   6.9000000e+00   4.0000000e+00
   7.0000000e+00   4.0000000e+00
   7.1000000e+00   4.0000000e+00
   7.2000000e+00   4.0000000e+00
   7.3000000e+00   4.0000000e+00
   7.4000000e+00   4.0000000e+00
   7.5000000e+00   4.0000000e+00
   7.6000000e+00   4.0000000e+00
   7.7000000e+00   4.0000000e+00
   7.8000000e+00   4.0000000e+00
   7.9000000e+00   3.0000000e+00
   8.0000000e+00   3.0000000e+00
   8.1000000e+00   3.0000000e+00
   8.2000000e+00   3.0000000e+00
   8.3000000e+00   3.0000000e+00
   8.4000000e+00   3.0000000e+00
   8.5000000e+00   3.0000000e+00
   8.6000000e+00   3.0000000e+00
   8.7000000e+00   3.0000000e+00
   8.8000000e+00   3.0000000e+00
   8.9000000e+00   3.0000000e+00
   9.0000000e+00   3.0000000e+00
   9.1000000e+00   3.0000000e+00
   9.2000000e+00   3.0000000e+00
   9.3000000e+00   3.0000000e+00
   9.4000000e+00   3.0000000e+00
   9.5000000e+00   3.0000000e+00
   9.6000000e+00   3.0000000e+00
   9.7000000e+00   3.0000000e+00
   9.8000000e+00   3.0000000e+00
   9.9000000e+00   3.0000000e+00
   1.0000000e+01   3.0000000e+00
   1.0100000e+01   3.0000000e+00
   1.0200000e+01   3.0000000e+00
   1.0300000e+01   3.0000000e+00
   1.0400000e+01   3.0000000e+00
   1.0500000e+01   3.0000000e+00
   1.0600000e+01   3.0000000e+00
   1.0700000e+01   3.0000000e+00
   1.0800000e+01   3.0000000e+00
   1.0900000e+01   3.0000000e+00
   1.1000000e+01   2.0000000e+00
   1.1100000e+01   2.0000000e+00
   1.1200000e+01   2.0000000e+00
   1.1300000e+01   2.0000000e+00
   1.1400000e+01   2.0000000e+00
   1.1500000e+01   2.0000000e+00
   1.1600000e+01   2.0000000e+00
   1.1700000e+01   2.0000000e+00
   1.1800000e+01   2.0000000e+00
   1.1900000e+01   2.0000000e+00
   1.2000000e+01   2.0000000e+00
   1.2100000e+01   2.0000000e+00
   1.2200000e+01   2.0000000e+00
   1.2300000e+01   2.0000000e+00
   1.2400000e+01   2.0000000e+00
   1.2500000e+01   2.0000000e+00
   1.2600000e+01   2.0000000e+00
   1.2700000e+01   2.0000000e+00
   1.2800000e+01   2.0000000e+00
   1.2900000e+01   2.0000000e+00
   1.3000000e+01   2.0000000e+00
   1.3100000e+01   2.0000000e+00
   1.3200000e+01   2.0000000e+00
   1.3300000e+01   2.0000000e+00
   1.3400000e+01   2.0000000e+00
   1.3500000e+01   2.0000000e+00
   1.3600000e+01   2.0000000e+00
   1.3700000e+01   2.0000000e+00
   1.3800000e+01   2.0000000e+00
   1.3900000e+01   2.0000000e+00
   1.4000000e+01   2.0000000e+00
   1.4100000e+01   2.0000000e+00
   1.4200000e+01   2.0000000e+00
   1.4300000e+01   2.0000000e+00
   1.4400000e+01   2.0000000e+00
   1.4500000e+01   2.0000000e+00
   1.4600000e+01   2.0000000e+00
   1.4700000e+01   2.0000000e+00
   1.4800000e+01   2.0000000e+00
   1.4900000e+01   2.0000000e+00
   1.5000000e+01   2.0000000e+00
   1.5100000e+01   2.0000000e+00
   1.5200000e+01   2.0000000e+00
   1.5300000e+01   2.0000000e+00
   1.5400000e+01   2.0000000e+00
   1.5500000e+01   2.0000000e+00
   1.5600000e+01   2.0000000e+00
   1.5700000e+01   1.0000000e+00
   1.5800000e+01   1.0000000e+00
   1.5900000e+01   1.0000000e+00
   1.6000000e+01   1.0000000e+00
   1.6100000e+01   1.0000000e+00
   1.6200000e+01   1.0000000e+00
   1.6300000e+01   1.0000000e+00
   1.6400000e+01   1.0000000e+00
   1.6500000e+01   1.0000000e+00
   1.6600000e+01   1.0000000e+00
   1.6700000e+01   1.0000000e+00
   1.6800000e+01   1.0000000e+00
   1.6900000e+01   1.0000000e+00
   1.7000000e+01   1.0000000e+00
   1.7100000e+01   1.0000000e+00
   1.7200000e+01   1.0000000e+00
   1.7300000e+01   1.0000000e+00
   1.7400000e+01   1.0000000e+00
   1.7500000e+01   1.0000000e+00
   1.7600000e+01   1.0000000e+00
   1.7700000e+01   1.0000000e+00
   1.7800000e+01   1.0000000e+00
   1.7900000e+01   1.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_traj09.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   1.0000000e+00
   8.0000000e-01   1.0000000e+00
   9.0000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.1000000e+00   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.3000000e+00   0.0000000e+00
   1.4000000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   2.8000000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.1000000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   3.6000000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_chain09_traj10.dat <==
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   1.0000000e+00
   2.0000000e-01   1.0000000e+00
   3.0000000e-01   1.0000000e+00
   4.0000000e-01   1.0000000e+00
   5.0000000e-01   1.0000000e+00
   6.0000000e-01   1.0000000e+00
   7.0000000e-01   2.0000000e+00
   8.0000000e-01   2.0000000e+00
   9.0000000e-01   2.0000000e+00
   1.0000000e+00   2.0000000e+00
   1.1000000e+00   2.0000000e+00
   1.2000000e+00   2.0000000e+00
   1.3000000e+00   2.0000000e+00
   1.4000000e+00   2.0000000e+00
   1.5000000e+00   3.0000000e+00
   1.6000000e+00   3.0000000e+00
   1.7000000e+00   3.0000000e+00
   1.8000000e+00   3.0000000e+00
   1.9000000e+00   3.0000000e+00
   2.0000000e+00   2.0000000e+00
   2.1000000e+00   2.0000000e+00
   2.2000000e+00   2.0000000e+00
   2.3000000e+00   2.0000000e+00
   2.4000000e+00   2.0000000e+00
   2.5000000e+00   2.0000000e+00
   2.6000000e+00   2.0000000e+00
   2.7000000e+00   2.0000000e+00
   2.8000000e+00   2.0000000e+00
   2.9000000e+00   2.0000000e+00
   3.0000000e+00   2.0000000e+00
   3.1000000e+00   3.0000000e+00
   3.2000000e+00   3.0000000e+00
   3.3000000e+00   3.0000000e+00
   3.4000000e+00   3.0000000e+00
   3.5000000e+00   4.0000000e+00
   3.6000000e+00   4.0000000e+00
   3.7000000e+00   4.0000000e+00
   3.8000000e+00   4.0000000e+00
   3.9000000e+00   3.0000000e+00
   4.0000000e+00   3.0000000e+00
   4.1000000e+00   3.0000000e+00
   4.2000000e+00   3.0000000e+00
   4.3000000e+00   3.0000000e+00
   4.4000000e+00   3.0000000e+00
   4.5000000e+00   3.0000000e+00
   4.6000000e+00   3.0000000e+00
   4.7000000e+00   3.0000000e+00
   4.8000000e+00   3.0000000e+00
   4.9000000e+00   3.0000000e+00
   5.0000000e+00   3.0000000e+00
   5.1000000e+00   3.0000000e+00
   5.2000000e+00   3.0000000e+00
   5.3000000e+00   3.0000000e+00
   5.4000000e+00   3.0000000e+00
   5.5000000e+00   3.0000000e+00
   5.6000000e+00   3.0000000e+00
   5.7000000e+00   3.0000000e+00
   5.8000000e+00   3.0000000e+00
   5.9000000e+00   3.0000000e+00
   6.0000000e+00   3.0000000e+00
   6.1000000e+00   3.0000000e+00
   6.2000000e+00   3.0000000e+00
   6.3000000e+00   3.0000000e+00
   6.4000000e+00   3.0000000e+00
   6.5000000e+00   3.0000000e+00
   6.6000000e+00   3.0000000e+00
   6.7000000e+00   3.0000000e+00
   6.8000000e+00   3.0000000e+00
   6.9000000e+00   3.0000000e+00
   7.0000000e+00   3.0000000e+00
   7.1000000e+00   3.0000000e+00
   7.2000000e+00   3.0000000e+00
   7.3000000e+00   3.0000000e+00
   7.4000000e+00   3.0000000e+00
   7.5000000e+00   3.0000000e+00
   7.6000000e+00   3.0000000e+00
   7.7000000e+00   3.0000000e+00
   7.8000000e+00   3.0000000e+00
   7.9000000e+00   3.0000000e+00
   8.0000000e+00   3.0000000e+00
   8.1000000e+00   3.0000000e+00
   8.2000000e+00   3.0000000e+00
   8.3000000e+00   3.0000000e+00
   8.4000000e+00   3.0000000e+00
   8.5000000e+00   3.0000000e+00
   8.6000000e+00   3.0000000e+00
   8.7000000e+00   3.0000000e+00
   8.8000000e+00   3.0000000e+00
   8.9000000e+00   3.0000000e+00
   9.0000000e+00   3.0000000e+00
   9.1000000e+00   3.0000000e+00
   9.2000000e+00   3.0000000e+00
   9.3000000e+00   3.0000000e+00
   9.4000000e+00   3.0000000e+00
   9.5000000e+00   3.0000000e+00
   9.6000000e+00   2.0000000e+00
   9.7000000e+00   2.0000000e+00
   9.8000000e+00   2.0000000e+00
   9.9000000e+00   2.0000000e+00
   1.0000000e+01   2.0000000e+00
   1.0100000e+01   2.0000000e+00
   1.0200000e+01   2.0000000e+00
   1.0300000e+01   2.0000000e+00
   1.0400000e+01   2.0000000e+00
   1.0500000e+01   2.0000000e+00
   1.0600000e+01   2.0000000e+00
   1.0700000e+01   2.0000000e+00
   1.0800000e+01   2.0000000e+00
   1.0900000e+01   2.0000000e+00
   1.1000000e+01   2.0000000e+00
   1.1100000e+01   2.0000000e+00
   1.1200000e+01   2.0000000e+00
   1.1300000e+01   1.0000000e+00
   1.1400000e+01   1.0000000e+00
   1.1500000e+01   1.0000000e+00
   1.1600000e+01   1.0000000e+00
   1.1700000e+01   1.0000000e+00
   1.1800000e+01   1.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_sw100p0_smean04.dat <==
   0.0000000e+00   9.9000000e+01
   1.0000000e-01   9.8575100e+01
   2.0000000e-01   9.8089100e+01
   3.0000000e-01   9.7566600e+01
   4.0000000e-01   9.7001600e+01
   5.0000000e-01   9.6420000e+01
   6.0000000e-01   9.5826200e+01
   7.0000000e-01   9.5221000e+01
   8.0000000e-01   9.4634300e+01
   9.0000000e-01   9.4047500e+01
   1.0000000e+00   9.3445700e+01
   1.1000000e+00   9.2857100e+01
   1.2000000e+00   9.2285200e+01
   1.3000000e+00   9.1708500e+01
   1.4000000e+00   9.1139100e+01
   1.5000000e+00   9.0591900e+01
   1.6000000e+00   9.0042900e+01
   1.7000000e+00   8.9507100e+01
   1.8000000e+00   8.8968000e+01
   1.9000000e+00   8.8428700e+01
   2.0000000e+00   8.7903600e+01
   2.1000000e+00   8.7386200e+01
   2.2000000e+00   8.6871100e+01
   2.3000000e+00   8.6368600e+01
   2.4000000e+00   8.5862500e+01
   2.5000000e+00   8.5369000e+01
   2.6000000e+00   8.4872600e+01
   2.7000000e+00   8.4382900e+01
   2.8000000e+00   8.3903700e+01
   2.9000000e+00   8.3428100e+01
   3.0000000e+00   8.2965000e+01
   3.1000000e+00   8.2502400e+01
   3.2000000e+00   8.2040200e+01
   3.3000000e+00   8.1581800e+01
   3.4000000e+00   8.1124200e+01
   3.5000000e+00   8.0674800e+01
   3.6000000e+00   8.0233000e+01
   3.7000000e+00   7.9784000e+01
   3.8000000e+00   7.9344700e+01
   3.9000000e+00   7.8905600e+01
   4.0000000e+00   7.8467000e+01
   4.1000000e+00   7.8041300e+01
   4.2000000e+00   7.7608900e+01
   4.3000000e+00   7.7189100e+01
   4.4000000e+00   7.6782200e+01
   4.5000000e+00   7.6377200e+01
   4.6000000e+00   7.5976600e+01
   4.7000000e+00   7.5584500e+01
   4.8000000e+00   7.5187900e+01
   4.9000000e+00   7.4789300e+01
   5.0000000e+00   7.4394900e+01
   5.1000000e+00   7.4014600e+01
   5.2000000e+00   7.3638700e+01
   5.3000000e+00   7.3244500e+01
   5.4000000e+00   7.2872600e+01
   5.5000000e+00   7.2504600e+01
   5.6000000e+00   7.2138900e+01
   5.7000000e+00   7.1784000e+01
   5.8000000e+00   7.1420600e+01
   5.9000000e+00   7.1058700e+01
   6.0000000e+00   7.0706900e+01
   6.1000000e+00   7.0360100e+01
   6.2000000e+00   7.0013500e+01
   6.3000000e+00   6.9668900e+01
   6.4000000e+00   6.9317200e+01
   6.5000000e+00   6.8979100e+01
   6.6000000e+00   6.8648300e+01
   6.7000000e+00   6.8314600e+01
   6.8000000e+00   6.7989200e+01
   6.9000000e+00   6.7667900e+01
   7.0000000e+00   6.7340900e+01
   7.1000000e+00   6.7019700e+01
   7.2000000e+00   6.6696500e+01
   7.3000000e+00   6.6391500e+01
   7.4000000e+00   6.6081100e+01
   7.5000000e+00   6.5776300e+01
   7.6000000e+00   6.5470100e+01
   7.7000000e+00   6.5168000e+01
   7.8000000e+00   6.4864000e+01
   7.9000000e+00   6.4563900e+01
   8.0000000e+00   6.4274200e+01
   8.1000000e+00   6.3984000e+01
   8.2000000e+00   6.3702100e+01
   8.3000000e+00   6.3419400e+01
   8.4000000e+00   6.3139400e+01
   8.5000000e+00   6.2858600e+01
   8.6000000e+00   6.2577200e+01
   8.7000000e+00   6.2306000e+01
   8.8000000e+00   6.2037000e+01
   8.9000000e+00   6.1765700e+01
   9.0000000e+00   6.1498900e+01
   9.1000000e+00   6.1232800e+01
   9.2000000e+00   6.0974400e+01
   9.3000000e+00   6.0723100e+01
   9.4000000e+00   6.0466500e+01
   9.5000000e+00   6.0213800e+01
   9.6000000e+00   5.9968200e+01
   9.7000000e+00   5.9719900e+01
   9.8000000e+00   5.9476000e+01
   9.9000000e+00   5.9231000e+01
   1.0000000e+01   5.8990000e+01
   1.0100000e+01   5.8751700e+01
   1.0200000e+01   5.8519500e+01
   1.0300000e+01   5.8286200e+01
   1.0400000e+01   5.8056800e+01
   1.0500000e+01   5.7826400e+01
   1.0600000e+01   5.7605000e+01
   1.0700000e+01   5.7385500e+01
   1.0800000e+01   5.7172700e+01
   1.0900000e+01   5.6966600e+01
   1.1000000e+01   5.6753900e+01
   1.1100000e+01   5.6541900e+01
   1.1200000e+01   5.6328600e+01
   1.1300000e+01   5.6117800e+01
   1.1400000e+01   5.5911900e+01
   1.1500000e+01   5.5711400e+01
   1.1600000e+01   5.5515100e+01
   1.1700000e+01   5.5301000e+01
   1.1800000e+01   5.5105800e+01
   1.1900000e+01   5.4906900e+01
   1.2000000e+01   5.4722800e+01
   1.2100000e+01   5.4530900e+01
   1.2200000e+01   5.4336900e+01
   1.2300000e+01   5.4149900e+01
   1.2400000e+01   5.3963900e+01
   1.2500000e+01   5.3777800e+01
   1.2600000e+01   5.3600500e+01
   1.2700000e+01   5.3429000e+01
   1.2800000e+01   5.3250100e+01
   1.2900000e+01   5.3078100e+01
   1.3000000e+01   5.2902800e+01
   1.3100000e+01   5.2739200e+01
   1.3200000e+01   5.2574100e+01
   1.3300000e+01   5.2409800e+01
   1.3400000e+01   5.2254700e+01
   1.3500000e+01   5.2103700e+01
   1.3600000e+01   5.1949900e+01
   1.3700000e+01   5.1798300e+01
   1.3800000e+01   5.1649900e+01
   1.3900000e+01   5.1499200e+01
   1.4000000e+01   5.1353000e+01
   1.4100000e+01   5.1209900e+01
   1.4200000e+01   5.1060900e+01
   1.4300000e+01   5.0931100e+01
   1.4400000e+01   5.0798400e+01
   1.4500000e+01   5.0666700e+01
   1.4600000e+01   5.0546200e+01
   1.4700000e+01   5.0424500e+01
   1.4800000e+01   5.0302000e+01
   1.4900000e+01   5.0186100e+01
   1.5000000e+01   5.0061100e+01
   1.5100000e+01   4.9942200e+01
   1.5200000e+01   4.9820400e+01
   1.5300000e+01   4.9710600e+01
   1.5400000e+01   4.9597800e+01
   1.5500000e+01   4.9484200e+01
   1.5600000e+01   4.9377900e+01
   1.5700000e+01   4.9267400e+01
   1.5800000e+01   4.9159100e+01
   1.5900000e+01   4.9053400e+01
   1.6000000e+01   4.8950700e+01
   1.6100000e+01   4.8854100e+01
   1.6200000e+01   4.8757500e+01
   1.6300000e+01   4.8659900e+01
   1.6400000e+01   4.8559600e+01
   1.6500000e+01   4.8464300e+01
   1.6600000e+01   4.8370800e+01
   1.6700000e+01   4.8282600e+01
   1.6800000e+01   4.8189600e+01
   1.6900000e+01   4.8101000e+01
   1.7000000e+01   4.8012900e+01
   1.7100000e+01   4.7924700e+01
   1.7200000e+01   4.7843400e+01
   1.7300000e+01   4.7759300e+01
   1.7400000e+01   4.7673100e+01
   1.7500000e+01   4.7591700e+01
   1.7600000e+01   4.7508500e+01
   1.7700000e+01   4.7425500e+01
   1.7800000e+01   4.7345600e+01
   1.7900000e+01   4.7266700e+01
   1.8000000e+01   4.7193800e+01
   1.8100000e+01   4.7119500e+01
   1.8200000e+01   4.7048400e+01
   1.8300000e+01   4.6973700e+01
   1.8400000e+01   4.6902600e+01
   1.8500000e+01   4.6837600e+01
   1.8600000e+01   4.6769900e+01
   1.8700000e+01   4.6701300e+01
   1.8800000e+01   4.6633300e+01
   1.8900000e+01   4.6566500e+01
   1.9000000e+01   4.6498400e+01
   1.9100000e+01   4.6435900e+01
   1.9200000e+01   4.6370000e+01
   1.9300000e+01   4.6307900e+01
   1.9400000e+01   4.6244600e+01
   1.9500000e+01   4.6184400e+01
   1.9600000e+01   4.6131700e+01
   1.9700000e+01   4.6079200e+01
   1.9800000e+01   4.6021900e+01
   1.9900000e+01   4.5966700e+01
   2.0000000e+01   4.5913100e+01
   2.0100000e+01   4.5856100e+01
   2.0200000e+01   4.5804400e+01
   2.0300000e+01   4.5751500e+01
   2.0400000e+01   4.5701200e+01
   2.0500000e+01   4.5647000e+01
   2.0600000e+01   4.5599000e+01
   2.0700000e+01   4.5551900e+01
   2.0800000e+01   4.5506500e+01
   2.0900000e+01   4.5457900e+01
   2.1000000e+01   4.5410200e+01
   2.1100000e+01   4.5363900e+01
   2.1200000e+01   4.5323100e+01
   2.1300000e+01   4.5279500e+01
   2.1400000e+01   4.5235500e+01
   2.1500000e+01   4.5195700e+01
   2.1600000e+01   4.5158300e+01
   2.1700000e+01   4.5117300e+01
   2.1800000e+01   4.5075100e+01
   2.1900000e+01   4.5038500e+01
   2.2000000e+01   4.5002900e+01
   2.2100000e+01   4.4969100e+01
   2.2200000e+01   4.4932900e+01
   2.2300000e+01   4.4899200e+01
   2.2400000e+01   4.4864800e+01
   2.2500000e+01   4.4831500e+01
   2.2600000e+01   4.4799600e+01
   2.2700000e+01   4.4766200e+01
   2.2800000e+01   4.4736600e+01
   2.2900000e+01   4.4704500e+01
   2.3000000e+01   4.4673700e+01
   2.3100000e+01   4.4643700e+01
   2.3200000e+01   4.4617000e+01
   2.3300000e+01   4.4591800e+01
   2.3400000e+01   4.4565600e+01
   2.3500000e+01   4.4537600e+01
   2.3600000e+01   4.4512200e+01
   2.3700000e+01   4.4486000e+01
   2.3800000e+01   4.4461200e+01
   2.3900000e+01   4.4439000e+01
   2.4000000e+01   4.4414800e+01
   2.4100000e+01   4.4390600e+01
   2.4200000e+01   4.4366500e+01
   2.4300000e+01   4.4344700e+01
   2.4400000e+01   4.4322900e+01
   2.4500000e+01   4.4300400e+01
   2.4600000e+01   4.4279900e+01
   2.4700000e+01   4.4257400e+01
   2.4800000e+01   4.4236200e+01
   2.4900000e+01   4.4214100e+01
   2.5000000e+01   4.4192600e+01


==> dat/sir/ssa_sw100p0_spmsd04.dat <==
   0.0000000e+00   9.9000000e+01
   1.0000000e-01   9.9285987e+01
   2.0000000e-01   9.9198407e+01
   3.0000000e-01   9.9004850e+01
   4.0000000e-01   9.8748597e+01
   5.0000000e-01   9.8457008e+01
   6.0000000e-01   9.8145854e+01
   7.0000000e-01   9.7795910e+01
   8.0000000e-01   9.7454471e+01
   9.0000000e-01   9.7091748e+01
   1.0000000e+00   9.6729547e+01
   1.1000000e+00   9.6365017e+01
   1.2000000e+00   9.6014337e+01
   1.3000000e+00   9.5649734e+01
   1.4000000e+00   9.5289709e+01
   1.5000000e+00   9.4954692e+01
   1.6000000e+00   9.4616439e+01
   1.7000000e+00   9.4288559e+01
   1.8000000e+00   9.3947556e+01
   1.9000000e+00   9.3600616e+01
   2.0000000e+00   9.3281584e+01
   2.1000000e+00   9.2968068e+01
   2.2000000e+00   9.2661427e+01
   2.3000000e+00   9.2355296e+01
   2.4000000e+00   9.2056932e+01
   2.5000000e+00   9.1758948e+01
   2.6000000e+00   9.1477066e+01
   2.7000000e+00   9.1188845e+01
   2.8000000e+00   9.0912767e+01
   2.9000000e+00   9.0644251e+01
   3.0000000e+00   9.0385672e+01
   3.1000000e+00   9.0117451e+01
   3.2000000e+00   8.9852254e+01
   3.3000000e+00   8.9582894e+01
   3.4000000e+00   8.9321637e+01
   3.5000000e+00   8.9072362e+01
   3.6000000e+00   8.8827505e+01
   3.7000000e+00   8.8579132e+01
   3.8000000e+00   8.8348293e+01
   3.9000000e+00   8.8120245e+01
   4.0000000e+00   8.7883948e+01
   4.1000000e+00   8.7661227e+01
   4.2000000e+00   8.7438220e+01
   4.3000000e+00   8.7218903e+01
   4.4000000e+00   8.7003147e+01
   4.5000000e+00   8.6796121e+01
   4.6000000e+00   8.6588888e+01
   4.7000000e+00   8.6395099e+01
   4.8000000e+00   8.6189254e+01
   4.9000000e+00   8.5992081e+01
   5.0000000e+00   8.5796679e+01
   5.1000000e+00   8.5609150e+01
   5.2000000e+00   8.5427931e+01
   5.3000000e+00   8.5236494e+01
   5.4000000e+00   8.5058107e+01
   5.5000000e+00   8.4894684e+01
   5.6000000e+00   8.4731239e+01
   5.7000000e+00   8.4566337e+01
   5.8000000e+00   8.4404532e+01
   5.9000000e+00   8.4240887e+01
   6.0000000e+00   8.4080179e+01
   6.1000000e+00   8.3923478e+01
   6.2000000e+00   8.3767914e+01
   6.3000000e+00   8.3622884e+01
   6.4000000e+00   8.3466715e+01
   6.5000000e+00   8.3324171e+01
   6.6000000e+00   8.3185336e+01
   6.7000000e+00   8.3041332e+01
   6.8000000e+00   8.2902687e+01
   6.9000000e+00   8.2774376e+01
   7.0000000e+00   8.2642511e+01
   7.1000000e+00   8.2503185e+01
   7.2000000e+00   8.2366905e+01
   7.3000000e+00   8.2245516e+01
   7.4000000e+00   8.2125978e+01
   7.5000000e+00   8.2006422e+01
   7.6000000e+00   8.1891674e+01
   7.7000000e+00   8.1781072e+01
   7.8000000e+00   8.1671823e+01
   7.9000000e+00   8.1565080e+01
   8.0000000e+00   8.1462505e+01
   8.1000000e+00   8.1351479e+01
   8.2000000e+00   8.1258186e+01
   8.3000000e+00   8.1150951e+01
   8.4000000e+00   8.1046604e+01
   8.5000000e+00   8.0955771e+01
   8.6000000e+00   8.0857239e+01
   8.7000000e+00   8.0771632e+01
   8.8000000e+00   8.0686146e+01
   8.9000000e+00   8.0597333e+01
   9.0000000e+00   8.0508003e+01
   9.1000000e+00   8.0421192e+01
   9.2000000e+00   8.0336769e+01
   9.3000000e+00   8.0260455e+01
   9.4000000e+00   8.0185427e+01
   9.5000000e+00   8.0107892e+01
   9.6000000e+00   8.0037136e+01
   9.7000000e+00   7.9960459e+01
   9.8000000e+00   7.9896461e+01
   9.9000000e+00   7.9822737e+01
   1.0000000e+01   7.9752676e+01
   1.0100000e+01   7.9687159e+01
   1.0200000e+01   7.9626239e+01
   1.0300000e+01   7.9563584e+01
   1.0400000e+01   7.9498217e+01
   1.0500000e+01   7.9440411e+01
   1.0600000e+01   7.9389113e+01
   1.0700000e+01   7.9336994e+01
   1.0800000e+01   7.9285386e+01
   1.0900000e+01   7.9238499e+01
   1.1000000e+01   7.9189665e+01
   1.1100000e+01   7.9141029e+01
   1.1200000e+01   7.9094373e+01
   1.1300000e+01   7.9052231e+01
   1.1400000e+01   7.9005015e+01
   1.1500000e+01   7.8959086e+01
   1.1600000e+01   7.8915599e+01
   1.1700000e+01   7.8866042e+01
   1.1800000e+01   7.8825075e+01
   1.1900000e+01   7.8779446e+01
   1.2000000e+01   7.8738577e+01
   1.2100000e+01   7.8700444e+01
   1.2200000e+01   7.8660822e+01
   1.2300000e+01   7.8620074e+01
   1.2400000e+01   7.8580756e+01
   1.2500000e+01   7.8538596e+01
   1.2600000e+01   7.8500920e+01
   1.2700000e+01   7.8461135e+01
   1.2800000e+01   7.8428769e+01
   1.2900000e+01   7.8391231e+01
   1.3000000e+01   7.8352424e+01
   1.3100000e+01   7.8320607e+01
   1.3200000e+01   7.8284995e+01
   1.3300000e+01   7.8254244e+01
   1.3400000e+01   7.8219207e+01
   1.3500000e+01   7.8185340e+01
   1.3600000e+01   7.8149072e+01
   1.3700000e+01   7.8113011e+01
   1.3800000e+01   7.8076590e+01
   1.3900000e+01   7.8040549e+01
   1.4000000e+01   7.8007680e+01
   1.4100000e+01   7.7973081e+01
   1.4200000e+01   7.7936245e+01
   1.4300000e+01   7.7903151e+01
   1.4400000e+01   7.7869229e+01
   1.4500000e+01   7.7839359e+01
   1.4600000e+01   7.7811351e+01
   1.4700000e+01   7.7785028e+01
   1.4800000e+01   7.7758664e+01
   1.4900000e+01   7.7728919e+01
   1.5000000e+01   7.7700571e+01
   1.5100000e+01   7.7671922e+01
   1.5200000e+01   7.7640676e+01
   1.5300000e+01   7.7615901e+01
   1.5400000e+01   7.7586924e+01
   1.5500000e+01   7.7557589e+01
   1.5600000e+01   7.7529061e+01
   1.5700000e+01   7.7501735e+01
   1.5800000e+01   7.7471101e+01
   1.5900000e+01   7.7443542e+01
   1.6000000e+01   7.7415237e+01
   1.6100000e+01   7.7392558e+01
   1.6200000e+01   7.7369331e+01
   1.6300000e+01   7.7344098e+01
   1.6400000e+01   7.7318982e+01
   1.6500000e+01   7.7293565e+01
   1.6600000e+01   7.7269307e+01
   1.6700000e+01   7.7247671e+01
   1.6800000e+01   7.7226502e+01
   1.6900000e+01   7.7205464e+01
   1.7000000e+01   7.7183233e+01
   1.7100000e+01   7.7165135e+01
   1.7200000e+01   7.7145480e+01
   1.7300000e+01   7.7125607e+01
   1.7400000e+01   7.7104111e+01
   1.7500000e+01   7.7081471e+01
   1.7600000e+01   7.7060764e+01
   1.7700000e+01   7.7043080e+01
   1.7800000e+01   7.7024440e+01
   1.7900000e+01   7.7002856e+01
   1.8000000e+01   7.6985652e+01
   1.8100000e+01   7.6967844e+01
   1.8200000e+01   7.6950772e+01
   1.8300000e+01   7.6933573e+01
   1.8400000e+01   7.6918541e+01
   1.8500000e+01   7.6905327e+01
   1.8600000e+01   7.6887263e+01
   1.8700000e+01   7.6870451e+01
   1.8800000e+01   7.6856722e+01
   1.8900000e+01   7.6843815e+01
   1.9000000e+01   7.6828890e+01
   1.9100000e+01   7.6815809e+01
   1.9200000e+01   7.6801857e+01
   1.9300000e+01   7.6788430e+01
   1.9400000e+01   7.6775774e+01
   1.9500000e+01   7.6764616e+01
   1.9600000e+01   7.6756588e+01
   1.9700000e+01   7.6744779e+01
   1.9800000e+01   7.6735627e+01
   1.9900000e+01   7.6726921e+01
   2.0000000e+01   7.6714810e+01
   2.0100000e+01   7.6704529e+01
   2.0200000e+01   7.6695712e+01
   2.0300000e+01   7.6686997e+01
   2.0400000e+01   7.6678548e+01
   2.0500000e+01   7.6668683e+01
   2.0600000e+01   7.6661823e+01
   2.0700000e+01   7.6655615e+01
   2.0800000e+01   7.6649222e+01
   2.0900000e+01   7.6641739e+01
   2.1000000e+01   7.6634106e+01
   2.1100000e+01   7.6626361e+01
   2.1200000e+01   7.6621536e+01
   2.1300000e+01   7.6615361e+01
   2.1400000e+01   7.6609630e+01
   2.1500000e+01   7.6604801e+01
   2.1600000e+01   7.6601045e+01
   2.1700000e+01   7.6596394e+01
   2.1800000e+01   7.6591268e+01
   2.1900000e+01   7.6588169e+01
   2.2000000e+01   7.6582857e+01
   2.2100000e+01   7.6578784e+01
   2.2200000e+01   7.6573627e+01
   2.2300000e+01   7.6568571e+01
   2.2400000e+01   7.6565587e+01
   2.2500000e+01   7.6562250e+01
   2.2600000e+01   7.6558902e+01
   2.2700000e+01   7.6555578e+01
   2.2800000e+01   7.6552134e+01
   2.2900000e+01   7.6549421e+01
   2.3000000e+01   7.6546014e+01
   2.3100000e+01   7.6541790e+01
   2.3200000e+01   7.6539235e+01
   2.3300000e+01   7.6536458e+01
   2.3400000e+01   7.6533220e+01
   2.3500000e+01   7.6531705e+01
   2.3600000e+01   7.6529674e+01
   2.3700000e+01   7.6528750e+01
   2.3800000e+01   7.6527093e+01
   2.3900000e+01   7.6525382e+01
   2.4000000e+01   7.6524175e+01
   2.4100000e+01   7.6522003e+01
   2.4200000e+01   7.6520650e+01
   2.4300000e+01   7.6519552e+01
   2.4400000e+01   7.6518167e+01
   2.4500000e+01   7.6516414e+01
   2.4600000e+01   7.6515184e+01
   2.4700000e+01   7.6513186e+01
   2.4800000e+01   7.6511866e+01
   2.4900000e+01   7.6510748e+01
   2.5000000e+01   7.6510259e+01
   2.5000000e+01   1.1874941e+01
   2.4900000e+01   1.1917452e+01
   2.4800000e+01   1.1960534e+01
   2.4700000e+01   1.2001614e+01
   2.4600000e+01   1.2044616e+01
   2.4500000e+01   1.2084386e+01
   2.4400000e+01   1.2127633e+01
   2.4300000e+01   1.2169848e+01
   2.4200000e+01   1.2212350e+01
   2.4100000e+01   1.2259197e+01
   2.4000000e+01   1.2305425e+01
   2.3900000e+01   1.2352618e+01
   2.3800000e+01   1.2395307e+01
   2.3700000e+01   1.2443250e+01
   2.3600000e+01   1.2494726e+01
   2.3500000e+01   1.2543495e+01
   2.3400000e+01   1.2597980e+01
   2.3300000e+01   1.2647142e+01
   2.3200000e+01   1.2694765e+01
   2.3100000e+01   1.2745610e+01
   2.3000000e+01   1.2801386e+01
   2.2900000e+01   1.2859579e+01
   2.2800000e+01   1.2921066e+01
   2.2700000e+01   1.2976822e+01
   2.2600000e+01   1.3040298e+01
   2.2500000e+01   1.3100750e+01
   2.2400000e+01   1.3164013e+01
   2.2300000e+01   1.3229829e+01
   2.2200000e+01   1.3292173e+01
   2.2100000e+01   1.3359416e+01
   2.2000000e+01   1.3422943e+01
   2.1900000e+01   1.3488831e+01
   2.1800000e+01   1.3558932e+01
   2.1700000e+01   1.3638206e+01
   2.1600000e+01   1.3715555e+01
   2.1500000e+01   1.3786599e+01
   2.1400000e+01   1.3861370e+01
   2.1300000e+01   1.3943639e+01
   2.1200000e+01   1.4024664e+01
   2.1100000e+01   1.4101439e+01
   2.1000000e+01   1.4186294e+01
   2.0900000e+01   1.4274061e+01
   2.0800000e+01   1.4363778e+01
   2.0700000e+01   1.4448185e+01
   2.0600000e+01   1.4536177e+01
   2.0500000e+01   1.4625317e+01
   2.0400000e+01   1.4723852e+01
   2.0300000e+01   1.4816003e+01
   2.0200000e+01   1.4913088e+01
   2.0100000e+01   1.5007671e+01
   2.0000000e+01   1.5111390e+01
   1.9900000e+01   1.5206479e+01
   1.9800000e+01   1.5308173e+01
   1.9700000e+01   1.5413621e+01
   1.9600000e+01   1.5506812e+01
   1.9500000e+01   1.5604184e+01
   1.9400000e+01   1.5713426e+01
   1.9300000e+01   1.5827370e+01
   1.9200000e+01   1.5938143e+01
   1.9100000e+01   1.6055991e+01
   1.9000000e+01   1.6167910e+01
   1.8900000e+01   1.6289185e+01
   1.8800000e+01   1.6409878e+01
   1.8700000e+01   1.6532149e+01
   1.8600000e+01   1.6652537e+01
   1.8500000e+01   1.6769873e+01
   1.8400000e+01   1.6886659e+01
   1.8300000e+01   1.7013827e+01
   1.8200000e+01   1.7146028e+01
   1.8100000e+01   1.7271156e+01
   1.8000000e+01   1.7401948e+01
   1.7900000e+01   1.7530544e+01
   1.7800000e+01   1.7666760e+01
   1.7700000e+01   1.7807920e+01
   1.7600000e+01   1.7956236e+01
   1.7500000e+01   1.8101929e+01
   1.7400000e+01   1.8242089e+01
   1.7300000e+01   1.8392993e+01
   1.7200000e+01   1.8541320e+01
   1.7100000e+01   1.8684265e+01
   1.7000000e+01   1.8842567e+01
   1.6900000e+01   1.8996536e+01
   1.6800000e+01   1.9152698e+01
   1.6700000e+01   1.9317529e+01
   1.6600000e+01   1.9472293e+01
   1.6500000e+01   1.9635035e+01
   1.6400000e+01   1.9800218e+01
   1.6300000e+01   1.9975702e+01
   1.6200000e+01   2.0145669e+01
   1.6100000e+01   2.0315642e+01
   1.6000000e+01   2.0486163e+01
   1.5900000e+01   2.0663258e+01
   1.5800000e+01   2.0847099e+01
   1.5700000e+01   2.1033065e+01
   1.5600000e+01   2.1226739e+01
   1.5500000e+01   2.1410811e+01
   1.5400000e+01   2.1608676e+01
   1.5300000e+01   2.1805299e+01
   1.5200000e+01   2.2000124e+01
   1.5100000e+01   2.2212478e+01
   1.5000000e+01   2.2421629e+01
   1.4900000e+01   2.2643281e+01
   1.4800000e+01   2.2845336e+01
   1.4700000e+01   2.3063972e+01
   1.4600000e+01   2.3281049e+01
   1.4500000e+01   2.3494041e+01
   1.4400000e+01   2.3727571e+01
   1.4300000e+01   2.3959049e+01
   1.4200000e+01   2.4185555e+01
   1.4100000e+01   2.4446719e+01
   1.4000000e+01   2.4698320e+01
   1.3900000e+01   2.4957851e+01
   1.3800000e+01   2.5223210e+01
   1.3700000e+01   2.5483589e+01
   1.3600000e+01   2.5750728e+01
   1.3500000e+01   2.6022060e+01
   1.3400000e+01   2.6290193e+01
   1.3300000e+01   2.6565356e+01
   1.3200000e+01   2.6863205e+01
   1.3100000e+01   2.7157793e+01
   1.3000000e+01   2.7453176e+01
   1.2900000e+01   2.7764969e+01
   1.2800000e+01   2.8071431e+01
   1.2700000e+01   2.8396865e+01
   1.2600000e+01   2.8700080e+01
   1.2500000e+01   2.9017004e+01
   1.2400000e+01   2.9347044e+01
   1.2300000e+01   2.9679726e+01
   1.2200000e+01   3.0012978e+01
   1.2100000e+01   3.0361356e+01
   1.2000000e+01   3.0707023e+01
   1.1900000e+01   3.1034354e+01
   1.1800000e+01   3.1386525e+01
   1.1700000e+01   3.1735958e+01
   1.1600000e+01   3.2114601e+01
   1.1500000e+01   3.2463714e+01
   1.1400000e+01   3.2818785e+01
   1.1300000e+01   3.3183369e+01
   1.1200000e+01   3.3562827e+01
   1.1100000e+01   3.3942771e+01
   1.1000000e+01   3.4318135e+01
   1.0900000e+01   3.4694701e+01
   1.0800000e+01   3.5060014e+01
   1.0700000e+01   3.5434006e+01
   1.0600000e+01   3.5820887e+01
   1.0500000e+01   3.6212389e+01
   1.0400000e+01   3.6615383e+01
   1.0300000e+01   3.7008816e+01
   1.0200000e+01   3.7412761e+01
   1.0100000e+01   3.7816241e+01
   1.0000000e+01   3.8227324e+01
   9.9000000e+00   3.8639263e+01
   9.8000000e+00   3.9055539e+01
   9.7000000e+00   3.9479341e+01
   9.6000000e+00   3.9899264e+01
   9.5000000e+00   4.0319708e+01
   9.4000000e+00   4.0747573e+01
   9.3000000e+00   4.1185745e+01
   9.2000000e+00   4.1612031e+01
   9.1000000e+00   4.2044408e+01
   9.0000000e+00   4.2489797e+01
   8.9000000e+00   4.2934067e+01
   8.8000000e+00   4.3387854e+01
   8.7000000e+00   4.3840368e+01
   8.6000000e+00   4.4297161e+01
   8.5000000e+00   4.4761429e+01
   8.4000000e+00   4.5232196e+01
   8.3000000e+00   4.5687849e+01
   8.2000000e+00   4.6146014e+01
   8.1000000e+00   4.6616521e+01
   8.0000000e+00   4.7085895e+01
   7.9000000e+00   4.7562720e+01
   7.8000000e+00   4.8056177e+01
   7.7000000e+00   4.8554928e+01
   7.6000000e+00   4.9048526e+01
   7.5000000e+00   4.9546178e+01
   7.4000000e+00   5.0036222e+01
   7.3000000e+00   5.0537484e+01
   7.2000000e+00   5.1026095e+01
   7.1000000e+00   5.1536215e+01
   7.0000000e+00   5.2039289e+01
   6.9000000e+00   5.2561424e+01
   6.8000000e+00   5.3075713e+01
   6.7000000e+00   5.3587868e+01
   6.6000000e+00   5.4111264e+01
   6.5000000e+00   5.4634029e+01
   6.4000000e+00   5.5167685e+01
   6.3000000e+00   5.5714916e+01
   6.2000000e+00   5.6259086e+01
   6.1000000e+00   5.6796722e+01
   6.0000000e+00   5.7333621e+01
   5.9000000e+00   5.7876513e+01
   5.8000000e+00   5.8436668e+01
   5.7000000e+00   5.9001663e+01
   5.6000000e+00   5.9546561e+01
   5.5000000e+00   6.0114516e+01
   5.4000000e+00   6.0687093e+01
   5.3000000e+00   6.1252506e+01
   5.2000000e+00   6.1849469e+01
   5.1000000e+00   6.2420050e+01
   5.0000000e+00   6.2993121e+01
   4.9000000e+00   6.3586519e+01
   4.8000000e+00   6.4186546e+01
   4.7000000e+00   6.4773901e+01
   4.6000000e+00   6.5364312e+01
   4.5000000e+00   6.5958279e+01
   4.4000000e+00   6.6561253e+01
   4.3000000e+00   6.7159297e+01
   4.2000000e+00   6.7779580e+01
   4.1000000e+00   6.8421373e+01
   4.0000000e+00   6.9050052e+01
   3.9000000e+00   6.9690955e+01
   3.8000000e+00   7.0341107e+01
   3.7000000e+00   7.0988868e+01
   3.6000000e+00   7.1638495e+01
   3.5000000e+00   7.2277238e+01
   3.4000000e+00   7.2926763e+01
   3.3000000e+00   7.3580706e+01
   3.2000000e+00   7.4228146e+01
   3.1000000e+00   7.4887349e+01
   3.0000000e+00   7.5544328e+01
   2.9000000e+00   7.6211949e+01
   2.8000000e+00   7.6894633e+01
   2.7000000e+00   7.7576955e+01
   2.6000000e+00   7.8268134e+01
   2.5000000e+00   7.8979052e+01
   2.4000000e+00   7.9668068e+01
   2.3000000e+00   8.0381904e+01
   2.2000000e+00   8.1080773e+01
   2.1000000e+00   8.1804332e+01
   2.0000000e+00   8.2525616e+01
   1.9000000e+00   8.3256784e+01
   1.8000000e+00   8.3988444e+01
   1.7000000e+00   8.4725641e+01
   1.6000000e+00   8.5469361e+01
   1.5000000e+00   8.6229108e+01
   1.4000000e+00   8.6988491e+01
   1.3000000e+00   8.7767266e+01
   1.2000000e+00   8.8556063e+01
   1.1000000e+00   8.9349183e+01
   1.0000000e+00   9.0161853e+01
   9.0000000e-01   9.1003252e+01
   8.0000000e-01   9.1814129e+01
   7.0000000e-01   9.2646090e+01
   6.0000000e-01   9.3506546e+01
   5.0000000e-01   9.4382992e+01
   4.0000000e-01   9.5254603e+01
   3.0000000e-01   9.6128350e+01
   2.0000000e-01   9.6979793e+01
   1.0000000e-01   9.7864213e+01
   0.0000000e+00   9.9000000e+01


==> dat/sir/ssa_sw100p3_smean04.dat <==
   0.0000000e+00   9.9000000e+01
   1.0000000e-01   9.8566200e+01
   2.0000000e-01   9.8075600e+01
   3.0000000e-01   9.7559100e+01
   4.0000000e-01   9.7012500e+01
   5.0000000e-01   9.6438700e+01
   6.0000000e-01   9.5830100e+01
   7.0000000e-01   9.5237300e+01
   8.0000000e-01   9.4624300e+01
   9.0000000e-01   9.4006700e+01
   1.0000000e+00   9.3402500e+01
   1.1000000e+00   9.2773500e+01
   1.2000000e+00   9.2148700e+01
   1.3000000e+00   9.1531100e+01
   1.4000000e+00   9.0930700e+01
   1.5000000e+00   9.0318300e+01
   1.6000000e+00   8.9703400e+01
   1.7000000e+00   8.9095800e+01
   1.8000000e+00   8.8480700e+01
   1.9000000e+00   8.7866200e+01
   2.0000000e+00   8.7238000e+01
   2.1000000e+00   8.6624300e+01
   2.2000000e+00   8.6005200e+01
   2.3000000e+00   8.5396100e+01
   2.4000000e+00   8.4765700e+01
   2.5000000e+00   8.4142300e+01
   2.6000000e+00   8.3513800e+01
   2.7000000e+00   8.2876600e+01
   2.8000000e+00   8.2232200e+01
   2.9000000e+00   8.1597600e+01
   3.0000000e+00   8.0951900e+01
   3.1000000e+00   8.0290000e+01
   3.2000000e+00   7.9602200e+01
   3.3000000e+00   7.8913900e+01
   3.4000000e+00   7.8205400e+01
   3.5000000e+00   7.7484000e+01
   3.6000000e+00   7.6761600e+01
   3.7000000e+00   7.6003900e+01
   3.8000000e+00   7.5233500e+01
   3.9000000e+00   7.4469000e+01
   4.0000000e+00   7.3678400e+01
   4.1000000e+00   7.2890900e+01
   4.2000000e+00   7.2094400e+01
   4.3000000e+00   7.1267800e+01
   4.4000000e+00   7.0426800e+01
   4.5000000e+00   6.9581700e+01
   4.6000000e+00   6.8717600e+01
   4.7000000e+00   6.7839300e+01
   4.8000000e+00   6.6958000e+01
   4.9000000e+00   6.6081000e+01
   5.0000000e+00   6.5177000e+01
   5.1000000e+00   6.4288000e+01
   5.2000000e+00   6.3390200e+01
   5.3000000e+00   6.2509100e+01
   5.4000000e+00   6.1614100e+01
   5.5000000e+00   6.0707900e+01
   5.6000000e+00   5.9819900e+01
   5.7000000e+00   5.8927300e+01
   5.8000000e+00   5.8037300e+01
   5.9000000e+00   5.7149400e+01
   6.0000000e+00   5.6271500e+01
   6.1000000e+00   5.5412300e+01
   6.2000000e+00   5.4564100e+01
   6.3000000e+00   5.3691200e+01
   6.4000000e+00   5.2851200e+01
   6.5000000e+00   5.2025200e+01
   6.6000000e+00   5.1215200e+01
   6.7000000e+00   5.0409200e+01
   6.8000000e+00   4.9621700e+01
   6.9000000e+00   4.8849100e+01
   7.0000000e+00   4.8092000e+01
   7.1000000e+00   4.7350100e+01
   7.2000000e+00   4.6625900e+01
   7.3000000e+00   4.5916900e+01
   7.4000000e+00   4.5214300e+01
   7.5000000e+00   4.4549200e+01
   7.6000000e+00   4.3881600e+01
   7.7000000e+00   4.3217200e+01
   7.8000000e+00   4.2589100e+01
   7.9000000e+00   4.1964500e+01
   8.0000000e+00   4.1364700e+01
   8.1000000e+00   4.0789600e+01
   8.2000000e+00   4.0223600e+01
   8.3000000e+00   3.9661500e+01
   8.4000000e+00   3.9132100e+01
   8.5000000e+00   3.8607400e+01
   8.6000000e+00   3.8103500e+01
   8.7000000e+00   3.7613900e+01
   8.8000000e+00   3.7141700e+01
   8.9000000e+00   3.6682700e+01
   9.0000000e+00   3.6223500e+01
   9.1000000e+00   3.5783200e+01
   9.2000000e+00   3.5365500e+01
   9.3000000e+00   3.4966200e+01
   9.4000000e+00   3.4563700e+01
   9.5000000e+00   3.4183000e+01
   9.6000000e+00   3.3810300e+01
   9.7000000e+00   3.3439900e+01
   9.8000000e+00   3.3086900e+01
   9.9000000e+00   3.2742900e+01
   1.0000000e+01   3.2423300e+01
   1.0100000e+01   3.2103800e+01
   1.0200000e+01   3.1805200e+01
   1.0300000e+01   3.1515500e+01
   1.0400000e+01   3.1241500e+01
   1.0500000e+01   3.0962800e+01
   1.0600000e+01   3.0687500e+01
   1.0700000e+01   3.0422000e+01
   1.0800000e+01   3.0177400e+01
   1.0900000e+01   2.9933000e+01
   1.1000000e+01   2.9700500e+01
   1.1100000e+01   2.9471900e+01
   1.1200000e+01   2.9257000e+01
   1.1300000e+01   2.9039800e+01
   1.1400000e+01   2.8827800e+01
   1.1500000e+01   2.8628700e+01
   1.1600000e+01   2.8433600e+01
   1.1700000e+01   2.8242700e+01
   1.1800000e+01   2.8061000e+01
   1.1900000e+01   2.7882900e+01
   1.2000000e+01   2.7705600e+01
   1.2100000e+01   2.7538800e+01
   1.2200000e+01   2.7381000e+01
   1.2300000e+01   2.7226200e+01
   1.2400000e+01   2.7078500e+01
   1.2500000e+01   2.6931500e+01
   1.2600000e+01   2.6787000e+01
   1.2700000e+01   2.6643900e+01
   1.2800000e+01   2.6509300e+01
   1.2900000e+01   2.6380700e+01
   1.3000000e+01   2.6264200e+01
   1.3100000e+01   2.6147000e+01
   1.3200000e+01   2.6031400e+01
   1.3300000e+01   2.5921200e+01
   1.3400000e+01   2.5811400e+01
   1.3500000e+01   2.5714200e+01
   1.3600000e+01   2.5616600e+01
   1.3700000e+01   2.5519900e+01
   1.3800000e+01   2.5427800e+01
   1.3900000e+01   2.5335700e+01
   1.4000000e+01   2.5249300e+01
   1.4100000e+01   2.5159900e+01
   1.4200000e+01   2.5078000e+01
   1.4300000e+01   2.4997300e+01
   1.4400000e+01   2.4920100e+01
   1.4500000e+01   2.4843600e+01
   1.4600000e+01   2.4765300e+01
   1.4700000e+01   2.4695300e+01
   1.4800000e+01   2.4628800e+01
   1.4900000e+01   2.4563300e+01
   1.5000000e+01   2.4497900e+01
   1.5100000e+01   2.4437200e+01
   1.5200000e+01   2.4377900e+01
   1.5300000e+01   2.4320600e+01
   1.5400000e+01   2.4265200e+01
   1.5500000e+01   2.4214100e+01
   1.5600000e+01   2.4161300e+01
   1.5700000e+01   2.4111800e+01
   1.5800000e+01   2.4066000e+01
   1.5900000e+01   2.4020800e+01
   1.6000000e+01   2.3980000e+01
   1.6100000e+01   2.3937000e+01
   1.6200000e+01   2.3896200e+01
   1.6300000e+01   2.3860700e+01
   1.6400000e+01   2.3819900e+01
   1.6500000e+01   2.3778400e+01
   1.6600000e+01   2.3740900e+01
   1.6700000e+01   2.3706200e+01
   1.6800000e+01   2.3675000e+01
   1.6900000e+01   2.3643700e+01
   1.7000000e+01   2.3613400e+01
   1.7100000e+01   2.3587000e+01
   1.7200000e+01   2.3556200e+01
   1.7300000e+01   2.3527000e+01
   1.7400000e+01   2.3497000e+01
   1.7500000e+01   2.3472700e+01
   1.7600000e+01   2.3448200e+01
   1.7700000e+01   2.3423900e+01
   1.7800000e+01   2.3399800e+01
   1.7900000e+01   2.3380300e+01
   1.8000000e+01   2.3359100e+01
   1.8100000e+01   2.3337900e+01
   1.8200000e+01   2.3316000e+01
   1.8300000e+01   2.3296500e+01
   1.8400000e+01   2.3278000e+01
   1.8500000e+01   2.3258100e+01
   1.8600000e+01   2.3241800e+01
   1.8700000e+01   2.3226600e+01
   1.8800000e+01   2.3209400e+01
   1.8900000e+01   2.3194100e+01
   1.9000000e+01   2.3179900e+01
   1.9100000e+01   2.3166500e+01
   1.9200000e+01   2.3153100e+01
   1.9300000e+01   2.3143800e+01
   1.9400000e+01   2.3133700e+01
   1.9500000e+01   2.3122600e+01
   1.9600000e+01   2.3113000e+01
   1.9700000e+01   2.3102900e+01
   1.9800000e+01   2.3092700e+01
   1.9900000e+01   2.3083500e+01
   2.0000000e+01   2.3073700e+01
   2.0100000e+01   2.3064200e+01
   2.0200000e+01   2.3055700e+01
   2.0300000e+01   2.3048100e+01
   2.0400000e+01   2.3040300e+01
   2.0500000e+01   2.3032500e+01
   2.0600000e+01   2.3025300e+01
   2.0700000e+01   2.3017500e+01
   2.0800000e+01   2.3011100e+01
   2.0900000e+01   2.3004800e+01
   2.1000000e+01   2.2998500e+01
   2.1100000e+01   2.2991900e+01
   2.1200000e+01   2.2986400e+01
   2.1300000e+01   2.2979500e+01
   2.1400000e+01   2.2975000e+01
   2.1500000e+01   2.2970100e+01
   2.1600000e+01   2.2964000e+01
   2.1700000e+01   2.2958700e+01
   2.1800000e+01   2.2954300e+01
   2.1900000e+01   2.2950100e+01
   2.2000000e+01   2.2945200e+01
   2.2100000e+01   2.2939600e+01
   2.2200000e+01   2.2935800e+01
   2.2300000e+01   2.2930500e+01
   2.2400000e+01   2.2926400e+01
   2.2500000e+01   2.2922000e+01
   2.2600000e+01   2.2918600e+01
   2.2700000e+01   2.2916000e+01
   2.2800000e+01   2.2912800e+01
   2.2900000e+01   2.2910100e+01
   2.3000000e+01   2.2907700e+01
   2.3100000e+01   2.2905400e+01
   2.3200000e+01   2.2903100e+01
   2.3300000e+01   2.2900400e+01
   2.3400000e+01   2.2898200e+01
   2.3500000e+01   2.2895900e+01
   2.3600000e+01   2.2893900e+01
   2.3700000e+01   2.2892400e+01
   2.3800000e+01   2.2890700e+01
   2.3900000e+01   2.2889200e+01
   2.4000000e+01   2.2886400e+01
   2.4100000e+01   2.2884900e+01
   2.4200000e+01   2.2882700e+01
   2.4300000e+01   2.2880500e+01
   2.4400000e+01   2.2878900e+01
   2.4500000e+01   2.2877600e+01
   2.4600000e+01   2.2875700e+01
   2.4700000e+01   2.2874300e+01
   2.4800000e+01   2.2873500e+01
   2.4900000e+01   2.2872300e+01
   2.5000000e+01   2.2871400e+01


==> dat/sir/ssa_sw100p3_spmsd04.dat <==
   0.0000000e+00   9.9000000e+01
   1.0000000e-01   9.9286768e+01
   2.0000000e-01   9.9198669e+01
   3.0000000e-01   9.9024947e+01
   4.0000000e-01   9.8790461e+01
   5.0000000e-01   9.8516786e+01
   6.0000000e-01   9.8201352e+01
   7.0000000e-01   9.7887204e+01
   8.0000000e-01   9.7537262e+01
   9.0000000e-01   9.7200985e+01
   1.0000000e+00   9.6858754e+01
   1.1000000e+00   9.6518176e+01
   1.2000000e+00   9.6163720e+01
   1.3000000e+00   9.5809561e+01
   1.4000000e+00   9.5463657e+01
   1.5000000e+00   9.5108518e+01
   1.6000000e+00   9.4754680e+01
   1.7000000e+00   9.4424479e+01
   1.8000000e+00   9.4080399e+01
   1.9000000e+00   9.3750458e+01
   2.0000000e+00   9.3419647e+01
   2.1000000e+00   9.3095308e+01
   2.2000000e+00   9.2772191e+01
   2.3000000e+00   9.2453267e+01
   2.4000000e+00   9.2139505e+01
   2.5000000e+00   9.1823527e+01
   2.6000000e+00   9.1533489e+01
   2.7000000e+00   9.1248683e+01
   2.8000000e+00   9.0978701e+01
   2.9000000e+00   9.0709201e+01
   3.0000000e+00   9.0470723e+01
   3.1000000e+00   9.0198234e+01
   3.2000000e+00   8.9946008e+01
   3.3000000e+00   8.9681912e+01
   3.4000000e+00   8.9423885e+01
   3.5000000e+00   8.9162936e+01
   3.6000000e+00   8.8899152e+01
   3.7000000e+00   8.8622271e+01
   3.8000000e+00   8.8349939e+01
   3.9000000e+00   8.8089765e+01
   4.0000000e+00   8.7802995e+01
   4.1000000e+00   8.7533413e+01
   4.2000000e+00   8.7238946e+01
   4.3000000e+00   8.6948951e+01
   4.4000000e+00   8.6639636e+01
   4.5000000e+00   8.6317444e+01
   4.6000000e+00   8.5980579e+01
   4.7000000e+00   8.5642476e+01
   4.8000000e+00   8.5277832e+01
   4.9000000e+00   8.4916967e+01
   5.0000000e+00   8.4549756e+01
   5.1000000e+00   8.4170044e+01
   5.2000000e+00   8.3784590e+01
   5.3000000e+00   8.3387379e+01
   5.4000000e+00   8.2976918e+01
   5.5000000e+00   8.2564555e+01
   5.6000000e+00   8.2148274e+01
   5.7000000e+00   8.1724169e+01
   5.8000000e+00   8.1273744e+01
   5.9000000e+00   8.0823827e+01
   6.0000000e+00   8.0358675e+01
   6.1000000e+00   7.9898106e+01
   6.2000000e+00   7.9447823e+01
   6.3000000e+00   7.8979032e+01
   6.4000000e+00   7.8518916e+01
   6.5000000e+00   7.8059646e+01
   6.6000000e+00   7.7602414e+01
   6.7000000e+00   7.7134517e+01
   6.8000000e+00   7.6675831e+01
   6.9000000e+00   7.6220862e+01
   7.0000000e+00   7.5765885e+01
   7.1000000e+00   7.5319897e+01
   7.2000000e+00   7.4870074e+01
   7.3000000e+00   7.4421412e+01
   7.4000000e+00   7.3978659e+01
   7.5000000e+00   7.3559081e+01
   7.6000000e+00   7.3135276e+01
   7.7000000e+00   7.2697353e+01
   7.8000000e+00   7.2279918e+01
   7.9000000e+00   7.1862076e+01
   8.0000000e+00   7.1450319e+01
   8.1000000e+00   7.1058391e+01
   8.2000000e+00   7.0667056e+01
   8.3000000e+00   7.0276410e+01
   8.4000000e+00   6.9898193e+01
   8.5000000e+00   6.9523407e+01
   8.6000000e+00   6.9166384e+01
   8.7000000e+00   6.8810926e+01
   8.8000000e+00   6.8467843e+01
   8.9000000e+00   6.8124520e+01
   9.0000000e+00   6.7785571e+01
   9.1000000e+00   6.7457745e+01
   9.2000000e+00   6.7145942e+01
   9.3000000e+00   6.6845583e+01
   9.4000000e+00   6.6537282e+01
   9.5000000e+00   6.6248079e+01
   9.6000000e+00   6.5967155e+01
   9.7000000e+00   6.5681131e+01
   9.8000000e+00   6.5406707e+01
   9.9000000e+00   6.5138128e+01
   1.0000000e+01   6.4886392e+01
   1.0100000e+01   6.4630107e+01
   1.0200000e+01   6.4394475e+01
   1.0300000e+01   6.4167458e+01
   1.0400000e+01   6.3953629e+01
   1.0500000e+01   6.3728001e+01
   1.0600000e+01   6.3502183e+01
   1.0700000e+01   6.3285437e+01
   1.0800000e+01   6.3089731e+01
   1.0900000e+01   6.2884688e+01
   1.1000000e+01   6.2695027e+01
   1.1100000e+01   6.2510478e+01
   1.1200000e+01   6.2331110e+01
   1.1300000e+01   6.2151170e+01
   1.1400000e+01   6.1974823e+01
   1.1500000e+01   6.1812667e+01
   1.1600000e+01   6.1649027e+01
   1.1700000e+01   6.1490235e+01
   1.1800000e+01   6.1341990e+01
   1.1900000e+01   6.1196984e+01
   1.2000000e+01   6.1054119e+01
   1.2100000e+01   6.0915320e+01
   1.2200000e+01   6.0785668e+01
   1.2300000e+01   6.0660946e+01
   1.2400000e+01   6.0537333e+01
   1.2500000e+01   6.0417199e+01
   1.2600000e+01   6.0298688e+01
   1.2700000e+01   6.0182667e+01
   1.2800000e+01   6.0070154e+01
   1.2900000e+01   5.9962882e+01
   1.3000000e+01   5.9869223e+01
   1.3100000e+01   5.9768213e+01
   1.3200000e+01   5.9672206e+01
   1.3300000e+01   5.9582558e+01
   1.3400000e+01   5.9493728e+01
   1.3500000e+01   5.9413754e+01
   1.3600000e+01   5.9334853e+01
   1.3700000e+01   5.9256355e+01
   1.3800000e+01   5.9179893e+01
   1.3900000e+01   5.9104923e+01
   1.4000000e+01   5.9034550e+01
   1.4100000e+01   5.8962153e+01
   1.4200000e+01   5.8893611e+01
   1.4300000e+01   5.8825600e+01
   1.4400000e+01   5.8761236e+01
   1.4500000e+01   5.8698504e+01
   1.4600000e+01   5.8634068e+01
   1.4700000e+01   5.8574235e+01
   1.4800000e+01   5.8519318e+01
   1.4900000e+01   5.8465288e+01
   1.5000000e+01   5.8411646e+01
   1.5100000e+01   5.8362339e+01
   1.5200000e+01   5.8313272e+01
   1.5300000e+01   5.8267350e+01
   1.5400000e+01   5.8223449e+01
   1.5500000e+01   5.8181468e+01
   1.5600000e+01   5.8137905e+01
   1.5700000e+01   5.8096828e+01
   1.5800000e+01   5.8059894e+01
   1.5900000e+01   5.8022688e+01
   1.6000000e+01   5.7989252e+01
   1.6100000e+01   5.7955316e+01
   1.6200000e+01   5.7922035e+01
   1.6300000e+01   5.7891990e+01
   1.6400000e+01   5.7858315e+01
   1.6500000e+01   5.7825604e+01
   1.6600000e+01   5.7793714e+01
   1.6700000e+01   5.7766142e+01
   1.6800000e+01   5.7740299e+01
   1.6900000e+01   5.7714942e+01
   1.7000000e+01   5.7690347e+01
   1.7100000e+01   5.7670175e+01
   1.7200000e+01   5.7645504e+01
   1.7300000e+01   5.7622411e+01
   1.7400000e+01   5.7599378e+01
   1.7500000e+01   5.7579941e+01
   1.7600000e+01   5.7561739e+01
   1.7700000e+01   5.7543314e+01
   1.7800000e+01   5.7525174e+01
   1.7900000e+01   5.7510083e+01
   1.8000000e+01   5.7493706e+01
   1.8100000e+01   5.7477966e+01
   1.8200000e+01   5.7461637e+01
   1.8300000e+01   5.7447620e+01
   1.8400000e+01   5.7433277e+01
   1.8500000e+01   5.7418330e+01
   1.8600000e+01   5.7406090e+01
   1.8700000e+01   5.7393550e+01
   1.8800000e+01   5.7380147e+01
   1.8900000e+01   5.7369653e+01
   1.9000000e+01   5.7359291e+01
   1.9100000e+01   5.7349086e+01
   1.9200000e+01   5.7339493e+01
   1.9300000e+01   5.7333341e+01
   1.9400000e+01   5.7326202e+01
   1.9500000e+01   5.7318485e+01
   1.9600000e+01   5.7311983e+01
   1.9700000e+01   5.7304562e+01
   1.9800000e+01   5.7297312e+01
   1.9900000e+01   5.7290899e+01
   2.0000000e+01   5.7283469e+01
   2.0100000e+01   5.7276588e+01
   2.0200000e+01   5.7270320e+01
   2.0300000e+01   5.7264447e+01
   2.0400000e+01   5.7258638e+01
   2.0500000e+01   5.7252954e+01
   2.0600000e+01   5.7247682e+01
   2.0700000e+01   5.7242342e+01
   2.0800000e+01   5.7237668e+01
   2.0900000e+01   5.7232803e+01
   2.1000000e+01   5.7228374e+01
   2.1100000e+01   5.7223696e+01
   2.1200000e+01   5.7219326e+01
   2.1300000e+01   5.7214361e+01
   2.1400000e+01   5.7211355e+01
   2.1500000e+01   5.7207711e+01
   2.1600000e+01   5.7203301e+01
   2.1700000e+01   5.7199559e+01
   2.1800000e+01   5.7196438e+01
   2.1900000e+01   5.7193438e+01
   2.2000000e+01   5.7190094e+01
   2.2100000e+01   5.7186360e+01
   2.2200000e+01   5.7183677e+01
   2.2300000e+01   5.7180146e+01
   2.2400000e+01   5.7176830e+01
   2.2500000e+01   5.7173513e+01
   2.2600000e+01   5.7170954e+01
   2.2700000e+01   5.7169189e+01
   2.2800000e+01   5.7166947e+01
   2.2900000e+01   5.7164896e+01
   2.3000000e+01   5.7163286e+01
   2.3100000e+01   5.7161872e+01
   2.3200000e+01   5.7160402e+01
   2.3300000e+01   5.7158393e+01
   2.3400000e+01   5.7156691e+01
   2.3500000e+01   5.7154996e+01
   2.3600000e+01   5.7153477e+01
   2.3700000e+01   5.7152342e+01
   2.3800000e+01   5.7151362e+01
   2.3900000e+01   5.7150314e+01
   2.4000000e+01   5.7148255e+01
   2.4100000e+01   5.7147306e+01
   2.4200000e+01   5.7145936e+01
   2.4300000e+01   5.7144470e+01
   2.4400000e+01   5.7143118e+01
   2.4500000e+01   5.7142288e+01
   2.4600000e+01   5.7140986e+01
   2.4700000e+01   5.7140086e+01
   2.4800000e+01   5.7139499e+01
   2.4900000e+01   5.7138423e+01
   2.5000000e+01   5.7137758e+01
   2.5000000e+01  -1.1394958e+01
   2.4900000e+01  -1.1393823e+01
   2.4800000e+01  -1.1392499e+01
   2.4700000e+01  -1.1391486e+01
   2.4600000e+01  -1.1389586e+01
   2.4500000e+01  -1.1387088e+01
   2.4400000e+01  -1.1385318e+01
   2.4300000e+01  -1.1383470e+01
   2.4200000e+01  -1.1380536e+01
   2.4100000e+01  -1.1377506e+01
   2.4000000e+01  -1.1375455e+01
   2.3900000e+01  -1.1371914e+01
   2.3800000e+01  -1.1369962e+01
   2.3700000e+01  -1.1367542e+01
   2.3600000e+01  -1.1365677e+01
   2.3500000e+01  -1.1363196e+01
   2.3400000e+01  -1.1360291e+01
   2.3300000e+01  -1.1357593e+01
   2.3200000e+01  -1.1354202e+01
   2.3100000e+01  -1.1351072e+01
   2.3000000e+01  -1.1347886e+01
   2.2900000e+01  -1.1344696e+01
   2.2800000e+01  -1.1341347e+01
   2.2700000e+01  -1.1337189e+01
   2.2600000e+01  -1.1333754e+01
   2.2500000e+01  -1.1329513e+01
   2.2400000e+01  -1.1324030e+01
   2.2300000e+01  -1.1319146e+01
   2.2200000e+01  -1.1312077e+01
   2.2100000e+01  -1.1307160e+01
   2.2000000e+01  -1.1299694e+01
   2.1900000e+01  -1.1293238e+01
   2.1800000e+01  -1.1287838e+01
   2.1700000e+01  -1.1282159e+01
   2.1600000e+01  -1.1275301e+01
   2.1500000e+01  -1.1267511e+01
   2.1400000e+01  -1.1261355e+01
   2.1300000e+01  -1.1255361e+01
   2.1200000e+01  -1.1246526e+01
   2.1100000e+01  -1.1239896e+01
   2.1000000e+01  -1.1231374e+01
   2.0900000e+01  -1.1223203e+01
   2.0800000e+01  -1.1215468e+01
   2.0700000e+01  -1.1207342e+01
   2.0600000e+01  -1.1197082e+01
   2.0500000e+01  -1.1187954e+01
   2.0400000e+01  -1.1178038e+01
   2.0300000e+01  -1.1168247e+01
   2.0200000e+01  -1.1158920e+01
   2.0100000e+01  -1.1148188e+01
   2.0000000e+01  -1.1136069e+01
   1.9900000e+01  -1.1123899e+01
   1.9800000e+01  -1.1111912e+01
   1.9700000e+01  -1.1098762e+01
   1.9600000e+01  -1.1085983e+01
   1.9500000e+01  -1.1073285e+01
   1.9400000e+01  -1.1058802e+01
   1.9300000e+01  -1.1045741e+01
   1.9200000e+01  -1.1033293e+01
   1.9100000e+01  -1.1016086e+01
   1.9000000e+01  -1.0999491e+01
   1.8900000e+01  -1.0981453e+01
   1.8800000e+01  -1.0961347e+01
   1.8700000e+01  -1.0940350e+01
   1.8600000e+01  -1.0922490e+01
   1.8500000e+01  -1.0902130e+01
   1.8400000e+01  -1.0877277e+01
   1.8300000e+01  -1.0854620e+01
   1.8200000e+01  -1.0829637e+01
   1.8100000e+01  -1.0802166e+01
   1.8000000e+01  -1.0775506e+01
   1.7900000e+01  -1.0749483e+01
   1.7800000e+01  -1.0725574e+01
   1.7700000e+01  -1.0695514e+01
   1.7600000e+01  -1.0665339e+01
   1.7500000e+01  -1.0634541e+01
   1.7400000e+01  -1.0605378e+01
   1.7300000e+01  -1.0568411e+01
   1.7200000e+01  -1.0533104e+01
   1.7100000e+01  -1.0496175e+01
   1.7000000e+01  -1.0463547e+01
   1.6900000e+01  -1.0427542e+01
   1.6800000e+01  -1.0390299e+01
   1.6700000e+01  -1.0353742e+01
   1.6600000e+01  -1.0311914e+01
   1.6500000e+01  -1.0268804e+01
   1.6400000e+01  -1.0218515e+01
   1.6300000e+01  -1.0170590e+01
   1.6200000e+01  -1.0129635e+01
   1.6100000e+01  -1.0081316e+01
   1.6000000e+01  -1.0029252e+01
   1.5900000e+01  -9.9810877e+00
   1.5800000e+01  -9.9278942e+00
   1.5700000e+01  -9.8732276e+00
   1.5600000e+01  -9.8153049e+00
   1.5500000e+01  -9.7532676e+00
   1.5400000e+01  -9.6930489e+00
   1.5300000e+01  -9.6261497e+00
   1.5200000e+01  -9.5574723e+00
   1.5100000e+01  -9.4879390e+00
   1.5000000e+01  -9.4158464e+00
   1.4900000e+01  -9.3386880e+00
   1.4800000e+01  -9.2617180e+00
   1.4700000e+01  -9.1836353e+00
   1.4600000e+01  -9.1034676e+00
   1.4500000e+01  -9.0113042e+00
   1.4400000e+01  -8.9210364e+00
   1.4300000e+01  -8.8310002e+00
   1.4200000e+01  -8.7376105e+00
   1.4100000e+01  -8.6423534e+00
   1.4000000e+01  -8.5359505e+00
   1.3900000e+01  -8.4335228e+00
   1.3800000e+01  -8.3242931e+00
   1.3700000e+01  -8.2165551e+00
   1.3600000e+01  -8.1016533e+00
   1.3500000e+01  -7.9853537e+00
   1.3400000e+01  -7.8709282e+00
   1.3300000e+01  -7.7401575e+00
   1.3200000e+01  -7.6094058e+00
   1.3100000e+01  -7.4742134e+00
   1.3000000e+01  -7.3408234e+00
   1.2900000e+01  -7.2014823e+00
   1.2800000e+01  -7.0515539e+00
   1.2700000e+01  -6.8948670e+00
   1.2600000e+01  -6.7246880e+00
   1.2500000e+01  -6.5541986e+00
   1.2400000e+01  -6.3803335e+00
   1.2300000e+01  -6.2085459e+00
   1.2200000e+01  -6.0236679e+00
   1.2100000e+01  -5.8377201e+00
   1.2000000e+01  -5.6429191e+00
   1.1900000e+01  -5.4311839e+00
   1.1800000e+01  -5.2199898e+00
   1.1700000e+01  -5.0048352e+00
   1.1600000e+01  -4.7818270e+00
   1.1500000e+01  -4.5552666e+00
   1.1400000e+01  -4.3192232e+00
   1.1300000e+01  -4.0715699e+00
   1.1200000e+01  -3.8171100e+00
   1.1100000e+01  -3.5666776e+00
   1.1000000e+01  -3.2940268e+00
   1.0900000e+01  -3.0186875e+00
   1.0800000e+01  -2.7349310e+00
   1.0700000e+01  -2.4414374e+00
   1.0600000e+01  -2.1271834e+00
   1.0500000e+01  -1.8024013e+00
   1.0400000e+01  -1.4706289e+00
   1.0300000e+01  -1.1364580e+00
   1.0200000e+01  -7.8407512e-01
   1.0100000e+01  -4.2250667e-01
   1.0000000e+01  -3.9791614e-02
   9.9000000e+00   3.4767196e-01
   9.8000000e+00   7.6709263e-01
   9.7000000e+00   1.1986688e+00
   9.6000000e+00   1.6534451e+00
   9.5000000e+00   2.1179207e+00
   9.4000000e+00   2.5901181e+00
   9.3000000e+00   3.0868170e+00
   9.2000000e+00   3.5850577e+00
   9.1000000e+00   4.1086551e+00
   9.0000000e+00   4.6614287e+00
   8.9000000e+00   5.2408804e+00
   8.8000000e+00   5.8155572e+00
   8.7000000e+00   6.4168741e+00
   8.6000000e+00   7.0406156e+00
   8.5000000e+00   7.6913934e+00
   8.4000000e+00   8.3660075e+00
   8.3000000e+00   9.0465899e+00
   8.2000000e+00   9.7801442e+00
   8.1000000e+00   1.0520809e+01
   8.0000000e+00   1.1279081e+01
   7.9000000e+00   1.2066924e+01
   7.8000000e+00   1.2898282e+01
   7.7000000e+00   1.3737047e+01
   7.6000000e+00   1.4627924e+01
   7.5000000e+00   1.5539319e+01
   7.4000000e+00   1.6449941e+01
   7.3000000e+00   1.7412388e+01
   7.2000000e+00   1.8381726e+01
   7.1000000e+00   1.9380303e+01
   7.0000000e+00   2.0418115e+01
   6.9000000e+00   2.1477338e+01
   6.8000000e+00   2.2567569e+01
   6.7000000e+00   2.3683883e+01
   6.6000000e+00   2.4827986e+01
   6.5000000e+00   2.5990754e+01
   6.4000000e+00   2.7183484e+01
   6.3000000e+00   2.8403368e+01
   6.2000000e+00   2.9680377e+01
   6.1000000e+00   3.0926494e+01
   6.0000000e+00   3.2184325e+01
   5.9000000e+00   3.3474973e+01
   5.8000000e+00   3.4800856e+01
   5.7000000e+00   3.6130431e+01
   5.6000000e+00   3.7491526e+01
   5.5000000e+00   3.8851245e+01
   5.4000000e+00   4.0251282e+01
   5.3000000e+00   4.1630821e+01
   5.2000000e+00   4.2995810e+01
   5.1000000e+00   4.4405956e+01
   5.0000000e+00   4.5804244e+01
   4.9000000e+00   4.7245033e+01
   4.8000000e+00   4.8638168e+01
   4.7000000e+00   5.0036124e+01
   4.6000000e+00   5.1454621e+01
   4.5000000e+00   5.2845956e+01
   4.4000000e+00   5.4213964e+01
   4.3000000e+00   5.5586649e+01
   4.2000000e+00   5.6949854e+01
   4.1000000e+00   5.8248387e+01
   4.0000000e+00   5.9553805e+01
   3.9000000e+00   6.0848235e+01
   3.8000000e+00   6.2117061e+01
   3.7000000e+00   6.3385529e+01
   3.6000000e+00   6.4624048e+01
   3.5000000e+00   6.5805064e+01
   3.4000000e+00   6.6986915e+01
   3.3000000e+00   6.8145888e+01
   3.2000000e+00   6.9258392e+01
   3.1000000e+00   7.0381766e+01
   3.0000000e+00   7.1433077e+01
   2.9000000e+00   7.2485999e+01
   2.8000000e+00   7.3485699e+01
   2.7000000e+00   7.4504517e+01
   2.6000000e+00   7.5494111e+01
   2.5000000e+00   7.6461073e+01
   2.4000000e+00   7.7391895e+01
   2.3000000e+00   7.8338933e+01
   2.2000000e+00   7.9238209e+01
   2.1000000e+00   8.0153292e+01
   2.0000000e+00   8.1056353e+01
   1.9000000e+00   8.1981942e+01
   1.8000000e+00   8.2881001e+01
   1.7000000e+00   8.3767121e+01
   1.6000000e+00   8.4652120e+01
   1.5000000e+00   8.5528082e+01
   1.4000000e+00   8.6397743e+01
   1.3000000e+00   8.7252639e+01
   1.2000000e+00   8.8133680e+01
   1.1000000e+00   8.9028824e+01
   1.0000000e+00   8.9946246e+01
   9.0000000e-01   9.0812415e+01
   8.0000000e-01   9.1711338e+01
   7.0000000e-01   9.2587396e+01
   6.0000000e-01   9.3458848e+01
   5.0000000e-01   9.4360614e+01
   4.0000000e-01   9.5234539e+01
   3.0000000e-01   9.6093253e+01
   2.0000000e-01   9.6952531e+01
   1.0000000e-01   9.7845632e+01
   0.0000000e+00   9.9000000e+01


==> dat/sir/ssa_sw50p0_pge40.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.6000000e-01   0.0000000e+00
   3.7000000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.1000000e-01   0.0000000e+00
   5.2000000e-01   0.0000000e+00
   5.3000000e-01   0.0000000e+00
   5.4000000e-01   0.0000000e+00
   5.5000000e-01   0.0000000e+00
   5.6000000e-01   0.0000000e+00
   5.7000000e-01   0.0000000e+00
   5.8000000e-01   0.0000000e+00
   5.9000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   6.1000000e-01   0.0000000e+00
   6.2000000e-01   0.0000000e+00
   6.3000000e-01   0.0000000e+00
   6.4000000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   6.6000000e-01   0.0000000e+00
   6.7000000e-01   0.0000000e+00
   6.8000000e-01   0.0000000e+00
   6.9000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   7.1000000e-01   0.0000000e+00
   7.2000000e-01   0.0000000e+00
   7.3000000e-01   0.0000000e+00
   7.4000000e-01   0.0000000e+00
   7.5000000e-01   0.0000000e+00
   7.6000000e-01   0.0000000e+00
   7.7000000e-01   0.0000000e+00
   7.8000000e-01   0.0000000e+00
   7.9000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   8.1000000e-01   0.0000000e+00
   8.2000000e-01   0.0000000e+00
   8.3000000e-01   0.0000000e+00
   8.4000000e-01   0.0000000e+00
   8.5000000e-01   0.0000000e+00
   8.6000000e-01   0.0000000e+00
   8.7000000e-01   0.0000000e+00
   8.8000000e-01   0.0000000e+00
   8.9000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   9.1000000e-01   0.0000000e+00
   9.2000000e-01   0.0000000e+00
   9.3000000e-01   0.0000000e+00
   9.4000000e-01   0.0000000e+00
   9.5000000e-01   0.0000000e+00
   9.6000000e-01   0.0000000e+00
   9.7000000e-01   0.0000000e+00
   9.8000000e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.0100000e+00   0.0000000e+00
   1.0200000e+00   0.0000000e+00
   1.0300000e+00   0.0000000e+00
   1.0400000e+00   0.0000000e+00
   1.0500000e+00   0.0000000e+00
   1.0600000e+00   0.0000000e+00
   1.0700000e+00   0.0000000e+00
   1.0800000e+00   0.0000000e+00
   1.0900000e+00   0.0000000e+00
   1.1000000e+00   0.0000000e+00
   1.1100000e+00   0.0000000e+00
   1.1200000e+00   0.0000000e+00
   1.1300000e+00   0.0000000e+00
   1.1400000e+00   0.0000000e+00
   1.1500000e+00   0.0000000e+00
   1.1600000e+00   0.0000000e+00
   1.1700000e+00   0.0000000e+00
   1.1800000e+00   0.0000000e+00
   1.1900000e+00   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.2100000e+00   0.0000000e+00
   1.2200000e+00   0.0000000e+00
   1.2300000e+00   0.0000000e+00
   1.2400000e+00   0.0000000e+00
   1.2500000e+00   0.0000000e+00
   1.2600000e+00   0.0000000e+00
   1.2700000e+00   0.0000000e+00
   1.2800000e+00   0.0000000e+00
   1.2900000e+00   0.0000000e+00
   1.3000000e+00   0.0000000e+00
   1.3100000e+00   0.0000000e+00
   1.3200000e+00   0.0000000e+00
   1.3300000e+00   0.0000000e+00
   1.3400000e+00   0.0000000e+00
   1.3500000e+00   0.0000000e+00
   1.3600000e+00   0.0000000e+00
   1.3700000e+00   0.0000000e+00
   1.3800000e+00   0.0000000e+00
   1.3900000e+00   0.0000000e+00
   1.4000000e+00   0.0000000e+00
   1.4100000e+00   0.0000000e+00
   1.4200000e+00   0.0000000e+00
   1.4300000e+00   0.0000000e+00
   1.4400000e+00   0.0000000e+00
   1.4500000e+00   0.0000000e+00
   1.4600000e+00   0.0000000e+00
   1.4700000e+00   0.0000000e+00
   1.4800000e+00   0.0000000e+00
   1.4900000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   1.5100000e+00   0.0000000e+00
   1.5200000e+00   0.0000000e+00
   1.5300000e+00   0.0000000e+00
   1.5400000e+00   0.0000000e+00
   1.5500000e+00   0.0000000e+00
   1.5600000e+00   0.0000000e+00
   1.5700000e+00   0.0000000e+00
   1.5800000e+00   0.0000000e+00
   1.5900000e+00   0.0000000e+00
   1.6000000e+00   0.0000000e+00
   1.6100000e+00   0.0000000e+00
   1.6200000e+00   0.0000000e+00
   1.6300000e+00   0.0000000e+00
   1.6400000e+00   0.0000000e+00
   1.6500000e+00   0.0000000e+00
   1.6600000e+00   0.0000000e+00
   1.6700000e+00   0.0000000e+00
   1.6800000e+00   0.0000000e+00
   1.6900000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.7100000e+00   0.0000000e+00
   1.7200000e+00   0.0000000e+00
   1.7300000e+00   0.0000000e+00
   1.7400000e+00   0.0000000e+00
   1.7500000e+00   0.0000000e+00
   1.7600000e+00   0.0000000e+00
   1.7700000e+00   0.0000000e+00
   1.7800000e+00   0.0000000e+00
   1.7900000e+00   0.0000000e+00
   1.8000000e+00   0.0000000e+00
   1.8100000e+00   0.0000000e+00
   1.8200000e+00   0.0000000e+00
   1.8300000e+00   0.0000000e+00
   1.8400000e+00   0.0000000e+00
   1.8500000e+00   0.0000000e+00
   1.8600000e+00   0.0000000e+00
   1.8700000e+00   0.0000000e+00
   1.8800000e+00   0.0000000e+00
   1.8900000e+00   0.0000000e+00
   1.9000000e+00   0.0000000e+00
   1.9100000e+00   0.0000000e+00
   1.9200000e+00   0.0000000e+00
   1.9300000e+00   0.0000000e+00
   1.9400000e+00   0.0000000e+00
   1.9500000e+00   0.0000000e+00
   1.9600000e+00   0.0000000e+00
   1.9700000e+00   0.0000000e+00
   1.9800000e+00   0.0000000e+00
   1.9900000e+00   0.0000000e+00
   2.0000000e+00   0.0000000e+00
   2.0100000e+00   0.0000000e+00
   2.0200000e+00   0.0000000e+00
   2.0300000e+00   0.0000000e+00
   2.0400000e+00   0.0000000e+00
   2.0500000e+00   0.0000000e+00
   2.0600000e+00   0.0000000e+00
   2.0700000e+00   0.0000000e+00
   2.0800000e+00   0.0000000e+00
   2.0900000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.1100000e+00   0.0000000e+00
   2.1200000e+00   0.0000000e+00
   2.1300000e+00   0.0000000e+00
   2.1400000e+00   0.0000000e+00
   2.1500000e+00   0.0000000e+00
   2.1600000e+00   0.0000000e+00
   2.1700000e+00   0.0000000e+00
   2.1800000e+00   0.0000000e+00
   2.1900000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.2100000e+00   0.0000000e+00
   2.2200000e+00   0.0000000e+00
   2.2300000e+00   0.0000000e+00
   2.2400000e+00   0.0000000e+00
   2.2500000e+00   0.0000000e+00
   2.2600000e+00   0.0000000e+00
   2.2700000e+00   0.0000000e+00
   2.2800000e+00   0.0000000e+00
   2.2900000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.3100000e+00   0.0000000e+00
   2.3200000e+00   0.0000000e+00
   2.3300000e+00   0.0000000e+00
   2.3400000e+00   0.0000000e+00
   2.3500000e+00   0.0000000e+00
   2.3600000e+00   0.0000000e+00
   2.3700000e+00   0.0000000e+00
   2.3800000e+00   0.0000000e+00
   2.3900000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.4100000e+00   0.0000000e+00
   2.4200000e+00   0.0000000e+00
   2.4300000e+00   0.0000000e+00
   2.4400000e+00   0.0000000e+00
   2.4500000e+00   0.0000000e+00
   2.4600000e+00   0.0000000e+00
   2.4700000e+00   0.0000000e+00
   2.4800000e+00   0.0000000e+00
   2.4900000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.5100000e+00   0.0000000e+00
   2.5200000e+00   0.0000000e+00
   2.5300000e+00   0.0000000e+00
   2.5400000e+00   0.0000000e+00
   2.5500000e+00   0.0000000e+00
   2.5600000e+00   0.0000000e+00
   2.5700000e+00   0.0000000e+00
   2.5800000e+00   0.0000000e+00
   2.5900000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.6100000e+00   0.0000000e+00
   2.6200000e+00   0.0000000e+00
   2.6300000e+00   0.0000000e+00
   2.6400000e+00   0.0000000e+00
   2.6500000e+00   0.0000000e+00
   2.6600000e+00   0.0000000e+00
   2.6700000e+00   0.0000000e+00
   2.6800000e+00   0.0000000e+00
   2.6900000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   2.7100000e+00   0.0000000e+00
   2.7200000e+00   0.0000000e+00
   2.7300000e+00   0.0000000e+00
   2.7400000e+00   0.0000000e+00
   2.7500000e+00   0.0000000e+00
   2.7600000e+00   0.0000000e+00
   2.7700000e+00   0.0000000e+00
   2.7800000e+00   0.0000000e+00
   2.7900000e+00   0.0000000e+00
   2.8000000e+00   0.0000000e+00
   2.8100000e+00   0.0000000e+00
   2.8200000e+00   0.0000000e+00
   2.8300000e+00   0.0000000e+00
   2.8400000e+00   0.0000000e+00
   2.8500000e+00   0.0000000e+00
   2.8600000e+00   0.0000000e+00
   2.8700000e+00   0.0000000e+00
   2.8800000e+00   0.0000000e+00
   2.8900000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   2.9100000e+00   0.0000000e+00
   2.9200000e+00   0.0000000e+00
   2.9300000e+00   0.0000000e+00
   2.9400000e+00   0.0000000e+00
   2.9500000e+00   0.0000000e+00
   2.9600000e+00   0.0000000e+00
   2.9700000e+00   0.0000000e+00
   2.9800000e+00   0.0000000e+00
   2.9900000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.0100000e+00   0.0000000e+00
   3.0200000e+00   0.0000000e+00
   3.0300000e+00   0.0000000e+00
   3.0400000e+00   0.0000000e+00
   3.0500000e+00   0.0000000e+00
   3.0600000e+00   0.0000000e+00
   3.0700000e+00   0.0000000e+00
   3.0800000e+00   0.0000000e+00
   3.0900000e+00   0.0000000e+00
   3.1000000e+00   0.0000000e+00
   3.1100000e+00   0.0000000e+00
   3.1200000e+00   0.0000000e+00
   3.1300000e+00   0.0000000e+00
   3.1400000e+00   0.0000000e+00
   3.1500000e+00   0.0000000e+00
   3.1600000e+00   0.0000000e+00
   3.1700000e+00   0.0000000e+00
   3.1800000e+00   0.0000000e+00
   3.1900000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.2100000e+00   0.0000000e+00
   3.2200000e+00   0.0000000e+00
   3.2300000e+00   0.0000000e+00
   3.2400000e+00   0.0000000e+00
   3.2500000e+00   0.0000000e+00
   3.2600000e+00   0.0000000e+00
   3.2700000e+00   0.0000000e+00
   3.2800000e+00   0.0000000e+00
   3.2900000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.3100000e+00   0.0000000e+00
   3.3200000e+00   0.0000000e+00
   3.3300000e+00   0.0000000e+00
   3.3400000e+00   0.0000000e+00
   3.3500000e+00   0.0000000e+00
   3.3600000e+00   0.0000000e+00
   3.3700000e+00   0.0000000e+00
   3.3800000e+00   0.0000000e+00
   3.3900000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.4100000e+00   0.0000000e+00
   3.4200000e+00   0.0000000e+00
   3.4300000e+00   0.0000000e+00
   3.4400000e+00   0.0000000e+00
   3.4500000e+00   0.0000000e+00
   3.4600000e+00   0.0000000e+00
   3.4700000e+00   0.0000000e+00
   3.4800000e+00   0.0000000e+00
   3.4900000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   3.5100000e+00   0.0000000e+00
   3.5200000e+00   0.0000000e+00
   3.5300000e+00   0.0000000e+00
   3.5400000e+00   0.0000000e+00
   3.5500000e+00   0.0000000e+00
   3.5600000e+00   0.0000000e+00
   3.5700000e+00   0.0000000e+00
   3.5800000e+00   0.0000000e+00
   3.5900000e+00   0.0000000e+00
   3.6000000e+00   0.0000000e+00
   3.6100000e+00   0.0000000e+00
   3.6200000e+00   0.0000000e+00
   3.6300000e+00   0.0000000e+00
   3.6400000e+00   0.0000000e+00
   3.6500000e+00   0.0000000e+00
   3.6600000e+00   0.0000000e+00
   3.6700000e+00   0.0000000e+00
   3.6800000e+00   0.0000000e+00
   3.6900000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.7100000e+00   0.0000000e+00
   3.7200000e+00   0.0000000e+00
   3.7300000e+00   0.0000000e+00
   3.7400000e+00   0.0000000e+00
   3.7500000e+00   0.0000000e+00
   3.7600000e+00   0.0000000e+00
   3.7700000e+00   0.0000000e+00
   3.7800000e+00   0.0000000e+00
   3.7900000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00
   3.8100000e+00   0.0000000e+00
   3.8200000e+00   0.0000000e+00
   3.8300000e+00   0.0000000e+00
   3.8400000e+00   0.0000000e+00
   3.8500000e+00   0.0000000e+00
   3.8600000e+00   0.0000000e+00
   3.8700000e+00   0.0000000e+00
   3.8800000e+00   0.0000000e+00
   3.8900000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   3.9100000e+00   0.0000000e+00
   3.9200000e+00   0.0000000e+00
   3.9300000e+00   0.0000000e+00
   3.9400000e+00   0.0000000e+00
   3.9500000e+00   0.0000000e+00
   3.9600000e+00   0.0000000e+00
   3.9700000e+00   0.0000000e+00
   3.9800000e+00   0.0000000e+00
   3.9900000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.0100000e+00   0.0000000e+00
   4.0200000e+00   0.0000000e+00
   4.0300000e+00   0.0000000e+00
   4.0400000e+00   0.0000000e+00
   4.0500000e+00   0.0000000e+00
   4.0600000e+00   0.0000000e+00
   4.0700000e+00   0.0000000e+00
   4.0800000e+00   0.0000000e+00
   4.0900000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.1100000e+00   0.0000000e+00
   4.1200000e+00   0.0000000e+00
   4.1300000e+00   0.0000000e+00
   4.1400000e+00   0.0000000e+00
   4.1500000e+00   0.0000000e+00
   4.1600000e+00   0.0000000e+00
   4.1700000e+00   0.0000000e+00
   4.1800000e+00   0.0000000e+00
   4.1900000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.2100000e+00   0.0000000e+00
   4.2200000e+00   0.0000000e+00
   4.2300000e+00   0.0000000e+00
   4.2400000e+00   0.0000000e+00
   4.2500000e+00   0.0000000e+00
   4.2600000e+00   0.0000000e+00
   4.2700000e+00   0.0000000e+00
   4.2800000e+00   0.0000000e+00
   4.2900000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.3100000e+00   0.0000000e+00
   4.3200000e+00   0.0000000e+00
   4.3300000e+00   0.0000000e+00
   4.3400000e+00   0.0000000e+00
   4.3500000e+00   0.0000000e+00
   4.3600000e+00   0.0000000e+00
   4.3700000e+00   0.0000000e+00
   4.3800000e+00   0.0000000e+00
   4.3900000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.4100000e+00   0.0000000e+00
   4.4200000e+00   0.0000000e+00
   4.4300000e+00   0.0000000e+00
   4.4400000e+00   0.0000000e+00
   4.4500000e+00   0.0000000e+00
   4.4600000e+00   0.0000000e+00
   4.4700000e+00   0.0000000e+00
   4.4800000e+00   0.0000000e+00
   4.4900000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.5100000e+00   0.0000000e+00
   4.5200000e+00   0.0000000e+00
   4.5300000e+00   0.0000000e+00
   4.5400000e+00   0.0000000e+00
   4.5500000e+00   0.0000000e+00
   4.5600000e+00   0.0000000e+00
   4.5700000e+00   0.0000000e+00
   4.5800000e+00   0.0000000e+00
   4.5900000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.6100000e+00   0.0000000e+00
   4.6200000e+00   0.0000000e+00
   4.6300000e+00   0.0000000e+00
   4.6400000e+00   0.0000000e+00
   4.6500000e+00   0.0000000e+00
   4.6600000e+00   0.0000000e+00
   4.6700000e+00   0.0000000e+00
   4.6800000e+00   0.0000000e+00
   4.6900000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.7100000e+00   0.0000000e+00
   4.7200000e+00   0.0000000e+00
   4.7300000e+00   0.0000000e+00
   4.7400000e+00   0.0000000e+00
   4.7500000e+00   0.0000000e+00
   4.7600000e+00   0.0000000e+00
   4.7700000e+00   0.0000000e+00
   4.7800000e+00   0.0000000e+00
   4.7900000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.8100000e+00   0.0000000e+00
   4.8200000e+00   0.0000000e+00
   4.8300000e+00   0.0000000e+00
   4.8400000e+00   0.0000000e+00
   4.8500000e+00   0.0000000e+00
   4.8600000e+00   0.0000000e+00
   4.8700000e+00   0.0000000e+00
   4.8800000e+00   0.0000000e+00
   4.8900000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   4.9100000e+00   0.0000000e+00
   4.9200000e+00   0.0000000e+00
   4.9300000e+00   0.0000000e+00
   4.9400000e+00   0.0000000e+00
   4.9500000e+00   0.0000000e+00
   4.9600000e+00   0.0000000e+00
   4.9700000e+00   0.0000000e+00
   4.9800000e+00   0.0000000e+00
   4.9900000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00
   5.0100000e+00   0.0000000e+00
   5.0200000e+00   0.0000000e+00
   5.0300000e+00   0.0000000e+00
   5.0400000e+00   0.0000000e+00
   5.0500000e+00   0.0000000e+00
   5.0600000e+00   0.0000000e+00
   5.0700000e+00   0.0000000e+00
   5.0800000e+00   0.0000000e+00
   5.0900000e+00   0.0000000e+00
   5.1000000e+00   0.0000000e+00
   5.1100000e+00   0.0000000e+00
   5.1200000e+00   0.0000000e+00
   5.1300000e+00   0.0000000e+00
   5.1400000e+00   0.0000000e+00
   5.1500000e+00   0.0000000e+00
   5.1600000e+00   0.0000000e+00
   5.1700000e+00   0.0000000e+00
   5.1800000e+00   0.0000000e+00
   5.1900000e+00   0.0000000e+00
   5.2000000e+00   0.0000000e+00
   5.2100000e+00   0.0000000e+00
   5.2200000e+00   0.0000000e+00
   5.2300000e+00   0.0000000e+00
   5.2400000e+00   0.0000000e+00
   5.2500000e+00   0.0000000e+00
   5.2600000e+00   0.0000000e+00
   5.2700000e+00   0.0000000e+00
   5.2800000e+00   0.0000000e+00
   5.2900000e+00   0.0000000e+00
   5.3000000e+00   0.0000000e+00
   5.3100000e+00   0.0000000e+00
   5.3200000e+00   0.0000000e+00
   5.3300000e+00   0.0000000e+00
   5.3400000e+00   0.0000000e+00
   5.3500000e+00   0.0000000e+00
   5.3600000e+00   0.0000000e+00
   5.3700000e+00   0.0000000e+00
   5.3800000e+00   0.0000000e+00
   5.3900000e+00   0.0000000e+00
   5.4000000e+00   0.0000000e+00
   5.4100000e+00   0.0000000e+00
   5.4200000e+00   0.0000000e+00
   5.4300000e+00   0.0000000e+00
   5.4400000e+00   0.0000000e+00
   5.4500000e+00   0.0000000e+00
   5.4600000e+00   0.0000000e+00
   5.4700000e+00   0.0000000e+00
   5.4800000e+00   0.0000000e+00
   5.4900000e+00   0.0000000e+00
   5.5000000e+00   0.0000000e+00
   5.5100000e+00   0.0000000e+00
   5.5200000e+00   0.0000000e+00
   5.5300000e+00   0.0000000e+00
   5.5400000e+00   0.0000000e+00
   5.5500000e+00   0.0000000e+00
   5.5600000e+00   0.0000000e+00
   5.5700000e+00   0.0000000e+00
   5.5800000e+00   0.0000000e+00
   5.5900000e+00   0.0000000e+00
   5.6000000e+00   0.0000000e+00
   5.6100000e+00   0.0000000e+00
   5.6200000e+00   0.0000000e+00
   5.6300000e+00   0.0000000e+00
   5.6400000e+00   0.0000000e+00
   5.6500000e+00   0.0000000e+00
   5.6600000e+00   0.0000000e+00
   5.6700000e+00   0.0000000e+00
   5.6800000e+00   0.0000000e+00
   5.6900000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.7100000e+00   0.0000000e+00
   5.7200000e+00   0.0000000e+00
   5.7300000e+00   0.0000000e+00
   5.7400000e+00   0.0000000e+00
   5.7500000e+00   0.0000000e+00
   5.7600000e+00   0.0000000e+00
   5.7700000e+00   0.0000000e+00
   5.7800000e+00   0.0000000e+00
   5.7900000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.8100000e+00   0.0000000e+00
   5.8200000e+00   0.0000000e+00
   5.8300000e+00   0.0000000e+00
   5.8400000e+00   0.0000000e+00
   5.8500000e+00   0.0000000e+00
   5.8600000e+00   0.0000000e+00
   5.8700000e+00   0.0000000e+00
   5.8800000e+00   0.0000000e+00
   5.8900000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   5.9100000e+00   0.0000000e+00
   5.9200000e+00   0.0000000e+00
   5.9300000e+00   0.0000000e+00
   5.9400000e+00   0.0000000e+00
   5.9500000e+00   0.0000000e+00
   5.9600000e+00   0.0000000e+00
   5.9700000e+00   0.0000000e+00
   5.9800000e+00   0.0000000e+00
   5.9900000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.0100000e+00   0.0000000e+00
   6.0200000e+00   0.0000000e+00
   6.0300000e+00   0.0000000e+00
   6.0400000e+00   0.0000000e+00
   6.0500000e+00   0.0000000e+00
   6.0600000e+00   0.0000000e+00
   6.0700000e+00   0.0000000e+00
   6.0800000e+00   0.0000000e+00
   6.0900000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.1100000e+00   0.0000000e+00
   6.1200000e+00   0.0000000e+00
   6.1300000e+00   0.0000000e+00
   6.1400000e+00   0.0000000e+00
   6.1500000e+00   0.0000000e+00
   6.1600000e+00   0.0000000e+00
   6.1700000e+00   0.0000000e+00
   6.1800000e+00   0.0000000e+00
   6.1900000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.2100000e+00   0.0000000e+00
   6.2200000e+00   0.0000000e+00
   6.2300000e+00   0.0000000e+00
   6.2400000e+00   0.0000000e+00
   6.2500000e+00   0.0000000e+00
   6.2600000e+00   0.0000000e+00
   6.2700000e+00   0.0000000e+00
   6.2800000e+00   0.0000000e+00
   6.2900000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.3100000e+00   0.0000000e+00
   6.3200000e+00   0.0000000e+00
   6.3300000e+00   0.0000000e+00
   6.3400000e+00   0.0000000e+00
   6.3500000e+00   0.0000000e+00
   6.3600000e+00   0.0000000e+00
   6.3700000e+00   0.0000000e+00
   6.3800000e+00   0.0000000e+00
   6.3900000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.4100000e+00   0.0000000e+00
   6.4200000e+00   0.0000000e+00
   6.4300000e+00   0.0000000e+00
   6.4400000e+00   0.0000000e+00
   6.4500000e+00   0.0000000e+00
   6.4600000e+00   0.0000000e+00
   6.4700000e+00   0.0000000e+00
   6.4800000e+00   0.0000000e+00
   6.4900000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.5100000e+00   0.0000000e+00
   6.5200000e+00   0.0000000e+00
   6.5300000e+00   0.0000000e+00
   6.5400000e+00   0.0000000e+00
   6.5500000e+00   0.0000000e+00
   6.5600000e+00   0.0000000e+00
   6.5700000e+00   0.0000000e+00
   6.5800000e+00   0.0000000e+00
   6.5900000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.6100000e+00   0.0000000e+00
   6.6200000e+00   0.0000000e+00
   6.6300000e+00   0.0000000e+00
   6.6400000e+00   0.0000000e+00
   6.6500000e+00   0.0000000e+00
   6.6600000e+00   0.0000000e+00
   6.6700000e+00   0.0000000e+00
   6.6800000e+00   0.0000000e+00
   6.6900000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.7100000e+00   0.0000000e+00
   6.7200000e+00   0.0000000e+00
   6.7300000e+00   0.0000000e+00
   6.7400000e+00   0.0000000e+00
   6.7500000e+00   0.0000000e+00
   6.7600000e+00   0.0000000e+00
   6.7700000e+00   0.0000000e+00
   6.7800000e+00   0.0000000e+00
   6.7900000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.8100000e+00   0.0000000e+00
   6.8200000e+00   0.0000000e+00
   6.8300000e+00   0.0000000e+00
   6.8400000e+00   0.0000000e+00
   6.8500000e+00   0.0000000e+00
   6.8600000e+00   0.0000000e+00
   6.8700000e+00   0.0000000e+00
   6.8800000e+00   0.0000000e+00
   6.8900000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   6.9100000e+00   0.0000000e+00
   6.9200000e+00   0.0000000e+00
   6.9300000e+00   0.0000000e+00
   6.9400000e+00   0.0000000e+00
   6.9500000e+00   0.0000000e+00
   6.9600000e+00   0.0000000e+00
   6.9700000e+00   0.0000000e+00
   6.9800000e+00   0.0000000e+00
   6.9900000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.0100000e+00   0.0000000e+00
   7.0200000e+00   0.0000000e+00
   7.0300000e+00   0.0000000e+00
   7.0400000e+00   0.0000000e+00
   7.0500000e+00   0.0000000e+00
   7.0600000e+00   0.0000000e+00
   7.0700000e+00   0.0000000e+00
   7.0800000e+00   0.0000000e+00
   7.0900000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.1100000e+00   0.0000000e+00
   7.1200000e+00   0.0000000e+00
   7.1300000e+00   0.0000000e+00
   7.1400000e+00   0.0000000e+00
   7.1500000e+00   0.0000000e+00
   7.1600000e+00   0.0000000e+00
   7.1700000e+00   0.0000000e+00
   7.1800000e+00   0.0000000e+00
   7.1900000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.2100000e+00   0.0000000e+00
   7.2200000e+00   0.0000000e+00
   7.2300000e+00   0.0000000e+00
   7.2400000e+00   0.0000000e+00
   7.2500000e+00   0.0000000e+00
   7.2600000e+00   0.0000000e+00
   7.2700000e+00   0.0000000e+00
   7.2800000e+00   0.0000000e+00
   7.2900000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.3100000e+00   0.0000000e+00
   7.3200000e+00   0.0000000e+00
   7.3300000e+00   0.0000000e+00
   7.3400000e+00   0.0000000e+00
   7.3500000e+00   0.0000000e+00
   7.3600000e+00   0.0000000e+00
   7.3700000e+00   0.0000000e+00
   7.3800000e+00   0.0000000e+00
   7.3900000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.4100000e+00   0.0000000e+00
   7.4200000e+00   0.0000000e+00
   7.4300000e+00   0.0000000e+00
   7.4400000e+00   0.0000000e+00
   7.4500000e+00   0.0000000e+00
   7.4600000e+00   0.0000000e+00
   7.4700000e+00   0.0000000e+00
   7.4800000e+00   0.0000000e+00
   7.4900000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.5100000e+00   0.0000000e+00
   7.5200000e+00   0.0000000e+00
   7.5300000e+00   0.0000000e+00
   7.5400000e+00   0.0000000e+00
   7.5500000e+00   0.0000000e+00
   7.5600000e+00   0.0000000e+00
   7.5700000e+00   0.0000000e+00
   7.5800000e+00   0.0000000e+00
   7.5900000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.6100000e+00   0.0000000e+00
   7.6200000e+00   0.0000000e+00
   7.6300000e+00   0.0000000e+00
   7.6400000e+00   0.0000000e+00
   7.6500000e+00   0.0000000e+00
   7.6600000e+00   0.0000000e+00
   7.6700000e+00   0.0000000e+00
   7.6800000e+00   0.0000000e+00
   7.6900000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.7100000e+00   0.0000000e+00
   7.7200000e+00   0.0000000e+00
   7.7300000e+00   0.0000000e+00
   7.7400000e+00   0.0000000e+00
   7.7500000e+00   0.0000000e+00
   7.7600000e+00   0.0000000e+00
   7.7700000e+00   0.0000000e+00
   7.7800000e+00   0.0000000e+00
   7.7900000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.8100000e+00   0.0000000e+00
   7.8200000e+00   0.0000000e+00
   7.8300000e+00   0.0000000e+00
   7.8400000e+00   0.0000000e+00
   7.8500000e+00   0.0000000e+00
   7.8600000e+00   0.0000000e+00
   7.8700000e+00   0.0000000e+00
   7.8800000e+00   0.0000000e+00
   7.8900000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   7.9100000e+00   0.0000000e+00
   7.9200000e+00   0.0000000e+00
   7.9300000e+00   0.0000000e+00
   7.9400000e+00   0.0000000e+00
   7.9500000e+00   0.0000000e+00
   7.9600000e+00   0.0000000e+00
   7.9700000e+00   0.0000000e+00
   7.9800000e+00   0.0000000e+00
   7.9900000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.0100000e+00   0.0000000e+00
   8.0200000e+00   0.0000000e+00
   8.0300000e+00   0.0000000e+00
   8.0400000e+00   0.0000000e+00
   8.0500000e+00   0.0000000e+00
   8.0600000e+00   0.0000000e+00
   8.0700000e+00   0.0000000e+00
   8.0800000e+00   0.0000000e+00
   8.0900000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.1100000e+00   0.0000000e+00
   8.1200000e+00   0.0000000e+00
   8.1300000e+00   0.0000000e+00
   8.1400000e+00   0.0000000e+00
   8.1500000e+00   0.0000000e+00
   8.1600000e+00   0.0000000e+00
   8.1700000e+00   0.0000000e+00
   8.1800000e+00   0.0000000e+00
   8.1900000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.2100000e+00   0.0000000e+00
   8.2200000e+00   0.0000000e+00
   8.2300000e+00   0.0000000e+00
   8.2400000e+00   0.0000000e+00
   8.2500000e+00   0.0000000e+00
   8.2600000e+00   0.0000000e+00
   8.2700000e+00   0.0000000e+00
   8.2800000e+00   0.0000000e+00
   8.2900000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.3100000e+00   0.0000000e+00
   8.3200000e+00   0.0000000e+00
   8.3300000e+00   0.0000000e+00
   8.3400000e+00   0.0000000e+00
   8.3500000e+00   0.0000000e+00
   8.3600000e+00   0.0000000e+00
   8.3700000e+00   0.0000000e+00
   8.3800000e+00   0.0000000e+00
   8.3900000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.4100000e+00   0.0000000e+00
   8.4200000e+00   0.0000000e+00
   8.4300000e+00   0.0000000e+00
   8.4400000e+00   0.0000000e+00
   8.4500000e+00   0.0000000e+00
   8.4600000e+00   0.0000000e+00
   8.4700000e+00   0.0000000e+00
   8.4800000e+00   0.0000000e+00
   8.4900000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.5100000e+00   0.0000000e+00
   8.5200000e+00   0.0000000e+00
   8.5300000e+00   0.0000000e+00
   8.5400000e+00   0.0000000e+00
   8.5500000e+00   0.0000000e+00
   8.5600000e+00   0.0000000e+00
   8.5700000e+00   0.0000000e+00
   8.5800000e+00   0.0000000e+00
   8.5900000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.6100000e+00   0.0000000e+00
   8.6200000e+00   0.0000000e+00
   8.6300000e+00   0.0000000e+00
   8.6400000e+00   0.0000000e+00
   8.6500000e+00   0.0000000e+00
   8.6600000e+00   0.0000000e+00
   8.6700000e+00   0.0000000e+00
   8.6800000e+00   0.0000000e+00
   8.6900000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.7100000e+00   0.0000000e+00
   8.7200000e+00   0.0000000e+00
   8.7300000e+00   0.0000000e+00
   8.7400000e+00   0.0000000e+00
   8.7500000e+00   0.0000000e+00
   8.7600000e+00   0.0000000e+00
   8.7700000e+00   0.0000000e+00
   8.7800000e+00   0.0000000e+00
   8.7900000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.8100000e+00   0.0000000e+00
   8.8200000e+00   0.0000000e+00
   8.8300000e+00   0.0000000e+00
   8.8400000e+00   0.0000000e+00
   8.8500000e+00   0.0000000e+00
   8.8600000e+00   0.0000000e+00
   8.8700000e+00   0.0000000e+00
   8.8800000e+00   0.0000000e+00
   8.8900000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   8.9100000e+00   0.0000000e+00
   8.9200000e+00   0.0000000e+00
   8.9300000e+00   0.0000000e+00
   8.9400000e+00   0.0000000e+00
   8.9500000e+00   0.0000000e+00
   8.9600000e+00   0.0000000e+00
   8.9700000e+00   0.0000000e+00
   8.9800000e+00   0.0000000e+00
   8.9900000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.0100000e+00   0.0000000e+00
   9.0200000e+00   0.0000000e+00
   9.0300000e+00   0.0000000e+00
   9.0400000e+00   0.0000000e+00
   9.0500000e+00   0.0000000e+00
   9.0600000e+00   0.0000000e+00
   9.0700000e+00   0.0000000e+00
   9.0800000e+00   0.0000000e+00
   9.0900000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.1100000e+00   0.0000000e+00
   9.1200000e+00   0.0000000e+00
   9.1300000e+00   0.0000000e+00
   9.1400000e+00   0.0000000e+00
   9.1500000e+00   0.0000000e+00
   9.1600000e+00   0.0000000e+00
   9.1700000e+00   0.0000000e+00
   9.1800000e+00   0.0000000e+00
   9.1900000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.2100000e+00   0.0000000e+00
   9.2200000e+00   0.0000000e+00
   9.2300000e+00   0.0000000e+00
   9.2400000e+00   0.0000000e+00
   9.2500000e+00   0.0000000e+00
   9.2600000e+00   0.0000000e+00
   9.2700000e+00   0.0000000e+00
   9.2800000e+00   0.0000000e+00
   9.2900000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.3100000e+00   0.0000000e+00
   9.3200000e+00   0.0000000e+00
   9.3300000e+00   0.0000000e+00
   9.3400000e+00   0.0000000e+00
   9.3500000e+00   0.0000000e+00
   9.3600000e+00   0.0000000e+00
   9.3700000e+00   0.0000000e+00
   9.3800000e+00   0.0000000e+00
   9.3900000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.4100000e+00   0.0000000e+00
   9.4200000e+00   0.0000000e+00
   9.4300000e+00   0.0000000e+00
   9.4400000e+00   0.0000000e+00
   9.4500000e+00   0.0000000e+00
   9.4600000e+00   0.0000000e+00
   9.4700000e+00   0.0000000e+00
   9.4800000e+00   0.0000000e+00
   9.4900000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.5100000e+00   0.0000000e+00
   9.5200000e+00   0.0000000e+00
   9.5300000e+00   0.0000000e+00
   9.5400000e+00   0.0000000e+00
   9.5500000e+00   0.0000000e+00
   9.5600000e+00   0.0000000e+00
   9.5700000e+00   0.0000000e+00
   9.5800000e+00   0.0000000e+00
   9.5900000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.6100000e+00   0.0000000e+00
   9.6200000e+00   0.0000000e+00
   9.6300000e+00   0.0000000e+00
   9.6400000e+00   0.0000000e+00
   9.6500000e+00   0.0000000e+00
   9.6600000e+00   0.0000000e+00
   9.6700000e+00   0.0000000e+00
   9.6800000e+00   0.0000000e+00
   9.6900000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.7100000e+00   0.0000000e+00
   9.7200000e+00   0.0000000e+00
   9.7300000e+00   0.0000000e+00
   9.7400000e+00   0.0000000e+00
   9.7500000e+00   0.0000000e+00
   9.7600000e+00   0.0000000e+00
   9.7700000e+00   0.0000000e+00
   9.7800000e+00   0.0000000e+00
   9.7900000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.8100000e+00   0.0000000e+00
   9.8200000e+00   0.0000000e+00
   9.8300000e+00   0.0000000e+00
   9.8400000e+00   0.0000000e+00
   9.8500000e+00   0.0000000e+00
   9.8600000e+00   0.0000000e+00
   9.8700000e+00   0.0000000e+00
   9.8800000e+00   0.0000000e+00
   9.8900000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   9.9100000e+00   0.0000000e+00
   9.9200000e+00   0.0000000e+00
   9.9300000e+00   0.0000000e+00
   9.9400000e+00   0.0000000e+00
   9.9500000e+00   0.0000000e+00
   9.9600000e+00   0.0000000e+00
   9.9700000e+00   0.0000000e+00
   9.9800000e+00   0.0000000e+00
   9.9900000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0010000e+01   0.0000000e+00
   1.0020000e+01   0.0000000e+00
   1.0030000e+01   0.0000000e+00
   1.0040000e+01   0.0000000e+00
   1.0050000e+01   0.0000000e+00
   1.0060000e+01   0.0000000e+00
   1.0070000e+01   0.0000000e+00
   1.0080000e+01   0.0000000e+00
   1.0090000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0110000e+01   0.0000000e+00
   1.0120000e+01   0.0000000e+00
   1.0130000e+01   0.0000000e+00
   1.0140000e+01   0.0000000e+00
   1.0150000e+01   0.0000000e+00
   1.0160000e+01   0.0000000e+00
   1.0170000e+01   0.0000000e+00
   1.0180000e+01   0.0000000e+00
   1.0190000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0210000e+01   0.0000000e+00
   1.0220000e+01   0.0000000e+00
   1.0230000e+01   0.0000000e+00
   1.0240000e+01   0.0000000e+00
   1.0250000e+01   0.0000000e+00
   1.0260000e+01   0.0000000e+00
   1.0270000e+01   0.0000000e+00
   1.0280000e+01   0.0000000e+00
   1.0290000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0310000e+01   0.0000000e+00
   1.0320000e+01   0.0000000e+00
   1.0330000e+01   0.0000000e+00
   1.0340000e+01   0.0000000e+00
   1.0350000e+01   0.0000000e+00
   1.0360000e+01   0.0000000e+00
   1.0370000e+01   0.0000000e+00
   1.0380000e+01   0.0000000e+00
   1.0390000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0410000e+01   0.0000000e+00
   1.0420000e+01   0.0000000e+00
   1.0430000e+01   0.0000000e+00
   1.0440000e+01   0.0000000e+00
   1.0450000e+01   0.0000000e+00
   1.0460000e+01   0.0000000e+00
   1.0470000e+01   0.0000000e+00
   1.0480000e+01   0.0000000e+00
   1.0490000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0510000e+01   0.0000000e+00
   1.0520000e+01   0.0000000e+00
   1.0530000e+01   0.0000000e+00
   1.0540000e+01   0.0000000e+00
   1.0550000e+01   0.0000000e+00
   1.0560000e+01   0.0000000e+00
   1.0570000e+01   0.0000000e+00
   1.0580000e+01   0.0000000e+00
   1.0590000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0610000e+01   0.0000000e+00
   1.0620000e+01   0.0000000e+00
   1.0630000e+01   0.0000000e+00
   1.0640000e+01   0.0000000e+00
   1.0650000e+01   0.0000000e+00
   1.0660000e+01   0.0000000e+00
   1.0670000e+01   0.0000000e+00
   1.0680000e+01   0.0000000e+00
   1.0690000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0710000e+01   0.0000000e+00
   1.0720000e+01   0.0000000e+00
   1.0730000e+01   0.0000000e+00
   1.0740000e+01   0.0000000e+00
   1.0750000e+01   0.0000000e+00
   1.0760000e+01   0.0000000e+00
   1.0770000e+01   0.0000000e+00
   1.0780000e+01   0.0000000e+00
   1.0790000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0810000e+01   0.0000000e+00
   1.0820000e+01   0.0000000e+00
   1.0830000e+01   0.0000000e+00
   1.0840000e+01   0.0000000e+00
   1.0850000e+01   0.0000000e+00
   1.0860000e+01   0.0000000e+00
   1.0870000e+01   0.0000000e+00
   1.0880000e+01   0.0000000e+00
   1.0890000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.0910000e+01   0.0000000e+00
   1.0920000e+01   0.0000000e+00
   1.0930000e+01   0.0000000e+00
   1.0940000e+01   0.0000000e+00
   1.0950000e+01   0.0000000e+00
   1.0960000e+01   0.0000000e+00
   1.0970000e+01   0.0000000e+00
   1.0980000e+01   0.0000000e+00
   1.0990000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1010000e+01   0.0000000e+00
   1.1020000e+01   0.0000000e+00
   1.1030000e+01   0.0000000e+00
   1.1040000e+01   0.0000000e+00
   1.1050000e+01   0.0000000e+00
   1.1060000e+01   0.0000000e+00
   1.1070000e+01   0.0000000e+00
   1.1080000e+01   0.0000000e+00
   1.1090000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1110000e+01   0.0000000e+00
   1.1120000e+01   0.0000000e+00
   1.1130000e+01   0.0000000e+00
   1.1140000e+01   0.0000000e+00
   1.1150000e+01   0.0000000e+00
   1.1160000e+01   0.0000000e+00
   1.1170000e+01   0.0000000e+00
   1.1180000e+01   0.0000000e+00
   1.1190000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1210000e+01   0.0000000e+00
   1.1220000e+01   0.0000000e+00
   1.1230000e+01   0.0000000e+00
   1.1240000e+01   0.0000000e+00
   1.1250000e+01   0.0000000e+00
   1.1260000e+01   0.0000000e+00
   1.1270000e+01   0.0000000e+00
   1.1280000e+01   0.0000000e+00
   1.1290000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1310000e+01   0.0000000e+00
   1.1320000e+01   0.0000000e+00
   1.1330000e+01   0.0000000e+00
   1.1340000e+01   0.0000000e+00
   1.1350000e+01   0.0000000e+00
   1.1360000e+01   0.0000000e+00
   1.1370000e+01   0.0000000e+00
   1.1380000e+01   0.0000000e+00
   1.1390000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1410000e+01   0.0000000e+00
   1.1420000e+01   0.0000000e+00
   1.1430000e+01   0.0000000e+00
   1.1440000e+01   0.0000000e+00
   1.1450000e+01   0.0000000e+00
   1.1460000e+01   0.0000000e+00
   1.1470000e+01   0.0000000e+00
   1.1480000e+01   0.0000000e+00
   1.1490000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1510000e+01   0.0000000e+00
   1.1520000e+01   0.0000000e+00
   1.1530000e+01   0.0000000e+00
   1.1540000e+01   0.0000000e+00
   1.1550000e+01   0.0000000e+00
   1.1560000e+01   0.0000000e+00
   1.1570000e+01   0.0000000e+00
   1.1580000e+01   0.0000000e+00
   1.1590000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1610000e+01   0.0000000e+00
   1.1620000e+01   0.0000000e+00
   1.1630000e+01   0.0000000e+00
   1.1640000e+01   0.0000000e+00
   1.1650000e+01   0.0000000e+00
   1.1660000e+01   0.0000000e+00
   1.1670000e+01   0.0000000e+00
   1.1680000e+01   0.0000000e+00
   1.1690000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1710000e+01   0.0000000e+00
   1.1720000e+01   0.0000000e+00
   1.1730000e+01   0.0000000e+00
   1.1740000e+01   0.0000000e+00
   1.1750000e+01   0.0000000e+00
   1.1760000e+01   0.0000000e+00
   1.1770000e+01   0.0000000e+00
   1.1780000e+01   0.0000000e+00
   1.1790000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1810000e+01   0.0000000e+00
   1.1820000e+01   0.0000000e+00
   1.1830000e+01   0.0000000e+00
   1.1840000e+01   0.0000000e+00
   1.1850000e+01   0.0000000e+00
   1.1860000e+01   0.0000000e+00
   1.1870000e+01   0.0000000e+00
   1.1880000e+01   0.0000000e+00
   1.1890000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.1910000e+01   0.0000000e+00
   1.1920000e+01   0.0000000e+00
   1.1930000e+01   0.0000000e+00
   1.1940000e+01   0.0000000e+00
   1.1950000e+01   0.0000000e+00
   1.1960000e+01   0.0000000e+00
   1.1970000e+01   0.0000000e+00
   1.1980000e+01   0.0000000e+00
   1.1990000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2010000e+01   0.0000000e+00
   1.2020000e+01   0.0000000e+00
   1.2030000e+01   0.0000000e+00
   1.2040000e+01   0.0000000e+00
   1.2050000e+01   0.0000000e+00
   1.2060000e+01   0.0000000e+00
   1.2070000e+01   0.0000000e+00
   1.2080000e+01   0.0000000e+00
   1.2090000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2110000e+01   0.0000000e+00
   1.2120000e+01   0.0000000e+00
   1.2130000e+01   0.0000000e+00
   1.2140000e+01   0.0000000e+00
   1.2150000e+01   0.0000000e+00
   1.2160000e+01   0.0000000e+00
   1.2170000e+01   0.0000000e+00
   1.2180000e+01   0.0000000e+00
   1.2190000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2210000e+01   0.0000000e+00
   1.2220000e+01   0.0000000e+00
   1.2230000e+01   0.0000000e+00
   1.2240000e+01   0.0000000e+00
   1.2250000e+01   0.0000000e+00
   1.2260000e+01   0.0000000e+00
   1.2270000e+01   0.0000000e+00
   1.2280000e+01   0.0000000e+00
   1.2290000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2310000e+01   0.0000000e+00
   1.2320000e+01   0.0000000e+00
   1.2330000e+01   0.0000000e+00
   1.2340000e+01   0.0000000e+00
   1.2350000e+01   0.0000000e+00
   1.2360000e+01   0.0000000e+00
   1.2370000e+01   0.0000000e+00
   1.2380000e+01   0.0000000e+00
   1.2390000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2410000e+01   0.0000000e+00
   1.2420000e+01   0.0000000e+00
   1.2430000e+01   0.0000000e+00
   1.2440000e+01   0.0000000e+00
   1.2450000e+01   0.0000000e+00
   1.2460000e+01   0.0000000e+00
   1.2470000e+01   0.0000000e+00
   1.2480000e+01   0.0000000e+00
   1.2490000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2510000e+01   0.0000000e+00
   1.2520000e+01   0.0000000e+00
   1.2530000e+01   0.0000000e+00
   1.2540000e+01   0.0000000e+00
   1.2550000e+01   0.0000000e+00
   1.2560000e+01   0.0000000e+00
   1.2570000e+01   0.0000000e+00
   1.2580000e+01   0.0000000e+00
   1.2590000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2610000e+01   0.0000000e+00
   1.2620000e+01   0.0000000e+00
   1.2630000e+01   0.0000000e+00
   1.2640000e+01   0.0000000e+00
   1.2650000e+01   0.0000000e+00
   1.2660000e+01   0.0000000e+00
   1.2670000e+01   0.0000000e+00
   1.2680000e+01   0.0000000e+00
   1.2690000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2710000e+01   0.0000000e+00
   1.2720000e+01   0.0000000e+00
   1.2730000e+01   0.0000000e+00
   1.2740000e+01   0.0000000e+00
   1.2750000e+01   0.0000000e+00
   1.2760000e+01   0.0000000e+00
   1.2770000e+01   0.0000000e+00
   1.2780000e+01   0.0000000e+00
   1.2790000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2810000e+01   0.0000000e+00
   1.2820000e+01   0.0000000e+00
   1.2830000e+01   0.0000000e+00
   1.2840000e+01   0.0000000e+00
   1.2850000e+01   0.0000000e+00
   1.2860000e+01   0.0000000e+00
   1.2870000e+01   0.0000000e+00
   1.2880000e+01   0.0000000e+00
   1.2890000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.2910000e+01   0.0000000e+00
   1.2920000e+01   0.0000000e+00
   1.2930000e+01   0.0000000e+00
   1.2940000e+01   0.0000000e+00
   1.2950000e+01   0.0000000e+00
   1.2960000e+01   0.0000000e+00
   1.2970000e+01   0.0000000e+00
   1.2980000e+01   0.0000000e+00
   1.2990000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3010000e+01   0.0000000e+00
   1.3020000e+01   0.0000000e+00
   1.3030000e+01   0.0000000e+00
   1.3040000e+01   0.0000000e+00
   1.3050000e+01   0.0000000e+00
   1.3060000e+01   0.0000000e+00
   1.3070000e+01   0.0000000e+00
   1.3080000e+01   0.0000000e+00
   1.3090000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3110000e+01   0.0000000e+00
   1.3120000e+01   0.0000000e+00
   1.3130000e+01   0.0000000e+00
   1.3140000e+01   0.0000000e+00
   1.3150000e+01   0.0000000e+00
   1.3160000e+01   0.0000000e+00
   1.3170000e+01   0.0000000e+00
   1.3180000e+01   0.0000000e+00
   1.3190000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3210000e+01   0.0000000e+00
   1.3220000e+01   0.0000000e+00
   1.3230000e+01   0.0000000e+00
   1.3240000e+01   0.0000000e+00
   1.3250000e+01   0.0000000e+00
   1.3260000e+01   0.0000000e+00
   1.3270000e+01   0.0000000e+00
   1.3280000e+01   0.0000000e+00
   1.3290000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3310000e+01   0.0000000e+00
   1.3320000e+01   0.0000000e+00
   1.3330000e+01   0.0000000e+00
   1.3340000e+01   0.0000000e+00
   1.3350000e+01   0.0000000e+00
   1.3360000e+01   0.0000000e+00
   1.3370000e+01   0.0000000e+00
   1.3380000e+01   0.0000000e+00
   1.3390000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3410000e+01   0.0000000e+00
   1.3420000e+01   0.0000000e+00
   1.3430000e+01   0.0000000e+00
   1.3440000e+01   0.0000000e+00
   1.3450000e+01   0.0000000e+00
   1.3460000e+01   0.0000000e+00
   1.3470000e+01   0.0000000e+00
   1.3480000e+01   0.0000000e+00
   1.3490000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3510000e+01   0.0000000e+00
   1.3520000e+01   0.0000000e+00
   1.3530000e+01   0.0000000e+00
   1.3540000e+01   0.0000000e+00
   1.3550000e+01   0.0000000e+00
   1.3560000e+01   0.0000000e+00
   1.3570000e+01   0.0000000e+00
   1.3580000e+01   0.0000000e+00
   1.3590000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3610000e+01   0.0000000e+00
   1.3620000e+01   0.0000000e+00
   1.3630000e+01   0.0000000e+00
   1.3640000e+01   0.0000000e+00
   1.3650000e+01   0.0000000e+00
   1.3660000e+01   0.0000000e+00
   1.3670000e+01   0.0000000e+00
   1.3680000e+01   0.0000000e+00
   1.3690000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3710000e+01   0.0000000e+00
   1.3720000e+01   0.0000000e+00
   1.3730000e+01   0.0000000e+00
   1.3740000e+01   0.0000000e+00
   1.3750000e+01   0.0000000e+00
   1.3760000e+01   0.0000000e+00
   1.3770000e+01   0.0000000e+00
   1.3780000e+01   0.0000000e+00
   1.3790000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3810000e+01   0.0000000e+00
   1.3820000e+01   0.0000000e+00
   1.3830000e+01   0.0000000e+00
   1.3840000e+01   0.0000000e+00
   1.3850000e+01   0.0000000e+00
   1.3860000e+01   0.0000000e+00
   1.3870000e+01   0.0000000e+00
   1.3880000e+01   0.0000000e+00
   1.3890000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.3910000e+01   0.0000000e+00
   1.3920000e+01   0.0000000e+00
   1.3930000e+01   0.0000000e+00
   1.3940000e+01   0.0000000e+00
   1.3950000e+01   0.0000000e+00
   1.3960000e+01   0.0000000e+00
   1.3970000e+01   0.0000000e+00
   1.3980000e+01   0.0000000e+00
   1.3990000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4010000e+01   0.0000000e+00
   1.4020000e+01   0.0000000e+00
   1.4030000e+01   0.0000000e+00
   1.4040000e+01   0.0000000e+00
   1.4050000e+01   0.0000000e+00
   1.4060000e+01   0.0000000e+00
   1.4070000e+01   0.0000000e+00
   1.4080000e+01   0.0000000e+00
   1.4090000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4110000e+01   0.0000000e+00
   1.4120000e+01   0.0000000e+00
   1.4130000e+01   0.0000000e+00
   1.4140000e+01   0.0000000e+00
   1.4150000e+01   0.0000000e+00
   1.4160000e+01   0.0000000e+00
   1.4170000e+01   0.0000000e+00
   1.4180000e+01   0.0000000e+00
   1.4190000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4210000e+01   0.0000000e+00
   1.4220000e+01   0.0000000e+00
   1.4230000e+01   0.0000000e+00
   1.4240000e+01   0.0000000e+00
   1.4250000e+01   0.0000000e+00
   1.4260000e+01   0.0000000e+00
   1.4270000e+01   0.0000000e+00
   1.4280000e+01   0.0000000e+00
   1.4290000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4310000e+01   0.0000000e+00
   1.4320000e+01   0.0000000e+00
   1.4330000e+01   0.0000000e+00
   1.4340000e+01   0.0000000e+00
   1.4350000e+01   0.0000000e+00
   1.4360000e+01   0.0000000e+00
   1.4370000e+01   0.0000000e+00
   1.4380000e+01   0.0000000e+00
   1.4390000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4410000e+01   0.0000000e+00
   1.4420000e+01   0.0000000e+00
   1.4430000e+01   0.0000000e+00
   1.4440000e+01   0.0000000e+00
   1.4450000e+01   0.0000000e+00
   1.4460000e+01   0.0000000e+00
   1.4470000e+01   0.0000000e+00
   1.4480000e+01   0.0000000e+00
   1.4490000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4510000e+01   0.0000000e+00
   1.4520000e+01   0.0000000e+00
   1.4530000e+01   0.0000000e+00
   1.4540000e+01   0.0000000e+00
   1.4550000e+01   0.0000000e+00
   1.4560000e+01   0.0000000e+00
   1.4570000e+01   0.0000000e+00
   1.4580000e+01   0.0000000e+00
   1.4590000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4610000e+01   0.0000000e+00
   1.4620000e+01   0.0000000e+00
   1.4630000e+01   0.0000000e+00
   1.4640000e+01   0.0000000e+00
   1.4650000e+01   0.0000000e+00
   1.4660000e+01   0.0000000e+00
   1.4670000e+01   0.0000000e+00
   1.4680000e+01   0.0000000e+00
   1.4690000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4710000e+01   0.0000000e+00
   1.4720000e+01   0.0000000e+00
   1.4730000e+01   0.0000000e+00
   1.4740000e+01   0.0000000e+00
   1.4750000e+01   0.0000000e+00
   1.4760000e+01   0.0000000e+00
   1.4770000e+01   0.0000000e+00
   1.4780000e+01   0.0000000e+00
   1.4790000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4810000e+01   0.0000000e+00
   1.4820000e+01   0.0000000e+00
   1.4830000e+01   0.0000000e+00
   1.4840000e+01   0.0000000e+00
   1.4850000e+01   0.0000000e+00
   1.4860000e+01   0.0000000e+00
   1.4870000e+01   0.0000000e+00
   1.4880000e+01   0.0000000e+00
   1.4890000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.4910000e+01   0.0000000e+00
   1.4920000e+01   0.0000000e+00
   1.4930000e+01   0.0000000e+00
   1.4940000e+01   0.0000000e+00
   1.4950000e+01   0.0000000e+00
   1.4960000e+01   0.0000000e+00
   1.4970000e+01   0.0000000e+00
   1.4980000e+01   0.0000000e+00
   1.4990000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5010000e+01   0.0000000e+00
   1.5020000e+01   0.0000000e+00
   1.5030000e+01   0.0000000e+00
   1.5040000e+01   0.0000000e+00
   1.5050000e+01   0.0000000e+00
   1.5060000e+01   0.0000000e+00
   1.5070000e+01   0.0000000e+00
   1.5080000e+01   0.0000000e+00
   1.5090000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5110000e+01   0.0000000e+00
   1.5120000e+01   0.0000000e+00
   1.5130000e+01   0.0000000e+00
   1.5140000e+01   0.0000000e+00
   1.5150000e+01   0.0000000e+00
   1.5160000e+01   0.0000000e+00
   1.5170000e+01   0.0000000e+00
   1.5180000e+01   0.0000000e+00
   1.5190000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5210000e+01   0.0000000e+00
   1.5220000e+01   0.0000000e+00
   1.5230000e+01   0.0000000e+00
   1.5240000e+01   0.0000000e+00
   1.5250000e+01   0.0000000e+00
   1.5260000e+01   0.0000000e+00
   1.5270000e+01   0.0000000e+00
   1.5280000e+01   0.0000000e+00
   1.5290000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5310000e+01   0.0000000e+00
   1.5320000e+01   0.0000000e+00
   1.5330000e+01   0.0000000e+00
   1.5340000e+01   0.0000000e+00
   1.5350000e+01   0.0000000e+00
   1.5360000e+01   0.0000000e+00
   1.5370000e+01   0.0000000e+00
   1.5380000e+01   0.0000000e+00
   1.5390000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5410000e+01   0.0000000e+00
   1.5420000e+01   0.0000000e+00
   1.5430000e+01   0.0000000e+00
   1.5440000e+01   0.0000000e+00
   1.5450000e+01   0.0000000e+00
   1.5460000e+01   0.0000000e+00
   1.5470000e+01   0.0000000e+00
   1.5480000e+01   0.0000000e+00
   1.5490000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5510000e+01   0.0000000e+00
   1.5520000e+01   0.0000000e+00
   1.5530000e+01   0.0000000e+00
   1.5540000e+01   0.0000000e+00
   1.5550000e+01   0.0000000e+00
   1.5560000e+01   0.0000000e+00
   1.5570000e+01   0.0000000e+00
   1.5580000e+01   0.0000000e+00
   1.5590000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5610000e+01   0.0000000e+00
   1.5620000e+01   0.0000000e+00
   1.5630000e+01   0.0000000e+00
   1.5640000e+01   0.0000000e+00
   1.5650000e+01   0.0000000e+00
   1.5660000e+01   0.0000000e+00
   1.5670000e+01   0.0000000e+00
   1.5680000e+01   0.0000000e+00
   1.5690000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5710000e+01   0.0000000e+00
   1.5720000e+01   0.0000000e+00
   1.5730000e+01   0.0000000e+00
   1.5740000e+01   0.0000000e+00
   1.5750000e+01   0.0000000e+00
   1.5760000e+01   0.0000000e+00
   1.5770000e+01   0.0000000e+00
   1.5780000e+01   0.0000000e+00
   1.5790000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5810000e+01   0.0000000e+00
   1.5820000e+01   0.0000000e+00
   1.5830000e+01   0.0000000e+00
   1.5840000e+01   0.0000000e+00
   1.5850000e+01   0.0000000e+00
   1.5860000e+01   0.0000000e+00
   1.5870000e+01   0.0000000e+00
   1.5880000e+01   0.0000000e+00
   1.5890000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.5910000e+01   0.0000000e+00
   1.5920000e+01   0.0000000e+00
   1.5930000e+01   0.0000000e+00
   1.5940000e+01   0.0000000e+00
   1.5950000e+01   0.0000000e+00
   1.5960000e+01   0.0000000e+00
   1.5970000e+01   0.0000000e+00
   1.5980000e+01   0.0000000e+00
   1.5990000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6010000e+01   0.0000000e+00
   1.6020000e+01   0.0000000e+00
   1.6030000e+01   0.0000000e+00
   1.6040000e+01   0.0000000e+00
   1.6050000e+01   0.0000000e+00
   1.6060000e+01   0.0000000e+00
   1.6070000e+01   0.0000000e+00
   1.6080000e+01   0.0000000e+00
   1.6090000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6110000e+01   0.0000000e+00
   1.6120000e+01   0.0000000e+00
   1.6130000e+01   0.0000000e+00
   1.6140000e+01   0.0000000e+00
   1.6150000e+01   0.0000000e+00
   1.6160000e+01   0.0000000e+00
   1.6170000e+01   0.0000000e+00
   1.6180000e+01   0.0000000e+00
   1.6190000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6210000e+01   0.0000000e+00
   1.6220000e+01   0.0000000e+00
   1.6230000e+01   0.0000000e+00
   1.6240000e+01   0.0000000e+00
   1.6250000e+01   0.0000000e+00
   1.6260000e+01   0.0000000e+00
   1.6270000e+01   0.0000000e+00
   1.6280000e+01   0.0000000e+00
   1.6290000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6310000e+01   0.0000000e+00
   1.6320000e+01   0.0000000e+00
   1.6330000e+01   0.0000000e+00
   1.6340000e+01   0.0000000e+00
   1.6350000e+01   0.0000000e+00
   1.6360000e+01   0.0000000e+00
   1.6370000e+01   0.0000000e+00
   1.6380000e+01   0.0000000e+00
   1.6390000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6410000e+01   0.0000000e+00
   1.6420000e+01   0.0000000e+00
   1.6430000e+01   0.0000000e+00
   1.6440000e+01   0.0000000e+00
   1.6450000e+01   0.0000000e+00
   1.6460000e+01   0.0000000e+00
   1.6470000e+01   0.0000000e+00
   1.6480000e+01   0.0000000e+00
   1.6490000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6510000e+01   0.0000000e+00
   1.6520000e+01   0.0000000e+00
   1.6530000e+01   0.0000000e+00
   1.6540000e+01   0.0000000e+00
   1.6550000e+01   0.0000000e+00
   1.6560000e+01   0.0000000e+00
   1.6570000e+01   0.0000000e+00
   1.6580000e+01   0.0000000e+00
   1.6590000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6610000e+01   0.0000000e+00
   1.6620000e+01   0.0000000e+00
   1.6630000e+01   0.0000000e+00
   1.6640000e+01   0.0000000e+00
   1.6650000e+01   0.0000000e+00
   1.6660000e+01   0.0000000e+00
   1.6670000e+01   0.0000000e+00
   1.6680000e+01   0.0000000e+00
   1.6690000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6710000e+01   0.0000000e+00
   1.6720000e+01   0.0000000e+00
   1.6730000e+01   0.0000000e+00
   1.6740000e+01   0.0000000e+00
   1.6750000e+01   0.0000000e+00
   1.6760000e+01   0.0000000e+00
   1.6770000e+01   0.0000000e+00
   1.6780000e+01   0.0000000e+00
   1.6790000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6810000e+01   0.0000000e+00
   1.6820000e+01   0.0000000e+00
   1.6830000e+01   0.0000000e+00
   1.6840000e+01   0.0000000e+00
   1.6850000e+01   0.0000000e+00
   1.6860000e+01   0.0000000e+00
   1.6870000e+01   0.0000000e+00
   1.6880000e+01   0.0000000e+00
   1.6890000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.6910000e+01   0.0000000e+00
   1.6920000e+01   0.0000000e+00
   1.6930000e+01   0.0000000e+00
   1.6940000e+01   0.0000000e+00
   1.6950000e+01   0.0000000e+00
   1.6960000e+01   0.0000000e+00
   1.6970000e+01   0.0000000e+00
   1.6980000e+01   0.0000000e+00
   1.6990000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7010000e+01   0.0000000e+00
   1.7020000e+01   0.0000000e+00
   1.7030000e+01   0.0000000e+00
   1.7040000e+01   0.0000000e+00
   1.7050000e+01   0.0000000e+00
   1.7060000e+01   0.0000000e+00
   1.7070000e+01   0.0000000e+00
   1.7080000e+01   0.0000000e+00
   1.7090000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7110000e+01   0.0000000e+00
   1.7120000e+01   0.0000000e+00
   1.7130000e+01   0.0000000e+00
   1.7140000e+01   0.0000000e+00
   1.7150000e+01   0.0000000e+00
   1.7160000e+01   0.0000000e+00
   1.7170000e+01   0.0000000e+00
   1.7180000e+01   0.0000000e+00
   1.7190000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7210000e+01   0.0000000e+00
   1.7220000e+01   0.0000000e+00
   1.7230000e+01   0.0000000e+00
   1.7240000e+01   0.0000000e+00
   1.7250000e+01   0.0000000e+00
   1.7260000e+01   0.0000000e+00
   1.7270000e+01   0.0000000e+00
   1.7280000e+01   0.0000000e+00
   1.7290000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7310000e+01   0.0000000e+00
   1.7320000e+01   0.0000000e+00
   1.7330000e+01   0.0000000e+00
   1.7340000e+01   0.0000000e+00
   1.7350000e+01   0.0000000e+00
   1.7360000e+01   0.0000000e+00
   1.7370000e+01   0.0000000e+00
   1.7380000e+01   0.0000000e+00
   1.7390000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7410000e+01   0.0000000e+00
   1.7420000e+01   0.0000000e+00
   1.7430000e+01   0.0000000e+00
   1.7440000e+01   0.0000000e+00
   1.7450000e+01   0.0000000e+00
   1.7460000e+01   0.0000000e+00
   1.7470000e+01   0.0000000e+00
   1.7480000e+01   0.0000000e+00
   1.7490000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7510000e+01   0.0000000e+00
   1.7520000e+01   0.0000000e+00
   1.7530000e+01   0.0000000e+00
   1.7540000e+01   0.0000000e+00
   1.7550000e+01   0.0000000e+00
   1.7560000e+01   0.0000000e+00
   1.7570000e+01   0.0000000e+00
   1.7580000e+01   0.0000000e+00
   1.7590000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7610000e+01   0.0000000e+00
   1.7620000e+01   0.0000000e+00
   1.7630000e+01   0.0000000e+00
   1.7640000e+01   0.0000000e+00
   1.7650000e+01   0.0000000e+00
   1.7660000e+01   0.0000000e+00
   1.7670000e+01   0.0000000e+00
   1.7680000e+01   0.0000000e+00
   1.7690000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7710000e+01   0.0000000e+00
   1.7720000e+01   0.0000000e+00
   1.7730000e+01   0.0000000e+00
   1.7740000e+01   0.0000000e+00
   1.7750000e+01   0.0000000e+00
   1.7760000e+01   0.0000000e+00
   1.7770000e+01   0.0000000e+00
   1.7780000e+01   0.0000000e+00
   1.7790000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7810000e+01   0.0000000e+00
   1.7820000e+01   0.0000000e+00
   1.7830000e+01   0.0000000e+00
   1.7840000e+01   0.0000000e+00
   1.7850000e+01   0.0000000e+00
   1.7860000e+01   0.0000000e+00
   1.7870000e+01   0.0000000e+00
   1.7880000e+01   0.0000000e+00
   1.7890000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.7910000e+01   0.0000000e+00
   1.7920000e+01   0.0000000e+00
   1.7930000e+01   0.0000000e+00
   1.7940000e+01   0.0000000e+00
   1.7950000e+01   0.0000000e+00
   1.7960000e+01   0.0000000e+00
   1.7970000e+01   0.0000000e+00
   1.7980000e+01   0.0000000e+00
   1.7990000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8010000e+01   0.0000000e+00
   1.8020000e+01   0.0000000e+00
   1.8030000e+01   0.0000000e+00
   1.8040000e+01   0.0000000e+00
   1.8050000e+01   0.0000000e+00
   1.8060000e+01   0.0000000e+00
   1.8070000e+01   0.0000000e+00
   1.8080000e+01   0.0000000e+00
   1.8090000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8110000e+01   0.0000000e+00
   1.8120000e+01   0.0000000e+00
   1.8130000e+01   0.0000000e+00
   1.8140000e+01   0.0000000e+00
   1.8150000e+01   0.0000000e+00
   1.8160000e+01   0.0000000e+00
   1.8170000e+01   0.0000000e+00
   1.8180000e+01   0.0000000e+00
   1.8190000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8210000e+01   0.0000000e+00
   1.8220000e+01   0.0000000e+00
   1.8230000e+01   0.0000000e+00
   1.8240000e+01   0.0000000e+00
   1.8250000e+01   0.0000000e+00
   1.8260000e+01   0.0000000e+00
   1.8270000e+01   0.0000000e+00
   1.8280000e+01   0.0000000e+00
   1.8290000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8310000e+01   0.0000000e+00
   1.8320000e+01   0.0000000e+00
   1.8330000e+01   0.0000000e+00
   1.8340000e+01   0.0000000e+00
   1.8350000e+01   0.0000000e+00
   1.8360000e+01   0.0000000e+00
   1.8370000e+01   0.0000000e+00
   1.8380000e+01   0.0000000e+00
   1.8390000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8410000e+01   0.0000000e+00
   1.8420000e+01   0.0000000e+00
   1.8430000e+01   0.0000000e+00
   1.8440000e+01   0.0000000e+00
   1.8450000e+01   0.0000000e+00
   1.8460000e+01   0.0000000e+00
   1.8470000e+01   0.0000000e+00
   1.8480000e+01   0.0000000e+00
   1.8490000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8510000e+01   0.0000000e+00
   1.8520000e+01   0.0000000e+00
   1.8530000e+01   0.0000000e+00
   1.8540000e+01   0.0000000e+00
   1.8550000e+01   0.0000000e+00
   1.8560000e+01   0.0000000e+00
   1.8570000e+01   0.0000000e+00
   1.8580000e+01   0.0000000e+00
   1.8590000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8610000e+01   0.0000000e+00
   1.8620000e+01   0.0000000e+00
   1.8630000e+01   0.0000000e+00
   1.8640000e+01   0.0000000e+00
   1.8650000e+01   0.0000000e+00
   1.8660000e+01   0.0000000e+00
   1.8670000e+01   0.0000000e+00
   1.8680000e+01   0.0000000e+00
   1.8690000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8710000e+01   0.0000000e+00
   1.8720000e+01   0.0000000e+00
   1.8730000e+01   0.0000000e+00
   1.8740000e+01   0.0000000e+00
   1.8750000e+01   0.0000000e+00
   1.8760000e+01   0.0000000e+00
   1.8770000e+01   0.0000000e+00
   1.8780000e+01   0.0000000e+00
   1.8790000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8810000e+01   0.0000000e+00
   1.8820000e+01   0.0000000e+00
   1.8830000e+01   0.0000000e+00
   1.8840000e+01   0.0000000e+00
   1.8850000e+01   0.0000000e+00
   1.8860000e+01   0.0000000e+00
   1.8870000e+01   0.0000000e+00
   1.8880000e+01   0.0000000e+00
   1.8890000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.8910000e+01   0.0000000e+00
   1.8920000e+01   0.0000000e+00
   1.8930000e+01   0.0000000e+00
   1.8940000e+01   0.0000000e+00
   1.8950000e+01   0.0000000e+00
   1.8960000e+01   0.0000000e+00
   1.8970000e+01   0.0000000e+00
   1.8980000e+01   0.0000000e+00
   1.8990000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9010000e+01   0.0000000e+00
   1.9020000e+01   0.0000000e+00
   1.9030000e+01   0.0000000e+00
   1.9040000e+01   0.0000000e+00
   1.9050000e+01   0.0000000e+00
   1.9060000e+01   0.0000000e+00
   1.9070000e+01   0.0000000e+00
   1.9080000e+01   0.0000000e+00
   1.9090000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9110000e+01   0.0000000e+00
   1.9120000e+01   0.0000000e+00
   1.9130000e+01   0.0000000e+00
   1.9140000e+01   0.0000000e+00
   1.9150000e+01   0.0000000e+00
   1.9160000e+01   0.0000000e+00
   1.9170000e+01   0.0000000e+00
   1.9180000e+01   0.0000000e+00
   1.9190000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9210000e+01   0.0000000e+00
   1.9220000e+01   0.0000000e+00
   1.9230000e+01   0.0000000e+00
   1.9240000e+01   0.0000000e+00
   1.9250000e+01   0.0000000e+00
   1.9260000e+01   0.0000000e+00
   1.9270000e+01   0.0000000e+00
   1.9280000e+01   0.0000000e+00
   1.9290000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9310000e+01   0.0000000e+00
   1.9320000e+01   0.0000000e+00
   1.9330000e+01   0.0000000e+00
   1.9340000e+01   0.0000000e+00
   1.9350000e+01   0.0000000e+00
   1.9360000e+01   0.0000000e+00
   1.9370000e+01   0.0000000e+00
   1.9380000e+01   0.0000000e+00
   1.9390000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9410000e+01   0.0000000e+00
   1.9420000e+01   0.0000000e+00
   1.9430000e+01   0.0000000e+00
   1.9440000e+01   0.0000000e+00
   1.9450000e+01   0.0000000e+00
   1.9460000e+01   0.0000000e+00
   1.9470000e+01   0.0000000e+00
   1.9480000e+01   0.0000000e+00
   1.9490000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9510000e+01   0.0000000e+00
   1.9520000e+01   0.0000000e+00
   1.9530000e+01   0.0000000e+00
   1.9540000e+01   0.0000000e+00
   1.9550000e+01   0.0000000e+00
   1.9560000e+01   0.0000000e+00
   1.9570000e+01   0.0000000e+00
   1.9580000e+01   0.0000000e+00
   1.9590000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9610000e+01   0.0000000e+00
   1.9620000e+01   0.0000000e+00
   1.9630000e+01   0.0000000e+00
   1.9640000e+01   0.0000000e+00
   1.9650000e+01   0.0000000e+00
   1.9660000e+01   0.0000000e+00
   1.9670000e+01   0.0000000e+00
   1.9680000e+01   0.0000000e+00
   1.9690000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9710000e+01   0.0000000e+00
   1.9720000e+01   0.0000000e+00
   1.9730000e+01   0.0000000e+00
   1.9740000e+01   0.0000000e+00
   1.9750000e+01   0.0000000e+00
   1.9760000e+01   0.0000000e+00
   1.9770000e+01   0.0000000e+00
   1.9780000e+01   0.0000000e+00
   1.9790000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9810000e+01   0.0000000e+00
   1.9820000e+01   0.0000000e+00
   1.9830000e+01   0.0000000e+00
   1.9840000e+01   0.0000000e+00
   1.9850000e+01   0.0000000e+00
   1.9860000e+01   0.0000000e+00
   1.9870000e+01   0.0000000e+00
   1.9880000e+01   0.0000000e+00
   1.9890000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   1.9910000e+01   0.0000000e+00
   1.9920000e+01   0.0000000e+00
   1.9930000e+01   0.0000000e+00
   1.9940000e+01   0.0000000e+00
   1.9950000e+01   0.0000000e+00
   1.9960000e+01   0.0000000e+00
   1.9970000e+01   0.0000000e+00
   1.9980000e+01   0.0000000e+00
   1.9990000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0010000e+01   0.0000000e+00
   2.0020000e+01   0.0000000e+00
   2.0030000e+01   0.0000000e+00
   2.0040000e+01   0.0000000e+00
   2.0050000e+01   0.0000000e+00
   2.0060000e+01   0.0000000e+00
   2.0070000e+01   0.0000000e+00
   2.0080000e+01   0.0000000e+00
   2.0090000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0110000e+01   0.0000000e+00
   2.0120000e+01   0.0000000e+00
   2.0130000e+01   0.0000000e+00
   2.0140000e+01   0.0000000e+00
   2.0150000e+01   0.0000000e+00
   2.0160000e+01   0.0000000e+00
   2.0170000e+01   0.0000000e+00
   2.0180000e+01   0.0000000e+00
   2.0190000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0210000e+01   0.0000000e+00
   2.0220000e+01   0.0000000e+00
   2.0230000e+01   0.0000000e+00
   2.0240000e+01   0.0000000e+00
   2.0250000e+01   0.0000000e+00
   2.0260000e+01   0.0000000e+00
   2.0270000e+01   0.0000000e+00
   2.0280000e+01   0.0000000e+00
   2.0290000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0310000e+01   0.0000000e+00
   2.0320000e+01   0.0000000e+00
   2.0330000e+01   0.0000000e+00
   2.0340000e+01   0.0000000e+00
   2.0350000e+01   0.0000000e+00
   2.0360000e+01   0.0000000e+00
   2.0370000e+01   0.0000000e+00
   2.0380000e+01   0.0000000e+00
   2.0390000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0410000e+01   0.0000000e+00
   2.0420000e+01   0.0000000e+00
   2.0430000e+01   0.0000000e+00
   2.0440000e+01   0.0000000e+00
   2.0450000e+01   0.0000000e+00
   2.0460000e+01   0.0000000e+00
   2.0470000e+01   0.0000000e+00
   2.0480000e+01   0.0000000e+00
   2.0490000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0510000e+01   0.0000000e+00
   2.0520000e+01   0.0000000e+00
   2.0530000e+01   0.0000000e+00
   2.0540000e+01   0.0000000e+00
   2.0550000e+01   0.0000000e+00
   2.0560000e+01   0.0000000e+00
   2.0570000e+01   0.0000000e+00
   2.0580000e+01   0.0000000e+00
   2.0590000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0610000e+01   0.0000000e+00
   2.0620000e+01   0.0000000e+00
   2.0630000e+01   0.0000000e+00
   2.0640000e+01   0.0000000e+00
   2.0650000e+01   0.0000000e+00
   2.0660000e+01   0.0000000e+00
   2.0670000e+01   0.0000000e+00
   2.0680000e+01   0.0000000e+00
   2.0690000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0710000e+01   0.0000000e+00
   2.0720000e+01   0.0000000e+00
   2.0730000e+01   0.0000000e+00
   2.0740000e+01   0.0000000e+00
   2.0750000e+01   0.0000000e+00
   2.0760000e+01   0.0000000e+00
   2.0770000e+01   0.0000000e+00
   2.0780000e+01   0.0000000e+00
   2.0790000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0810000e+01   0.0000000e+00
   2.0820000e+01   0.0000000e+00
   2.0830000e+01   0.0000000e+00
   2.0840000e+01   0.0000000e+00
   2.0850000e+01   0.0000000e+00
   2.0860000e+01   0.0000000e+00
   2.0870000e+01   0.0000000e+00
   2.0880000e+01   0.0000000e+00
   2.0890000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.0910000e+01   0.0000000e+00
   2.0920000e+01   0.0000000e+00
   2.0930000e+01   0.0000000e+00
   2.0940000e+01   0.0000000e+00
   2.0950000e+01   0.0000000e+00
   2.0960000e+01   0.0000000e+00
   2.0970000e+01   0.0000000e+00
   2.0980000e+01   0.0000000e+00
   2.0990000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1010000e+01   0.0000000e+00
   2.1020000e+01   0.0000000e+00
   2.1030000e+01   0.0000000e+00
   2.1040000e+01   0.0000000e+00
   2.1050000e+01   0.0000000e+00
   2.1060000e+01   0.0000000e+00
   2.1070000e+01   0.0000000e+00
   2.1080000e+01   0.0000000e+00
   2.1090000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1110000e+01   0.0000000e+00
   2.1120000e+01   0.0000000e+00
   2.1130000e+01   0.0000000e+00
   2.1140000e+01   0.0000000e+00
   2.1150000e+01   0.0000000e+00
   2.1160000e+01   0.0000000e+00
   2.1170000e+01   0.0000000e+00
   2.1180000e+01   0.0000000e+00
   2.1190000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1210000e+01   0.0000000e+00
   2.1220000e+01   0.0000000e+00
   2.1230000e+01   0.0000000e+00
   2.1240000e+01   0.0000000e+00
   2.1250000e+01   0.0000000e+00
   2.1260000e+01   0.0000000e+00
   2.1270000e+01   0.0000000e+00
   2.1280000e+01   0.0000000e+00
   2.1290000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1310000e+01   0.0000000e+00
   2.1320000e+01   0.0000000e+00
   2.1330000e+01   0.0000000e+00
   2.1340000e+01   0.0000000e+00
   2.1350000e+01   0.0000000e+00
   2.1360000e+01   0.0000000e+00
   2.1370000e+01   0.0000000e+00
   2.1380000e+01   0.0000000e+00
   2.1390000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1410000e+01   0.0000000e+00
   2.1420000e+01   0.0000000e+00
   2.1430000e+01   0.0000000e+00
   2.1440000e+01   0.0000000e+00
   2.1450000e+01   0.0000000e+00
   2.1460000e+01   0.0000000e+00
   2.1470000e+01   0.0000000e+00
   2.1480000e+01   0.0000000e+00
   2.1490000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1510000e+01   0.0000000e+00
   2.1520000e+01   0.0000000e+00
   2.1530000e+01   0.0000000e+00
   2.1540000e+01   0.0000000e+00
   2.1550000e+01   0.0000000e+00
   2.1560000e+01   0.0000000e+00
   2.1570000e+01   0.0000000e+00
   2.1580000e+01   0.0000000e+00
   2.1590000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1610000e+01   0.0000000e+00
   2.1620000e+01   0.0000000e+00
   2.1630000e+01   0.0000000e+00
   2.1640000e+01   0.0000000e+00
   2.1650000e+01   0.0000000e+00
   2.1660000e+01   0.0000000e+00
   2.1670000e+01   0.0000000e+00
   2.1680000e+01   0.0000000e+00
   2.1690000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1710000e+01   0.0000000e+00
   2.1720000e+01   0.0000000e+00
   2.1730000e+01   0.0000000e+00
   2.1740000e+01   0.0000000e+00
   2.1750000e+01   0.0000000e+00
   2.1760000e+01   0.0000000e+00
   2.1770000e+01   0.0000000e+00
   2.1780000e+01   0.0000000e+00
   2.1790000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1810000e+01   0.0000000e+00
   2.1820000e+01   0.0000000e+00
   2.1830000e+01   0.0000000e+00
   2.1840000e+01   0.0000000e+00
   2.1850000e+01   0.0000000e+00
   2.1860000e+01   0.0000000e+00
   2.1870000e+01   0.0000000e+00
   2.1880000e+01   0.0000000e+00
   2.1890000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.1910000e+01   0.0000000e+00
   2.1920000e+01   0.0000000e+00
   2.1930000e+01   0.0000000e+00
   2.1940000e+01   0.0000000e+00
   2.1950000e+01   0.0000000e+00
   2.1960000e+01   0.0000000e+00
   2.1970000e+01   0.0000000e+00
   2.1980000e+01   0.0000000e+00
   2.1990000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2010000e+01   0.0000000e+00
   2.2020000e+01   0.0000000e+00
   2.2030000e+01   0.0000000e+00
   2.2040000e+01   0.0000000e+00
   2.2050000e+01   0.0000000e+00
   2.2060000e+01   0.0000000e+00
   2.2070000e+01   0.0000000e+00
   2.2080000e+01   0.0000000e+00
   2.2090000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2110000e+01   0.0000000e+00
   2.2120000e+01   0.0000000e+00
   2.2130000e+01   0.0000000e+00
   2.2140000e+01   0.0000000e+00
   2.2150000e+01   0.0000000e+00
   2.2160000e+01   0.0000000e+00
   2.2170000e+01   0.0000000e+00
   2.2180000e+01   0.0000000e+00
   2.2190000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2210000e+01   0.0000000e+00
   2.2220000e+01   0.0000000e+00
   2.2230000e+01   0.0000000e+00
   2.2240000e+01   0.0000000e+00
   2.2250000e+01   0.0000000e+00
   2.2260000e+01   0.0000000e+00
   2.2270000e+01   0.0000000e+00
   2.2280000e+01   0.0000000e+00
   2.2290000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2310000e+01   0.0000000e+00
   2.2320000e+01   0.0000000e+00
   2.2330000e+01   0.0000000e+00
   2.2340000e+01   0.0000000e+00
   2.2350000e+01   0.0000000e+00
   2.2360000e+01   0.0000000e+00
   2.2370000e+01   0.0000000e+00
   2.2380000e+01   0.0000000e+00
   2.2390000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2410000e+01   0.0000000e+00
   2.2420000e+01   0.0000000e+00
   2.2430000e+01   0.0000000e+00
   2.2440000e+01   0.0000000e+00
   2.2450000e+01   0.0000000e+00
   2.2460000e+01   0.0000000e+00
   2.2470000e+01   0.0000000e+00
   2.2480000e+01   0.0000000e+00
   2.2490000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2510000e+01   0.0000000e+00
   2.2520000e+01   0.0000000e+00
   2.2530000e+01   0.0000000e+00
   2.2540000e+01   0.0000000e+00
   2.2550000e+01   0.0000000e+00
   2.2560000e+01   0.0000000e+00
   2.2570000e+01   0.0000000e+00
   2.2580000e+01   0.0000000e+00
   2.2590000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2610000e+01   0.0000000e+00
   2.2620000e+01   0.0000000e+00
   2.2630000e+01   0.0000000e+00
   2.2640000e+01   0.0000000e+00
   2.2650000e+01   0.0000000e+00
   2.2660000e+01   0.0000000e+00
   2.2670000e+01   0.0000000e+00
   2.2680000e+01   0.0000000e+00
   2.2690000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2710000e+01   0.0000000e+00
   2.2720000e+01   0.0000000e+00
   2.2730000e+01   0.0000000e+00
   2.2740000e+01   0.0000000e+00
   2.2750000e+01   0.0000000e+00
   2.2760000e+01   0.0000000e+00
   2.2770000e+01   0.0000000e+00
   2.2780000e+01   0.0000000e+00
   2.2790000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2810000e+01   0.0000000e+00
   2.2820000e+01   0.0000000e+00
   2.2830000e+01   0.0000000e+00
   2.2840000e+01   0.0000000e+00
   2.2850000e+01   0.0000000e+00
   2.2860000e+01   0.0000000e+00
   2.2870000e+01   0.0000000e+00
   2.2880000e+01   0.0000000e+00
   2.2890000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.2910000e+01   0.0000000e+00
   2.2920000e+01   0.0000000e+00
   2.2930000e+01   0.0000000e+00
   2.2940000e+01   0.0000000e+00
   2.2950000e+01   0.0000000e+00
   2.2960000e+01   0.0000000e+00
   2.2970000e+01   0.0000000e+00
   2.2980000e+01   0.0000000e+00
   2.2990000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3010000e+01   0.0000000e+00
   2.3020000e+01   0.0000000e+00
   2.3030000e+01   0.0000000e+00
   2.3040000e+01   0.0000000e+00
   2.3050000e+01   0.0000000e+00
   2.3060000e+01   0.0000000e+00
   2.3070000e+01   0.0000000e+00
   2.3080000e+01   0.0000000e+00
   2.3090000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3110000e+01   0.0000000e+00
   2.3120000e+01   0.0000000e+00
   2.3130000e+01   0.0000000e+00
   2.3140000e+01   0.0000000e+00
   2.3150000e+01   0.0000000e+00
   2.3160000e+01   0.0000000e+00
   2.3170000e+01   0.0000000e+00
   2.3180000e+01   0.0000000e+00
   2.3190000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3210000e+01   0.0000000e+00
   2.3220000e+01   0.0000000e+00
   2.3230000e+01   0.0000000e+00
   2.3240000e+01   0.0000000e+00
   2.3250000e+01   0.0000000e+00
   2.3260000e+01   0.0000000e+00
   2.3270000e+01   0.0000000e+00
   2.3280000e+01   0.0000000e+00
   2.3290000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3310000e+01   0.0000000e+00
   2.3320000e+01   0.0000000e+00
   2.3330000e+01   0.0000000e+00
   2.3340000e+01   0.0000000e+00
   2.3350000e+01   0.0000000e+00
   2.3360000e+01   0.0000000e+00
   2.3370000e+01   0.0000000e+00
   2.3380000e+01   0.0000000e+00
   2.3390000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3410000e+01   0.0000000e+00
   2.3420000e+01   0.0000000e+00
   2.3430000e+01   0.0000000e+00
   2.3440000e+01   0.0000000e+00
   2.3450000e+01   0.0000000e+00
   2.3460000e+01   0.0000000e+00
   2.3470000e+01   0.0000000e+00
   2.3480000e+01   0.0000000e+00
   2.3490000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3510000e+01   0.0000000e+00
   2.3520000e+01   0.0000000e+00
   2.3530000e+01   0.0000000e+00
   2.3540000e+01   0.0000000e+00
   2.3550000e+01   0.0000000e+00
   2.3560000e+01   0.0000000e+00
   2.3570000e+01   0.0000000e+00
   2.3580000e+01   0.0000000e+00
   2.3590000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3610000e+01   0.0000000e+00
   2.3620000e+01   0.0000000e+00
   2.3630000e+01   0.0000000e+00
   2.3640000e+01   0.0000000e+00
   2.3650000e+01   0.0000000e+00
   2.3660000e+01   0.0000000e+00
   2.3670000e+01   0.0000000e+00
   2.3680000e+01   0.0000000e+00
   2.3690000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3710000e+01   0.0000000e+00
   2.3720000e+01   0.0000000e+00
   2.3730000e+01   0.0000000e+00
   2.3740000e+01   0.0000000e+00
   2.3750000e+01   0.0000000e+00
   2.3760000e+01   0.0000000e+00
   2.3770000e+01   0.0000000e+00
   2.3780000e+01   0.0000000e+00
   2.3790000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3810000e+01   0.0000000e+00
   2.3820000e+01   0.0000000e+00
   2.3830000e+01   0.0000000e+00
   2.3840000e+01   0.0000000e+00
   2.3850000e+01   0.0000000e+00
   2.3860000e+01   0.0000000e+00
   2.3870000e+01   0.0000000e+00
   2.3880000e+01   0.0000000e+00
   2.3890000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.3910000e+01   0.0000000e+00
   2.3920000e+01   0.0000000e+00
   2.3930000e+01   0.0000000e+00
   2.3940000e+01   0.0000000e+00
   2.3950000e+01   0.0000000e+00
   2.3960000e+01   0.0000000e+00
   2.3970000e+01   0.0000000e+00
   2.3980000e+01   0.0000000e+00
   2.3990000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4010000e+01   0.0000000e+00
   2.4020000e+01   0.0000000e+00
   2.4030000e+01   0.0000000e+00
   2.4040000e+01   0.0000000e+00
   2.4050000e+01   0.0000000e+00
   2.4060000e+01   0.0000000e+00
   2.4070000e+01   0.0000000e+00
   2.4080000e+01   0.0000000e+00
   2.4090000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4110000e+01   0.0000000e+00
   2.4120000e+01   0.0000000e+00
   2.4130000e+01   0.0000000e+00
   2.4140000e+01   0.0000000e+00
   2.4150000e+01   0.0000000e+00
   2.4160000e+01   0.0000000e+00
   2.4170000e+01   0.0000000e+00
   2.4180000e+01   0.0000000e+00
   2.4190000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4210000e+01   0.0000000e+00
   2.4220000e+01   0.0000000e+00
   2.4230000e+01   0.0000000e+00
   2.4240000e+01   0.0000000e+00
   2.4250000e+01   0.0000000e+00
   2.4260000e+01   0.0000000e+00
   2.4270000e+01   0.0000000e+00
   2.4280000e+01   0.0000000e+00
   2.4290000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4310000e+01   0.0000000e+00
   2.4320000e+01   0.0000000e+00
   2.4330000e+01   0.0000000e+00
   2.4340000e+01   0.0000000e+00
   2.4350000e+01   0.0000000e+00
   2.4360000e+01   0.0000000e+00
   2.4370000e+01   0.0000000e+00
   2.4380000e+01   0.0000000e+00
   2.4390000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4410000e+01   0.0000000e+00
   2.4420000e+01   0.0000000e+00
   2.4430000e+01   0.0000000e+00
   2.4440000e+01   0.0000000e+00
   2.4450000e+01   0.0000000e+00
   2.4460000e+01   0.0000000e+00
   2.4470000e+01   0.0000000e+00
   2.4480000e+01   0.0000000e+00
   2.4490000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4510000e+01   0.0000000e+00
   2.4520000e+01   0.0000000e+00
   2.4530000e+01   0.0000000e+00
   2.4540000e+01   0.0000000e+00
   2.4550000e+01   0.0000000e+00
   2.4560000e+01   0.0000000e+00
   2.4570000e+01   0.0000000e+00
   2.4580000e+01   0.0000000e+00
   2.4590000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4610000e+01   0.0000000e+00
   2.4620000e+01   0.0000000e+00
   2.4630000e+01   0.0000000e+00
   2.4640000e+01   0.0000000e+00
   2.4650000e+01   0.0000000e+00
   2.4660000e+01   0.0000000e+00
   2.4670000e+01   0.0000000e+00
   2.4680000e+01   0.0000000e+00
   2.4690000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4710000e+01   0.0000000e+00
   2.4720000e+01   0.0000000e+00
   2.4730000e+01   0.0000000e+00
   2.4740000e+01   0.0000000e+00
   2.4750000e+01   0.0000000e+00
   2.4760000e+01   0.0000000e+00
   2.4770000e+01   0.0000000e+00
   2.4780000e+01   0.0000000e+00
   2.4790000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4810000e+01   0.0000000e+00
   2.4820000e+01   0.0000000e+00
   2.4830000e+01   0.0000000e+00
   2.4840000e+01   0.0000000e+00
   2.4850000e+01   0.0000000e+00
   2.4860000e+01   0.0000000e+00
   2.4870000e+01   0.0000000e+00
   2.4880000e+01   0.0000000e+00
   2.4890000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.4910000e+01   0.0000000e+00
   2.4920000e+01   0.0000000e+00
   2.4930000e+01   0.0000000e+00
   2.4940000e+01   0.0000000e+00
   2.4950000e+01   0.0000000e+00
   2.4960000e+01   0.0000000e+00
   2.4970000e+01   0.0000000e+00
   2.4980000e+01   0.0000000e+00
   2.4990000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_sw50p3_pge40.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   0.0000000e+00
   2.0000000e-02   0.0000000e+00
   3.0000000e-02   0.0000000e+00
   4.0000000e-02   0.0000000e+00
   5.0000000e-02   0.0000000e+00
   6.0000000e-02   0.0000000e+00
   7.0000000e-02   0.0000000e+00
   8.0000000e-02   0.0000000e+00
   9.0000000e-02   0.0000000e+00
   1.0000000e-01   0.0000000e+00
   1.1000000e-01   0.0000000e+00
   1.2000000e-01   0.0000000e+00
   1.3000000e-01   0.0000000e+00
   1.4000000e-01   0.0000000e+00
   1.5000000e-01   0.0000000e+00
   1.6000000e-01   0.0000000e+00
   1.7000000e-01   0.0000000e+00
   1.8000000e-01   0.0000000e+00
   1.9000000e-01   0.0000000e+00
   2.0000000e-01   0.0000000e+00
   2.1000000e-01   0.0000000e+00
   2.2000000e-01   0.0000000e+00
   2.3000000e-01   0.0000000e+00
   2.4000000e-01   0.0000000e+00
   2.5000000e-01   0.0000000e+00
   2.6000000e-01   0.0000000e+00
   2.7000000e-01   0.0000000e+00
   2.8000000e-01   0.0000000e+00
   2.9000000e-01   0.0000000e+00
   3.0000000e-01   0.0000000e+00
   3.1000000e-01   0.0000000e+00
   3.2000000e-01   0.0000000e+00
   3.3000000e-01   0.0000000e+00
   3.4000000e-01   0.0000000e+00
   3.5000000e-01   0.0000000e+00
   3.6000000e-01   0.0000000e+00
   3.7000000e-01   0.0000000e+00
   3.8000000e-01   0.0000000e+00
   3.9000000e-01   0.0000000e+00
   4.0000000e-01   0.0000000e+00
   4.1000000e-01   0.0000000e+00
   4.2000000e-01   0.0000000e+00
   4.3000000e-01   0.0000000e+00
   4.4000000e-01   0.0000000e+00
   4.5000000e-01   0.0000000e+00
   4.6000000e-01   0.0000000e+00
   4.7000000e-01   0.0000000e+00
   4.8000000e-01   0.0000000e+00
   4.9000000e-01   0.0000000e+00
   5.0000000e-01   0.0000000e+00
   5.1000000e-01   0.0000000e+00
   5.2000000e-01   0.0000000e+00
   5.3000000e-01   0.0000000e+00
   5.4000000e-01   0.0000000e+00
   5.5000000e-01   0.0000000e+00
   5.6000000e-01   0.0000000e+00
   5.7000000e-01   0.0000000e+00
   5.8000000e-01   0.0000000e+00
   5.9000000e-01   0.0000000e+00
   6.0000000e-01   0.0000000e+00
   6.1000000e-01   0.0000000e+00
   6.2000000e-01   0.0000000e+00
   6.3000000e-01   0.0000000e+00
   6.4000000e-01   0.0000000e+00
   6.5000000e-01   0.0000000e+00
   6.6000000e-01   0.0000000e+00
   6.7000000e-01   0.0000000e+00
   6.8000000e-01   0.0000000e+00
   6.9000000e-01   0.0000000e+00
   7.0000000e-01   0.0000000e+00
   7.1000000e-01   0.0000000e+00
   7.2000000e-01   0.0000000e+00
   7.3000000e-01   0.0000000e+00
   7.4000000e-01   0.0000000e+00
   7.5000000e-01   0.0000000e+00
   7.6000000e-01   0.0000000e+00
   7.7000000e-01   0.0000000e+00
   7.8000000e-01   0.0000000e+00
   7.9000000e-01   0.0000000e+00
   8.0000000e-01   0.0000000e+00
   8.1000000e-01   0.0000000e+00
   8.2000000e-01   0.0000000e+00
   8.3000000e-01   0.0000000e+00
   8.4000000e-01   0.0000000e+00
   8.5000000e-01   0.0000000e+00
   8.6000000e-01   0.0000000e+00
   8.7000000e-01   0.0000000e+00
   8.8000000e-01   0.0000000e+00
   8.9000000e-01   0.0000000e+00
   9.0000000e-01   0.0000000e+00
   9.1000000e-01   0.0000000e+00
   9.2000000e-01   0.0000000e+00
   9.3000000e-01   0.0000000e+00
   9.4000000e-01   0.0000000e+00
   9.5000000e-01   0.0000000e+00
   9.6000000e-01   0.0000000e+00
   9.7000000e-01   0.0000000e+00
   9.8000000e-01   0.0000000e+00
   9.9000000e-01   0.0000000e+00
   1.0000000e+00   0.0000000e+00
   1.0100000e+00   0.0000000e+00
   1.0200000e+00   0.0000000e+00
   1.0300000e+00   0.0000000e+00
   1.0400000e+00   0.0000000e+00
   1.0500000e+00   0.0000000e+00
   1.0600000e+00   0.0000000e+00
   1.0700000e+00   0.0000000e+00
   1.0800000e+00   0.0000000e+00
   1.0900000e+00   0.0000000e+00
   1.1000000e+00   0.0000000e+00
   1.1100000e+00   0.0000000e+00
   1.1200000e+00   0.0000000e+00
   1.1300000e+00   0.0000000e+00
   1.1400000e+00   0.0000000e+00
   1.1500000e+00   0.0000000e+00
   1.1600000e+00   0.0000000e+00
   1.1700000e+00   0.0000000e+00
   1.1800000e+00   0.0000000e+00
   1.1900000e+00   0.0000000e+00
   1.2000000e+00   0.0000000e+00
   1.2100000e+00   0.0000000e+00
   1.2200000e+00   0.0000000e+00
   1.2300000e+00   0.0000000e+00
   1.2400000e+00   0.0000000e+00
   1.2500000e+00   0.0000000e+00
   1.2600000e+00   0.0000000e+00
   1.2700000e+00   0.0000000e+00
   1.2800000e+00   0.0000000e+00
   1.2900000e+00   0.0000000e+00
   1.3000000e+00   0.0000000e+00
   1.3100000e+00   0.0000000e+00
   1.3200000e+00   0.0000000e+00
   1.3300000e+00   0.0000000e+00
   1.3400000e+00   0.0000000e+00
   1.3500000e+00   0.0000000e+00
   1.3600000e+00   0.0000000e+00
   1.3700000e+00   0.0000000e+00
   1.3800000e+00   0.0000000e+00
   1.3900000e+00   0.0000000e+00
   1.4000000e+00   0.0000000e+00
   1.4100000e+00   0.0000000e+00
   1.4200000e+00   0.0000000e+00
   1.4300000e+00   0.0000000e+00
   1.4400000e+00   0.0000000e+00
   1.4500000e+00   0.0000000e+00
   1.4600000e+00   0.0000000e+00
   1.4700000e+00   0.0000000e+00
   1.4800000e+00   0.0000000e+00
   1.4900000e+00   0.0000000e+00
   1.5000000e+00   0.0000000e+00
   1.5100000e+00   0.0000000e+00
   1.5200000e+00   0.0000000e+00
   1.5300000e+00   0.0000000e+00
   1.5400000e+00   1.0000000e-05
   1.5500000e+00   1.0000000e-05
   1.5600000e+00   1.0000000e-05
   1.5700000e+00   1.0000000e-05
   1.5800000e+00   1.0000000e-05
   1.5900000e+00   1.0000000e-05
   1.6000000e+00   1.0000000e-05
   1.6100000e+00   1.0000000e-05
   1.6200000e+00   1.0000000e-05
   1.6300000e+00   1.0000000e-05
   1.6400000e+00   1.0000000e-05
   1.6500000e+00   0.0000000e+00
   1.6600000e+00   0.0000000e+00
   1.6700000e+00   0.0000000e+00
   1.6800000e+00   0.0000000e+00
   1.6900000e+00   0.0000000e+00
   1.7000000e+00   0.0000000e+00
   1.7100000e+00   0.0000000e+00
   1.7200000e+00   0.0000000e+00
   1.7300000e+00   0.0000000e+00
   1.7400000e+00   0.0000000e+00
   1.7500000e+00   0.0000000e+00
   1.7600000e+00   1.0000000e-05
   1.7700000e+00   1.0000000e-05
   1.7800000e+00   1.0000000e-05
   1.7900000e+00   1.0000000e-05
   1.8000000e+00   1.0000000e-05
   1.8100000e+00   1.0000000e-05
   1.8200000e+00   1.0000000e-05
   1.8300000e+00   1.0000000e-05
   1.8400000e+00   2.0000000e-05
   1.8500000e+00   1.0000000e-05
   1.8600000e+00   1.0000000e-05
   1.8700000e+00   2.0000000e-05
   1.8800000e+00   3.0000000e-05
   1.8900000e+00   1.0000000e-05
   1.9000000e+00   2.0000000e-05
   1.9100000e+00   2.0000000e-05
   1.9200000e+00   2.0000000e-05
   1.9300000e+00   2.0000000e-05
   1.9400000e+00   2.0000000e-05
   1.9500000e+00   1.0000000e-05
   1.9600000e+00   0.0000000e+00
   1.9700000e+00   0.0000000e+00
   1.9800000e+00   0.0000000e+00
   1.9900000e+00   1.0000000e-05
   2.0000000e+00   1.0000000e-05
   2.0100000e+00   1.0000000e-05
   2.0200000e+00   3.0000000e-05
   2.0300000e+00   3.0000000e-05
   2.0400000e+00   3.0000000e-05
   2.0500000e+00   3.0000000e-05
   2.0600000e+00   3.0000000e-05
   2.0700000e+00   3.0000000e-05
   2.0800000e+00   3.0000000e-05
   2.0900000e+00   3.0000000e-05
   2.1000000e+00   4.0000000e-05
   2.1100000e+00   5.0000000e-05
   2.1200000e+00   5.0000000e-05
   2.1300000e+00   5.0000000e-05
   2.1400000e+00   5.0000000e-05
   2.1500000e+00   5.0000000e-05
   2.1600000e+00   6.0000000e-05
   2.1700000e+00   5.0000000e-05
   2.1800000e+00   5.0000000e-05
   2.1900000e+00   6.0000000e-05
   2.2000000e+00   6.0000000e-05
   2.2100000e+00   5.0000000e-05
   2.2200000e+00   5.0000000e-05
   2.2300000e+00   5.0000000e-05
   2.2400000e+00   5.0000000e-05
   2.2500000e+00   5.0000000e-05
   2.2600000e+00   5.0000000e-05
   2.2700000e+00   5.0000000e-05
   2.2800000e+00   6.0000000e-05
   2.2900000e+00   8.0000000e-05
   2.3000000e+00   8.0000000e-05
   2.3100000e+00   8.0000000e-05
   2.3200000e+00   7.0000000e-05
   2.3300000e+00   8.0000000e-05
   2.3400000e+00   9.0000000e-05
   2.3500000e+00   9.0000000e-05
   2.3600000e+00   8.0000000e-05
   2.3700000e+00   1.0000000e-04
   2.3800000e+00   1.0000000e-04
   2.3900000e+00   9.0000000e-05
   2.4000000e+00   9.0000000e-05
   2.4100000e+00   9.0000000e-05
   2.4200000e+00   1.0000000e-04
   2.4300000e+00   1.0000000e-04
   2.4400000e+00   1.0000000e-04
   2.4500000e+00   1.1000000e-04
   2.4600000e+00   1.1000000e-04
   2.4700000e+00   1.1000000e-04
   2.4800000e+00   1.2000000e-04
   2.4900000e+00   1.2000000e-04
   2.5000000e+00   8.0000000e-05
   2.5100000e+00   8.0000000e-05
   2.5200000e+00   9.0000000e-05
   2.5300000e+00   1.0000000e-04
   2.5400000e+00   1.1000000e-04
   2.5500000e+00   9.0000000e-05
   2.5600000e+00   1.3000000e-04
   2.5700000e+00   1.3000000e-04
   2.5800000e+00   1.1000000e-04
   2.5900000e+00   1.1000000e-04
   2.6000000e+00   1.0000000e-04
   2.6100000e+00   1.0000000e-04
   2.6200000e+00   1.1000000e-04
   2.6300000e+00   1.0000000e-04
   2.6400000e+00   1.1000000e-04
   2.6500000e+00   1.0000000e-04
   2.6600000e+00   1.3000000e-04
   2.6700000e+00   1.3000000e-04
   2.6800000e+00   1.5000000e-04
   2.6900000e+00   1.6000000e-04
   2.7000000e+00   1.4000000e-04
   2.7100000e+00   1.4000000e-04
   2.7200000e+00   1.7000000e-04
   2.7300000e+00   2.0000000e-04
   2.7400000e+00   2.1000000e-04
   2.7500000e+00   2.0000000e-04
   2.7600000e+00   1.9000000e-04
   2.7700000e+00   2.0000000e-04
   2.7800000e+00   2.3000000e-04
   2.7900000e+00   2.1000000e-04
   2.8000000e+00   2.1000000e-04
   2.8100000e+00   2.2000000e-04
   2.8200000e+00   2.1000000e-04
   2.8300000e+00   2.2000000e-04
   2.8400000e+00   2.3000000e-04
   2.8500000e+00   2.2000000e-04
   2.8600000e+00   2.2000000e-04
   2.8700000e+00   2.2000000e-04
   2.8800000e+00   2.2000000e-04
   2.8900000e+00   2.2000000e-04
   2.9000000e+00   1.9000000e-04
   2.9100000e+00   1.8000000e-04
   2.9200000e+00   2.0000000e-04
   2.9300000e+00   1.9000000e-04
   2.9400000e+00   1.9000000e-04
   2.9500000e+00   2.0000000e-04
   2.9600000e+00   2.1000000e-04
   2.9700000e+00   2.1000000e-04
   2.9800000e+00   2.0000000e-04
   2.9900000e+00   1.9000000e-04
   3.0000000e+00   2.0000000e-04
   3.0100000e+00   2.2000000e-04
   3.0200000e+00   2.0000000e-04
   3.0300000e+00   2.2000000e-04
   3.0400000e+00   2.6000000e-04
   3.0500000e+00   2.7000000e-04
   3.0600000e+00   2.7000000e-04
   3.0700000e+00   2.5000000e-04
   3.0800000e+00   2.5000000e-04
   3.0900000e+00   2.9000000e-04
   3.1000000e+00   2.7000000e-04
   3.1100000e+00   2.9000000e-04
   3.1200000e+00   3.1000000e-04
   3.1300000e+00   3.2000000e-04
   3.1400000e+00   2.9000000e-04
   3.1500000e+00   2.9000000e-04
   3.1600000e+00   2.9000000e-04
   3.1700000e+00   2.7000000e-04
   3.1800000e+00   2.8000000e-04
   3.1900000e+00   3.0000000e-04
   3.2000000e+00   3.0000000e-04
   3.2100000e+00   3.0000000e-04
   3.2200000e+00   3.3000000e-04
   3.2300000e+00   3.0000000e-04
   3.2400000e+00   3.1000000e-04
   3.2500000e+00   2.5000000e-04
   3.2600000e+00   2.4000000e-04
   3.2700000e+00   2.2000000e-04
   3.2800000e+00   2.1000000e-04
   3.2900000e+00   1.7000000e-04
   3.3000000e+00   1.8000000e-04
   3.3100000e+00   2.0000000e-04
   3.3200000e+00   2.1000000e-04
   3.3300000e+00   2.2000000e-04
   3.3400000e+00   2.0000000e-04
   3.3500000e+00   2.1000000e-04
   3.3600000e+00   2.0000000e-04
   3.3700000e+00   2.1000000e-04
   3.3800000e+00   1.9000000e-04
   3.3900000e+00   1.9000000e-04
   3.4000000e+00   2.2000000e-04
   3.4100000e+00   2.2000000e-04
   3.4200000e+00   2.1000000e-04
   3.4300000e+00   2.2000000e-04
   3.4400000e+00   2.2000000e-04
   3.4500000e+00   2.2000000e-04
   3.4600000e+00   2.0000000e-04
   3.4700000e+00   2.2000000e-04
   3.4800000e+00   2.2000000e-04
   3.4900000e+00   2.3000000e-04
   3.5000000e+00   2.4000000e-04
   3.5100000e+00   2.6000000e-04
   3.5200000e+00   2.5000000e-04
   3.5300000e+00   2.4000000e-04
   3.5400000e+00   2.5000000e-04
   3.5500000e+00   2.3000000e-04
   3.5600000e+00   2.3000000e-04
   3.5700000e+00   2.3000000e-04
   3.5800000e+00   2.0000000e-04
   3.5900000e+00   2.0000000e-04
   3.6000000e+00   2.0000000e-04
   3.6100000e+00   2.1000000e-04
   3.6200000e+00   2.3000000e-04
   3.6300000e+00   2.3000000e-04
   3.6400000e+00   2.3000000e-04
   3.6500000e+00   2.3000000e-04
   3.6600000e+00   2.1000000e-04
   3.6700000e+00   2.1000000e-04
   3.6800000e+00   2.1000000e-04
   3.6900000e+00   2.2000000e-04
   3.7000000e+00   2.2000000e-04
   3.7100000e+00   2.3000000e-04
   3.7200000e+00   2.4000000e-04
   3.7300000e+00   2.4000000e-04
   3.7400000e+00   2.3000000e-04
   3.7500000e+00   2.3000000e-04
   3.7600000e+00   2.4000000e-04
   3.7700000e+00   2.4000000e-04
   3.7800000e+00   2.5000000e-04
   3.7900000e+00   2.5000000e-04
   3.8000000e+00   2.3000000e-04
   3.8100000e+00   2.2000000e-04
   3.8200000e+00   2.0000000e-04
   3.8300000e+00   1.9000000e-04
   3.8400000e+00   2.0000000e-04
   3.8500000e+00   2.0000000e-04
   3.8600000e+00   1.9000000e-04
   3.8700000e+00   1.7000000e-04
   3.8800000e+00   1.7000000e-04
   3.8900000e+00   1.8000000e-04
   3.9000000e+00   1.9000000e-04
   3.9100000e+00   1.8000000e-04
   3.9200000e+00   1.9000000e-04
   3.9300000e+00   1.8000000e-04
   3.9400000e+00   1.8000000e-04
   3.9500000e+00   1.9000000e-04
   3.9600000e+00   1.9000000e-04
   3.9700000e+00   2.0000000e-04
   3.9800000e+00   1.9000000e-04
   3.9900000e+00   1.9000000e-04
   4.0000000e+00   1.8000000e-04
   4.0100000e+00   1.8000000e-04
   4.0200000e+00   2.0000000e-04
   4.0300000e+00   2.4000000e-04
   4.0400000e+00   2.4000000e-04
   4.0500000e+00   2.3000000e-04
   4.0600000e+00   2.3000000e-04
   4.0700000e+00   2.3000000e-04
   4.0800000e+00   2.3000000e-04
   4.0900000e+00   2.4000000e-04
   4.1000000e+00   2.5000000e-04
   4.1100000e+00   2.3000000e-04
   4.1200000e+00   2.4000000e-04
   4.1300000e+00   2.2000000e-04
   4.1400000e+00   2.1000000e-04
   4.1500000e+00   1.9000000e-04
   4.1600000e+00   1.6000000e-04
   4.1700000e+00   1.5000000e-04
   4.1800000e+00   1.6000000e-04
   4.1900000e+00   1.5000000e-04
   4.2000000e+00   1.7000000e-04
   4.2100000e+00   1.8000000e-04
   4.2200000e+00   1.7000000e-04
   4.2300000e+00   1.9000000e-04
   4.2400000e+00   1.6000000e-04
   4.2500000e+00   1.5000000e-04
   4.2600000e+00   1.5000000e-04
   4.2700000e+00   1.6000000e-04
   4.2800000e+00   1.7000000e-04
   4.2900000e+00   1.8000000e-04
   4.3000000e+00   1.7000000e-04
   4.3100000e+00   1.6000000e-04
   4.3200000e+00   1.6000000e-04
   4.3300000e+00   1.6000000e-04
   4.3400000e+00   1.6000000e-04
   4.3500000e+00   1.4000000e-04
   4.3600000e+00   1.4000000e-04
   4.3700000e+00   1.4000000e-04
   4.3800000e+00   1.3000000e-04
   4.3900000e+00   1.3000000e-04
   4.4000000e+00   1.2000000e-04
   4.4100000e+00   1.0000000e-04
   4.4200000e+00   9.0000000e-05
   4.4300000e+00   8.0000000e-05
   4.4400000e+00   8.0000000e-05
   4.4500000e+00   6.0000000e-05
   4.4600000e+00   6.0000000e-05
   4.4700000e+00   6.0000000e-05
   4.4800000e+00   6.0000000e-05
   4.4900000e+00   6.0000000e-05
   4.5000000e+00   6.0000000e-05
   4.5100000e+00   6.0000000e-05
   4.5200000e+00   7.0000000e-05
   4.5300000e+00   7.0000000e-05
   4.5400000e+00   7.0000000e-05
   4.5500000e+00   6.0000000e-05
   4.5600000e+00   7.0000000e-05
   4.5700000e+00   8.0000000e-05
   4.5800000e+00   6.0000000e-05
   4.5900000e+00   7.0000000e-05
   4.6000000e+00   6.0000000e-05
   4.6100000e+00   7.0000000e-05
   4.6200000e+00   7.0000000e-05
   4.6300000e+00   7.0000000e-05
   4.6400000e+00   6.0000000e-05
   4.6500000e+00   4.0000000e-05
   4.6600000e+00   4.0000000e-05
   4.6700000e+00   5.0000000e-05
   4.6800000e+00   5.0000000e-05
   4.6900000e+00   5.0000000e-05
   4.7000000e+00   5.0000000e-05
   4.7100000e+00   3.0000000e-05
   4.7200000e+00   3.0000000e-05
   4.7300000e+00   4.0000000e-05
   4.7400000e+00   6.0000000e-05
   4.7500000e+00   7.0000000e-05
   4.7600000e+00   7.0000000e-05
   4.7700000e+00   7.0000000e-05
   4.7800000e+00   6.0000000e-05
   4.7900000e+00   6.0000000e-05
   4.8000000e+00   5.0000000e-05
   4.8100000e+00   4.0000000e-05
   4.8200000e+00   5.0000000e-05
   4.8300000e+00   4.0000000e-05
   4.8400000e+00   4.0000000e-05
   4.8500000e+00   4.0000000e-05
   4.8600000e+00   5.0000000e-05
   4.8700000e+00   5.0000000e-05
   4.8800000e+00   5.0000000e-05
   4.8900000e+00   6.0000000e-05
   4.9000000e+00   3.0000000e-05
   4.9100000e+00   3.0000000e-05
   4.9200000e+00   3.0000000e-05
   4.9300000e+00   3.0000000e-05
   4.9400000e+00   2.0000000e-05
   4.9500000e+00   2.0000000e-05
   4.9600000e+00   2.0000000e-05
   4.9700000e+00   2.0000000e-05
   4.9800000e+00   2.0000000e-05
   4.9900000e+00   3.0000000e-05
   5.0000000e+00   3.0000000e-05
   5.0100000e+00   4.0000000e-05
   5.0200000e+00   4.0000000e-05
   5.0300000e+00   4.0000000e-05
   5.0400000e+00   4.0000000e-05
   5.0500000e+00   4.0000000e-05
   5.0600000e+00   3.0000000e-05
   5.0700000e+00   3.0000000e-05
   5.0800000e+00   3.0000000e-05
   5.0900000e+00   3.0000000e-05
   5.1000000e+00   3.0000000e-05
   5.1100000e+00   3.0000000e-05
   5.1200000e+00   3.0000000e-05
   5.1300000e+00   3.0000000e-05
   5.1400000e+00   3.0000000e-05
   5.1500000e+00   2.0000000e-05
   5.1600000e+00   2.0000000e-05
   5.1700000e+00   2.0000000e-05
   5.1800000e+00   2.0000000e-05
   5.1900000e+00   1.0000000e-05
   5.2000000e+00   1.0000000e-05
   5.2100000e+00   1.0000000e-05
   5.2200000e+00   1.0000000e-05
   5.2300000e+00   1.0000000e-05
   5.2400000e+00   1.0000000e-05
   5.2500000e+00   1.0000000e-05
   5.2600000e+00   1.0000000e-05
   5.2700000e+00   1.0000000e-05
   5.2800000e+00   1.0000000e-05
   5.2900000e+00   1.0000000e-05
   5.3000000e+00   1.0000000e-05
   5.3100000e+00   1.0000000e-05
   5.3200000e+00   1.0000000e-05
   5.3300000e+00   1.0000000e-05
   5.3400000e+00   1.0000000e-05
   5.3500000e+00   1.0000000e-05
   5.3600000e+00   1.0000000e-05
   5.3700000e+00   1.0000000e-05
   5.3800000e+00   1.0000000e-05
   5.3900000e+00   1.0000000e-05
   5.4000000e+00   3.0000000e-05
   5.4100000e+00   3.0000000e-05
   5.4200000e+00   3.0000000e-05
   5.4300000e+00   3.0000000e-05
   5.4400000e+00   3.0000000e-05
   5.4500000e+00   3.0000000e-05
   5.4600000e+00   2.0000000e-05
   5.4700000e+00   2.0000000e-05
   5.4800000e+00   2.0000000e-05
   5.4900000e+00   2.0000000e-05
   5.5000000e+00   1.0000000e-05
   5.5100000e+00   1.0000000e-05
   5.5200000e+00   1.0000000e-05
   5.5300000e+00   1.0000000e-05
   5.5400000e+00   1.0000000e-05
   5.5500000e+00   1.0000000e-05
   5.5600000e+00   1.0000000e-05
   5.5700000e+00   1.0000000e-05
   5.5800000e+00   1.0000000e-05
   5.5900000e+00   1.0000000e-05
   5.6000000e+00   1.0000000e-05
   5.6100000e+00   1.0000000e-05
   5.6200000e+00   1.0000000e-05
   5.6300000e+00   1.0000000e-05
   5.6400000e+00   1.0000000e-05
   5.6500000e+00   1.0000000e-05
   5.6600000e+00   1.0000000e-05
   5.6700000e+00   1.0000000e-05
   5.6800000e+00   0.0000000e+00
   5.6900000e+00   0.0000000e+00
   5.7000000e+00   0.0000000e+00
   5.7100000e+00   0.0000000e+00
   5.7200000e+00   0.0000000e+00
   5.7300000e+00   0.0000000e+00
   5.7400000e+00   0.0000000e+00
   5.7500000e+00   0.0000000e+00
   5.7600000e+00   0.0000000e+00
   5.7700000e+00   0.0000000e+00
   5.7800000e+00   0.0000000e+00
   5.7900000e+00   0.0000000e+00
   5.8000000e+00   0.0000000e+00
   5.8100000e+00   0.0000000e+00
   5.8200000e+00   0.0000000e+00
   5.8300000e+00   0.0000000e+00
   5.8400000e+00   0.0000000e+00
   5.8500000e+00   0.0000000e+00
   5.8600000e+00   0.0000000e+00
   5.8700000e+00   0.0000000e+00
   5.8800000e+00   0.0000000e+00
   5.8900000e+00   0.0000000e+00
   5.9000000e+00   0.0000000e+00
   5.9100000e+00   0.0000000e+00
   5.9200000e+00   0.0000000e+00
   5.9300000e+00   0.0000000e+00
   5.9400000e+00   0.0000000e+00
   5.9500000e+00   0.0000000e+00
   5.9600000e+00   0.0000000e+00
   5.9700000e+00   0.0000000e+00
   5.9800000e+00   0.0000000e+00
   5.9900000e+00   0.0000000e+00
   6.0000000e+00   0.0000000e+00
   6.0100000e+00   0.0000000e+00
   6.0200000e+00   0.0000000e+00
   6.0300000e+00   0.0000000e+00
   6.0400000e+00   0.0000000e+00
   6.0500000e+00   0.0000000e+00
   6.0600000e+00   0.0000000e+00
   6.0700000e+00   0.0000000e+00
   6.0800000e+00   0.0000000e+00
   6.0900000e+00   0.0000000e+00
   6.1000000e+00   0.0000000e+00
   6.1100000e+00   0.0000000e+00
   6.1200000e+00   0.0000000e+00
   6.1300000e+00   0.0000000e+00
   6.1400000e+00   0.0000000e+00
   6.1500000e+00   0.0000000e+00
   6.1600000e+00   0.0000000e+00
   6.1700000e+00   0.0000000e+00
   6.1800000e+00   0.0000000e+00
   6.1900000e+00   0.0000000e+00
   6.2000000e+00   0.0000000e+00
   6.2100000e+00   0.0000000e+00
   6.2200000e+00   0.0000000e+00
   6.2300000e+00   0.0000000e+00
   6.2400000e+00   0.0000000e+00
   6.2500000e+00   0.0000000e+00
   6.2600000e+00   0.0000000e+00
   6.2700000e+00   0.0000000e+00
   6.2800000e+00   0.0000000e+00
   6.2900000e+00   0.0000000e+00
   6.3000000e+00   0.0000000e+00
   6.3100000e+00   0.0000000e+00
   6.3200000e+00   0.0000000e+00
   6.3300000e+00   0.0000000e+00
   6.3400000e+00   0.0000000e+00
   6.3500000e+00   0.0000000e+00
   6.3600000e+00   0.0000000e+00
   6.3700000e+00   0.0000000e+00
   6.3800000e+00   0.0000000e+00
   6.3900000e+00   0.0000000e+00
   6.4000000e+00   0.0000000e+00
   6.4100000e+00   0.0000000e+00
   6.4200000e+00   0.0000000e+00
   6.4300000e+00   0.0000000e+00
   6.4400000e+00   0.0000000e+00
   6.4500000e+00   0.0000000e+00
   6.4600000e+00   0.0000000e+00
   6.4700000e+00   0.0000000e+00
   6.4800000e+00   0.0000000e+00
   6.4900000e+00   0.0000000e+00
   6.5000000e+00   0.0000000e+00
   6.5100000e+00   0.0000000e+00
   6.5200000e+00   0.0000000e+00
   6.5300000e+00   0.0000000e+00
   6.5400000e+00   0.0000000e+00
   6.5500000e+00   0.0000000e+00
   6.5600000e+00   0.0000000e+00
   6.5700000e+00   0.0000000e+00
   6.5800000e+00   0.0000000e+00
   6.5900000e+00   0.0000000e+00
   6.6000000e+00   0.0000000e+00
   6.6100000e+00   0.0000000e+00
   6.6200000e+00   0.0000000e+00
   6.6300000e+00   0.0000000e+00
   6.6400000e+00   0.0000000e+00
   6.6500000e+00   0.0000000e+00
   6.6600000e+00   0.0000000e+00
   6.6700000e+00   0.0000000e+00
   6.6800000e+00   0.0000000e+00
   6.6900000e+00   0.0000000e+00
   6.7000000e+00   0.0000000e+00
   6.7100000e+00   0.0000000e+00
   6.7200000e+00   0.0000000e+00
   6.7300000e+00   0.0000000e+00
   6.7400000e+00   0.0000000e+00
   6.7500000e+00   0.0000000e+00
   6.7600000e+00   0.0000000e+00
   6.7700000e+00   0.0000000e+00
   6.7800000e+00   0.0000000e+00
   6.7900000e+00   0.0000000e+00
   6.8000000e+00   0.0000000e+00
   6.8100000e+00   0.0000000e+00
   6.8200000e+00   0.0000000e+00
   6.8300000e+00   0.0000000e+00
   6.8400000e+00   0.0000000e+00
   6.8500000e+00   0.0000000e+00
   6.8600000e+00   0.0000000e+00
   6.8700000e+00   0.0000000e+00
   6.8800000e+00   0.0000000e+00
   6.8900000e+00   0.0000000e+00
   6.9000000e+00   0.0000000e+00
   6.9100000e+00   0.0000000e+00
   6.9200000e+00   0.0000000e+00
   6.9300000e+00   0.0000000e+00
   6.9400000e+00   0.0000000e+00
   6.9500000e+00   0.0000000e+00
   6.9600000e+00   0.0000000e+00
   6.9700000e+00   0.0000000e+00
   6.9800000e+00   0.0000000e+00
   6.9900000e+00   0.0000000e+00
   7.0000000e+00   0.0000000e+00
   7.0100000e+00   0.0000000e+00
   7.0200000e+00   0.0000000e+00
   7.0300000e+00   0.0000000e+00
   7.0400000e+00   0.0000000e+00
   7.0500000e+00   0.0000000e+00
   7.0600000e+00   0.0000000e+00
   7.0700000e+00   0.0000000e+00
   7.0800000e+00   0.0000000e+00
   7.0900000e+00   0.0000000e+00
   7.1000000e+00   0.0000000e+00
   7.1100000e+00   0.0000000e+00
   7.1200000e+00   0.0000000e+00
   7.1300000e+00   0.0000000e+00
   7.1400000e+00   0.0000000e+00
   7.1500000e+00   0.0000000e+00
   7.1600000e+00   0.0000000e+00
   7.1700000e+00   0.0000000e+00
   7.1800000e+00   0.0000000e+00
   7.1900000e+00   0.0000000e+00
   7.2000000e+00   0.0000000e+00
   7.2100000e+00   0.0000000e+00
   7.2200000e+00   0.0000000e+00
   7.2300000e+00   0.0000000e+00
   7.2400000e+00   0.0000000e+00
   7.2500000e+00   0.0000000e+00
   7.2600000e+00   0.0000000e+00
   7.2700000e+00   0.0000000e+00
   7.2800000e+00   0.0000000e+00
   7.2900000e+00   0.0000000e+00
   7.3000000e+00   0.0000000e+00
   7.3100000e+00   0.0000000e+00
   7.3200000e+00   0.0000000e+00
   7.3300000e+00   0.0000000e+00
   7.3400000e+00   0.0000000e+00
   7.3500000e+00   0.0000000e+00
   7.3600000e+00   0.0000000e+00
   7.3700000e+00   0.0000000e+00
   7.3800000e+00   0.0000000e+00
   7.3900000e+00   0.0000000e+00
   7.4000000e+00   0.0000000e+00
   7.4100000e+00   0.0000000e+00
   7.4200000e+00   0.0000000e+00
   7.4300000e+00   0.0000000e+00
   7.4400000e+00   0.0000000e+00
   7.4500000e+00   0.0000000e+00
   7.4600000e+00   0.0000000e+00
   7.4700000e+00   0.0000000e+00
   7.4800000e+00   0.0000000e+00
   7.4900000e+00   0.0000000e+00
   7.5000000e+00   0.0000000e+00
   7.5100000e+00   0.0000000e+00
   7.5200000e+00   0.0000000e+00
   7.5300000e+00   0.0000000e+00
   7.5400000e+00   0.0000000e+00
   7.5500000e+00   0.0000000e+00
   7.5600000e+00   0.0000000e+00
   7.5700000e+00   0.0000000e+00
   7.5800000e+00   0.0000000e+00
   7.5900000e+00   0.0000000e+00
   7.6000000e+00   0.0000000e+00
   7.6100000e+00   0.0000000e+00
   7.6200000e+00   0.0000000e+00
   7.6300000e+00   0.0000000e+00
   7.6400000e+00   0.0000000e+00
   7.6500000e+00   0.0000000e+00
   7.6600000e+00   0.0000000e+00
   7.6700000e+00   0.0000000e+00
   7.6800000e+00   0.0000000e+00
   7.6900000e+00   0.0000000e+00
   7.7000000e+00   0.0000000e+00
   7.7100000e+00   0.0000000e+00
   7.7200000e+00   0.0000000e+00
   7.7300000e+00   0.0000000e+00
   7.7400000e+00   0.0000000e+00
   7.7500000e+00   0.0000000e+00
   7.7600000e+00   0.0000000e+00
   7.7700000e+00   0.0000000e+00
   7.7800000e+00   0.0000000e+00
   7.7900000e+00   0.0000000e+00
   7.8000000e+00   0.0000000e+00
   7.8100000e+00   0.0000000e+00
   7.8200000e+00   0.0000000e+00
   7.8300000e+00   0.0000000e+00
   7.8400000e+00   0.0000000e+00
   7.8500000e+00   0.0000000e+00
   7.8600000e+00   0.0000000e+00
   7.8700000e+00   0.0000000e+00
   7.8800000e+00   0.0000000e+00
   7.8900000e+00   0.0000000e+00
   7.9000000e+00   0.0000000e+00
   7.9100000e+00   0.0000000e+00
   7.9200000e+00   0.0000000e+00
   7.9300000e+00   0.0000000e+00
   7.9400000e+00   0.0000000e+00
   7.9500000e+00   0.0000000e+00
   7.9600000e+00   0.0000000e+00
   7.9700000e+00   0.0000000e+00
   7.9800000e+00   0.0000000e+00
   7.9900000e+00   0.0000000e+00
   8.0000000e+00   0.0000000e+00
   8.0100000e+00   0.0000000e+00
   8.0200000e+00   0.0000000e+00
   8.0300000e+00   0.0000000e+00
   8.0400000e+00   0.0000000e+00
   8.0500000e+00   0.0000000e+00
   8.0600000e+00   0.0000000e+00
   8.0700000e+00   0.0000000e+00
   8.0800000e+00   0.0000000e+00
   8.0900000e+00   0.0000000e+00
   8.1000000e+00   0.0000000e+00
   8.1100000e+00   0.0000000e+00
   8.1200000e+00   0.0000000e+00
   8.1300000e+00   0.0000000e+00
   8.1400000e+00   0.0000000e+00
   8.1500000e+00   0.0000000e+00
   8.1600000e+00   0.0000000e+00
   8.1700000e+00   0.0000000e+00
   8.1800000e+00   0.0000000e+00
   8.1900000e+00   0.0000000e+00
   8.2000000e+00   0.0000000e+00
   8.2100000e+00   0.0000000e+00
   8.2200000e+00   0.0000000e+00
   8.2300000e+00   0.0000000e+00
   8.2400000e+00   0.0000000e+00
   8.2500000e+00   0.0000000e+00
   8.2600000e+00   0.0000000e+00
   8.2700000e+00   0.0000000e+00
   8.2800000e+00   0.0000000e+00
   8.2900000e+00   0.0000000e+00
   8.3000000e+00   0.0000000e+00
   8.3100000e+00   0.0000000e+00
   8.3200000e+00   0.0000000e+00
   8.3300000e+00   0.0000000e+00
   8.3400000e+00   0.0000000e+00
   8.3500000e+00   0.0000000e+00
   8.3600000e+00   0.0000000e+00
   8.3700000e+00   0.0000000e+00
   8.3800000e+00   0.0000000e+00
   8.3900000e+00   0.0000000e+00
   8.4000000e+00   0.0000000e+00
   8.4100000e+00   0.0000000e+00
   8.4200000e+00   0.0000000e+00
   8.4300000e+00   0.0000000e+00
   8.4400000e+00   0.0000000e+00
   8.4500000e+00   0.0000000e+00
   8.4600000e+00   0.0000000e+00
   8.4700000e+00   0.0000000e+00
   8.4800000e+00   0.0000000e+00
   8.4900000e+00   0.0000000e+00
   8.5000000e+00   0.0000000e+00
   8.5100000e+00   0.0000000e+00
   8.5200000e+00   0.0000000e+00
   8.5300000e+00   0.0000000e+00
   8.5400000e+00   0.0000000e+00
   8.5500000e+00   0.0000000e+00
   8.5600000e+00   0.0000000e+00
   8.5700000e+00   0.0000000e+00
   8.5800000e+00   0.0000000e+00
   8.5900000e+00   0.0000000e+00
   8.6000000e+00   0.0000000e+00
   8.6100000e+00   0.0000000e+00
   8.6200000e+00   0.0000000e+00
   8.6300000e+00   0.0000000e+00
   8.6400000e+00   0.0000000e+00
   8.6500000e+00   0.0000000e+00
   8.6600000e+00   0.0000000e+00
   8.6700000e+00   0.0000000e+00
   8.6800000e+00   0.0000000e+00
   8.6900000e+00   0.0000000e+00
   8.7000000e+00   0.0000000e+00
   8.7100000e+00   0.0000000e+00
   8.7200000e+00   0.0000000e+00
   8.7300000e+00   0.0000000e+00
   8.7400000e+00   0.0000000e+00
   8.7500000e+00   0.0000000e+00
   8.7600000e+00   0.0000000e+00
   8.7700000e+00   0.0000000e+00
   8.7800000e+00   0.0000000e+00
   8.7900000e+00   0.0000000e+00
   8.8000000e+00   0.0000000e+00
   8.8100000e+00   0.0000000e+00
   8.8200000e+00   0.0000000e+00
   8.8300000e+00   0.0000000e+00
   8.8400000e+00   0.0000000e+00
   8.8500000e+00   0.0000000e+00
   8.8600000e+00   0.0000000e+00
   8.8700000e+00   0.0000000e+00
   8.8800000e+00   0.0000000e+00
   8.8900000e+00   0.0000000e+00
   8.9000000e+00   0.0000000e+00
   8.9100000e+00   0.0000000e+00
   8.9200000e+00   0.0000000e+00
   8.9300000e+00   0.0000000e+00
   8.9400000e+00   0.0000000e+00
   8.9500000e+00   0.0000000e+00
   8.9600000e+00   0.0000000e+00
   8.9700000e+00   0.0000000e+00
   8.9800000e+00   0.0000000e+00
   8.9900000e+00   0.0000000e+00
   9.0000000e+00   0.0000000e+00
   9.0100000e+00   0.0000000e+00
   9.0200000e+00   0.0000000e+00
   9.0300000e+00   0.0000000e+00
   9.0400000e+00   0.0000000e+00
   9.0500000e+00   0.0000000e+00
   9.0600000e+00   0.0000000e+00
   9.0700000e+00   0.0000000e+00
   9.0800000e+00   0.0000000e+00
   9.0900000e+00   0.0000000e+00
   9.1000000e+00   0.0000000e+00
   9.1100000e+00   0.0000000e+00
   9.1200000e+00   0.0000000e+00
   9.1300000e+00   0.0000000e+00
   9.1400000e+00   0.0000000e+00
   9.1500000e+00   0.0000000e+00
   9.1600000e+00   0.0000000e+00
   9.1700000e+00   0.0000000e+00
   9.1800000e+00   0.0000000e+00
   9.1900000e+00   0.0000000e+00
   9.2000000e+00   0.0000000e+00
   9.2100000e+00   0.0000000e+00
   9.2200000e+00   0.0000000e+00
   9.2300000e+00   0.0000000e+00
   9.2400000e+00   0.0000000e+00
   9.2500000e+00   0.0000000e+00
   9.2600000e+00   0.0000000e+00
   9.2700000e+00   0.0000000e+00
   9.2800000e+00   0.0000000e+00
   9.2900000e+00   0.0000000e+00
   9.3000000e+00   0.0000000e+00
   9.3100000e+00   0.0000000e+00
   9.3200000e+00   0.0000000e+00
   9.3300000e+00   0.0000000e+00
   9.3400000e+00   0.0000000e+00
   9.3500000e+00   0.0000000e+00
   9.3600000e+00   0.0000000e+00
   9.3700000e+00   0.0000000e+00
   9.3800000e+00   0.0000000e+00
   9.3900000e+00   0.0000000e+00
   9.4000000e+00   0.0000000e+00
   9.4100000e+00   0.0000000e+00
   9.4200000e+00   0.0000000e+00
   9.4300000e+00   0.0000000e+00
   9.4400000e+00   0.0000000e+00
   9.4500000e+00   0.0000000e+00
   9.4600000e+00   0.0000000e+00
   9.4700000e+00   0.0000000e+00
   9.4800000e+00   0.0000000e+00
   9.4900000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   9.5100000e+00   0.0000000e+00
   9.5200000e+00   0.0000000e+00
   9.5300000e+00   0.0000000e+00
   9.5400000e+00   0.0000000e+00
   9.5500000e+00   0.0000000e+00
   9.5600000e+00   0.0000000e+00
   9.5700000e+00   0.0000000e+00
   9.5800000e+00   0.0000000e+00
   9.5900000e+00   0.0000000e+00
   9.6000000e+00   0.0000000e+00
   9.6100000e+00   0.0000000e+00
   9.6200000e+00   0.0000000e+00
   9.6300000e+00   0.0000000e+00
   9.6400000e+00   0.0000000e+00
   9.6500000e+00   0.0000000e+00
   9.6600000e+00   0.0000000e+00
   9.6700000e+00   0.0000000e+00
   9.6800000e+00   0.0000000e+00
   9.6900000e+00   0.0000000e+00
   9.7000000e+00   0.0000000e+00
   9.7100000e+00   0.0000000e+00
   9.7200000e+00   0.0000000e+00
   9.7300000e+00   0.0000000e+00
   9.7400000e+00   0.0000000e+00
   9.7500000e+00   0.0000000e+00
   9.7600000e+00   0.0000000e+00
   9.7700000e+00   0.0000000e+00
   9.7800000e+00   0.0000000e+00
   9.7900000e+00   0.0000000e+00
   9.8000000e+00   0.0000000e+00
   9.8100000e+00   0.0000000e+00
   9.8200000e+00   0.0000000e+00
   9.8300000e+00   0.0000000e+00
   9.8400000e+00   0.0000000e+00
   9.8500000e+00   0.0000000e+00
   9.8600000e+00   0.0000000e+00
   9.8700000e+00   0.0000000e+00
   9.8800000e+00   0.0000000e+00
   9.8900000e+00   0.0000000e+00
   9.9000000e+00   0.0000000e+00
   9.9100000e+00   0.0000000e+00
   9.9200000e+00   0.0000000e+00
   9.9300000e+00   0.0000000e+00
   9.9400000e+00   0.0000000e+00
   9.9500000e+00   0.0000000e+00
   9.9600000e+00   0.0000000e+00
   9.9700000e+00   0.0000000e+00
   9.9800000e+00   0.0000000e+00
   9.9900000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0010000e+01   0.0000000e+00
   1.0020000e+01   0.0000000e+00
   1.0030000e+01   0.0000000e+00
   1.0040000e+01   0.0000000e+00
   1.0050000e+01   0.0000000e+00
   1.0060000e+01   0.0000000e+00
   1.0070000e+01   0.0000000e+00
   1.0080000e+01   0.0000000e+00
   1.0090000e+01   0.0000000e+00
   1.0100000e+01   0.0000000e+00
   1.0110000e+01   0.0000000e+00
   1.0120000e+01   0.0000000e+00
   1.0130000e+01   0.0000000e+00
   1.0140000e+01   0.0000000e+00
   1.0150000e+01   0.0000000e+00
   1.0160000e+01   0.0000000e+00
   1.0170000e+01   0.0000000e+00
   1.0180000e+01   0.0000000e+00
   1.0190000e+01   0.0000000e+00
   1.0200000e+01   0.0000000e+00
   1.0210000e+01   0.0000000e+00
   1.0220000e+01   0.0000000e+00
   1.0230000e+01   0.0000000e+00
   1.0240000e+01   0.0000000e+00
   1.0250000e+01   0.0000000e+00
   1.0260000e+01   0.0000000e+00
   1.0270000e+01   0.0000000e+00
   1.0280000e+01   0.0000000e+00
   1.0290000e+01   0.0000000e+00
   1.0300000e+01   0.0000000e+00
   1.0310000e+01   0.0000000e+00
   1.0320000e+01   0.0000000e+00
   1.0330000e+01   0.0000000e+00
   1.0340000e+01   0.0000000e+00
   1.0350000e+01   0.0000000e+00
   1.0360000e+01   0.0000000e+00
   1.0370000e+01   0.0000000e+00
   1.0380000e+01   0.0000000e+00
   1.0390000e+01   0.0000000e+00
   1.0400000e+01   0.0000000e+00
   1.0410000e+01   0.0000000e+00
   1.0420000e+01   0.0000000e+00
   1.0430000e+01   0.0000000e+00
   1.0440000e+01   0.0000000e+00
   1.0450000e+01   0.0000000e+00
   1.0460000e+01   0.0000000e+00
   1.0470000e+01   0.0000000e+00
   1.0480000e+01   0.0000000e+00
   1.0490000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.0510000e+01   0.0000000e+00
   1.0520000e+01   0.0000000e+00
   1.0530000e+01   0.0000000e+00
   1.0540000e+01   0.0000000e+00
   1.0550000e+01   0.0000000e+00
   1.0560000e+01   0.0000000e+00
   1.0570000e+01   0.0000000e+00
   1.0580000e+01   0.0000000e+00
   1.0590000e+01   0.0000000e+00
   1.0600000e+01   0.0000000e+00
   1.0610000e+01   0.0000000e+00
   1.0620000e+01   0.0000000e+00
   1.0630000e+01   0.0000000e+00
   1.0640000e+01   0.0000000e+00
   1.0650000e+01   0.0000000e+00
   1.0660000e+01   0.0000000e+00
   1.0670000e+01   0.0000000e+00
   1.0680000e+01   0.0000000e+00
   1.0690000e+01   0.0000000e+00
   1.0700000e+01   0.0000000e+00
   1.0710000e+01   0.0000000e+00
   1.0720000e+01   0.0000000e+00
   1.0730000e+01   0.0000000e+00
   1.0740000e+01   0.0000000e+00
   1.0750000e+01   0.0000000e+00
   1.0760000e+01   0.0000000e+00
   1.0770000e+01   0.0000000e+00
   1.0780000e+01   0.0000000e+00
   1.0790000e+01   0.0000000e+00
   1.0800000e+01   0.0000000e+00
   1.0810000e+01   0.0000000e+00
   1.0820000e+01   0.0000000e+00
   1.0830000e+01   0.0000000e+00
   1.0840000e+01   0.0000000e+00
   1.0850000e+01   0.0000000e+00
   1.0860000e+01   0.0000000e+00
   1.0870000e+01   0.0000000e+00
   1.0880000e+01   0.0000000e+00
   1.0890000e+01   0.0000000e+00
   1.0900000e+01   0.0000000e+00
   1.0910000e+01   0.0000000e+00
   1.0920000e+01   0.0000000e+00
   1.0930000e+01   0.0000000e+00
   1.0940000e+01   0.0000000e+00
   1.0950000e+01   0.0000000e+00
   1.0960000e+01   0.0000000e+00
   1.0970000e+01   0.0000000e+00
   1.0980000e+01   0.0000000e+00
   1.0990000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1010000e+01   0.0000000e+00
   1.1020000e+01   0.0000000e+00
   1.1030000e+01   0.0000000e+00
   1.1040000e+01   0.0000000e+00
   1.1050000e+01   0.0000000e+00
   1.1060000e+01   0.0000000e+00
   1.1070000e+01   0.0000000e+00
   1.1080000e+01   0.0000000e+00
   1.1090000e+01   0.0000000e+00
   1.1100000e+01   0.0000000e+00
   1.1110000e+01   0.0000000e+00
   1.1120000e+01   0.0000000e+00
   1.1130000e+01   0.0000000e+00
   1.1140000e+01   0.0000000e+00
   1.1150000e+01   0.0000000e+00
   1.1160000e+01   0.0000000e+00
   1.1170000e+01   0.0000000e+00
   1.1180000e+01   0.0000000e+00
   1.1190000e+01   0.0000000e+00
   1.1200000e+01   0.0000000e+00
   1.1210000e+01   0.0000000e+00
   1.1220000e+01   0.0000000e+00
   1.1230000e+01   0.0000000e+00
   1.1240000e+01   0.0000000e+00
   1.1250000e+01   0.0000000e+00
   1.1260000e+01   0.0000000e+00
   1.1270000e+01   0.0000000e+00
   1.1280000e+01   0.0000000e+00
   1.1290000e+01   0.0000000e+00
   1.1300000e+01   0.0000000e+00
   1.1310000e+01   0.0000000e+00
   1.1320000e+01   0.0000000e+00
   1.1330000e+01   0.0000000e+00
   1.1340000e+01   0.0000000e+00
   1.1350000e+01   0.0000000e+00
   1.1360000e+01   0.0000000e+00
   1.1370000e+01   0.0000000e+00
   1.1380000e+01   0.0000000e+00
   1.1390000e+01   0.0000000e+00
   1.1400000e+01   0.0000000e+00
   1.1410000e+01   0.0000000e+00
   1.1420000e+01   0.0000000e+00
   1.1430000e+01   0.0000000e+00
   1.1440000e+01   0.0000000e+00
   1.1450000e+01   0.0000000e+00
   1.1460000e+01   0.0000000e+00
   1.1470000e+01   0.0000000e+00
   1.1480000e+01   0.0000000e+00
   1.1490000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.1510000e+01   0.0000000e+00
   1.1520000e+01   0.0000000e+00
   1.1530000e+01   0.0000000e+00
   1.1540000e+01   0.0000000e+00
   1.1550000e+01   0.0000000e+00
   1.1560000e+01   0.0000000e+00
   1.1570000e+01   0.0000000e+00
   1.1580000e+01   0.0000000e+00
   1.1590000e+01   0.0000000e+00
   1.1600000e+01   0.0000000e+00
   1.1610000e+01   0.0000000e+00
   1.1620000e+01   0.0000000e+00
   1.1630000e+01   0.0000000e+00
   1.1640000e+01   0.0000000e+00
   1.1650000e+01   0.0000000e+00
   1.1660000e+01   0.0000000e+00
   1.1670000e+01   0.0000000e+00
   1.1680000e+01   0.0000000e+00
   1.1690000e+01   0.0000000e+00
   1.1700000e+01   0.0000000e+00
   1.1710000e+01   0.0000000e+00
   1.1720000e+01   0.0000000e+00
   1.1730000e+01   0.0000000e+00
   1.1740000e+01   0.0000000e+00
   1.1750000e+01   0.0000000e+00
   1.1760000e+01   0.0000000e+00
   1.1770000e+01   0.0000000e+00
   1.1780000e+01   0.0000000e+00
   1.1790000e+01   0.0000000e+00
   1.1800000e+01   0.0000000e+00
   1.1810000e+01   0.0000000e+00
   1.1820000e+01   0.0000000e+00
   1.1830000e+01   0.0000000e+00
   1.1840000e+01   0.0000000e+00
   1.1850000e+01   0.0000000e+00
   1.1860000e+01   0.0000000e+00
   1.1870000e+01   0.0000000e+00
   1.1880000e+01   0.0000000e+00
   1.1890000e+01   0.0000000e+00
   1.1900000e+01   0.0000000e+00
   1.1910000e+01   0.0000000e+00
   1.1920000e+01   0.0000000e+00
   1.1930000e+01   0.0000000e+00
   1.1940000e+01   0.0000000e+00
   1.1950000e+01   0.0000000e+00
   1.1960000e+01   0.0000000e+00
   1.1970000e+01   0.0000000e+00
   1.1980000e+01   0.0000000e+00
   1.1990000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2010000e+01   0.0000000e+00
   1.2020000e+01   0.0000000e+00
   1.2030000e+01   0.0000000e+00
   1.2040000e+01   0.0000000e+00
   1.2050000e+01   0.0000000e+00
   1.2060000e+01   0.0000000e+00
   1.2070000e+01   0.0000000e+00
   1.2080000e+01   0.0000000e+00
   1.2090000e+01   0.0000000e+00
   1.2100000e+01   0.0000000e+00
   1.2110000e+01   0.0000000e+00
   1.2120000e+01   0.0000000e+00
   1.2130000e+01   0.0000000e+00
   1.2140000e+01   0.0000000e+00
   1.2150000e+01   0.0000000e+00
   1.2160000e+01   0.0000000e+00
   1.2170000e+01   0.0000000e+00
   1.2180000e+01   0.0000000e+00
   1.2190000e+01   0.0000000e+00
   1.2200000e+01   0.0000000e+00
   1.2210000e+01   0.0000000e+00
   1.2220000e+01   0.0000000e+00
   1.2230000e+01   0.0000000e+00
   1.2240000e+01   0.0000000e+00
   1.2250000e+01   0.0000000e+00
   1.2260000e+01   0.0000000e+00
   1.2270000e+01   0.0000000e+00
   1.2280000e+01   0.0000000e+00
   1.2290000e+01   0.0000000e+00
   1.2300000e+01   0.0000000e+00
   1.2310000e+01   0.0000000e+00
   1.2320000e+01   0.0000000e+00
   1.2330000e+01   0.0000000e+00
   1.2340000e+01   0.0000000e+00
   1.2350000e+01   0.0000000e+00
   1.2360000e+01   0.0000000e+00
   1.2370000e+01   0.0000000e+00
   1.2380000e+01   0.0000000e+00
   1.2390000e+01   0.0000000e+00
   1.2400000e+01   0.0000000e+00
   1.2410000e+01   0.0000000e+00
   1.2420000e+01   0.0000000e+00
   1.2430000e+01   0.0000000e+00
   1.2440000e+01   0.0000000e+00
   1.2450000e+01   0.0000000e+00
   1.2460000e+01   0.0000000e+00
   1.2470000e+01   0.0000000e+00
   1.2480000e+01   0.0000000e+00
   1.2490000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.2510000e+01   0.0000000e+00
   1.2520000e+01   0.0000000e+00
   1.2530000e+01   0.0000000e+00
   1.2540000e+01   0.0000000e+00
   1.2550000e+01   0.0000000e+00
   1.2560000e+01   0.0000000e+00
   1.2570000e+01   0.0000000e+00
   1.2580000e+01   0.0000000e+00
   1.2590000e+01   0.0000000e+00
   1.2600000e+01   0.0000000e+00
   1.2610000e+01   0.0000000e+00
   1.2620000e+01   0.0000000e+00
   1.2630000e+01   0.0000000e+00
   1.2640000e+01   0.0000000e+00
   1.2650000e+01   0.0000000e+00
   1.2660000e+01   0.0000000e+00
   1.2670000e+01   0.0000000e+00
   1.2680000e+01   0.0000000e+00
   1.2690000e+01   0.0000000e+00
   1.2700000e+01   0.0000000e+00
   1.2710000e+01   0.0000000e+00
   1.2720000e+01   0.0000000e+00
   1.2730000e+01   0.0000000e+00
   1.2740000e+01   0.0000000e+00
   1.2750000e+01   0.0000000e+00
   1.2760000e+01   0.0000000e+00
   1.2770000e+01   0.0000000e+00
   1.2780000e+01   0.0000000e+00
   1.2790000e+01   0.0000000e+00
   1.2800000e+01   0.0000000e+00
   1.2810000e+01   0.0000000e+00
   1.2820000e+01   0.0000000e+00
   1.2830000e+01   0.0000000e+00
   1.2840000e+01   0.0000000e+00
   1.2850000e+01   0.0000000e+00
   1.2860000e+01   0.0000000e+00
   1.2870000e+01   0.0000000e+00
   1.2880000e+01   0.0000000e+00
   1.2890000e+01   0.0000000e+00
   1.2900000e+01   0.0000000e+00
   1.2910000e+01   0.0000000e+00
   1.2920000e+01   0.0000000e+00
   1.2930000e+01   0.0000000e+00
   1.2940000e+01   0.0000000e+00
   1.2950000e+01   0.0000000e+00
   1.2960000e+01   0.0000000e+00
   1.2970000e+01   0.0000000e+00
   1.2980000e+01   0.0000000e+00
   1.2990000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3010000e+01   0.0000000e+00
   1.3020000e+01   0.0000000e+00
   1.3030000e+01   0.0000000e+00
   1.3040000e+01   0.0000000e+00
   1.3050000e+01   0.0000000e+00
   1.3060000e+01   0.0000000e+00
   1.3070000e+01   0.0000000e+00
   1.3080000e+01   0.0000000e+00
   1.3090000e+01   0.0000000e+00
   1.3100000e+01   0.0000000e+00
   1.3110000e+01   0.0000000e+00
   1.3120000e+01   0.0000000e+00
   1.3130000e+01   0.0000000e+00
   1.3140000e+01   0.0000000e+00
   1.3150000e+01   0.0000000e+00
   1.3160000e+01   0.0000000e+00
   1.3170000e+01   0.0000000e+00
   1.3180000e+01   0.0000000e+00
   1.3190000e+01   0.0000000e+00
   1.3200000e+01   0.0000000e+00
   1.3210000e+01   0.0000000e+00
   1.3220000e+01   0.0000000e+00
   1.3230000e+01   0.0000000e+00
   1.3240000e+01   0.0000000e+00
   1.3250000e+01   0.0000000e+00
   1.3260000e+01   0.0000000e+00
   1.3270000e+01   0.0000000e+00
   1.3280000e+01   0.0000000e+00
   1.3290000e+01   0.0000000e+00
   1.3300000e+01   0.0000000e+00
   1.3310000e+01   0.0000000e+00
   1.3320000e+01   0.0000000e+00
   1.3330000e+01   0.0000000e+00
   1.3340000e+01   0.0000000e+00
   1.3350000e+01   0.0000000e+00
   1.3360000e+01   0.0000000e+00
   1.3370000e+01   0.0000000e+00
   1.3380000e+01   0.0000000e+00
   1.3390000e+01   0.0000000e+00
   1.3400000e+01   0.0000000e+00
   1.3410000e+01   0.0000000e+00
   1.3420000e+01   0.0000000e+00
   1.3430000e+01   0.0000000e+00
   1.3440000e+01   0.0000000e+00
   1.3450000e+01   0.0000000e+00
   1.3460000e+01   0.0000000e+00
   1.3470000e+01   0.0000000e+00
   1.3480000e+01   0.0000000e+00
   1.3490000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.3510000e+01   0.0000000e+00
   1.3520000e+01   0.0000000e+00
   1.3530000e+01   0.0000000e+00
   1.3540000e+01   0.0000000e+00
   1.3550000e+01   0.0000000e+00
   1.3560000e+01   0.0000000e+00
   1.3570000e+01   0.0000000e+00
   1.3580000e+01   0.0000000e+00
   1.3590000e+01   0.0000000e+00
   1.3600000e+01   0.0000000e+00
   1.3610000e+01   0.0000000e+00
   1.3620000e+01   0.0000000e+00
   1.3630000e+01   0.0000000e+00
   1.3640000e+01   0.0000000e+00
   1.3650000e+01   0.0000000e+00
   1.3660000e+01   0.0000000e+00
   1.3670000e+01   0.0000000e+00
   1.3680000e+01   0.0000000e+00
   1.3690000e+01   0.0000000e+00
   1.3700000e+01   0.0000000e+00
   1.3710000e+01   0.0000000e+00
   1.3720000e+01   0.0000000e+00
   1.3730000e+01   0.0000000e+00
   1.3740000e+01   0.0000000e+00
   1.3750000e+01   0.0000000e+00
   1.3760000e+01   0.0000000e+00
   1.3770000e+01   0.0000000e+00
   1.3780000e+01   0.0000000e+00
   1.3790000e+01   0.0000000e+00
   1.3800000e+01   0.0000000e+00
   1.3810000e+01   0.0000000e+00
   1.3820000e+01   0.0000000e+00
   1.3830000e+01   0.0000000e+00
   1.3840000e+01   0.0000000e+00
   1.3850000e+01   0.0000000e+00
   1.3860000e+01   0.0000000e+00
   1.3870000e+01   0.0000000e+00
   1.3880000e+01   0.0000000e+00
   1.3890000e+01   0.0000000e+00
   1.3900000e+01   0.0000000e+00
   1.3910000e+01   0.0000000e+00
   1.3920000e+01   0.0000000e+00
   1.3930000e+01   0.0000000e+00
   1.3940000e+01   0.0000000e+00
   1.3950000e+01   0.0000000e+00
   1.3960000e+01   0.0000000e+00
   1.3970000e+01   0.0000000e+00
   1.3980000e+01   0.0000000e+00
   1.3990000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4010000e+01   0.0000000e+00
   1.4020000e+01   0.0000000e+00
   1.4030000e+01   0.0000000e+00
   1.4040000e+01   0.0000000e+00
   1.4050000e+01   0.0000000e+00
   1.4060000e+01   0.0000000e+00
   1.4070000e+01   0.0000000e+00
   1.4080000e+01   0.0000000e+00
   1.4090000e+01   0.0000000e+00
   1.4100000e+01   0.0000000e+00
   1.4110000e+01   0.0000000e+00
   1.4120000e+01   0.0000000e+00
   1.4130000e+01   0.0000000e+00
   1.4140000e+01   0.0000000e+00
   1.4150000e+01   0.0000000e+00
   1.4160000e+01   0.0000000e+00
   1.4170000e+01   0.0000000e+00
   1.4180000e+01   0.0000000e+00
   1.4190000e+01   0.0000000e+00
   1.4200000e+01   0.0000000e+00
   1.4210000e+01   0.0000000e+00
   1.4220000e+01   0.0000000e+00
   1.4230000e+01   0.0000000e+00
   1.4240000e+01   0.0000000e+00
   1.4250000e+01   0.0000000e+00
   1.4260000e+01   0.0000000e+00
   1.4270000e+01   0.0000000e+00
   1.4280000e+01   0.0000000e+00
   1.4290000e+01   0.0000000e+00
   1.4300000e+01   0.0000000e+00
   1.4310000e+01   0.0000000e+00
   1.4320000e+01   0.0000000e+00
   1.4330000e+01   0.0000000e+00
   1.4340000e+01   0.0000000e+00
   1.4350000e+01   0.0000000e+00
   1.4360000e+01   0.0000000e+00
   1.4370000e+01   0.0000000e+00
   1.4380000e+01   0.0000000e+00
   1.4390000e+01   0.0000000e+00
   1.4400000e+01   0.0000000e+00
   1.4410000e+01   0.0000000e+00
   1.4420000e+01   0.0000000e+00
   1.4430000e+01   0.0000000e+00
   1.4440000e+01   0.0000000e+00
   1.4450000e+01   0.0000000e+00
   1.4460000e+01   0.0000000e+00
   1.4470000e+01   0.0000000e+00
   1.4480000e+01   0.0000000e+00
   1.4490000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.4510000e+01   0.0000000e+00
   1.4520000e+01   0.0000000e+00
   1.4530000e+01   0.0000000e+00
   1.4540000e+01   0.0000000e+00
   1.4550000e+01   0.0000000e+00
   1.4560000e+01   0.0000000e+00
   1.4570000e+01   0.0000000e+00
   1.4580000e+01   0.0000000e+00
   1.4590000e+01   0.0000000e+00
   1.4600000e+01   0.0000000e+00
   1.4610000e+01   0.0000000e+00
   1.4620000e+01   0.0000000e+00
   1.4630000e+01   0.0000000e+00
   1.4640000e+01   0.0000000e+00
   1.4650000e+01   0.0000000e+00
   1.4660000e+01   0.0000000e+00
   1.4670000e+01   0.0000000e+00
   1.4680000e+01   0.0000000e+00
   1.4690000e+01   0.0000000e+00
   1.4700000e+01   0.0000000e+00
   1.4710000e+01   0.0000000e+00
   1.4720000e+01   0.0000000e+00
   1.4730000e+01   0.0000000e+00
   1.4740000e+01   0.0000000e+00
   1.4750000e+01   0.0000000e+00
   1.4760000e+01   0.0000000e+00
   1.4770000e+01   0.0000000e+00
   1.4780000e+01   0.0000000e+00
   1.4790000e+01   0.0000000e+00
   1.4800000e+01   0.0000000e+00
   1.4810000e+01   0.0000000e+00
   1.4820000e+01   0.0000000e+00
   1.4830000e+01   0.0000000e+00
   1.4840000e+01   0.0000000e+00
   1.4850000e+01   0.0000000e+00
   1.4860000e+01   0.0000000e+00
   1.4870000e+01   0.0000000e+00
   1.4880000e+01   0.0000000e+00
   1.4890000e+01   0.0000000e+00
   1.4900000e+01   0.0000000e+00
   1.4910000e+01   0.0000000e+00
   1.4920000e+01   0.0000000e+00
   1.4930000e+01   0.0000000e+00
   1.4940000e+01   0.0000000e+00
   1.4950000e+01   0.0000000e+00
   1.4960000e+01   0.0000000e+00
   1.4970000e+01   0.0000000e+00
   1.4980000e+01   0.0000000e+00
   1.4990000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5010000e+01   0.0000000e+00
   1.5020000e+01   0.0000000e+00
   1.5030000e+01   0.0000000e+00
   1.5040000e+01   0.0000000e+00
   1.5050000e+01   0.0000000e+00
   1.5060000e+01   0.0000000e+00
   1.5070000e+01   0.0000000e+00
   1.5080000e+01   0.0000000e+00
   1.5090000e+01   0.0000000e+00
   1.5100000e+01   0.0000000e+00
   1.5110000e+01   0.0000000e+00
   1.5120000e+01   0.0000000e+00
   1.5130000e+01   0.0000000e+00
   1.5140000e+01   0.0000000e+00
   1.5150000e+01   0.0000000e+00
   1.5160000e+01   0.0000000e+00
   1.5170000e+01   0.0000000e+00
   1.5180000e+01   0.0000000e+00
   1.5190000e+01   0.0000000e+00
   1.5200000e+01   0.0000000e+00
   1.5210000e+01   0.0000000e+00
   1.5220000e+01   0.0000000e+00
   1.5230000e+01   0.0000000e+00
   1.5240000e+01   0.0000000e+00
   1.5250000e+01   0.0000000e+00
   1.5260000e+01   0.0000000e+00
   1.5270000e+01   0.0000000e+00
   1.5280000e+01   0.0000000e+00
   1.5290000e+01   0.0000000e+00
   1.5300000e+01   0.0000000e+00
   1.5310000e+01   0.0000000e+00
   1.5320000e+01   0.0000000e+00
   1.5330000e+01   0.0000000e+00
   1.5340000e+01   0.0000000e+00
   1.5350000e+01   0.0000000e+00
   1.5360000e+01   0.0000000e+00
   1.5370000e+01   0.0000000e+00
   1.5380000e+01   0.0000000e+00
   1.5390000e+01   0.0000000e+00
   1.5400000e+01   0.0000000e+00
   1.5410000e+01   0.0000000e+00
   1.5420000e+01   0.0000000e+00
   1.5430000e+01   0.0000000e+00
   1.5440000e+01   0.0000000e+00
   1.5450000e+01   0.0000000e+00
   1.5460000e+01   0.0000000e+00
   1.5470000e+01   0.0000000e+00
   1.5480000e+01   0.0000000e+00
   1.5490000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.5510000e+01   0.0000000e+00
   1.5520000e+01   0.0000000e+00
   1.5530000e+01   0.0000000e+00
   1.5540000e+01   0.0000000e+00
   1.5550000e+01   0.0000000e+00
   1.5560000e+01   0.0000000e+00
   1.5570000e+01   0.0000000e+00
   1.5580000e+01   0.0000000e+00
   1.5590000e+01   0.0000000e+00
   1.5600000e+01   0.0000000e+00
   1.5610000e+01   0.0000000e+00
   1.5620000e+01   0.0000000e+00
   1.5630000e+01   0.0000000e+00
   1.5640000e+01   0.0000000e+00
   1.5650000e+01   0.0000000e+00
   1.5660000e+01   0.0000000e+00
   1.5670000e+01   0.0000000e+00
   1.5680000e+01   0.0000000e+00
   1.5690000e+01   0.0000000e+00
   1.5700000e+01   0.0000000e+00
   1.5710000e+01   0.0000000e+00
   1.5720000e+01   0.0000000e+00
   1.5730000e+01   0.0000000e+00
   1.5740000e+01   0.0000000e+00
   1.5750000e+01   0.0000000e+00
   1.5760000e+01   0.0000000e+00
   1.5770000e+01   0.0000000e+00
   1.5780000e+01   0.0000000e+00
   1.5790000e+01   0.0000000e+00
   1.5800000e+01   0.0000000e+00
   1.5810000e+01   0.0000000e+00
   1.5820000e+01   0.0000000e+00
   1.5830000e+01   0.0000000e+00
   1.5840000e+01   0.0000000e+00
   1.5850000e+01   0.0000000e+00
   1.5860000e+01   0.0000000e+00
   1.5870000e+01   0.0000000e+00
   1.5880000e+01   0.0000000e+00
   1.5890000e+01   0.0000000e+00
   1.5900000e+01   0.0000000e+00
   1.5910000e+01   0.0000000e+00
   1.5920000e+01   0.0000000e+00
   1.5930000e+01   0.0000000e+00
   1.5940000e+01   0.0000000e+00
   1.5950000e+01   0.0000000e+00
   1.5960000e+01   0.0000000e+00
   1.5970000e+01   0.0000000e+00
   1.5980000e+01   0.0000000e+00
   1.5990000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6010000e+01   0.0000000e+00
   1.6020000e+01   0.0000000e+00
   1.6030000e+01   0.0000000e+00
   1.6040000e+01   0.0000000e+00
   1.6050000e+01   0.0000000e+00
   1.6060000e+01   0.0000000e+00
   1.6070000e+01   0.0000000e+00
   1.6080000e+01   0.0000000e+00
   1.6090000e+01   0.0000000e+00
   1.6100000e+01   0.0000000e+00
   1.6110000e+01   0.0000000e+00
   1.6120000e+01   0.0000000e+00
   1.6130000e+01   0.0000000e+00
   1.6140000e+01   0.0000000e+00
   1.6150000e+01   0.0000000e+00
   1.6160000e+01   0.0000000e+00
   1.6170000e+01   0.0000000e+00
   1.6180000e+01   0.0000000e+00
   1.6190000e+01   0.0000000e+00
   1.6200000e+01   0.0000000e+00
   1.6210000e+01   0.0000000e+00
   1.6220000e+01   0.0000000e+00
   1.6230000e+01   0.0000000e+00
   1.6240000e+01   0.0000000e+00
   1.6250000e+01   0.0000000e+00
   1.6260000e+01   0.0000000e+00
   1.6270000e+01   0.0000000e+00
   1.6280000e+01   0.0000000e+00
   1.6290000e+01   0.0000000e+00
   1.6300000e+01   0.0000000e+00
   1.6310000e+01   0.0000000e+00
   1.6320000e+01   0.0000000e+00
   1.6330000e+01   0.0000000e+00
   1.6340000e+01   0.0000000e+00
   1.6350000e+01   0.0000000e+00
   1.6360000e+01   0.0000000e+00
   1.6370000e+01   0.0000000e+00
   1.6380000e+01   0.0000000e+00
   1.6390000e+01   0.0000000e+00
   1.6400000e+01   0.0000000e+00
   1.6410000e+01   0.0000000e+00
   1.6420000e+01   0.0000000e+00
   1.6430000e+01   0.0000000e+00
   1.6440000e+01   0.0000000e+00
   1.6450000e+01   0.0000000e+00
   1.6460000e+01   0.0000000e+00
   1.6470000e+01   0.0000000e+00
   1.6480000e+01   0.0000000e+00
   1.6490000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.6510000e+01   0.0000000e+00
   1.6520000e+01   0.0000000e+00
   1.6530000e+01   0.0000000e+00
   1.6540000e+01   0.0000000e+00
   1.6550000e+01   0.0000000e+00
   1.6560000e+01   0.0000000e+00
   1.6570000e+01   0.0000000e+00
   1.6580000e+01   0.0000000e+00
   1.6590000e+01   0.0000000e+00
   1.6600000e+01   0.0000000e+00
   1.6610000e+01   0.0000000e+00
   1.6620000e+01   0.0000000e+00
   1.6630000e+01   0.0000000e+00
   1.6640000e+01   0.0000000e+00
   1.6650000e+01   0.0000000e+00
   1.6660000e+01   0.0000000e+00
   1.6670000e+01   0.0000000e+00
   1.6680000e+01   0.0000000e+00
   1.6690000e+01   0.0000000e+00
   1.6700000e+01   0.0000000e+00
   1.6710000e+01   0.0000000e+00
   1.6720000e+01   0.0000000e+00
   1.6730000e+01   0.0000000e+00
   1.6740000e+01   0.0000000e+00
   1.6750000e+01   0.0000000e+00
   1.6760000e+01   0.0000000e+00
   1.6770000e+01   0.0000000e+00
   1.6780000e+01   0.0000000e+00
   1.6790000e+01   0.0000000e+00
   1.6800000e+01   0.0000000e+00
   1.6810000e+01   0.0000000e+00
   1.6820000e+01   0.0000000e+00
   1.6830000e+01   0.0000000e+00
   1.6840000e+01   0.0000000e+00
   1.6850000e+01   0.0000000e+00
   1.6860000e+01   0.0000000e+00
   1.6870000e+01   0.0000000e+00
   1.6880000e+01   0.0000000e+00
   1.6890000e+01   0.0000000e+00
   1.6900000e+01   0.0000000e+00
   1.6910000e+01   0.0000000e+00
   1.6920000e+01   0.0000000e+00
   1.6930000e+01   0.0000000e+00
   1.6940000e+01   0.0000000e+00
   1.6950000e+01   0.0000000e+00
   1.6960000e+01   0.0000000e+00
   1.6970000e+01   0.0000000e+00
   1.6980000e+01   0.0000000e+00
   1.6990000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7010000e+01   0.0000000e+00
   1.7020000e+01   0.0000000e+00
   1.7030000e+01   0.0000000e+00
   1.7040000e+01   0.0000000e+00
   1.7050000e+01   0.0000000e+00
   1.7060000e+01   0.0000000e+00
   1.7070000e+01   0.0000000e+00
   1.7080000e+01   0.0000000e+00
   1.7090000e+01   0.0000000e+00
   1.7100000e+01   0.0000000e+00
   1.7110000e+01   0.0000000e+00
   1.7120000e+01   0.0000000e+00
   1.7130000e+01   0.0000000e+00
   1.7140000e+01   0.0000000e+00
   1.7150000e+01   0.0000000e+00
   1.7160000e+01   0.0000000e+00
   1.7170000e+01   0.0000000e+00
   1.7180000e+01   0.0000000e+00
   1.7190000e+01   0.0000000e+00
   1.7200000e+01   0.0000000e+00
   1.7210000e+01   0.0000000e+00
   1.7220000e+01   0.0000000e+00
   1.7230000e+01   0.0000000e+00
   1.7240000e+01   0.0000000e+00
   1.7250000e+01   0.0000000e+00
   1.7260000e+01   0.0000000e+00
   1.7270000e+01   0.0000000e+00
   1.7280000e+01   0.0000000e+00
   1.7290000e+01   0.0000000e+00
   1.7300000e+01   0.0000000e+00
   1.7310000e+01   0.0000000e+00
   1.7320000e+01   0.0000000e+00
   1.7330000e+01   0.0000000e+00
   1.7340000e+01   0.0000000e+00
   1.7350000e+01   0.0000000e+00
   1.7360000e+01   0.0000000e+00
   1.7370000e+01   0.0000000e+00
   1.7380000e+01   0.0000000e+00
   1.7390000e+01   0.0000000e+00
   1.7400000e+01   0.0000000e+00
   1.7410000e+01   0.0000000e+00
   1.7420000e+01   0.0000000e+00
   1.7430000e+01   0.0000000e+00
   1.7440000e+01   0.0000000e+00
   1.7450000e+01   0.0000000e+00
   1.7460000e+01   0.0000000e+00
   1.7470000e+01   0.0000000e+00
   1.7480000e+01   0.0000000e+00
   1.7490000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.7510000e+01   0.0000000e+00
   1.7520000e+01   0.0000000e+00
   1.7530000e+01   0.0000000e+00
   1.7540000e+01   0.0000000e+00
   1.7550000e+01   0.0000000e+00
   1.7560000e+01   0.0000000e+00
   1.7570000e+01   0.0000000e+00
   1.7580000e+01   0.0000000e+00
   1.7590000e+01   0.0000000e+00
   1.7600000e+01   0.0000000e+00
   1.7610000e+01   0.0000000e+00
   1.7620000e+01   0.0000000e+00
   1.7630000e+01   0.0000000e+00
   1.7640000e+01   0.0000000e+00
   1.7650000e+01   0.0000000e+00
   1.7660000e+01   0.0000000e+00
   1.7670000e+01   0.0000000e+00
   1.7680000e+01   0.0000000e+00
   1.7690000e+01   0.0000000e+00
   1.7700000e+01   0.0000000e+00
   1.7710000e+01   0.0000000e+00
   1.7720000e+01   0.0000000e+00
   1.7730000e+01   0.0000000e+00
   1.7740000e+01   0.0000000e+00
   1.7750000e+01   0.0000000e+00
   1.7760000e+01   0.0000000e+00
   1.7770000e+01   0.0000000e+00
   1.7780000e+01   0.0000000e+00
   1.7790000e+01   0.0000000e+00
   1.7800000e+01   0.0000000e+00
   1.7810000e+01   0.0000000e+00
   1.7820000e+01   0.0000000e+00
   1.7830000e+01   0.0000000e+00
   1.7840000e+01   0.0000000e+00
   1.7850000e+01   0.0000000e+00
   1.7860000e+01   0.0000000e+00
   1.7870000e+01   0.0000000e+00
   1.7880000e+01   0.0000000e+00
   1.7890000e+01   0.0000000e+00
   1.7900000e+01   0.0000000e+00
   1.7910000e+01   0.0000000e+00
   1.7920000e+01   0.0000000e+00
   1.7930000e+01   0.0000000e+00
   1.7940000e+01   0.0000000e+00
   1.7950000e+01   0.0000000e+00
   1.7960000e+01   0.0000000e+00
   1.7970000e+01   0.0000000e+00
   1.7980000e+01   0.0000000e+00
   1.7990000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8010000e+01   0.0000000e+00
   1.8020000e+01   0.0000000e+00
   1.8030000e+01   0.0000000e+00
   1.8040000e+01   0.0000000e+00
   1.8050000e+01   0.0000000e+00
   1.8060000e+01   0.0000000e+00
   1.8070000e+01   0.0000000e+00
   1.8080000e+01   0.0000000e+00
   1.8090000e+01   0.0000000e+00
   1.8100000e+01   0.0000000e+00
   1.8110000e+01   0.0000000e+00
   1.8120000e+01   0.0000000e+00
   1.8130000e+01   0.0000000e+00
   1.8140000e+01   0.0000000e+00
   1.8150000e+01   0.0000000e+00
   1.8160000e+01   0.0000000e+00
   1.8170000e+01   0.0000000e+00
   1.8180000e+01   0.0000000e+00
   1.8190000e+01   0.0000000e+00
   1.8200000e+01   0.0000000e+00
   1.8210000e+01   0.0000000e+00
   1.8220000e+01   0.0000000e+00
   1.8230000e+01   0.0000000e+00
   1.8240000e+01   0.0000000e+00
   1.8250000e+01   0.0000000e+00
   1.8260000e+01   0.0000000e+00
   1.8270000e+01   0.0000000e+00
   1.8280000e+01   0.0000000e+00
   1.8290000e+01   0.0000000e+00
   1.8300000e+01   0.0000000e+00
   1.8310000e+01   0.0000000e+00
   1.8320000e+01   0.0000000e+00
   1.8330000e+01   0.0000000e+00
   1.8340000e+01   0.0000000e+00
   1.8350000e+01   0.0000000e+00
   1.8360000e+01   0.0000000e+00
   1.8370000e+01   0.0000000e+00
   1.8380000e+01   0.0000000e+00
   1.8390000e+01   0.0000000e+00
   1.8400000e+01   0.0000000e+00
   1.8410000e+01   0.0000000e+00
   1.8420000e+01   0.0000000e+00
   1.8430000e+01   0.0000000e+00
   1.8440000e+01   0.0000000e+00
   1.8450000e+01   0.0000000e+00
   1.8460000e+01   0.0000000e+00
   1.8470000e+01   0.0000000e+00
   1.8480000e+01   0.0000000e+00
   1.8490000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.8510000e+01   0.0000000e+00
   1.8520000e+01   0.0000000e+00
   1.8530000e+01   0.0000000e+00
   1.8540000e+01   0.0000000e+00
   1.8550000e+01   0.0000000e+00
   1.8560000e+01   0.0000000e+00
   1.8570000e+01   0.0000000e+00
   1.8580000e+01   0.0000000e+00
   1.8590000e+01   0.0000000e+00
   1.8600000e+01   0.0000000e+00
   1.8610000e+01   0.0000000e+00
   1.8620000e+01   0.0000000e+00
   1.8630000e+01   0.0000000e+00
   1.8640000e+01   0.0000000e+00
   1.8650000e+01   0.0000000e+00
   1.8660000e+01   0.0000000e+00
   1.8670000e+01   0.0000000e+00
   1.8680000e+01   0.0000000e+00
   1.8690000e+01   0.0000000e+00
   1.8700000e+01   0.0000000e+00
   1.8710000e+01   0.0000000e+00
   1.8720000e+01   0.0000000e+00
   1.8730000e+01   0.0000000e+00
   1.8740000e+01   0.0000000e+00
   1.8750000e+01   0.0000000e+00
   1.8760000e+01   0.0000000e+00
   1.8770000e+01   0.0000000e+00
   1.8780000e+01   0.0000000e+00
   1.8790000e+01   0.0000000e+00
   1.8800000e+01   0.0000000e+00
   1.8810000e+01   0.0000000e+00
   1.8820000e+01   0.0000000e+00
   1.8830000e+01   0.0000000e+00
   1.8840000e+01   0.0000000e+00
   1.8850000e+01   0.0000000e+00
   1.8860000e+01   0.0000000e+00
   1.8870000e+01   0.0000000e+00
   1.8880000e+01   0.0000000e+00
   1.8890000e+01   0.0000000e+00
   1.8900000e+01   0.0000000e+00
   1.8910000e+01   0.0000000e+00
   1.8920000e+01   0.0000000e+00
   1.8930000e+01   0.0000000e+00
   1.8940000e+01   0.0000000e+00
   1.8950000e+01   0.0000000e+00
   1.8960000e+01   0.0000000e+00
   1.8970000e+01   0.0000000e+00
   1.8980000e+01   0.0000000e+00
   1.8990000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9010000e+01   0.0000000e+00
   1.9020000e+01   0.0000000e+00
   1.9030000e+01   0.0000000e+00
   1.9040000e+01   0.0000000e+00
   1.9050000e+01   0.0000000e+00
   1.9060000e+01   0.0000000e+00
   1.9070000e+01   0.0000000e+00
   1.9080000e+01   0.0000000e+00
   1.9090000e+01   0.0000000e+00
   1.9100000e+01   0.0000000e+00
   1.9110000e+01   0.0000000e+00
   1.9120000e+01   0.0000000e+00
   1.9130000e+01   0.0000000e+00
   1.9140000e+01   0.0000000e+00
   1.9150000e+01   0.0000000e+00
   1.9160000e+01   0.0000000e+00
   1.9170000e+01   0.0000000e+00
   1.9180000e+01   0.0000000e+00
   1.9190000e+01   0.0000000e+00
   1.9200000e+01   0.0000000e+00
   1.9210000e+01   0.0000000e+00
   1.9220000e+01   0.0000000e+00
   1.9230000e+01   0.0000000e+00
   1.9240000e+01   0.0000000e+00
   1.9250000e+01   0.0000000e+00
   1.9260000e+01   0.0000000e+00
   1.9270000e+01   0.0000000e+00
   1.9280000e+01   0.0000000e+00
   1.9290000e+01   0.0000000e+00
   1.9300000e+01   0.0000000e+00
   1.9310000e+01   0.0000000e+00
   1.9320000e+01   0.0000000e+00
   1.9330000e+01   0.0000000e+00
   1.9340000e+01   0.0000000e+00
   1.9350000e+01   0.0000000e+00
   1.9360000e+01   0.0000000e+00
   1.9370000e+01   0.0000000e+00
   1.9380000e+01   0.0000000e+00
   1.9390000e+01   0.0000000e+00
   1.9400000e+01   0.0000000e+00
   1.9410000e+01   0.0000000e+00
   1.9420000e+01   0.0000000e+00
   1.9430000e+01   0.0000000e+00
   1.9440000e+01   0.0000000e+00
   1.9450000e+01   0.0000000e+00
   1.9460000e+01   0.0000000e+00
   1.9470000e+01   0.0000000e+00
   1.9480000e+01   0.0000000e+00
   1.9490000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   1.9510000e+01   0.0000000e+00
   1.9520000e+01   0.0000000e+00
   1.9530000e+01   0.0000000e+00
   1.9540000e+01   0.0000000e+00
   1.9550000e+01   0.0000000e+00
   1.9560000e+01   0.0000000e+00
   1.9570000e+01   0.0000000e+00
   1.9580000e+01   0.0000000e+00
   1.9590000e+01   0.0000000e+00
   1.9600000e+01   0.0000000e+00
   1.9610000e+01   0.0000000e+00
   1.9620000e+01   0.0000000e+00
   1.9630000e+01   0.0000000e+00
   1.9640000e+01   0.0000000e+00
   1.9650000e+01   0.0000000e+00
   1.9660000e+01   0.0000000e+00
   1.9670000e+01   0.0000000e+00
   1.9680000e+01   0.0000000e+00
   1.9690000e+01   0.0000000e+00
   1.9700000e+01   0.0000000e+00
   1.9710000e+01   0.0000000e+00
   1.9720000e+01   0.0000000e+00
   1.9730000e+01   0.0000000e+00
   1.9740000e+01   0.0000000e+00
   1.9750000e+01   0.0000000e+00
   1.9760000e+01   0.0000000e+00
   1.9770000e+01   0.0000000e+00
   1.9780000e+01   0.0000000e+00
   1.9790000e+01   0.0000000e+00
   1.9800000e+01   0.0000000e+00
   1.9810000e+01   0.0000000e+00
   1.9820000e+01   0.0000000e+00
   1.9830000e+01   0.0000000e+00
   1.9840000e+01   0.0000000e+00
   1.9850000e+01   0.0000000e+00
   1.9860000e+01   0.0000000e+00
   1.9870000e+01   0.0000000e+00
   1.9880000e+01   0.0000000e+00
   1.9890000e+01   0.0000000e+00
   1.9900000e+01   0.0000000e+00
   1.9910000e+01   0.0000000e+00
   1.9920000e+01   0.0000000e+00
   1.9930000e+01   0.0000000e+00
   1.9940000e+01   0.0000000e+00
   1.9950000e+01   0.0000000e+00
   1.9960000e+01   0.0000000e+00
   1.9970000e+01   0.0000000e+00
   1.9980000e+01   0.0000000e+00
   1.9990000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0010000e+01   0.0000000e+00
   2.0020000e+01   0.0000000e+00
   2.0030000e+01   0.0000000e+00
   2.0040000e+01   0.0000000e+00
   2.0050000e+01   0.0000000e+00
   2.0060000e+01   0.0000000e+00
   2.0070000e+01   0.0000000e+00
   2.0080000e+01   0.0000000e+00
   2.0090000e+01   0.0000000e+00
   2.0100000e+01   0.0000000e+00
   2.0110000e+01   0.0000000e+00
   2.0120000e+01   0.0000000e+00
   2.0130000e+01   0.0000000e+00
   2.0140000e+01   0.0000000e+00
   2.0150000e+01   0.0000000e+00
   2.0160000e+01   0.0000000e+00
   2.0170000e+01   0.0000000e+00
   2.0180000e+01   0.0000000e+00
   2.0190000e+01   0.0000000e+00
   2.0200000e+01   0.0000000e+00
   2.0210000e+01   0.0000000e+00
   2.0220000e+01   0.0000000e+00
   2.0230000e+01   0.0000000e+00
   2.0240000e+01   0.0000000e+00
   2.0250000e+01   0.0000000e+00
   2.0260000e+01   0.0000000e+00
   2.0270000e+01   0.0000000e+00
   2.0280000e+01   0.0000000e+00
   2.0290000e+01   0.0000000e+00
   2.0300000e+01   0.0000000e+00
   2.0310000e+01   0.0000000e+00
   2.0320000e+01   0.0000000e+00
   2.0330000e+01   0.0000000e+00
   2.0340000e+01   0.0000000e+00
   2.0350000e+01   0.0000000e+00
   2.0360000e+01   0.0000000e+00
   2.0370000e+01   0.0000000e+00
   2.0380000e+01   0.0000000e+00
   2.0390000e+01   0.0000000e+00
   2.0400000e+01   0.0000000e+00
   2.0410000e+01   0.0000000e+00
   2.0420000e+01   0.0000000e+00
   2.0430000e+01   0.0000000e+00
   2.0440000e+01   0.0000000e+00
   2.0450000e+01   0.0000000e+00
   2.0460000e+01   0.0000000e+00
   2.0470000e+01   0.0000000e+00
   2.0480000e+01   0.0000000e+00
   2.0490000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.0510000e+01   0.0000000e+00
   2.0520000e+01   0.0000000e+00
   2.0530000e+01   0.0000000e+00
   2.0540000e+01   0.0000000e+00
   2.0550000e+01   0.0000000e+00
   2.0560000e+01   0.0000000e+00
   2.0570000e+01   0.0000000e+00
   2.0580000e+01   0.0000000e+00
   2.0590000e+01   0.0000000e+00
   2.0600000e+01   0.0000000e+00
   2.0610000e+01   0.0000000e+00
   2.0620000e+01   0.0000000e+00
   2.0630000e+01   0.0000000e+00
   2.0640000e+01   0.0000000e+00
   2.0650000e+01   0.0000000e+00
   2.0660000e+01   0.0000000e+00
   2.0670000e+01   0.0000000e+00
   2.0680000e+01   0.0000000e+00
   2.0690000e+01   0.0000000e+00
   2.0700000e+01   0.0000000e+00
   2.0710000e+01   0.0000000e+00
   2.0720000e+01   0.0000000e+00
   2.0730000e+01   0.0000000e+00
   2.0740000e+01   0.0000000e+00
   2.0750000e+01   0.0000000e+00
   2.0760000e+01   0.0000000e+00
   2.0770000e+01   0.0000000e+00
   2.0780000e+01   0.0000000e+00
   2.0790000e+01   0.0000000e+00
   2.0800000e+01   0.0000000e+00
   2.0810000e+01   0.0000000e+00
   2.0820000e+01   0.0000000e+00
   2.0830000e+01   0.0000000e+00
   2.0840000e+01   0.0000000e+00
   2.0850000e+01   0.0000000e+00
   2.0860000e+01   0.0000000e+00
   2.0870000e+01   0.0000000e+00
   2.0880000e+01   0.0000000e+00
   2.0890000e+01   0.0000000e+00
   2.0900000e+01   0.0000000e+00
   2.0910000e+01   0.0000000e+00
   2.0920000e+01   0.0000000e+00
   2.0930000e+01   0.0000000e+00
   2.0940000e+01   0.0000000e+00
   2.0950000e+01   0.0000000e+00
   2.0960000e+01   0.0000000e+00
   2.0970000e+01   0.0000000e+00
   2.0980000e+01   0.0000000e+00
   2.0990000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1010000e+01   0.0000000e+00
   2.1020000e+01   0.0000000e+00
   2.1030000e+01   0.0000000e+00
   2.1040000e+01   0.0000000e+00
   2.1050000e+01   0.0000000e+00
   2.1060000e+01   0.0000000e+00
   2.1070000e+01   0.0000000e+00
   2.1080000e+01   0.0000000e+00
   2.1090000e+01   0.0000000e+00
   2.1100000e+01   0.0000000e+00
   2.1110000e+01   0.0000000e+00
   2.1120000e+01   0.0000000e+00
   2.1130000e+01   0.0000000e+00
   2.1140000e+01   0.0000000e+00
   2.1150000e+01   0.0000000e+00
   2.1160000e+01   0.0000000e+00
   2.1170000e+01   0.0000000e+00
   2.1180000e+01   0.0000000e+00
   2.1190000e+01   0.0000000e+00
   2.1200000e+01   0.0000000e+00
   2.1210000e+01   0.0000000e+00
   2.1220000e+01   0.0000000e+00
   2.1230000e+01   0.0000000e+00
   2.1240000e+01   0.0000000e+00
   2.1250000e+01   0.0000000e+00
   2.1260000e+01   0.0000000e+00
   2.1270000e+01   0.0000000e+00
   2.1280000e+01   0.0000000e+00
   2.1290000e+01   0.0000000e+00
   2.1300000e+01   0.0000000e+00
   2.1310000e+01   0.0000000e+00
   2.1320000e+01   0.0000000e+00
   2.1330000e+01   0.0000000e+00
   2.1340000e+01   0.0000000e+00
   2.1350000e+01   0.0000000e+00
   2.1360000e+01   0.0000000e+00
   2.1370000e+01   0.0000000e+00
   2.1380000e+01   0.0000000e+00
   2.1390000e+01   0.0000000e+00
   2.1400000e+01   0.0000000e+00
   2.1410000e+01   0.0000000e+00
   2.1420000e+01   0.0000000e+00
   2.1430000e+01   0.0000000e+00
   2.1440000e+01   0.0000000e+00
   2.1450000e+01   0.0000000e+00
   2.1460000e+01   0.0000000e+00
   2.1470000e+01   0.0000000e+00
   2.1480000e+01   0.0000000e+00
   2.1490000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.1510000e+01   0.0000000e+00
   2.1520000e+01   0.0000000e+00
   2.1530000e+01   0.0000000e+00
   2.1540000e+01   0.0000000e+00
   2.1550000e+01   0.0000000e+00
   2.1560000e+01   0.0000000e+00
   2.1570000e+01   0.0000000e+00
   2.1580000e+01   0.0000000e+00
   2.1590000e+01   0.0000000e+00
   2.1600000e+01   0.0000000e+00
   2.1610000e+01   0.0000000e+00
   2.1620000e+01   0.0000000e+00
   2.1630000e+01   0.0000000e+00
   2.1640000e+01   0.0000000e+00
   2.1650000e+01   0.0000000e+00
   2.1660000e+01   0.0000000e+00
   2.1670000e+01   0.0000000e+00
   2.1680000e+01   0.0000000e+00
   2.1690000e+01   0.0000000e+00
   2.1700000e+01   0.0000000e+00
   2.1710000e+01   0.0000000e+00
   2.1720000e+01   0.0000000e+00
   2.1730000e+01   0.0000000e+00
   2.1740000e+01   0.0000000e+00
   2.1750000e+01   0.0000000e+00
   2.1760000e+01   0.0000000e+00
   2.1770000e+01   0.0000000e+00
   2.1780000e+01   0.0000000e+00
   2.1790000e+01   0.0000000e+00
   2.1800000e+01   0.0000000e+00
   2.1810000e+01   0.0000000e+00
   2.1820000e+01   0.0000000e+00
   2.1830000e+01   0.0000000e+00
   2.1840000e+01   0.0000000e+00
   2.1850000e+01   0.0000000e+00
   2.1860000e+01   0.0000000e+00
   2.1870000e+01   0.0000000e+00
   2.1880000e+01   0.0000000e+00
   2.1890000e+01   0.0000000e+00
   2.1900000e+01   0.0000000e+00
   2.1910000e+01   0.0000000e+00
   2.1920000e+01   0.0000000e+00
   2.1930000e+01   0.0000000e+00
   2.1940000e+01   0.0000000e+00
   2.1950000e+01   0.0000000e+00
   2.1960000e+01   0.0000000e+00
   2.1970000e+01   0.0000000e+00
   2.1980000e+01   0.0000000e+00
   2.1990000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2010000e+01   0.0000000e+00
   2.2020000e+01   0.0000000e+00
   2.2030000e+01   0.0000000e+00
   2.2040000e+01   0.0000000e+00
   2.2050000e+01   0.0000000e+00
   2.2060000e+01   0.0000000e+00
   2.2070000e+01   0.0000000e+00
   2.2080000e+01   0.0000000e+00
   2.2090000e+01   0.0000000e+00
   2.2100000e+01   0.0000000e+00
   2.2110000e+01   0.0000000e+00
   2.2120000e+01   0.0000000e+00
   2.2130000e+01   0.0000000e+00
   2.2140000e+01   0.0000000e+00
   2.2150000e+01   0.0000000e+00
   2.2160000e+01   0.0000000e+00
   2.2170000e+01   0.0000000e+00
   2.2180000e+01   0.0000000e+00
   2.2190000e+01   0.0000000e+00
   2.2200000e+01   0.0000000e+00
   2.2210000e+01   0.0000000e+00
   2.2220000e+01   0.0000000e+00
   2.2230000e+01   0.0000000e+00
   2.2240000e+01   0.0000000e+00
   2.2250000e+01   0.0000000e+00
   2.2260000e+01   0.0000000e+00
   2.2270000e+01   0.0000000e+00
   2.2280000e+01   0.0000000e+00
   2.2290000e+01   0.0000000e+00
   2.2300000e+01   0.0000000e+00
   2.2310000e+01   0.0000000e+00
   2.2320000e+01   0.0000000e+00
   2.2330000e+01   0.0000000e+00
   2.2340000e+01   0.0000000e+00
   2.2350000e+01   0.0000000e+00
   2.2360000e+01   0.0000000e+00
   2.2370000e+01   0.0000000e+00
   2.2380000e+01   0.0000000e+00
   2.2390000e+01   0.0000000e+00
   2.2400000e+01   0.0000000e+00
   2.2410000e+01   0.0000000e+00
   2.2420000e+01   0.0000000e+00
   2.2430000e+01   0.0000000e+00
   2.2440000e+01   0.0000000e+00
   2.2450000e+01   0.0000000e+00
   2.2460000e+01   0.0000000e+00
   2.2470000e+01   0.0000000e+00
   2.2480000e+01   0.0000000e+00
   2.2490000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.2510000e+01   0.0000000e+00
   2.2520000e+01   0.0000000e+00
   2.2530000e+01   0.0000000e+00
   2.2540000e+01   0.0000000e+00
   2.2550000e+01   0.0000000e+00
   2.2560000e+01   0.0000000e+00
   2.2570000e+01   0.0000000e+00
   2.2580000e+01   0.0000000e+00
   2.2590000e+01   0.0000000e+00
   2.2600000e+01   0.0000000e+00
   2.2610000e+01   0.0000000e+00
   2.2620000e+01   0.0000000e+00
   2.2630000e+01   0.0000000e+00
   2.2640000e+01   0.0000000e+00
   2.2650000e+01   0.0000000e+00
   2.2660000e+01   0.0000000e+00
   2.2670000e+01   0.0000000e+00
   2.2680000e+01   0.0000000e+00
   2.2690000e+01   0.0000000e+00
   2.2700000e+01   0.0000000e+00
   2.2710000e+01   0.0000000e+00
   2.2720000e+01   0.0000000e+00
   2.2730000e+01   0.0000000e+00
   2.2740000e+01   0.0000000e+00
   2.2750000e+01   0.0000000e+00
   2.2760000e+01   0.0000000e+00
   2.2770000e+01   0.0000000e+00
   2.2780000e+01   0.0000000e+00
   2.2790000e+01   0.0000000e+00
   2.2800000e+01   0.0000000e+00
   2.2810000e+01   0.0000000e+00
   2.2820000e+01   0.0000000e+00
   2.2830000e+01   0.0000000e+00
   2.2840000e+01   0.0000000e+00
   2.2850000e+01   0.0000000e+00
   2.2860000e+01   0.0000000e+00
   2.2870000e+01   0.0000000e+00
   2.2880000e+01   0.0000000e+00
   2.2890000e+01   0.0000000e+00
   2.2900000e+01   0.0000000e+00
   2.2910000e+01   0.0000000e+00
   2.2920000e+01   0.0000000e+00
   2.2930000e+01   0.0000000e+00
   2.2940000e+01   0.0000000e+00
   2.2950000e+01   0.0000000e+00
   2.2960000e+01   0.0000000e+00
   2.2970000e+01   0.0000000e+00
   2.2980000e+01   0.0000000e+00
   2.2990000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3010000e+01   0.0000000e+00
   2.3020000e+01   0.0000000e+00
   2.3030000e+01   0.0000000e+00
   2.3040000e+01   0.0000000e+00
   2.3050000e+01   0.0000000e+00
   2.3060000e+01   0.0000000e+00
   2.3070000e+01   0.0000000e+00
   2.3080000e+01   0.0000000e+00
   2.3090000e+01   0.0000000e+00
   2.3100000e+01   0.0000000e+00
   2.3110000e+01   0.0000000e+00
   2.3120000e+01   0.0000000e+00
   2.3130000e+01   0.0000000e+00
   2.3140000e+01   0.0000000e+00
   2.3150000e+01   0.0000000e+00
   2.3160000e+01   0.0000000e+00
   2.3170000e+01   0.0000000e+00
   2.3180000e+01   0.0000000e+00
   2.3190000e+01   0.0000000e+00
   2.3200000e+01   0.0000000e+00
   2.3210000e+01   0.0000000e+00
   2.3220000e+01   0.0000000e+00
   2.3230000e+01   0.0000000e+00
   2.3240000e+01   0.0000000e+00
   2.3250000e+01   0.0000000e+00
   2.3260000e+01   0.0000000e+00
   2.3270000e+01   0.0000000e+00
   2.3280000e+01   0.0000000e+00
   2.3290000e+01   0.0000000e+00
   2.3300000e+01   0.0000000e+00
   2.3310000e+01   0.0000000e+00
   2.3320000e+01   0.0000000e+00
   2.3330000e+01   0.0000000e+00
   2.3340000e+01   0.0000000e+00
   2.3350000e+01   0.0000000e+00
   2.3360000e+01   0.0000000e+00
   2.3370000e+01   0.0000000e+00
   2.3380000e+01   0.0000000e+00
   2.3390000e+01   0.0000000e+00
   2.3400000e+01   0.0000000e+00
   2.3410000e+01   0.0000000e+00
   2.3420000e+01   0.0000000e+00
   2.3430000e+01   0.0000000e+00
   2.3440000e+01   0.0000000e+00
   2.3450000e+01   0.0000000e+00
   2.3460000e+01   0.0000000e+00
   2.3470000e+01   0.0000000e+00
   2.3480000e+01   0.0000000e+00
   2.3490000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.3510000e+01   0.0000000e+00
   2.3520000e+01   0.0000000e+00
   2.3530000e+01   0.0000000e+00
   2.3540000e+01   0.0000000e+00
   2.3550000e+01   0.0000000e+00
   2.3560000e+01   0.0000000e+00
   2.3570000e+01   0.0000000e+00
   2.3580000e+01   0.0000000e+00
   2.3590000e+01   0.0000000e+00
   2.3600000e+01   0.0000000e+00
   2.3610000e+01   0.0000000e+00
   2.3620000e+01   0.0000000e+00
   2.3630000e+01   0.0000000e+00
   2.3640000e+01   0.0000000e+00
   2.3650000e+01   0.0000000e+00
   2.3660000e+01   0.0000000e+00
   2.3670000e+01   0.0000000e+00
   2.3680000e+01   0.0000000e+00
   2.3690000e+01   0.0000000e+00
   2.3700000e+01   0.0000000e+00
   2.3710000e+01   0.0000000e+00
   2.3720000e+01   0.0000000e+00
   2.3730000e+01   0.0000000e+00
   2.3740000e+01   0.0000000e+00
   2.3750000e+01   0.0000000e+00
   2.3760000e+01   0.0000000e+00
   2.3770000e+01   0.0000000e+00
   2.3780000e+01   0.0000000e+00
   2.3790000e+01   0.0000000e+00
   2.3800000e+01   0.0000000e+00
   2.3810000e+01   0.0000000e+00
   2.3820000e+01   0.0000000e+00
   2.3830000e+01   0.0000000e+00
   2.3840000e+01   0.0000000e+00
   2.3850000e+01   0.0000000e+00
   2.3860000e+01   0.0000000e+00
   2.3870000e+01   0.0000000e+00
   2.3880000e+01   0.0000000e+00
   2.3890000e+01   0.0000000e+00
   2.3900000e+01   0.0000000e+00
   2.3910000e+01   0.0000000e+00
   2.3920000e+01   0.0000000e+00
   2.3930000e+01   0.0000000e+00
   2.3940000e+01   0.0000000e+00
   2.3950000e+01   0.0000000e+00
   2.3960000e+01   0.0000000e+00
   2.3970000e+01   0.0000000e+00
   2.3980000e+01   0.0000000e+00
   2.3990000e+01   0.0000000e+00
   2.4000000e+01   0.0000000e+00
   2.4010000e+01   0.0000000e+00
   2.4020000e+01   0.0000000e+00
   2.4030000e+01   0.0000000e+00
   2.4040000e+01   0.0000000e+00
   2.4050000e+01   0.0000000e+00
   2.4060000e+01   0.0000000e+00
   2.4070000e+01   0.0000000e+00
   2.4080000e+01   0.0000000e+00
   2.4090000e+01   0.0000000e+00
   2.4100000e+01   0.0000000e+00
   2.4110000e+01   0.0000000e+00
   2.4120000e+01   0.0000000e+00
   2.4130000e+01   0.0000000e+00
   2.4140000e+01   0.0000000e+00
   2.4150000e+01   0.0000000e+00
   2.4160000e+01   0.0000000e+00
   2.4170000e+01   0.0000000e+00
   2.4180000e+01   0.0000000e+00
   2.4190000e+01   0.0000000e+00
   2.4200000e+01   0.0000000e+00
   2.4210000e+01   0.0000000e+00
   2.4220000e+01   0.0000000e+00
   2.4230000e+01   0.0000000e+00
   2.4240000e+01   0.0000000e+00
   2.4250000e+01   0.0000000e+00
   2.4260000e+01   0.0000000e+00
   2.4270000e+01   0.0000000e+00
   2.4280000e+01   0.0000000e+00
   2.4290000e+01   0.0000000e+00
   2.4300000e+01   0.0000000e+00
   2.4310000e+01   0.0000000e+00
   2.4320000e+01   0.0000000e+00
   2.4330000e+01   0.0000000e+00
   2.4340000e+01   0.0000000e+00
   2.4350000e+01   0.0000000e+00
   2.4360000e+01   0.0000000e+00
   2.4370000e+01   0.0000000e+00
   2.4380000e+01   0.0000000e+00
   2.4390000e+01   0.0000000e+00
   2.4400000e+01   0.0000000e+00
   2.4410000e+01   0.0000000e+00
   2.4420000e+01   0.0000000e+00
   2.4430000e+01   0.0000000e+00
   2.4440000e+01   0.0000000e+00
   2.4450000e+01   0.0000000e+00
   2.4460000e+01   0.0000000e+00
   2.4470000e+01   0.0000000e+00
   2.4480000e+01   0.0000000e+00
   2.4490000e+01   0.0000000e+00
   2.4500000e+01   0.0000000e+00
   2.4510000e+01   0.0000000e+00
   2.4520000e+01   0.0000000e+00
   2.4530000e+01   0.0000000e+00
   2.4540000e+01   0.0000000e+00
   2.4550000e+01   0.0000000e+00
   2.4560000e+01   0.0000000e+00
   2.4570000e+01   0.0000000e+00
   2.4580000e+01   0.0000000e+00
   2.4590000e+01   0.0000000e+00
   2.4600000e+01   0.0000000e+00
   2.4610000e+01   0.0000000e+00
   2.4620000e+01   0.0000000e+00
   2.4630000e+01   0.0000000e+00
   2.4640000e+01   0.0000000e+00
   2.4650000e+01   0.0000000e+00
   2.4660000e+01   0.0000000e+00
   2.4670000e+01   0.0000000e+00
   2.4680000e+01   0.0000000e+00
   2.4690000e+01   0.0000000e+00
   2.4700000e+01   0.0000000e+00
   2.4710000e+01   0.0000000e+00
   2.4720000e+01   0.0000000e+00
   2.4730000e+01   0.0000000e+00
   2.4740000e+01   0.0000000e+00
   2.4750000e+01   0.0000000e+00
   2.4760000e+01   0.0000000e+00
   2.4770000e+01   0.0000000e+00
   2.4780000e+01   0.0000000e+00
   2.4790000e+01   0.0000000e+00
   2.4800000e+01   0.0000000e+00
   2.4810000e+01   0.0000000e+00
   2.4820000e+01   0.0000000e+00
   2.4830000e+01   0.0000000e+00
   2.4840000e+01   0.0000000e+00
   2.4850000e+01   0.0000000e+00
   2.4860000e+01   0.0000000e+00
   2.4870000e+01   0.0000000e+00
   2.4880000e+01   0.0000000e+00
   2.4890000e+01   0.0000000e+00
   2.4900000e+01   0.0000000e+00
   2.4910000e+01   0.0000000e+00
   2.4920000e+01   0.0000000e+00
   2.4930000e+01   0.0000000e+00
   2.4940000e+01   0.0000000e+00
   2.4950000e+01   0.0000000e+00
   2.4960000e+01   0.0000000e+00
   2.4970000e+01   0.0000000e+00
   2.4980000e+01   0.0000000e+00
   2.4990000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00


==> dat/sir/ssa_sw50p3_pge40_scaled.dat <==
  0.0000  0.00000000e+00
  0.0100  0.00000000e+00
  0.0200  0.00000000e+00
  0.0300  0.00000000e+00
  0.0400  0.00000000e+00
  0.0500  0.00000000e+00
  0.0600  0.00000000e+00
  0.0700  0.00000000e+00
  0.0800  0.00000000e+00
  0.0900  0.00000000e+00
  0.1000  0.00000000e+00
  0.1100  0.00000000e+00
  0.1200  0.00000000e+00
  0.1300  0.00000000e+00
  0.1400  0.00000000e+00
  0.1500  0.00000000e+00
  0.1600  0.00000000e+00
  0.1700  0.00000000e+00
  0.1800  0.00000000e+00
  0.1900  0.00000000e+00
  0.2000  0.00000000e+00
  0.2100  0.00000000e+00
  0.2200  0.00000000e+00
  0.2300  0.00000000e+00
  0.2400  0.00000000e+00
  0.2500  0.00000000e+00
  0.2600  0.00000000e+00
  0.2700  0.00000000e+00
  0.2800  0.00000000e+00
  0.2900  0.00000000e+00
  0.3000  0.00000000e+00
  0.3100  0.00000000e+00
  0.3200  0.00000000e+00
  0.3300  0.00000000e+00
  0.3400  0.00000000e+00
  0.3500  0.00000000e+00
  0.3600  0.00000000e+00
  0.3700  0.00000000e+00
  0.3800  0.00000000e+00
  0.3900  0.00000000e+00
  0.4000  0.00000000e+00
  0.4100  0.00000000e+00
  0.4200  0.00000000e+00
  0.4300  0.00000000e+00
  0.4400  0.00000000e+00
  0.4500  0.00000000e+00
  0.4600  0.00000000e+00
  0.4700  0.00000000e+00
  0.4800  0.00000000e+00
  0.4900  0.00000000e+00
  0.5000  0.00000000e+00
  0.5100  0.00000000e+00
  0.5200  0.00000000e+00
  0.5300  0.00000000e+00
  0.5400  0.00000000e+00
  0.5500  0.00000000e+00
  0.5600  0.00000000e+00
  0.5700  0.00000000e+00
  0.5800  0.00000000e+00
  0.5900  0.00000000e+00
  0.6000  0.00000000e+00
  0.6100  0.00000000e+00
  0.6200  0.00000000e+00
  0.6300  0.00000000e+00
  0.6400  0.00000000e+00
  0.6500  0.00000000e+00
  0.6600  0.00000000e+00
  0.6700  0.00000000e+00
  0.6800  0.00000000e+00
  0.6900  0.00000000e+00
  0.7000  0.00000000e+00
  0.7100  0.00000000e+00
  0.7200  0.00000000e+00
  0.7300  0.00000000e+00
  0.7400  0.00000000e+00
  0.7500  0.00000000e+00
  0.7600  0.00000000e+00
  0.7700  0.00000000e+00
  0.7800  0.00000000e+00
  0.7900  0.00000000e+00
  0.8000  0.00000000e+00
  0.8100  0.00000000e+00
  0.8200  0.00000000e+00
  0.8300  0.00000000e+00
  0.8400  0.00000000e+00
  0.8500  0.00000000e+00
  0.8600  0.00000000e+00
  0.8700  0.00000000e+00
  0.8800  0.00000000e+00
  0.8900  0.00000000e+00
  0.9000  0.00000000e+00
  0.9100  0.00000000e+00
  0.9200  0.00000000e+00
  0.9300  0.00000000e+00
  0.9400  0.00000000e+00
  0.9500  0.00000000e+00
  0.9600  0.00000000e+00
  0.9700  0.00000000e+00
  0.9800  0.00000000e+00
  0.9900  0.00000000e+00
  1.0000  0.00000000e+00
  1.0100  0.00000000e+00
  1.0200  0.00000000e+00
  1.0300  0.00000000e+00
  1.0400  0.00000000e+00
  1.0500  0.00000000e+00
  1.0600  0.00000000e+00
  1.0700  0.00000000e+00
  1.0800  0.00000000e+00
  1.0900  0.00000000e+00
  1.1000  0.00000000e+00
  1.1100  0.00000000e+00
  1.1200  0.00000000e+00
  1.1300  0.00000000e+00
  1.1400  0.00000000e+00
  1.1500  0.00000000e+00
  1.1600  0.00000000e+00
  1.1700  0.00000000e+00
  1.1800  0.00000000e+00
  1.1900  0.00000000e+00
  1.2000  0.00000000e+00
  1.2100  0.00000000e+00
  1.2200  0.00000000e+00
  1.2300  0.00000000e+00
  1.2400  0.00000000e+00
  1.2500  0.00000000e+00
  1.2600  0.00000000e+00
  1.2700  0.00000000e+00
  1.2800  0.00000000e+00
  1.2900  0.00000000e+00
  1.3000  0.00000000e+00
  1.3100  0.00000000e+00
  1.3200  0.00000000e+00
  1.3300  0.00000000e+00
  1.3400  0.00000000e+00
  1.3500  0.00000000e+00
  1.3600  0.00000000e+00
  1.3700  0.00000000e+00
  1.3800  0.00000000e+00
  1.3900  0.00000000e+00
  1.4000  0.00000000e+00
  1.4100  0.00000000e+00
  1.4200  0.00000000e+00
  1.4300  0.00000000e+00
  1.4400  0.00000000e+00
  1.4500  0.00000000e+00
  1.4600  0.00000000e+00
  1.4700  0.00000000e+00
  1.4800  0.00000000e+00
  1.4900  0.00000000e+00
  1.5000  0.00000000e+00
  1.5100  0.00000000e+00
  1.5200  0.00000000e+00
  1.5300  0.00000000e+00
  1.5400  1.00000000e+01
  1.5500  1.00000000e+01
  1.5600  1.00000000e+01
  1.5700  1.00000000e+01
  1.5800  1.00000000e+01
  1.5900  1.00000000e+01
  1.6000  1.00000000e+01
  1.6100  1.00000000e+01
  1.6200  1.00000000e+01
  1.6300  1.00000000e+01
  1.6400  1.00000000e+01
  1.6500  0.00000000e+00
  1.6600  0.00000000e+00
  1.6700  0.00000000e+00
  1.6800  0.00000000e+00
  1.6900  0.00000000e+00
  1.7000  0.00000000e+00
  1.7100  0.00000000e+00
  1.7200  0.00000000e+00
  1.7300  0.00000000e+00
  1.7400  0.00000000e+00
  1.7500  0.00000000e+00
  1.7600  1.00000000e+01
  1.7700  1.00000000e+01
  1.7800  1.00000000e+01
  1.7900  1.00000000e+01
  1.8000  1.00000000e+01
  1.8100  1.00000000e+01
  1.8200  1.00000000e+01
  1.8300  1.00000000e+01
  1.8400  2.00000000e+01
  1.8500  1.00000000e+01
  1.8600  1.00000000e+01
  1.8700  2.00000000e+01
  1.8800  3.00000000e+01
  1.8900  1.00000000e+01
  1.9000  2.00000000e+01
  1.9100  2.00000000e+01
  1.9200  2.00000000e+01
  1.9300  2.00000000e+01
  1.9400  2.00000000e+01
  1.9500  1.00000000e+01
  1.9600  0.00000000e+00
  1.9700  0.00000000e+00
  1.9800  0.00000000e+00
  1.9900  1.00000000e+01
  2.0000  1.00000000e+01
  2.0100  1.00000000e+01
  2.0200  3.00000000e+01
  2.0300  3.00000000e+01
  2.0400  3.00000000e+01
  2.0500  3.00000000e+01
  2.0600  3.00000000e+01
  2.0700  3.00000000e+01
  2.0800  3.00000000e+01
  2.0900  3.00000000e+01
  2.1000  4.00000000e+01
  2.1100  5.00000000e+01
  2.1200  5.00000000e+01
  2.1300  5.00000000e+01
  2.1400  5.00000000e+01
  2.1500  5.00000000e+01
  2.1600  6.00000000e+01
  2.1700  5.00000000e+01
  2.1800  5.00000000e+01
  2.1900  6.00000000e+01
  2.2000  6.00000000e+01
  2.2100  5.00000000e+01
  2.2200  5.00000000e+01
  2.2300  5.00000000e+01
  2.2400  5.00000000e+01
  2.2500  5.00000000e+01
  2.2600  5.00000000e+01
  2.2700  5.00000000e+01
  2.2800  6.00000000e+01
  2.2900  8.00000000e+01
  2.3000  8.00000000e+01
  2.3100  8.00000000e+01
  2.3200  7.00000000e+01
  2.3300  8.00000000e+01
  2.3400  9.00000000e+01
  2.3500  9.00000000e+01
  2.3600  8.00000000e+01
  2.3700  1.00000000e+02
  2.3800  1.00000000e+02
  2.3900  9.00000000e+01
  2.4000  9.00000000e+01
  2.4100  9.00000000e+01
  2.4200  1.00000000e+02
  2.4300  1.00000000e+02
  2.4400  1.00000000e+02
  2.4500  1.10000000e+02
  2.4600  1.10000000e+02
  2.4700  1.10000000e+02
  2.4800  1.20000000e+02
  2.4900  1.20000000e+02
  2.5000  8.00000000e+01
  2.5100  8.00000000e+01
  2.5200  9.00000000e+01
  2.5300  1.00000000e+02
  2.5400  1.10000000e+02
  2.5500  9.00000000e+01
  2.5600  1.30000000e+02
  2.5700  1.30000000e+02
  2.5800  1.10000000e+02
  2.5900  1.10000000e+02
  2.6000  1.00000000e+02
  2.6100  1.00000000e+02
  2.6200  1.10000000e+02
  2.6300  1.00000000e+02
  2.6400  1.10000000e+02
  2.6500  1.00000000e+02
  2.6600  1.30000000e+02
  2.6700  1.30000000e+02
  2.6800  1.50000000e+02
  2.6900  1.60000000e+02
  2.7000  1.40000000e+02
  2.7100  1.40000000e+02
  2.7200  1.70000000e+02
  2.7300  2.00000000e+02
  2.7400  2.10000000e+02
  2.7500  2.00000000e+02
  2.7600  1.90000000e+02
  2.7700  2.00000000e+02
  2.7800  2.30000000e+02
  2.7900  2.10000000e+02
  2.8000  2.10000000e+02
  2.8100  2.20000000e+02
  2.8200  2.10000000e+02
  2.8300  2.20000000e+02
  2.8400  2.30000000e+02
  2.8500  2.20000000e+02
  2.8600  2.20000000e+02
  2.8700  2.20000000e+02
  2.8800  2.20000000e+02
  2.8900  2.20000000e+02
  2.9000  1.90000000e+02
  2.9100  1.80000000e+02
  2.9200  2.00000000e+02
  2.9300  1.90000000e+02
  2.9400  1.90000000e+02
  2.9500  2.00000000e+02
  2.9600  2.10000000e+02
  2.9700  2.10000000e+02
  2.9800  2.00000000e+02
  2.9900  1.90000000e+02
  3.0000  2.00000000e+02
  3.0100  2.20000000e+02
  3.0200  2.00000000e+02
  3.0300  2.20000000e+02
  3.0400  2.60000000e+02
  3.0500  2.70000000e+02
  3.0600  2.70000000e+02
  3.0700  2.50000000e+02
  3.0800  2.50000000e+02
  3.0900  2.90000000e+02
  3.1000  2.70000000e+02
  3.1100  2.90000000e+02
  3.1200  3.10000000e+02
  3.1300  3.20000000e+02
  3.1400  2.90000000e+02
  3.1500  2.90000000e+02
  3.1600  2.90000000e+02
  3.1700  2.70000000e+02
  3.1800  2.80000000e+02
  3.1900  3.00000000e+02
  3.2000  3.00000000e+02
  3.2100  3.00000000e+02
  3.2200  3.30000000e+02
  3.2300  3.00000000e+02
  3.2400  3.10000000e+02
  3.2500  2.50000000e+02
  3.2600  2.40000000e+02
  3.2700  2.20000000e+02
  3.2800  2.10000000e+02
  3.2900  1.70000000e+02
  3.3000  1.80000000e+02
  3.3100  2.00000000e+02
  3.3200  2.10000000e+02
  3.3300  2.20000000e+02
  3.3400  2.00000000e+02
  3.3500  2.10000000e+02
  3.3600  2.00000000e+02
  3.3700  2.10000000e+02
  3.3800  1.90000000e+02
  3.3900  1.90000000e+02
  3.4000  2.20000000e+02
  3.4100  2.20000000e+02
  3.4200  2.10000000e+02
  3.4300  2.20000000e+02
  3.4400  2.20000000e+02
  3.4500  2.20000000e+02
  3.4600  2.00000000e+02
  3.4700  2.20000000e+02
  3.4800  2.20000000e+02
  3.4900  2.30000000e+02
  3.5000  2.40000000e+02
  3.5100  2.60000000e+02
  3.5200  2.50000000e+02
  3.5300  2.40000000e+02
  3.5400  2.50000000e+02
  3.5500  2.30000000e+02
  3.5600  2.30000000e+02
  3.5700  2.30000000e+02
  3.5800  2.00000000e+02
  3.5900  2.00000000e+02
  3.6000  2.00000000e+02
  3.6100  2.10000000e+02
  3.6200  2.30000000e+02
  3.6300  2.30000000e+02
  3.6400  2.30000000e+02
  3.6500  2.30000000e+02
  3.6600  2.10000000e+02
  3.6700  2.10000000e+02
  3.6800  2.10000000e+02
  3.6900  2.20000000e+02
  3.7000  2.20000000e+02
  3.7100  2.30000000e+02
  3.7200  2.40000000e+02
  3.7300  2.40000000e+02
  3.7400  2.30000000e+02
  3.7500  2.30000000e+02
  3.7600  2.40000000e+02
  3.7700  2.40000000e+02
  3.7800  2.50000000e+02
  3.7900  2.50000000e+02
  3.8000  2.30000000e+02
  3.8100  2.20000000e+02
  3.8200  2.00000000e+02
  3.8300  1.90000000e+02
  3.8400  2.00000000e+02
  3.8500  2.00000000e+02
  3.8600  1.90000000e+02
  3.8700  1.70000000e+02
  3.8800  1.70000000e+02
  3.8900  1.80000000e+02
  3.9000  1.90000000e+02
  3.9100  1.80000000e+02
  3.9200  1.90000000e+02
  3.9300  1.80000000e+02
  3.9400  1.80000000e+02
  3.9500  1.90000000e+02
  3.9600  1.90000000e+02
  3.9700  2.00000000e+02
  3.9800  1.90000000e+02
  3.9900  1.90000000e+02
  4.0000  1.80000000e+02
  4.0100  1.80000000e+02
  4.0200  2.00000000e+02
  4.0300  2.40000000e+02
  4.0400  2.40000000e+02
  4.0500  2.30000000e+02
  4.0600  2.30000000e+02
  4.0700  2.30000000e+02
  4.0800  2.30000000e+02
  4.0900  2.40000000e+02
  4.1000  2.50000000e+02
  4.1100  2.30000000e+02
  4.1200  2.40000000e+02
  4.1300  2.20000000e+02
  4.1400  2.10000000e+02
  4.1500  1.90000000e+02
  4.1600  1.60000000e+02
  4.1700  1.50000000e+02
  4.1800  1.60000000e+02
  4.1900  1.50000000e+02
  4.2000  1.70000000e+02
  4.2100  1.80000000e+02
  4.2200  1.70000000e+02
  4.2300  1.90000000e+02
  4.2400  1.60000000e+02
  4.2500  1.50000000e+02
  4.2600  1.50000000e+02
  4.2700  1.60000000e+02
  4.2800  1.70000000e+02
  4.2900  1.80000000e+02
  4.3000  1.70000000e+02
  4.3100  1.60000000e+02
  4.3200  1.60000000e+02
  4.3300  1.60000000e+02
  4.3400  1.60000000e+02
  4.3500  1.40000000e+02
  4.3600  1.40000000e+02
  4.3700  1.40000000e+02
  4.3800  1.30000000e+02
  4.3900  1.30000000e+02
  4.4000  1.20000000e+02
  4.4100  1.00000000e+02
  4.4200  9.00000000e+01
  4.4300  8.00000000e+01
  4.4400  8.00000000e+01
  4.4500  6.00000000e+01
  4.4600  6.00000000e+01
  4.4700  6.00000000e+01
  4.4800  6.00000000e+01
  4.4900  6.00000000e+01
  4.5000  6.00000000e+01
  4.5100  6.00000000e+01
  4.5200  7.00000000e+01
  4.5300  7.00000000e+01
  4.5400  7.00000000e+01
  4.5500  6.00000000e+01
  4.5600  7.00000000e+01
  4.5700  8.00000000e+01
  4.5800  6.00000000e+01
  4.5900  7.00000000e+01
  4.6000  6.00000000e+01
  4.6100  7.00000000e+01
  4.6200  7.00000000e+01
  4.6300  7.00000000e+01
  4.6400  6.00000000e+01
  4.6500  4.00000000e+01
  4.6600  4.00000000e+01
  4.6700  5.00000000e+01
  4.6800  5.00000000e+01
  4.6900  5.00000000e+01
  4.7000  5.00000000e+01
  4.7100  3.00000000e+01
  4.7200  3.00000000e+01
  4.7300  4.00000000e+01
  4.7400  6.00000000e+01
  4.7500  7.00000000e+01
  4.7600  7.00000000e+01
  4.7700  7.00000000e+01
  4.7800  6.00000000e+01
  4.7900  6.00000000e+01
  4.8000  5.00000000e+01
  4.8100  4.00000000e+01
  4.8200  5.00000000e+01
  4.8300  4.00000000e+01
  4.8400  4.00000000e+01
  4.8500  4.00000000e+01
  4.8600  5.00000000e+01
  4.8700  5.00000000e+01
  4.8800  5.00000000e+01
  4.8900  6.00000000e+01
  4.9000  3.00000000e+01
  4.9100  3.00000000e+01
  4.9200  3.00000000e+01
  4.9300  3.00000000e+01
  4.9400  2.00000000e+01
  4.9500  2.00000000e+01
  4.9600  2.00000000e+01
  4.9700  2.00000000e+01
  4.9800  2.00000000e+01
  4.9900  3.00000000e+01
  5.0000  3.00000000e+01
  5.0100  4.00000000e+01
  5.0200  4.00000000e+01
  5.0300  4.00000000e+01
  5.0400  4.00000000e+01
  5.0500  4.00000000e+01
  5.0600  3.00000000e+01
  5.0700  3.00000000e+01
  5.0800  3.00000000e+01
  5.0900  3.00000000e+01
  5.1000  3.00000000e+01
  5.1100  3.00000000e+01
  5.1200  3.00000000e+01
  5.1300  3.00000000e+01
  5.1400  3.00000000e+01
  5.1500  2.00000000e+01
  5.1600  2.00000000e+01
  5.1700  2.00000000e+01
  5.1800  2.00000000e+01
  5.1900  1.00000000e+01
  5.2000  1.00000000e+01
  5.2100  1.00000000e+01
  5.2200  1.00000000e+01
  5.2300  1.00000000e+01
  5.2400  1.00000000e+01
  5.2500  1.00000000e+01
  5.2600  1.00000000e+01
  5.2700  1.00000000e+01
  5.2800  1.00000000e+01
  5.2900  1.00000000e+01
  5.3000  1.00000000e+01
  5.3100  1.00000000e+01
  5.3200  1.00000000e+01
  5.3300  1.00000000e+01
  5.3400  1.00000000e+01
  5.3500  1.00000000e+01
  5.3600  1.00000000e+01
  5.3700  1.00000000e+01
  5.3800  1.00000000e+01
  5.3900  1.00000000e+01
  5.4000  3.00000000e+01
  5.4100  3.00000000e+01
  5.4200  3.00000000e+01
  5.4300  3.00000000e+01
  5.4400  3.00000000e+01
  5.4500  3.00000000e+01
  5.4600  2.00000000e+01
  5.4700  2.00000000e+01
  5.4800  2.00000000e+01
  5.4900  2.00000000e+01
  5.5000  1.00000000e+01
  5.5100  1.00000000e+01
  5.5200  1.00000000e+01
  5.5300  1.00000000e+01
  5.5400  1.00000000e+01
  5.5500  1.00000000e+01
  5.5600  1.00000000e+01
  5.5700  1.00000000e+01
  5.5800  1.00000000e+01
  5.5900  1.00000000e+01
  5.6000  1.00000000e+01
  5.6100  1.00000000e+01
  5.6200  1.00000000e+01
  5.6300  1.00000000e+01
  5.6400  1.00000000e+01
  5.6500  1.00000000e+01
  5.6600  1.00000000e+01
  5.6700  1.00000000e+01
  5.6800  0.00000000e+00
  5.6900  0.00000000e+00
  5.7000  0.00000000e+00
  5.7100  0.00000000e+00
  5.7200  0.00000000e+00
  5.7300  0.00000000e+00
  5.7400  0.00000000e+00
  5.7500  0.00000000e+00
  5.7600  0.00000000e+00
  5.7700  0.00000000e+00
  5.7800  0.00000000e+00
  5.7900  0.00000000e+00
  5.8000  0.00000000e+00
  5.8100  0.00000000e+00
  5.8200  0.00000000e+00
  5.8300  0.00000000e+00
  5.8400  0.00000000e+00
  5.8500  0.00000000e+00
  5.8600  0.00000000e+00
  5.8700  0.00000000e+00
  5.8800  0.00000000e+00
  5.8900  0.00000000e+00
  5.9000  0.00000000e+00
  5.9100  0.00000000e+00
  5.9200  0.00000000e+00
  5.9300  0.00000000e+00
  5.9400  0.00000000e+00
  5.9500  0.00000000e+00
  5.9600  0.00000000e+00
  5.9700  0.00000000e+00
  5.9800  0.00000000e+00
  5.9900  0.00000000e+00
  6.0000  0.00000000e+00
  6.0100  0.00000000e+00
  6.0200  0.00000000e+00
  6.0300  0.00000000e+00
  6.0400  0.00000000e+00
  6.0500  0.00000000e+00
  6.0600  0.00000000e+00
  6.0700  0.00000000e+00
  6.0800  0.00000000e+00
  6.0900  0.00000000e+00
  6.1000  0.00000000e+00
  6.1100  0.00000000e+00
  6.1200  0.00000000e+00
  6.1300  0.00000000e+00
  6.1400  0.00000000e+00
  6.1500  0.00000000e+00
  6.1600  0.00000000e+00
  6.1700  0.00000000e+00
  6.1800  0.00000000e+00
  6.1900  0.00000000e+00
  6.2000  0.00000000e+00
  6.2100  0.00000000e+00
  6.2200  0.00000000e+00
  6.2300  0.00000000e+00
  6.2400  0.00000000e+00
  6.2500  0.00000000e+00
  6.2600  0.00000000e+00
  6.2700  0.00000000e+00
  6.2800  0.00000000e+00
  6.2900  0.00000000e+00
  6.3000  0.00000000e+00
  6.3100  0.00000000e+00
  6.3200  0.00000000e+00
  6.3300  0.00000000e+00
  6.3400  0.00000000e+00
  6.3500  0.00000000e+00
  6.3600  0.00000000e+00
  6.3700  0.00000000e+00
  6.3800  0.00000000e+00
  6.3900  0.00000000e+00
  6.4000  0.00000000e+00
  6.4100  0.00000000e+00
  6.4200  0.00000000e+00
  6.4300  0.00000000e+00
  6.4400  0.00000000e+00
  6.4500  0.00000000e+00
  6.4600  0.00000000e+00
  6.4700  0.00000000e+00
  6.4800  0.00000000e+00
  6.4900  0.00000000e+00
  6.5000  0.00000000e+00
  6.5100  0.00000000e+00
  6.5200  0.00000000e+00
  6.5300  0.00000000e+00
  6.5400  0.00000000e+00
  6.5500  0.00000000e+00
  6.5600  0.00000000e+00
  6.5700  0.00000000e+00
  6.5800  0.00000000e+00
  6.5900  0.00000000e+00
  6.6000  0.00000000e+00
  6.6100  0.00000000e+00
  6.6200  0.00000000e+00
  6.6300  0.00000000e+00
  6.6400  0.00000000e+00
  6.6500  0.00000000e+00
  6.6600  0.00000000e+00
  6.6700  0.00000000e+00
  6.6800  0.00000000e+00
  6.6900  0.00000000e+00
  6.7000  0.00000000e+00
  6.7100  0.00000000e+00
  6.7200  0.00000000e+00
  6.7300  0.00000000e+00
  6.7400  0.00000000e+00
  6.7500  0.00000000e+00
  6.7600  0.00000000e+00
  6.7700  0.00000000e+00
  6.7800  0.00000000e+00
  6.7900  0.00000000e+00
  6.8000  0.00000000e+00
  6.8100  0.00000000e+00
  6.8200  0.00000000e+00
  6.8300  0.00000000e+00
  6.8400  0.00000000e+00
  6.8500  0.00000000e+00
  6.8600  0.00000000e+00
  6.8700  0.00000000e+00
  6.8800  0.00000000e+00
  6.8900  0.00000000e+00
  6.9000  0.00000000e+00
  6.9100  0.00000000e+00
  6.9200  0.00000000e+00
  6.9300  0.00000000e+00
  6.9400  0.00000000e+00
  6.9500  0.00000000e+00
  6.9600  0.00000000e+00
  6.9700  0.00000000e+00
  6.9800  0.00000000e+00
  6.9900  0.00000000e+00
  7.0000  0.00000000e+00
  7.0100  0.00000000e+00
  7.0200  0.00000000e+00
  7.0300  0.00000000e+00
  7.0400  0.00000000e+00
  7.0500  0.00000000e+00
  7.0600  0.00000000e+00
  7.0700  0.00000000e+00
  7.0800  0.00000000e+00
  7.0900  0.00000000e+00
  7.1000  0.00000000e+00
  7.1100  0.00000000e+00
  7.1200  0.00000000e+00
  7.1300  0.00000000e+00
  7.1400  0.00000000e+00
  7.1500  0.00000000e+00
  7.1600  0.00000000e+00
  7.1700  0.00000000e+00
  7.1800  0.00000000e+00
  7.1900  0.00000000e+00
  7.2000  0.00000000e+00
  7.2100  0.00000000e+00
  7.2200  0.00000000e+00
  7.2300  0.00000000e+00
  7.2400  0.00000000e+00
  7.2500  0.00000000e+00
  7.2600  0.00000000e+00
  7.2700  0.00000000e+00
  7.2800  0.00000000e+00
  7.2900  0.00000000e+00
  7.3000  0.00000000e+00
  7.3100  0.00000000e+00
  7.3200  0.00000000e+00
  7.3300  0.00000000e+00
  7.3400  0.00000000e+00
  7.3500  0.00000000e+00
  7.3600  0.00000000e+00
  7.3700  0.00000000e+00
  7.3800  0.00000000e+00
  7.3900  0.00000000e+00
  7.4000  0.00000000e+00
  7.4100  0.00000000e+00
  7.4200  0.00000000e+00
  7.4300  0.00000000e+00
  7.4400  0.00000000e+00
  7.4500  0.00000000e+00
  7.4600  0.00000000e+00
  7.4700  0.00000000e+00
  7.4800  0.00000000e+00
  7.4900  0.00000000e+00
  7.5000  0.00000000e+00
  7.5100  0.00000000e+00
  7.5200  0.00000000e+00
  7.5300  0.00000000e+00
  7.5400  0.00000000e+00
  7.5500  0.00000000e+00
  7.5600  0.00000000e+00
  7.5700  0.00000000e+00
  7.5800  0.00000000e+00
  7.5900  0.00000000e+00
  7.6000  0.00000000e+00
  7.6100  0.00000000e+00
  7.6200  0.00000000e+00
  7.6300  0.00000000e+00
  7.6400  0.00000000e+00
  7.6500  0.00000000e+00
  7.6600  0.00000000e+00
  7.6700  0.00000000e+00
  7.6800  0.00000000e+00
  7.6900  0.00000000e+00
  7.7000  0.00000000e+00
  7.7100  0.00000000e+00
  7.7200  0.00000000e+00
  7.7300  0.00000000e+00
  7.7400  0.00000000e+00
  7.7500  0.00000000e+00
  7.7600  0.00000000e+00
  7.7700  0.00000000e+00
  7.7800  0.00000000e+00
  7.7900  0.00000000e+00
  7.8000  0.00000000e+00
  7.8100  0.00000000e+00
  7.8200  0.00000000e+00
  7.8300  0.00000000e+00
  7.8400  0.00000000e+00
  7.8500  0.00000000e+00
  7.8600  0.00000000e+00
  7.8700  0.00000000e+00
  7.8800  0.00000000e+00
  7.8900  0.00000000e+00
  7.9000  0.00000000e+00
  7.9100  0.00000000e+00
  7.9200  0.00000000e+00
  7.9300  0.00000000e+00
  7.9400  0.00000000e+00
  7.9500  0.00000000e+00
  7.9600  0.00000000e+00
  7.9700  0.00000000e+00
  7.9800  0.00000000e+00
  7.9900  0.00000000e+00
  8.0000  0.00000000e+00
  8.0100  0.00000000e+00
  8.0200  0.00000000e+00
  8.0300  0.00000000e+00
  8.0400  0.00000000e+00
  8.0500  0.00000000e+00
  8.0600  0.00000000e+00
  8.0700  0.00000000e+00
  8.0800  0.00000000e+00
  8.0900  0.00000000e+00
  8.1000  0.00000000e+00
  8.1100  0.00000000e+00
  8.1200  0.00000000e+00
  8.1300  0.00000000e+00
  8.1400  0.00000000e+00
  8.1500  0.00000000e+00
  8.1600  0.00000000e+00
  8.1700  0.00000000e+00
  8.1800  0.00000000e+00
  8.1900  0.00000000e+00
  8.2000  0.00000000e+00
  8.2100  0.00000000e+00
  8.2200  0.00000000e+00
  8.2300  0.00000000e+00
  8.2400  0.00000000e+00
  8.2500  0.00000000e+00
  8.2600  0.00000000e+00
  8.2700  0.00000000e+00
  8.2800  0.00000000e+00
  8.2900  0.00000000e+00
  8.3000  0.00000000e+00
  8.3100  0.00000000e+00
  8.3200  0.00000000e+00
  8.3300  0.00000000e+00
  8.3400  0.00000000e+00
  8.3500  0.00000000e+00
  8.3600  0.00000000e+00
  8.3700  0.00000000e+00
  8.3800  0.00000000e+00
  8.3900  0.00000000e+00
  8.4000  0.00000000e+00
  8.4100  0.00000000e+00
  8.4200  0.00000000e+00
  8.4300  0.00000000e+00
  8.4400  0.00000000e+00
  8.4500  0.00000000e+00
  8.4600  0.00000000e+00
  8.4700  0.00000000e+00
  8.4800  0.00000000e+00
  8.4900  0.00000000e+00
  8.5000  0.00000000e+00
  8.5100  0.00000000e+00
  8.5200  0.00000000e+00
  8.5300  0.00000000e+00
  8.5400  0.00000000e+00
  8.5500  0.00000000e+00
  8.5600  0.00000000e+00
  8.5700  0.00000000e+00
  8.5800  0.00000000e+00
  8.5900  0.00000000e+00
  8.6000  0.00000000e+00
  8.6100  0.00000000e+00
  8.6200  0.00000000e+00
  8.6300  0.00000000e+00
  8.6400  0.00000000e+00
  8.6500  0.00000000e+00
  8.6600  0.00000000e+00
  8.6700  0.00000000e+00
  8.6800  0.00000000e+00
  8.6900  0.00000000e+00
  8.7000  0.00000000e+00
  8.7100  0.00000000e+00
  8.7200  0.00000000e+00
  8.7300  0.00000000e+00
  8.7400  0.00000000e+00
  8.7500  0.00000000e+00
  8.7600  0.00000000e+00
  8.7700  0.00000000e+00
  8.7800  0.00000000e+00
  8.7900  0.00000000e+00
  8.8000  0.00000000e+00
  8.8100  0.00000000e+00
  8.8200  0.00000000e+00
  8.8300  0.00000000e+00
  8.8400  0.00000000e+00
  8.8500  0.00000000e+00
  8.8600  0.00000000e+00
  8.8700  0.00000000e+00
  8.8800  0.00000000e+00
  8.8900  0.00000000e+00
  8.9000  0.00000000e+00
  8.9100  0.00000000e+00
  8.9200  0.00000000e+00
  8.9300  0.00000000e+00
  8.9400  0.00000000e+00
  8.9500  0.00000000e+00
  8.9600  0.00000000e+00
  8.9700  0.00000000e+00
  8.9800  0.00000000e+00
  8.9900  0.00000000e+00
  9.0000  0.00000000e+00
  9.0100  0.00000000e+00
  9.0200  0.00000000e+00
  9.0300  0.00000000e+00
  9.0400  0.00000000e+00
  9.0500  0.00000000e+00
  9.0600  0.00000000e+00
  9.0700  0.00000000e+00
  9.0800  0.00000000e+00
  9.0900  0.00000000e+00
  9.1000  0.00000000e+00
  9.1100  0.00000000e+00
  9.1200  0.00000000e+00
  9.1300  0.00000000e+00
  9.1400  0.00000000e+00
  9.1500  0.00000000e+00
  9.1600  0.00000000e+00
  9.1700  0.00000000e+00
  9.1800  0.00000000e+00
  9.1900  0.00000000e+00
  9.2000  0.00000000e+00
  9.2100  0.00000000e+00
  9.2200  0.00000000e+00
  9.2300  0.00000000e+00
  9.2400  0.00000000e+00
  9.2500  0.00000000e+00
  9.2600  0.00000000e+00
  9.2700  0.00000000e+00
  9.2800  0.00000000e+00
  9.2900  0.00000000e+00
  9.3000  0.00000000e+00
  9.3100  0.00000000e+00
  9.3200  0.00000000e+00
  9.3300  0.00000000e+00
  9.3400  0.00000000e+00
  9.3500  0.00000000e+00
  9.3600  0.00000000e+00
  9.3700  0.00000000e+00
  9.3800  0.00000000e+00
  9.3900  0.00000000e+00
  9.4000  0.00000000e+00
  9.4100  0.00000000e+00
  9.4200  0.00000000e+00
  9.4300  0.00000000e+00
  9.4400  0.00000000e+00
  9.4500  0.00000000e+00
  9.4600  0.00000000e+00
  9.4700  0.00000000e+00
  9.4800  0.00000000e+00
  9.4900  0.00000000e+00
  9.5000  0.00000000e+00
  9.5100  0.00000000e+00
  9.5200  0.00000000e+00
  9.5300  0.00000000e+00
  9.5400  0.00000000e+00
  9.5500  0.00000000e+00
  9.5600  0.00000000e+00
  9.5700  0.00000000e+00
  9.5800  0.00000000e+00
  9.5900  0.00000000e+00
  9.6000  0.00000000e+00
  9.6100  0.00000000e+00
  9.6200  0.00000000e+00
  9.6300  0.00000000e+00
  9.6400  0.00000000e+00
  9.6500  0.00000000e+00
  9.6600  0.00000000e+00
  9.6700  0.00000000e+00
  9.6800  0.00000000e+00
  9.6900  0.00000000e+00
  9.7000  0.00000000e+00
  9.7100  0.00000000e+00
  9.7200  0.00000000e+00
  9.7300  0.00000000e+00
  9.7400  0.00000000e+00
  9.7500  0.00000000e+00
  9.7600  0.00000000e+00
  9.7700  0.00000000e+00
  9.7800  0.00000000e+00
  9.7900  0.00000000e+00
  9.8000  0.00000000e+00
  9.8100  0.00000000e+00
  9.8200  0.00000000e+00
  9.8300  0.00000000e+00
  9.8400  0.00000000e+00
  9.8500  0.00000000e+00
  9.8600  0.00000000e+00
  9.8700  0.00000000e+00
  9.8800  0.00000000e+00
  9.8900  0.00000000e+00
  9.9000  0.00000000e+00
  9.9100  0.00000000e+00
  9.9200  0.00000000e+00
  9.9300  0.00000000e+00
  9.9400  0.00000000e+00
  9.9500  0.00000000e+00
  9.9600  0.00000000e+00
  9.9700  0.00000000e+00
  9.9800  0.00000000e+00
  9.9900  0.00000000e+00
 10.0000  0.00000000e+00
 10.0100  0.00000000e+00
 10.0200  0.00000000e+00
 10.0300  0.00000000e+00
 10.0400  0.00000000e+00
 10.0500  0.00000000e+00
 10.0600  0.00000000e+00
 10.0700  0.00000000e+00
 10.0800  0.00000000e+00
 10.0900  0.00000000e+00
 10.1000  0.00000000e+00
 10.1100  0.00000000e+00
 10.1200  0.00000000e+00
 10.1300  0.00000000e+00
 10.1400  0.00000000e+00
 10.1500  0.00000000e+00
 10.1600  0.00000000e+00
 10.1700  0.00000000e+00
 10.1800  0.00000000e+00
 10.1900  0.00000000e+00
 10.2000  0.00000000e+00
 10.2100  0.00000000e+00
 10.2200  0.00000000e+00
 10.2300  0.00000000e+00
 10.2400  0.00000000e+00
 10.2500  0.00000000e+00
 10.2600  0.00000000e+00
 10.2700  0.00000000e+00
 10.2800  0.00000000e+00
 10.2900  0.00000000e+00
 10.3000  0.00000000e+00
 10.3100  0.00000000e+00
 10.3200  0.00000000e+00
 10.3300  0.00000000e+00
 10.3400  0.00000000e+00
 10.3500  0.00000000e+00
 10.3600  0.00000000e+00
 10.3700  0.00000000e+00
 10.3800  0.00000000e+00
 10.3900  0.00000000e+00
 10.4000  0.00000000e+00
 10.4100  0.00000000e+00
 10.4200  0.00000000e+00
 10.4300  0.00000000e+00
 10.4400  0.00000000e+00
 10.4500  0.00000000e+00
 10.4600  0.00000000e+00
 10.4700  0.00000000e+00
 10.4800  0.00000000e+00
 10.4900  0.00000000e+00
 10.5000  0.00000000e+00
 10.5100  0.00000000e+00
 10.5200  0.00000000e+00
 10.5300  0.00000000e+00
 10.5400  0.00000000e+00
 10.5500  0.00000000e+00
 10.5600  0.00000000e+00
 10.5700  0.00000000e+00
 10.5800  0.00000000e+00
 10.5900  0.00000000e+00
 10.6000  0.00000000e+00
 10.6100  0.00000000e+00
 10.6200  0.00000000e+00
 10.6300  0.00000000e+00
 10.6400  0.00000000e+00
 10.6500  0.00000000e+00
 10.6600  0.00000000e+00
 10.6700  0.00000000e+00
 10.6800  0.00000000e+00
 10.6900  0.00000000e+00
 10.7000  0.00000000e+00
 10.7100  0.00000000e+00
 10.7200  0.00000000e+00
 10.7300  0.00000000e+00
 10.7400  0.00000000e+00
 10.7500  0.00000000e+00
 10.7600  0.00000000e+00
 10.7700  0.00000000e+00
 10.7800  0.00000000e+00
 10.7900  0.00000000e+00
 10.8000  0.00000000e+00
 10.8100  0.00000000e+00
 10.8200  0.00000000e+00
 10.8300  0.00000000e+00
 10.8400  0.00000000e+00
 10.8500  0.00000000e+00
 10.8600  0.00000000e+00
 10.8700  0.00000000e+00
 10.8800  0.00000000e+00
 10.8900  0.00000000e+00
 10.9000  0.00000000e+00
 10.9100  0.00000000e+00
 10.9200  0.00000000e+00
 10.9300  0.00000000e+00
 10.9400  0.00000000e+00
 10.9500  0.00000000e+00
 10.9600  0.00000000e+00
 10.9700  0.00000000e+00
 10.9800  0.00000000e+00
 10.9900  0.00000000e+00
 11.0000  0.00000000e+00
 11.0100  0.00000000e+00
 11.0200  0.00000000e+00
 11.0300  0.00000000e+00
 11.0400  0.00000000e+00
 11.0500  0.00000000e+00
 11.0600  0.00000000e+00
 11.0700  0.00000000e+00
 11.0800  0.00000000e+00
 11.0900  0.00000000e+00
 11.1000  0.00000000e+00
 11.1100  0.00000000e+00
 11.1200  0.00000000e+00
 11.1300  0.00000000e+00
 11.1400  0.00000000e+00
 11.1500  0.00000000e+00
 11.1600  0.00000000e+00
 11.1700  0.00000000e+00
 11.1800  0.00000000e+00
 11.1900  0.00000000e+00
 11.2000  0.00000000e+00
 11.2100  0.00000000e+00
 11.2200  0.00000000e+00
 11.2300  0.00000000e+00
 11.2400  0.00000000e+00
 11.2500  0.00000000e+00
 11.2600  0.00000000e+00
 11.2700  0.00000000e+00
 11.2800  0.00000000e+00
 11.2900  0.00000000e+00
 11.3000  0.00000000e+00
 11.3100  0.00000000e+00
 11.3200  0.00000000e+00
 11.3300  0.00000000e+00
 11.3400  0.00000000e+00
 11.3500  0.00000000e+00
 11.3600  0.00000000e+00
 11.3700  0.00000000e+00
 11.3800  0.00000000e+00
 11.3900  0.00000000e+00
 11.4000  0.00000000e+00
 11.4100  0.00000000e+00
 11.4200  0.00000000e+00
 11.4300  0.00000000e+00
 11.4400  0.00000000e+00
 11.4500  0.00000000e+00
 11.4600  0.00000000e+00
 11.4700  0.00000000e+00
 11.4800  0.00000000e+00
 11.4900  0.00000000e+00
 11.5000  0.00000000e+00
 11.5100  0.00000000e+00
 11.5200  0.00000000e+00
 11.5300  0.00000000e+00
 11.5400  0.00000000e+00
 11.5500  0.00000000e+00
 11.5600  0.00000000e+00
 11.5700  0.00000000e+00
 11.5800  0.00000000e+00
 11.5900  0.00000000e+00
 11.6000  0.00000000e+00
 11.6100  0.00000000e+00
 11.6200  0.00000000e+00
 11.6300  0.00000000e+00
 11.6400  0.00000000e+00
 11.6500  0.00000000e+00
 11.6600  0.00000000e+00
 11.6700  0.00000000e+00
 11.6800  0.00000000e+00
 11.6900  0.00000000e+00
 11.7000  0.00000000e+00
 11.7100  0.00000000e+00
 11.7200  0.00000000e+00
 11.7300  0.00000000e+00
 11.7400  0.00000000e+00
 11.7500  0.00000000e+00
 11.7600  0.00000000e+00
 11.7700  0.00000000e+00
 11.7800  0.00000000e+00
 11.7900  0.00000000e+00
 11.8000  0.00000000e+00
 11.8100  0.00000000e+00
 11.8200  0.00000000e+00
 11.8300  0.00000000e+00
 11.8400  0.00000000e+00
 11.8500  0.00000000e+00
 11.8600  0.00000000e+00
 11.8700  0.00000000e+00
 11.8800  0.00000000e+00
 11.8900  0.00000000e+00
 11.9000  0.00000000e+00
 11.9100  0.00000000e+00
 11.9200  0.00000000e+00
 11.9300  0.00000000e+00
 11.9400  0.00000000e+00
 11.9500  0.00000000e+00
 11.9600  0.00000000e+00
 11.9700  0.00000000e+00
 11.9800  0.00000000e+00
 11.9900  0.00000000e+00
 12.0000  0.00000000e+00
 12.0100  0.00000000e+00
 12.0200  0.00000000e+00
 12.0300  0.00000000e+00
 12.0400  0.00000000e+00
 12.0500  0.00000000e+00
 12.0600  0.00000000e+00
 12.0700  0.00000000e+00
 12.0800  0.00000000e+00
 12.0900  0.00000000e+00
 12.1000  0.00000000e+00
 12.1100  0.00000000e+00
 12.1200  0.00000000e+00
 12.1300  0.00000000e+00
 12.1400  0.00000000e+00
 12.1500  0.00000000e+00
 12.1600  0.00000000e+00
 12.1700  0.00000000e+00
 12.1800  0.00000000e+00
 12.1900  0.00000000e+00
 12.2000  0.00000000e+00
 12.2100  0.00000000e+00
 12.2200  0.00000000e+00
 12.2300  0.00000000e+00
 12.2400  0.00000000e+00
 12.2500  0.00000000e+00
 12.2600  0.00000000e+00
 12.2700  0.00000000e+00
 12.2800  0.00000000e+00
 12.2900  0.00000000e+00
 12.3000  0.00000000e+00
 12.3100  0.00000000e+00
 12.3200  0.00000000e+00
 12.3300  0.00000000e+00
 12.3400  0.00000000e+00
 12.3500  0.00000000e+00
 12.3600  0.00000000e+00
 12.3700  0.00000000e+00
 12.3800  0.00000000e+00
 12.3900  0.00000000e+00
 12.4000  0.00000000e+00
 12.4100  0.00000000e+00
 12.4200  0.00000000e+00
 12.4300  0.00000000e+00
 12.4400  0.00000000e+00
 12.4500  0.00000000e+00
 12.4600  0.00000000e+00
 12.4700  0.00000000e+00
 12.4800  0.00000000e+00
 12.4900  0.00000000e+00
 12.5000  0.00000000e+00
 12.5100  0.00000000e+00
 12.5200  0.00000000e+00
 12.5300  0.00000000e+00
 12.5400  0.00000000e+00
 12.5500  0.00000000e+00
 12.5600  0.00000000e+00
 12.5700  0.00000000e+00
 12.5800  0.00000000e+00
 12.5900  0.00000000e+00
 12.6000  0.00000000e+00
 12.6100  0.00000000e+00
 12.6200  0.00000000e+00
 12.6300  0.00000000e+00
 12.6400  0.00000000e+00
 12.6500  0.00000000e+00
 12.6600  0.00000000e+00
 12.6700  0.00000000e+00
 12.6800  0.00000000e+00
 12.6900  0.00000000e+00
 12.7000  0.00000000e+00
 12.7100  0.00000000e+00
 12.7200  0.00000000e+00
 12.7300  0.00000000e+00
 12.7400  0.00000000e+00
 12.7500  0.00000000e+00
 12.7600  0.00000000e+00
 12.7700  0.00000000e+00
 12.7800  0.00000000e+00
 12.7900  0.00000000e+00
 12.8000  0.00000000e+00
 12.8100  0.00000000e+00
 12.8200  0.00000000e+00
 12.8300  0.00000000e+00
 12.8400  0.00000000e+00
 12.8500  0.00000000e+00
 12.8600  0.00000000e+00
 12.8700  0.00000000e+00
 12.8800  0.00000000e+00
 12.8900  0.00000000e+00
 12.9000  0.00000000e+00
 12.9100  0.00000000e+00
 12.9200  0.00000000e+00
 12.9300  0.00000000e+00
 12.9400  0.00000000e+00
 12.9500  0.00000000e+00
 12.9600  0.00000000e+00
 12.9700  0.00000000e+00
 12.9800  0.00000000e+00
 12.9900  0.00000000e+00
 13.0000  0.00000000e+00
 13.0100  0.00000000e+00
 13.0200  0.00000000e+00
 13.0300  0.00000000e+00
 13.0400  0.00000000e+00
 13.0500  0.00000000e+00
 13.0600  0.00000000e+00
 13.0700  0.00000000e+00
 13.0800  0.00000000e+00
 13.0900  0.00000000e+00
 13.1000  0.00000000e+00
 13.1100  0.00000000e+00
 13.1200  0.00000000e+00
 13.1300  0.00000000e+00
 13.1400  0.00000000e+00
 13.1500  0.00000000e+00
 13.1600  0.00000000e+00
 13.1700  0.00000000e+00
 13.1800  0.00000000e+00
 13.1900  0.00000000e+00
 13.2000  0.00000000e+00
 13.2100  0.00000000e+00
 13.2200  0.00000000e+00
 13.2300  0.00000000e+00
 13.2400  0.00000000e+00
 13.2500  0.00000000e+00
 13.2600  0.00000000e+00
 13.2700  0.00000000e+00
 13.2800  0.00000000e+00
 13.2900  0.00000000e+00
 13.3000  0.00000000e+00
 13.3100  0.00000000e+00
 13.3200  0.00000000e+00
 13.3300  0.00000000e+00
 13.3400  0.00000000e+00
 13.3500  0.00000000e+00
 13.3600  0.00000000e+00
 13.3700  0.00000000e+00
 13.3800  0.00000000e+00
 13.3900  0.00000000e+00
 13.4000  0.00000000e+00
 13.4100  0.00000000e+00
 13.4200  0.00000000e+00
 13.4300  0.00000000e+00
 13.4400  0.00000000e+00
 13.4500  0.00000000e+00
 13.4600  0.00000000e+00
 13.4700  0.00000000e+00
 13.4800  0.00000000e+00
 13.4900  0.00000000e+00
 13.5000  0.00000000e+00
 13.5100  0.00000000e+00
 13.5200  0.00000000e+00
 13.5300  0.00000000e+00
 13.5400  0.00000000e+00
 13.5500  0.00000000e+00
 13.5600  0.00000000e+00
 13.5700  0.00000000e+00
 13.5800  0.00000000e+00
 13.5900  0.00000000e+00
 13.6000  0.00000000e+00
 13.6100  0.00000000e+00
 13.6200  0.00000000e+00
 13.6300  0.00000000e+00
 13.6400  0.00000000e+00
 13.6500  0.00000000e+00
 13.6600  0.00000000e+00
 13.6700  0.00000000e+00
 13.6800  0.00000000e+00
 13.6900  0.00000000e+00
 13.7000  0.00000000e+00
 13.7100  0.00000000e+00
 13.7200  0.00000000e+00
 13.7300  0.00000000e+00
 13.7400  0.00000000e+00
 13.7500  0.00000000e+00
 13.7600  0.00000000e+00
 13.7700  0.00000000e+00
 13.7800  0.00000000e+00
 13.7900  0.00000000e+00
 13.8000  0.00000000e+00
 13.8100  0.00000000e+00
 13.8200  0.00000000e+00
 13.8300  0.00000000e+00
 13.8400  0.00000000e+00
 13.8500  0.00000000e+00
 13.8600  0.00000000e+00
 13.8700  0.00000000e+00
 13.8800  0.00000000e+00
 13.8900  0.00000000e+00
 13.9000  0.00000000e+00
 13.9100  0.00000000e+00
 13.9200  0.00000000e+00
 13.9300  0.00000000e+00
 13.9400  0.00000000e+00
 13.9500  0.00000000e+00
 13.9600  0.00000000e+00
 13.9700  0.00000000e+00
 13.9800  0.00000000e+00
 13.9900  0.00000000e+00
 14.0000  0.00000000e+00
 14.0100  0.00000000e+00
 14.0200  0.00000000e+00
 14.0300  0.00000000e+00
 14.0400  0.00000000e+00
 14.0500  0.00000000e+00
 14.0600  0.00000000e+00
 14.0700  0.00000000e+00
 14.0800  0.00000000e+00
 14.0900  0.00000000e+00
 14.1000  0.00000000e+00
 14.1100  0.00000000e+00
 14.1200  0.00000000e+00
 14.1300  0.00000000e+00
 14.1400  0.00000000e+00
 14.1500  0.00000000e+00
 14.1600  0.00000000e+00
 14.1700  0.00000000e+00
 14.1800  0.00000000e+00
 14.1900  0.00000000e+00
 14.2000  0.00000000e+00
 14.2100  0.00000000e+00
 14.2200  0.00000000e+00
 14.2300  0.00000000e+00
 14.2400  0.00000000e+00
 14.2500  0.00000000e+00
 14.2600  0.00000000e+00
 14.2700  0.00000000e+00
 14.2800  0.00000000e+00
 14.2900  0.00000000e+00
 14.3000  0.00000000e+00
 14.3100  0.00000000e+00
 14.3200  0.00000000e+00
 14.3300  0.00000000e+00
 14.3400  0.00000000e+00
 14.3500  0.00000000e+00
 14.3600  0.00000000e+00
 14.3700  0.00000000e+00
 14.3800  0.00000000e+00
 14.3900  0.00000000e+00
 14.4000  0.00000000e+00
 14.4100  0.00000000e+00
 14.4200  0.00000000e+00
 14.4300  0.00000000e+00
 14.4400  0.00000000e+00
 14.4500  0.00000000e+00
 14.4600  0.00000000e+00
 14.4700  0.00000000e+00
 14.4800  0.00000000e+00
 14.4900  0.00000000e+00
 14.5000  0.00000000e+00
 14.5100  0.00000000e+00
 14.5200  0.00000000e+00
 14.5300  0.00000000e+00
 14.5400  0.00000000e+00
 14.5500  0.00000000e+00
 14.5600  0.00000000e+00
 14.5700  0.00000000e+00
 14.5800  0.00000000e+00
 14.5900  0.00000000e+00
 14.6000  0.00000000e+00
 14.6100  0.00000000e+00
 14.6200  0.00000000e+00
 14.6300  0.00000000e+00
 14.6400  0.00000000e+00
 14.6500  0.00000000e+00
 14.6600  0.00000000e+00
 14.6700  0.00000000e+00
 14.6800  0.00000000e+00
 14.6900  0.00000000e+00
 14.7000  0.00000000e+00
 14.7100  0.00000000e+00
 14.7200  0.00000000e+00
 14.7300  0.00000000e+00
 14.7400  0.00000000e+00
 14.7500  0.00000000e+00
 14.7600  0.00000000e+00
 14.7700  0.00000000e+00
 14.7800  0.00000000e+00
 14.7900  0.00000000e+00
 14.8000  0.00000000e+00
 14.8100  0.00000000e+00
 14.8200  0.00000000e+00
 14.8300  0.00000000e+00
 14.8400  0.00000000e+00
 14.8500  0.00000000e+00
 14.8600  0.00000000e+00
 14.8700  0.00000000e+00
 14.8800  0.00000000e+00
 14.8900  0.00000000e+00
 14.9000  0.00000000e+00
 14.9100  0.00000000e+00
 14.9200  0.00000000e+00
 14.9300  0.00000000e+00
 14.9400  0.00000000e+00
 14.9500  0.00000000e+00
 14.9600  0.00000000e+00
 14.9700  0.00000000e+00
 14.9800  0.00000000e+00
 14.9900  0.00000000e+00
 15.0000  0.00000000e+00
 15.0100  0.00000000e+00
 15.0200  0.00000000e+00
 15.0300  0.00000000e+00
 15.0400  0.00000000e+00
 15.0500  0.00000000e+00
 15.0600  0.00000000e+00
 15.0700  0.00000000e+00
 15.0800  0.00000000e+00
 15.0900  0.00000000e+00
 15.1000  0.00000000e+00
 15.1100  0.00000000e+00
 15.1200  0.00000000e+00
 15.1300  0.00000000e+00
 15.1400  0.00000000e+00
 15.1500  0.00000000e+00
 15.1600  0.00000000e+00
 15.1700  0.00000000e+00
 15.1800  0.00000000e+00
 15.1900  0.00000000e+00
 15.2000  0.00000000e+00
 15.2100  0.00000000e+00
 15.2200  0.00000000e+00
 15.2300  0.00000000e+00
 15.2400  0.00000000e+00
 15.2500  0.00000000e+00
 15.2600  0.00000000e+00
 15.2700  0.00000000e+00
 15.2800  0.00000000e+00
 15.2900  0.00000000e+00
 15.3000  0.00000000e+00
 15.3100  0.00000000e+00
 15.3200  0.00000000e+00
 15.3300  0.00000000e+00
 15.3400  0.00000000e+00
 15.3500  0.00000000e+00
 15.3600  0.00000000e+00
 15.3700  0.00000000e+00
 15.3800  0.00000000e+00
 15.3900  0.00000000e+00
 15.4000  0.00000000e+00
 15.4100  0.00000000e+00
 15.4200  0.00000000e+00
 15.4300  0.00000000e+00
 15.4400  0.00000000e+00
 15.4500  0.00000000e+00
 15.4600  0.00000000e+00
 15.4700  0.00000000e+00
 15.4800  0.00000000e+00
 15.4900  0.00000000e+00
 15.5000  0.00000000e+00
 15.5100  0.00000000e+00
 15.5200  0.00000000e+00
 15.5300  0.00000000e+00
 15.5400  0.00000000e+00
 15.5500  0.00000000e+00
 15.5600  0.00000000e+00
 15.5700  0.00000000e+00
 15.5800  0.00000000e+00
 15.5900  0.00000000e+00
 15.6000  0.00000000e+00
 15.6100  0.00000000e+00
 15.6200  0.00000000e+00
 15.6300  0.00000000e+00
 15.6400  0.00000000e+00
 15.6500  0.00000000e+00
 15.6600  0.00000000e+00
 15.6700  0.00000000e+00
 15.6800  0.00000000e+00
 15.6900  0.00000000e+00
 15.7000  0.00000000e+00
 15.7100  0.00000000e+00
 15.7200  0.00000000e+00
 15.7300  0.00000000e+00
 15.7400  0.00000000e+00
 15.7500  0.00000000e+00
 15.7600  0.00000000e+00
 15.7700  0.00000000e+00
 15.7800  0.00000000e+00
 15.7900  0.00000000e+00
 15.8000  0.00000000e+00
 15.8100  0.00000000e+00
 15.8200  0.00000000e+00
 15.8300  0.00000000e+00
 15.8400  0.00000000e+00
 15.8500  0.00000000e+00
 15.8600  0.00000000e+00
 15.8700  0.00000000e+00
 15.8800  0.00000000e+00
 15.8900  0.00000000e+00
 15.9000  0.00000000e+00
 15.9100  0.00000000e+00
 15.9200  0.00000000e+00
 15.9300  0.00000000e+00
 15.9400  0.00000000e+00
 15.9500  0.00000000e+00
 15.9600  0.00000000e+00
 15.9700  0.00000000e+00
 15.9800  0.00000000e+00
 15.9900  0.00000000e+00
 16.0000  0.00000000e+00
 16.0100  0.00000000e+00
 16.0200  0.00000000e+00
 16.0300  0.00000000e+00
 16.0400  0.00000000e+00
 16.0500  0.00000000e+00
 16.0600  0.00000000e+00
 16.0700  0.00000000e+00
 16.0800  0.00000000e+00
 16.0900  0.00000000e+00
 16.1000  0.00000000e+00
 16.1100  0.00000000e+00
 16.1200  0.00000000e+00
 16.1300  0.00000000e+00
 16.1400  0.00000000e+00
 16.1500  0.00000000e+00
 16.1600  0.00000000e+00
 16.1700  0.00000000e+00
 16.1800  0.00000000e+00
 16.1900  0.00000000e+00
 16.2000  0.00000000e+00
 16.2100  0.00000000e+00
 16.2200  0.00000000e+00
 16.2300  0.00000000e+00
 16.2400  0.00000000e+00
 16.2500  0.00000000e+00
 16.2600  0.00000000e+00
 16.2700  0.00000000e+00
 16.2800  0.00000000e+00
 16.2900  0.00000000e+00
 16.3000  0.00000000e+00
 16.3100  0.00000000e+00
 16.3200  0.00000000e+00
 16.3300  0.00000000e+00
 16.3400  0.00000000e+00
 16.3500  0.00000000e+00
 16.3600  0.00000000e+00
 16.3700  0.00000000e+00
 16.3800  0.00000000e+00
 16.3900  0.00000000e+00
 16.4000  0.00000000e+00
 16.4100  0.00000000e+00
 16.4200  0.00000000e+00
 16.4300  0.00000000e+00
 16.4400  0.00000000e+00
 16.4500  0.00000000e+00
 16.4600  0.00000000e+00
 16.4700  0.00000000e+00
 16.4800  0.00000000e+00
 16.4900  0.00000000e+00
 16.5000  0.00000000e+00
 16.5100  0.00000000e+00
 16.5200  0.00000000e+00
 16.5300  0.00000000e+00
 16.5400  0.00000000e+00
 16.5500  0.00000000e+00
 16.5600  0.00000000e+00
 16.5700  0.00000000e+00
 16.5800  0.00000000e+00
 16.5900  0.00000000e+00
 16.6000  0.00000000e+00
 16.6100  0.00000000e+00
 16.6200  0.00000000e+00
 16.6300  0.00000000e+00
 16.6400  0.00000000e+00
 16.6500  0.00000000e+00
 16.6600  0.00000000e+00
 16.6700  0.00000000e+00
 16.6800  0.00000000e+00
 16.6900  0.00000000e+00
 16.7000  0.00000000e+00
 16.7100  0.00000000e+00
 16.7200  0.00000000e+00
 16.7300  0.00000000e+00
 16.7400  0.00000000e+00
 16.7500  0.00000000e+00
 16.7600  0.00000000e+00
 16.7700  0.00000000e+00
 16.7800  0.00000000e+00
 16.7900  0.00000000e+00
 16.8000  0.00000000e+00
 16.8100  0.00000000e+00
 16.8200  0.00000000e+00
 16.8300  0.00000000e+00
 16.8400  0.00000000e+00
 16.8500  0.00000000e+00
 16.8600  0.00000000e+00
 16.8700  0.00000000e+00
 16.8800  0.00000000e+00
 16.8900  0.00000000e+00
 16.9000  0.00000000e+00
 16.9100  0.00000000e+00
 16.9200  0.00000000e+00
 16.9300  0.00000000e+00
 16.9400  0.00000000e+00
 16.9500  0.00000000e+00
 16.9600  0.00000000e+00
 16.9700  0.00000000e+00
 16.9800  0.00000000e+00
 16.9900  0.00000000e+00
 17.0000  0.00000000e+00
 17.0100  0.00000000e+00
 17.0200  0.00000000e+00
 17.0300  0.00000000e+00
 17.0400  0.00000000e+00
 17.0500  0.00000000e+00
 17.0600  0.00000000e+00
 17.0700  0.00000000e+00
 17.0800  0.00000000e+00
 17.0900  0.00000000e+00
 17.1000  0.00000000e+00
 17.1100  0.00000000e+00
 17.1200  0.00000000e+00
 17.1300  0.00000000e+00
 17.1400  0.00000000e+00
 17.1500  0.00000000e+00
 17.1600  0.00000000e+00
 17.1700  0.00000000e+00
 17.1800  0.00000000e+00
 17.1900  0.00000000e+00
 17.2000  0.00000000e+00
 17.2100  0.00000000e+00
 17.2200  0.00000000e+00
 17.2300  0.00000000e+00
 17.2400  0.00000000e+00
 17.2500  0.00000000e+00
 17.2600  0.00000000e+00
 17.2700  0.00000000e+00
 17.2800  0.00000000e+00
 17.2900  0.00000000e+00
 17.3000  0.00000000e+00
 17.3100  0.00000000e+00
 17.3200  0.00000000e+00
 17.3300  0.00000000e+00
 17.3400  0.00000000e+00
 17.3500  0.00000000e+00
 17.3600  0.00000000e+00
 17.3700  0.00000000e+00
 17.3800  0.00000000e+00
 17.3900  0.00000000e+00
 17.4000  0.00000000e+00
 17.4100  0.00000000e+00
 17.4200  0.00000000e+00
 17.4300  0.00000000e+00
 17.4400  0.00000000e+00
 17.4500  0.00000000e+00
 17.4600  0.00000000e+00
 17.4700  0.00000000e+00
 17.4800  0.00000000e+00
 17.4900  0.00000000e+00
 17.5000  0.00000000e+00
 17.5100  0.00000000e+00
 17.5200  0.00000000e+00
 17.5300  0.00000000e+00
 17.5400  0.00000000e+00
 17.5500  0.00000000e+00
 17.5600  0.00000000e+00
 17.5700  0.00000000e+00
 17.5800  0.00000000e+00
 17.5900  0.00000000e+00
 17.6000  0.00000000e+00
 17.6100  0.00000000e+00
 17.6200  0.00000000e+00
 17.6300  0.00000000e+00
 17.6400  0.00000000e+00
 17.6500  0.00000000e+00
 17.6600  0.00000000e+00
 17.6700  0.00000000e+00
 17.6800  0.00000000e+00
 17.6900  0.00000000e+00
 17.7000  0.00000000e+00
 17.7100  0.00000000e+00
 17.7200  0.00000000e+00
 17.7300  0.00000000e+00
 17.7400  0.00000000e+00
 17.7500  0.00000000e+00
 17.7600  0.00000000e+00
 17.7700  0.00000000e+00
 17.7800  0.00000000e+00
 17.7900  0.00000000e+00
 17.8000  0.00000000e+00
 17.8100  0.00000000e+00
 17.8200  0.00000000e+00
 17.8300  0.00000000e+00
 17.8400  0.00000000e+00
 17.8500  0.00000000e+00
 17.8600  0.00000000e+00
 17.8700  0.00000000e+00
 17.8800  0.00000000e+00
 17.8900  0.00000000e+00
 17.9000  0.00000000e+00
 17.9100  0.00000000e+00
 17.9200  0.00000000e+00
 17.9300  0.00000000e+00
 17.9400  0.00000000e+00
 17.9500  0.00000000e+00
 17.9600  0.00000000e+00
 17.9700  0.00000000e+00
 17.9800  0.00000000e+00
 17.9900  0.00000000e+00
 18.0000  0.00000000e+00
 18.0100  0.00000000e+00
 18.0200  0.00000000e+00
 18.0300  0.00000000e+00
 18.0400  0.00000000e+00
 18.0500  0.00000000e+00
 18.0600  0.00000000e+00
 18.0700  0.00000000e+00
 18.0800  0.00000000e+00
 18.0900  0.00000000e+00
 18.1000  0.00000000e+00
 18.1100  0.00000000e+00
 18.1200  0.00000000e+00
 18.1300  0.00000000e+00
 18.1400  0.00000000e+00
 18.1500  0.00000000e+00
 18.1600  0.00000000e+00
 18.1700  0.00000000e+00
 18.1800  0.00000000e+00
 18.1900  0.00000000e+00
 18.2000  0.00000000e+00
 18.2100  0.00000000e+00
 18.2200  0.00000000e+00
 18.2300  0.00000000e+00
 18.2400  0.00000000e+00
 18.2500  0.00000000e+00
 18.2600  0.00000000e+00
 18.2700  0.00000000e+00
 18.2800  0.00000000e+00
 18.2900  0.00000000e+00
 18.3000  0.00000000e+00
 18.3100  0.00000000e+00
 18.3200  0.00000000e+00
 18.3300  0.00000000e+00
 18.3400  0.00000000e+00
 18.3500  0.00000000e+00
 18.3600  0.00000000e+00
 18.3700  0.00000000e+00
 18.3800  0.00000000e+00
 18.3900  0.00000000e+00
 18.4000  0.00000000e+00
 18.4100  0.00000000e+00
 18.4200  0.00000000e+00
 18.4300  0.00000000e+00
 18.4400  0.00000000e+00
 18.4500  0.00000000e+00
 18.4600  0.00000000e+00
 18.4700  0.00000000e+00
 18.4800  0.00000000e+00
 18.4900  0.00000000e+00
 18.5000  0.00000000e+00
 18.5100  0.00000000e+00
 18.5200  0.00000000e+00
 18.5300  0.00000000e+00
 18.5400  0.00000000e+00
 18.5500  0.00000000e+00
 18.5600  0.00000000e+00
 18.5700  0.00000000e+00
 18.5800  0.00000000e+00
 18.5900  0.00000000e+00
 18.6000  0.00000000e+00
 18.6100  0.00000000e+00
 18.6200  0.00000000e+00
 18.6300  0.00000000e+00
 18.6400  0.00000000e+00
 18.6500  0.00000000e+00
 18.6600  0.00000000e+00
 18.6700  0.00000000e+00
 18.6800  0.00000000e+00
 18.6900  0.00000000e+00
 18.7000  0.00000000e+00
 18.7100  0.00000000e+00
 18.7200  0.00000000e+00
 18.7300  0.00000000e+00
 18.7400  0.00000000e+00
 18.7500  0.00000000e+00
 18.7600  0.00000000e+00
 18.7700  0.00000000e+00
 18.7800  0.00000000e+00
 18.7900  0.00000000e+00
 18.8000  0.00000000e+00
 18.8100  0.00000000e+00
 18.8200  0.00000000e+00
 18.8300  0.00000000e+00
 18.8400  0.00000000e+00
 18.8500  0.00000000e+00
 18.8600  0.00000000e+00
 18.8700  0.00000000e+00
 18.8800  0.00000000e+00
 18.8900  0.00000000e+00
 18.9000  0.00000000e+00
 18.9100  0.00000000e+00
 18.9200  0.00000000e+00
 18.9300  0.00000000e+00
 18.9400  0.00000000e+00
 18.9500  0.00000000e+00
 18.9600  0.00000000e+00
 18.9700  0.00000000e+00
 18.9800  0.00000000e+00
 18.9900  0.00000000e+00
 19.0000  0.00000000e+00
 19.0100  0.00000000e+00
 19.0200  0.00000000e+00
 19.0300  0.00000000e+00
 19.0400  0.00000000e+00
 19.0500  0.00000000e+00
 19.0600  0.00000000e+00
 19.0700  0.00000000e+00
 19.0800  0.00000000e+00
 19.0900  0.00000000e+00
 19.1000  0.00000000e+00
 19.1100  0.00000000e+00
 19.1200  0.00000000e+00
 19.1300  0.00000000e+00
 19.1400  0.00000000e+00
 19.1500  0.00000000e+00
 19.1600  0.00000000e+00
 19.1700  0.00000000e+00
 19.1800  0.00000000e+00
 19.1900  0.00000000e+00
 19.2000  0.00000000e+00
 19.2100  0.00000000e+00
 19.2200  0.00000000e+00
 19.2300  0.00000000e+00
 19.2400  0.00000000e+00
 19.2500  0.00000000e+00
 19.2600  0.00000000e+00
 19.2700  0.00000000e+00
 19.2800  0.00000000e+00
 19.2900  0.00000000e+00
 19.3000  0.00000000e+00
 19.3100  0.00000000e+00
 19.3200  0.00000000e+00
 19.3300  0.00000000e+00
 19.3400  0.00000000e+00
 19.3500  0.00000000e+00
 19.3600  0.00000000e+00
 19.3700  0.00000000e+00
 19.3800  0.00000000e+00
 19.3900  0.00000000e+00
 19.4000  0.00000000e+00
 19.4100  0.00000000e+00
 19.4200  0.00000000e+00
 19.4300  0.00000000e+00
 19.4400  0.00000000e+00
 19.4500  0.00000000e+00
 19.4600  0.00000000e+00
 19.4700  0.00000000e+00
 19.4800  0.00000000e+00
 19.4900  0.00000000e+00
 19.5000  0.00000000e+00
 19.5100  0.00000000e+00
 19.5200  0.00000000e+00
 19.5300  0.00000000e+00
 19.5400  0.00000000e+00
 19.5500  0.00000000e+00
 19.5600  0.00000000e+00
 19.5700  0.00000000e+00
 19.5800  0.00000000e+00
 19.5900  0.00000000e+00
 19.6000  0.00000000e+00
 19.6100  0.00000000e+00
 19.6200  0.00000000e+00
 19.6300  0.00000000e+00
 19.6400  0.00000000e+00
 19.6500  0.00000000e+00
 19.6600  0.00000000e+00
 19.6700  0.00000000e+00
 19.6800  0.00000000e+00
 19.6900  0.00000000e+00
 19.7000  0.00000000e+00
 19.7100  0.00000000e+00
 19.7200  0.00000000e+00
 19.7300  0.00000000e+00
 19.7400  0.00000000e+00
 19.7500  0.00000000e+00
 19.7600  0.00000000e+00
 19.7700  0.00000000e+00
 19.7800  0.00000000e+00
 19.7900  0.00000000e+00
 19.8000  0.00000000e+00
 19.8100  0.00000000e+00
 19.8200  0.00000000e+00
 19.8300  0.00000000e+00
 19.8400  0.00000000e+00
 19.8500  0.00000000e+00
 19.8600  0.00000000e+00
 19.8700  0.00000000e+00
 19.8800  0.00000000e+00
 19.8900  0.00000000e+00
 19.9000  0.00000000e+00
 19.9100  0.00000000e+00
 19.9200  0.00000000e+00
 19.9300  0.00000000e+00
 19.9400  0.00000000e+00
 19.9500  0.00000000e+00
 19.9600  0.00000000e+00
 19.9700  0.00000000e+00
 19.9800  0.00000000e+00
 19.9900  0.00000000e+00
 20.0000  0.00000000e+00
 20.0100  0.00000000e+00
 20.0200  0.00000000e+00
 20.0300  0.00000000e+00
 20.0400  0.00000000e+00
 20.0500  0.00000000e+00
 20.0600  0.00000000e+00
 20.0700  0.00000000e+00
 20.0800  0.00000000e+00
 20.0900  0.00000000e+00
 20.1000  0.00000000e+00
 20.1100  0.00000000e+00
 20.1200  0.00000000e+00
 20.1300  0.00000000e+00
 20.1400  0.00000000e+00
 20.1500  0.00000000e+00
 20.1600  0.00000000e+00
 20.1700  0.00000000e+00
 20.1800  0.00000000e+00
 20.1900  0.00000000e+00
 20.2000  0.00000000e+00
 20.2100  0.00000000e+00
 20.2200  0.00000000e+00
 20.2300  0.00000000e+00
 20.2400  0.00000000e+00
 20.2500  0.00000000e+00
 20.2600  0.00000000e+00
 20.2700  0.00000000e+00
 20.2800  0.00000000e+00
 20.2900  0.00000000e+00
 20.3000  0.00000000e+00
 20.3100  0.00000000e+00
 20.3200  0.00000000e+00
 20.3300  0.00000000e+00
 20.3400  0.00000000e+00
 20.3500  0.00000000e+00
 20.3600  0.00000000e+00
 20.3700  0.00000000e+00
 20.3800  0.00000000e+00
 20.3900  0.00000000e+00
 20.4000  0.00000000e+00
 20.4100  0.00000000e+00
 20.4200  0.00000000e+00
 20.4300  0.00000000e+00
 20.4400  0.00000000e+00
 20.4500  0.00000000e+00
 20.4600  0.00000000e+00
 20.4700  0.00000000e+00
 20.4800  0.00000000e+00
 20.4900  0.00000000e+00
 20.5000  0.00000000e+00
 20.5100  0.00000000e+00
 20.5200  0.00000000e+00
 20.5300  0.00000000e+00
 20.5400  0.00000000e+00
 20.5500  0.00000000e+00
 20.5600  0.00000000e+00
 20.5700  0.00000000e+00
 20.5800  0.00000000e+00
 20.5900  0.00000000e+00
 20.6000  0.00000000e+00
 20.6100  0.00000000e+00
 20.6200  0.00000000e+00
 20.6300  0.00000000e+00
 20.6400  0.00000000e+00
 20.6500  0.00000000e+00
 20.6600  0.00000000e+00
 20.6700  0.00000000e+00
 20.6800  0.00000000e+00
 20.6900  0.00000000e+00
 20.7000  0.00000000e+00
 20.7100  0.00000000e+00
 20.7200  0.00000000e+00
 20.7300  0.00000000e+00
 20.7400  0.00000000e+00
 20.7500  0.00000000e+00
 20.7600  0.00000000e+00
 20.7700  0.00000000e+00
 20.7800  0.00000000e+00
 20.7900  0.00000000e+00
 20.8000  0.00000000e+00
 20.8100  0.00000000e+00
 20.8200  0.00000000e+00
 20.8300  0.00000000e+00
 20.8400  0.00000000e+00
 20.8500  0.00000000e+00
 20.8600  0.00000000e+00
 20.8700  0.00000000e+00
 20.8800  0.00000000e+00
 20.8900  0.00000000e+00
 20.9000  0.00000000e+00
 20.9100  0.00000000e+00
 20.9200  0.00000000e+00
 20.9300  0.00000000e+00
 20.9400  0.00000000e+00
 20.9500  0.00000000e+00
 20.9600  0.00000000e+00
 20.9700  0.00000000e+00
 20.9800  0.00000000e+00
 20.9900  0.00000000e+00
 21.0000  0.00000000e+00
 21.0100  0.00000000e+00
 21.0200  0.00000000e+00
 21.0300  0.00000000e+00
 21.0400  0.00000000e+00
 21.0500  0.00000000e+00
 21.0600  0.00000000e+00
 21.0700  0.00000000e+00
 21.0800  0.00000000e+00
 21.0900  0.00000000e+00
 21.1000  0.00000000e+00
 21.1100  0.00000000e+00
 21.1200  0.00000000e+00
 21.1300  0.00000000e+00
 21.1400  0.00000000e+00
 21.1500  0.00000000e+00
 21.1600  0.00000000e+00
 21.1700  0.00000000e+00
 21.1800  0.00000000e+00
 21.1900  0.00000000e+00
 21.2000  0.00000000e+00
 21.2100  0.00000000e+00
 21.2200  0.00000000e+00
 21.2300  0.00000000e+00
 21.2400  0.00000000e+00
 21.2500  0.00000000e+00
 21.2600  0.00000000e+00
 21.2700  0.00000000e+00
 21.2800  0.00000000e+00
 21.2900  0.00000000e+00
 21.3000  0.00000000e+00
 21.3100  0.00000000e+00
 21.3200  0.00000000e+00
 21.3300  0.00000000e+00
 21.3400  0.00000000e+00
 21.3500  0.00000000e+00
 21.3600  0.00000000e+00
 21.3700  0.00000000e+00
 21.3800  0.00000000e+00
 21.3900  0.00000000e+00
 21.4000  0.00000000e+00
 21.4100  0.00000000e+00
 21.4200  0.00000000e+00
 21.4300  0.00000000e+00
 21.4400  0.00000000e+00
 21.4500  0.00000000e+00
 21.4600  0.00000000e+00
 21.4700  0.00000000e+00
 21.4800  0.00000000e+00
 21.4900  0.00000000e+00
 21.5000  0.00000000e+00
 21.5100  0.00000000e+00
 21.5200  0.00000000e+00
 21.5300  0.00000000e+00
 21.5400  0.00000000e+00
 21.5500  0.00000000e+00
 21.5600  0.00000000e+00
 21.5700  0.00000000e+00
 21.5800  0.00000000e+00
 21.5900  0.00000000e+00
 21.6000  0.00000000e+00
 21.6100  0.00000000e+00
 21.6200  0.00000000e+00
 21.6300  0.00000000e+00
 21.6400  0.00000000e+00
 21.6500  0.00000000e+00
 21.6600  0.00000000e+00
 21.6700  0.00000000e+00
 21.6800  0.00000000e+00
 21.6900  0.00000000e+00
 21.7000  0.00000000e+00
 21.7100  0.00000000e+00
 21.7200  0.00000000e+00
 21.7300  0.00000000e+00
 21.7400  0.00000000e+00
 21.7500  0.00000000e+00
 21.7600  0.00000000e+00
 21.7700  0.00000000e+00
 21.7800  0.00000000e+00
 21.7900  0.00000000e+00
 21.8000  0.00000000e+00
 21.8100  0.00000000e+00
 21.8200  0.00000000e+00
 21.8300  0.00000000e+00
 21.8400  0.00000000e+00
 21.8500  0.00000000e+00
 21.8600  0.00000000e+00
 21.8700  0.00000000e+00
 21.8800  0.00000000e+00
 21.8900  0.00000000e+00
 21.9000  0.00000000e+00
 21.9100  0.00000000e+00
 21.9200  0.00000000e+00
 21.9300  0.00000000e+00
 21.9400  0.00000000e+00
 21.9500  0.00000000e+00
 21.9600  0.00000000e+00
 21.9700  0.00000000e+00
 21.9800  0.00000000e+00
 21.9900  0.00000000e+00
 22.0000  0.00000000e+00
 22.0100  0.00000000e+00
 22.0200  0.00000000e+00
 22.0300  0.00000000e+00
 22.0400  0.00000000e+00
 22.0500  0.00000000e+00
 22.0600  0.00000000e+00
 22.0700  0.00000000e+00
 22.0800  0.00000000e+00
 22.0900  0.00000000e+00
 22.1000  0.00000000e+00
 22.1100  0.00000000e+00
 22.1200  0.00000000e+00
 22.1300  0.00000000e+00
 22.1400  0.00000000e+00
 22.1500  0.00000000e+00
 22.1600  0.00000000e+00
 22.1700  0.00000000e+00
 22.1800  0.00000000e+00
 22.1900  0.00000000e+00
 22.2000  0.00000000e+00
 22.2100  0.00000000e+00
 22.2200  0.00000000e+00
 22.2300  0.00000000e+00
 22.2400  0.00000000e+00
 22.2500  0.00000000e+00
 22.2600  0.00000000e+00
 22.2700  0.00000000e+00
 22.2800  0.00000000e+00
 22.2900  0.00000000e+00
 22.3000  0.00000000e+00
 22.3100  0.00000000e+00
 22.3200  0.00000000e+00
 22.3300  0.00000000e+00
 22.3400  0.00000000e+00
 22.3500  0.00000000e+00
 22.3600  0.00000000e+00
 22.3700  0.00000000e+00
 22.3800  0.00000000e+00
 22.3900  0.00000000e+00
 22.4000  0.00000000e+00
 22.4100  0.00000000e+00
 22.4200  0.00000000e+00
 22.4300  0.00000000e+00
 22.4400  0.00000000e+00
 22.4500  0.00000000e+00
 22.4600  0.00000000e+00
 22.4700  0.00000000e+00
 22.4800  0.00000000e+00
 22.4900  0.00000000e+00
 22.5000  0.00000000e+00
 22.5100  0.00000000e+00
 22.5200  0.00000000e+00
 22.5300  0.00000000e+00
 22.5400  0.00000000e+00
 22.5500  0.00000000e+00
 22.5600  0.00000000e+00
 22.5700  0.00000000e+00
 22.5800  0.00000000e+00
 22.5900  0.00000000e+00
 22.6000  0.00000000e+00
 22.6100  0.00000000e+00
 22.6200  0.00000000e+00
 22.6300  0.00000000e+00
 22.6400  0.00000000e+00
 22.6500  0.00000000e+00
 22.6600  0.00000000e+00
 22.6700  0.00000000e+00
 22.6800  0.00000000e+00
 22.6900  0.00000000e+00
 22.7000  0.00000000e+00
 22.7100  0.00000000e+00
 22.7200  0.00000000e+00
 22.7300  0.00000000e+00
 22.7400  0.00000000e+00
 22.7500  0.00000000e+00
 22.7600  0.00000000e+00
 22.7700  0.00000000e+00
 22.7800  0.00000000e+00
 22.7900  0.00000000e+00
 22.8000  0.00000000e+00
 22.8100  0.00000000e+00
 22.8200  0.00000000e+00
 22.8300  0.00000000e+00
 22.8400  0.00000000e+00
 22.8500  0.00000000e+00
 22.8600  0.00000000e+00
 22.8700  0.00000000e+00
 22.8800  0.00000000e+00
 22.8900  0.00000000e+00
 22.9000  0.00000000e+00
 22.9100  0.00000000e+00
 22.9200  0.00000000e+00
 22.9300  0.00000000e+00
 22.9400  0.00000000e+00
 22.9500  0.00000000e+00
 22.9600  0.00000000e+00
 22.9700  0.00000000e+00
 22.9800  0.00000000e+00
 22.9900  0.00000000e+00
 23.0000  0.00000000e+00
 23.0100  0.00000000e+00
 23.0200  0.00000000e+00
 23.0300  0.00000000e+00
 23.0400  0.00000000e+00
 23.0500  0.00000000e+00
 23.0600  0.00000000e+00
 23.0700  0.00000000e+00
 23.0800  0.00000000e+00
 23.0900  0.00000000e+00
 23.1000  0.00000000e+00
 23.1100  0.00000000e+00
 23.1200  0.00000000e+00
 23.1300  0.00000000e+00
 23.1400  0.00000000e+00
 23.1500  0.00000000e+00
 23.1600  0.00000000e+00
 23.1700  0.00000000e+00
 23.1800  0.00000000e+00
 23.1900  0.00000000e+00
 23.2000  0.00000000e+00
 23.2100  0.00000000e+00
 23.2200  0.00000000e+00
 23.2300  0.00000000e+00
 23.2400  0.00000000e+00
 23.2500  0.00000000e+00
 23.2600  0.00000000e+00
 23.2700  0.00000000e+00
 23.2800  0.00000000e+00
 23.2900  0.00000000e+00
 23.3000  0.00000000e+00
 23.3100  0.00000000e+00
 23.3200  0.00000000e+00
 23.3300  0.00000000e+00
 23.3400  0.00000000e+00
 23.3500  0.00000000e+00
 23.3600  0.00000000e+00
 23.3700  0.00000000e+00
 23.3800  0.00000000e+00
 23.3900  0.00000000e+00
 23.4000  0.00000000e+00
 23.4100  0.00000000e+00
 23.4200  0.00000000e+00
 23.4300  0.00000000e+00
 23.4400  0.00000000e+00
 23.4500  0.00000000e+00
 23.4600  0.00000000e+00
 23.4700  0.00000000e+00
 23.4800  0.00000000e+00
 23.4900  0.00000000e+00
 23.5000  0.00000000e+00
 23.5100  0.00000000e+00
 23.5200  0.00000000e+00
 23.5300  0.00000000e+00
 23.5400  0.00000000e+00
 23.5500  0.00000000e+00
 23.5600  0.00000000e+00
 23.5700  0.00000000e+00
 23.5800  0.00000000e+00
 23.5900  0.00000000e+00
 23.6000  0.00000000e+00
 23.6100  0.00000000e+00
 23.6200  0.00000000e+00
 23.6300  0.00000000e+00
 23.6400  0.00000000e+00
 23.6500  0.00000000e+00
 23.6600  0.00000000e+00
 23.6700  0.00000000e+00
 23.6800  0.00000000e+00
 23.6900  0.00000000e+00
 23.7000  0.00000000e+00
 23.7100  0.00000000e+00
 23.7200  0.00000000e+00
 23.7300  0.00000000e+00
 23.7400  0.00000000e+00
 23.7500  0.00000000e+00
 23.7600  0.00000000e+00
 23.7700  0.00000000e+00
 23.7800  0.00000000e+00
 23.7900  0.00000000e+00
 23.8000  0.00000000e+00
 23.8100  0.00000000e+00
 23.8200  0.00000000e+00
 23.8300  0.00000000e+00
 23.8400  0.00000000e+00
 23.8500  0.00000000e+00
 23.8600  0.00000000e+00
 23.8700  0.00000000e+00
 23.8800  0.00000000e+00
 23.8900  0.00000000e+00
 23.9000  0.00000000e+00
 23.9100  0.00000000e+00
 23.9200  0.00000000e+00
 23.9300  0.00000000e+00
 23.9400  0.00000000e+00
 23.9500  0.00000000e+00
 23.9600  0.00000000e+00
 23.9700  0.00000000e+00
 23.9800  0.00000000e+00
 23.9900  0.00000000e+00
 24.0000  0.00000000e+00
 24.0100  0.00000000e+00
 24.0200  0.00000000e+00
 24.0300  0.00000000e+00
 24.0400  0.00000000e+00
 24.0500  0.00000000e+00
 24.0600  0.00000000e+00
 24.0700  0.00000000e+00
 24.0800  0.00000000e+00
 24.0900  0.00000000e+00
 24.1000  0.00000000e+00
 24.1100  0.00000000e+00
 24.1200  0.00000000e+00
 24.1300  0.00000000e+00
 24.1400  0.00000000e+00
 24.1500  0.00000000e+00
 24.1600  0.00000000e+00
 24.1700  0.00000000e+00
 24.1800  0.00000000e+00
 24.1900  0.00000000e+00
 24.2000  0.00000000e+00
 24.2100  0.00000000e+00
 24.2200  0.00000000e+00
 24.2300  0.00000000e+00
 24.2400  0.00000000e+00
 24.2500  0.00000000e+00
 24.2600  0.00000000e+00
 24.2700  0.00000000e+00
 24.2800  0.00000000e+00
 24.2900  0.00000000e+00
 24.3000  0.00000000e+00
 24.3100  0.00000000e+00
 24.3200  0.00000000e+00
 24.3300  0.00000000e+00
 24.3400  0.00000000e+00
 24.3500  0.00000000e+00
 24.3600  0.00000000e+00
 24.3700  0.00000000e+00
 24.3800  0.00000000e+00
 24.3900  0.00000000e+00
 24.4000  0.00000000e+00
 24.4100  0.00000000e+00
 24.4200  0.00000000e+00
 24.4300  0.00000000e+00
 24.4400  0.00000000e+00
 24.4500  0.00000000e+00
 24.4600  0.00000000e+00
 24.4700  0.00000000e+00
 24.4800  0.00000000e+00
 24.4900  0.00000000e+00
 24.5000  0.00000000e+00
 24.5100  0.00000000e+00
 24.5200  0.00000000e+00
 24.5300  0.00000000e+00
 24.5400  0.00000000e+00
 24.5500  0.00000000e+00
 24.5600  0.00000000e+00
 24.5700  0.00000000e+00
 24.5800  0.00000000e+00
 24.5900  0.00000000e+00
 24.6000  0.00000000e+00
 24.6100  0.00000000e+00
 24.6200  0.00000000e+00
 24.6300  0.00000000e+00
 24.6400  0.00000000e+00
 24.6500  0.00000000e+00
 24.6600  0.00000000e+00
 24.6700  0.00000000e+00
 24.6800  0.00000000e+00
 24.6900  0.00000000e+00
 24.7000  0.00000000e+00
 24.7100  0.00000000e+00
 24.7200  0.00000000e+00
 24.7300  0.00000000e+00
 24.7400  0.00000000e+00
 24.7500  0.00000000e+00
 24.7600  0.00000000e+00
 24.7700  0.00000000e+00
 24.7800  0.00000000e+00
 24.7900  0.00000000e+00
 24.8000  0.00000000e+00
 24.8100  0.00000000e+00
 24.8200  0.00000000e+00
 24.8300  0.00000000e+00
 24.8400  0.00000000e+00
 24.8500  0.00000000e+00
 24.8600  0.00000000e+00
 24.8700  0.00000000e+00
 24.8800  0.00000000e+00
 24.8900  0.00000000e+00
 24.9000  0.00000000e+00
 24.9100  0.00000000e+00
 24.9200  0.00000000e+00
 24.9300  0.00000000e+00
 24.9400  0.00000000e+00
 24.9500  0.00000000e+00
 24.9600  0.00000000e+00
 24.9700  0.00000000e+00
 24.9800  0.00000000e+00
 24.9900  0.00000000e+00
 25.0000  0.00000000e+00


==> dat/sir/tt7_sw50p3_pge40.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   1.9971283e-85
   2.0000000e-02  -5.7754045e-76
   3.0000000e-02  -3.7091671e-73
   4.0000000e-02  -2.6842474e-54
   5.0000000e-02   5.2130917e-68
   6.0000000e-02   1.5261102e-64
   7.0000000e-02   4.7191901e-64
   8.0000000e-02  -9.2138318e-61
   9.0000000e-02  -6.5132610e-56
   1.0000000e-01   2.2062486e-54
   1.1000000e-01   1.6101392e-59
   1.2000000e-01   3.4727202e-55
   1.3000000e-01   2.2374406e-50
   1.4000000e-01   4.3708347e-47
   1.5000000e-01   2.7018171e-45
   1.6000000e-01  -3.5388971e-41
   1.7000000e-01   1.0445697e-38
   1.8000000e-01  -7.9220789e-38
   1.9000000e-01  -1.1452594e-34
   2.0000000e-01  -5.2355687e-34
   2.1000000e-01   4.8865169e-32
   2.2000000e-01   1.9501893e-29
   2.3000000e-01   6.5727608e-29
   2.4000000e-01  -9.9648176e-32
   2.5000000e-01  -2.3608154e-31
   2.6000000e-01   6.9299712e-31
   2.7000000e-01  -1.1189635e-30
   2.8000000e-01  -3.0021303e-29
   2.9000000e-01   3.2265690e-30
   3.0000000e-01  -7.2461902e-27
   3.1000000e-01  -5.3006191e-24
   3.2000000e-01   1.9466699e-22
   3.3000000e-01   3.9219414e-21
   3.4000000e-01  -1.9758350e-21
   3.5000000e-01  -4.7775303e-21
   3.6000000e-01  -1.0927667e-20
   3.7000000e-01   1.2113996e-19
   3.8000000e-01   4.9292312e-19
   3.9000000e-01   7.7706371e-19
   4.0000000e-01   9.5585685e-19
   4.1000000e-01   3.7941537e-18
   4.2000000e-01   1.1197932e-17
   4.3000000e-01   1.5373187e-17
   4.4000000e-01   1.1896864e-17
   4.5000000e-01   1.5583082e-17
   4.6000000e-01   2.0830994e-17
   4.7000000e-01   4.3982517e-17
   4.8000000e-01   5.4084098e-17
   4.9000000e-01  -1.8035636e-16
   5.0000000e-01  -2.3525796e-16
   5.1000000e-01  -2.0345639e-15
   5.2000000e-01  -2.2758289e-15
   5.3000000e-01  -3.2127630e-15
   5.4000000e-01  -3.7480371e-15
   5.5000000e-01  -5.0797374e-15
   5.6000000e-01  -7.5755482e-15
   5.7000000e-01  -8.2960755e-15
   5.8000000e-01  -1.5441804e-14
   5.9000000e-01  -1.2332539e-14
   6.0000000e-01   1.2758900e-15
   6.1000000e-01  -4.7287214e-15
   6.2000000e-01  -2.2269027e-15
   6.3000000e-01  -4.4017267e-15
   6.4000000e-01  -8.1281167e-14
   6.5000000e-01  -8.4068474e-14
   6.6000000e-01  -2.3882662e-13
   6.7000000e-01  -3.3224284e-13
   6.8000000e-01  -3.7453666e-13
   6.9000000e-01  -4.1639139e-13
   7.0000000e-01  -8.3637485e-13
   7.1000000e-01  -3.3833618e-13
   7.2000000e-01  -3.8932093e-13
   7.3000000e-01  -3.8419499e-13
   7.4000000e-01  -1.0107824e-12
   7.5000000e-01   2.5444872e-12
   7.6000000e-01   3.5110370e-12
   7.7000000e-01  -6.5995333e-12
   7.8000000e-01   1.3205760e-12
   7.9000000e-01  -6.0540041e-13
   8.0000000e-01  -1.0210728e-11
   8.1000000e-01   3.9337169e-11
   8.2000000e-01   2.8179675e-11
   8.3000000e-01  -1.6420188e-11
   8.4000000e-01   1.7158309e-11
   8.5000000e-01   4.8175247e-11
   8.6000000e-01   3.9260671e-11
   8.7000000e-01   1.0852404e-10
   8.8000000e-01  -3.1786052e-11
   8.9000000e-01  -3.9965514e-11
   9.0000000e-01  -8.4369461e-12
   9.1000000e-01  -1.2991189e-11
   9.2000000e-01   3.0401327e-10
   9.3000000e-01   8.7951073e-10
   9.4000000e-01   7.6551200e-10
   9.5000000e-01  -7.3523335e-11
   9.6000000e-01  -6.3009621e-10
   9.7000000e-01  -1.0433703e-09
   9.8000000e-01  -1.2262189e-09
   9.9000000e-01  -1.3415628e-09
   1.0000000e+00  -1.3607656e-09
   1.0100000e+00  -7.0561773e-11
   1.0200000e+00   6.5839440e-10
   1.0300000e+00   1.8515697e-09
   1.0400000e+00   3.8897998e-09
   1.0500000e+00   4.5808005e-09
   1.0600000e+00   7.4747833e-09
   1.0700000e+00   5.5968588e-09
   1.0800000e+00   8.4438492e-09
   1.0900000e+00   1.1195687e-08
   1.1000000e+00   1.1566377e-08
   1.1100000e+00   1.1842846e-08
   1.1200000e+00   1.2685568e-08
   1.1300000e+00   1.5524130e-08
   1.1400000e+00   1.9545272e-08
   1.1500000e+00   2.3708046e-08
   1.1600000e+00   2.5456590e-08
   1.1700000e+00   3.0690706e-08
   1.1800000e+00   3.7552471e-08
   1.1900000e+00   4.5017166e-08
   1.2000000e+00   4.7375976e-08
   1.2100000e+00   5.8666911e-08
   1.2200000e+00   7.6852532e-08
   1.2300000e+00   8.7342137e-08
   1.2400000e+00   7.9385826e-08
   1.2500000e+00   8.5591594e-08
   1.2600000e+00   8.6837844e-08
   1.2700000e+00   8.6449828e-08
   1.2800000e+00   9.4782815e-08
   1.2900000e+00   1.2582715e-07
   1.3000000e+00   1.2561827e-07
   1.3100000e+00   1.2964624e-07
   1.3200000e+00   1.5798190e-07
   1.3300000e+00   1.5399059e-07
   1.3400000e+00   1.1965930e-07
   1.3500000e+00   1.5521038e-07
   1.3600000e+00   1.7791869e-07
   1.3700000e+00   1.5185458e-07
   1.3800000e+00   1.8593972e-07
   1.3900000e+00   2.1253886e-07
   1.4000000e+00   1.9236335e-07
   1.4100000e+00   1.3472634e-07
   1.4200000e+00   1.4064576e-07
   1.4300000e+00   1.9293438e-07
   1.4400000e+00   2.7945829e-07
   1.4500000e+00   2.9901597e-07
   1.4600000e+00   2.8444812e-07
   1.4700000e+00   2.7802948e-07
   1.4800000e+00   3.2174918e-07
   1.4900000e+00   3.3833227e-07
   1.5000000e+00   3.0673218e-07
   1.5100000e+00   3.8190974e-07
   1.5200000e+00   3.5433208e-07
   1.5300000e+00   3.9114986e-07
   1.5400000e+00   3.8362199e-07
   1.5500000e+00   4.5240947e-07
   1.5600000e+00   4.7902906e-07
   1.5700000e+00   4.5049150e-07
   1.5800000e+00   5.3733637e-07
   1.5900000e+00   5.9831698e-07
   1.6000000e+00   4.0632258e-07
   1.6100000e+00   4.4426858e-07
   1.6200000e+00   4.5645028e-07
   1.6300000e+00   3.7199867e-07
   1.6400000e+00   4.6903232e-07
   1.6500000e+00   4.5835500e-07
   1.6600000e+00   4.0049029e-07
   1.6700000e+00   5.2422796e-07
   1.6800000e+00   6.1464988e-07
   1.6900000e+00   7.5779023e-07
   1.7000000e+00   7.1968748e-07
   1.7100000e+00   6.7921026e-07
   1.7200000e+00   6.7242248e-07
   1.7300000e+00   8.3252741e-07
   1.7400000e+00   8.8177516e-07
   1.7500000e+00   9.9386117e-07
   1.7600000e+00   1.0777189e-06
   1.7700000e+00   1.0194976e-06
   1.7800000e+00   1.2586017e-06
   1.7900000e+00   1.2901526e-06
   1.8000000e+00   1.2773770e-06
   1.8100000e+00   2.0968876e-06
   1.8200000e+00   1.9265054e-06
   1.8300000e+00   1.9943506e-06
   1.8400000e+00   1.9813935e-06
   1.8500000e+00   2.0752542e-06
   1.8600000e+00   2.3198665e-06
   1.8700000e+00   2.8380752e-06
   1.8800000e+00   2.9574245e-06
   1.8900000e+00   3.1909198e-06
   1.9000000e+00   3.2694166e-06
   1.9100000e+00   3.5689900e-06
   1.9200000e+00   4.0995174e-06
   1.9300000e+00   4.3579123e-06
   1.9400000e+00   4.8898990e-06
   1.9500000e+00   5.3887301e-06
   1.9600000e+00   5.9978595e-06
   1.9700000e+00   6.8260123e-06
   1.9800000e+00   7.1376917e-06
   1.9900000e+00   7.9516948e-06
   2.0000000e+00   8.4905791e-06
   2.0100000e+00   8.7072829e-06
   2.0200000e+00   9.3603321e-06
   2.0300000e+00   9.9318854e-06
   2.0400000e+00   1.0289555e-05
   2.0500000e+00   1.0906873e-05
   2.0600000e+00   1.1568285e-05
   2.0700000e+00   1.2383550e-05
   2.0800000e+00   1.3149491e-05
   2.0900000e+00   1.2667432e-05
   2.1000000e+00   1.3488089e-05
   2.1100000e+00   1.3330663e-05
   2.1200000e+00   1.3793657e-05
   2.1300000e+00   1.3748017e-05
   2.1400000e+00   1.4602777e-05
   2.1500000e+00   1.4636256e-05
   2.1600000e+00   1.4821503e-05
   2.1700000e+00   1.5494108e-05
   2.1800000e+00   1.5804106e-05
   2.1900000e+00   1.6343897e-05
   2.2000000e+00   1.6912392e-05
   2.2100000e+00   1.6542947e-05
   2.2200000e+00   1.6444115e-05
   2.2300000e+00   1.8023605e-05
   2.2400000e+00   1.9259052e-05
   2.2500000e+00   1.8571489e-05
   2.2600000e+00   1.9475007e-05
   2.2700000e+00   2.0590329e-05
   2.2800000e+00   2.1133431e-05
   2.2900000e+00   2.2335395e-05
   2.3000000e+00   2.3237436e-05
   2.3100000e+00   2.5437756e-05
   2.3200000e+00   2.7066793e-05
   2.3300000e+00   2.8041893e-05
   2.3400000e+00   2.7717577e-05
   2.3500000e+00   2.8396766e-05
   2.3600000e+00   3.0025381e-05
   2.3700000e+00   3.1345845e-05
   2.3800000e+00   3.3084996e-05
   2.3900000e+00   3.4010532e-05
   2.4000000e+00   3.4842314e-05
   2.4100000e+00   3.5340208e-05
   2.4200000e+00   3.6572487e-05
   2.4300000e+00   3.7595081e-05
   2.4400000e+00   3.8217678e-05
   2.4500000e+00   3.8029454e-05
   2.4600000e+00   3.9529852e-05
   2.4700000e+00   3.9599529e-05
   2.4800000e+00   4.0450431e-05
   2.4900000e+00   4.1170528e-05
   2.5000000e+00   4.2169996e-05
   2.5100000e+00   4.2885143e-05
   2.5200000e+00   4.3601858e-05
   2.5300000e+00   4.3761822e-05
   2.5400000e+00   4.4348767e-05
   2.5500000e+00   4.4661116e-05
   2.5600000e+00   4.6023123e-05
   2.5700000e+00   4.7064130e-05
   2.5800000e+00   4.9091399e-05
   2.5900000e+00   5.0283188e-05
   2.6000000e+00   5.1171386e-05
   2.6100000e+00   5.3652134e-05
   2.6200000e+00   5.5100687e-05
   2.6300000e+00   5.6135198e-05
   2.6400000e+00   5.7523873e-05
   2.6500000e+00   5.9300289e-05
   2.6600000e+00   6.1376224e-05
   2.6700000e+00   6.3323505e-05
   2.6800000e+00   6.4756350e-05
   2.6900000e+00   6.6287781e-05
   2.7000000e+00   6.8562692e-05
   2.7100000e+00   7.0475557e-05
   2.7200000e+00   7.2782183e-05
   2.7300000e+00   7.4746298e-05
   2.7400000e+00   7.7220273e-05
   2.7500000e+00   7.9190760e-05
   2.7600000e+00   8.1890343e-05
   2.7700000e+00   8.4896013e-05
   2.7800000e+00   8.6929322e-05
   2.7900000e+00   9.0095223e-05
   2.8000000e+00   9.3732115e-05
   2.8100000e+00   9.6062276e-05
   2.8200000e+00   9.9247420e-05
   2.8300000e+00   1.0259059e-04
   2.8400000e+00   1.0540255e-04
   2.8500000e+00   1.0828503e-04
   2.8600000e+00   1.1124806e-04
   2.8700000e+00   1.1311597e-04
   2.8800000e+00   1.1568372e-04
   2.8900000e+00   1.1890372e-04
   2.9000000e+00   1.2154659e-04
   2.9100000e+00   1.2471994e-04
   2.9200000e+00   1.2735505e-04
   2.9300000e+00   1.2996501e-04
   2.9400000e+00   1.3238532e-04
   2.9500000e+00   1.3497243e-04
   2.9600000e+00   1.3731410e-04
   2.9700000e+00   1.4012959e-04
   2.9800000e+00   1.4262466e-04
   2.9900000e+00   1.4532305e-04
   3.0000000e+00   1.4788128e-04
   3.0100000e+00   1.5008468e-04
   3.0200000e+00   1.5301749e-04
   3.0300000e+00   1.5522311e-04
   3.0400000e+00   1.5683765e-04
   3.0500000e+00   1.6026886e-04
   3.0600000e+00   1.6216078e-04
   3.0700000e+00   1.6420228e-04
   3.0800000e+00   1.6674881e-04
   3.0900000e+00   1.6869406e-04
   3.1000000e+00   1.7083969e-04
   3.1100000e+00   1.7383746e-04
   3.1200000e+00   1.7612971e-04
   3.1300000e+00   1.7762130e-04
   3.1400000e+00   1.7908875e-04
   3.1500000e+00   1.8190404e-04
   3.1600000e+00   1.8329453e-04
   3.1700000e+00   1.8489013e-04
   3.1800000e+00   1.8541562e-04
   3.1900000e+00   1.8761379e-04
   3.2000000e+00   1.8855847e-04
   3.2100000e+00   1.9034168e-04
   3.2200000e+00   1.9171001e-04
   3.2300000e+00   1.9264537e-04
   3.2400000e+00   1.9378114e-04
   3.2500000e+00   1.9444297e-04
   3.2600000e+00   1.9554794e-04
   3.2700000e+00   1.9624891e-04
   3.2800000e+00   1.9675895e-04
   3.2900000e+00   1.9746324e-04
   3.3000000e+00   1.9834765e-04
   3.3100000e+00   1.9908317e-04
   3.3200000e+00   1.9994598e-04
   3.3300000e+00   2.0058109e-04
   3.3400000e+00   2.0143435e-04
   3.3500000e+00   2.0261193e-04
   3.3600000e+00   2.0333727e-04
   3.3700000e+00   2.0377901e-04
   3.3800000e+00   2.0462049e-04
   3.3900000e+00   2.0481733e-04
   3.4000000e+00   2.0534810e-04
   3.4100000e+00   2.0599190e-04
   3.4200000e+00   2.0626353e-04
   3.4300000e+00   2.0676261e-04
   3.4400000e+00   2.0692806e-04
   3.4500000e+00   2.0747108e-04
   3.4600000e+00   2.0767262e-04
   3.4700000e+00   2.0820048e-04
   3.4800000e+00   2.0812745e-04
   3.4900000e+00   2.0877676e-04
   3.5000000e+00   2.0857558e-04
   3.5100000e+00   2.0852827e-04
   3.5200000e+00   2.0874208e-04
   3.5300000e+00   2.0873093e-04
   3.5400000e+00   2.0821572e-04
   3.5500000e+00   2.0809942e-04
   3.5600000e+00   2.0781192e-04
   3.5700000e+00   2.0713799e-04
   3.5800000e+00   2.0677176e-04
   3.5900000e+00   2.0670061e-04
   3.6000000e+00   2.0596832e-04
   3.6100000e+00   2.0575086e-04
   3.6200000e+00   2.0542128e-04
   3.6300000e+00   2.0468053e-04
   3.6400000e+00   2.0414748e-04
   3.6500000e+00   2.0350963e-04
   3.6600000e+00   2.0268162e-04
   3.6700000e+00   2.0226402e-04
   3.6800000e+00   2.0140343e-04
   3.6900000e+00   2.0066937e-04
   3.7000000e+00   1.9992046e-04
   3.7100000e+00   1.9975389e-04
   3.7200000e+00   1.9870779e-04
   3.7300000e+00   1.9731471e-04
   3.7400000e+00   1.9672689e-04
   3.7500000e+00   1.9590024e-04
   3.7600000e+00   1.9497492e-04
   3.7700000e+00   1.9394353e-04
   3.7800000e+00   1.9287453e-04
   3.7900000e+00   1.9187271e-04
   3.8000000e+00   1.9102359e-04
   3.8100000e+00   1.8972291e-04
   3.8200000e+00   1.8864982e-04
   3.8300000e+00   1.8770818e-04
   3.8400000e+00   1.8669816e-04
   3.8500000e+00   1.8602698e-04
   3.8600000e+00   1.8480127e-04
   3.8700000e+00   1.8332619e-04
   3.8800000e+00   1.8216969e-04
   3.8900000e+00   1.8111222e-04
   3.9000000e+00   1.8006724e-04
   3.9100000e+00   1.7902675e-04
   3.9200000e+00   1.7778837e-04
   3.9300000e+00   1.7642581e-04
   3.9400000e+00   1.7537019e-04
   3.9500000e+00   1.7397898e-04
   3.9600000e+00   1.7284694e-04
   3.9700000e+00   1.7158587e-04
   3.9800000e+00   1.7018797e-04
   3.9900000e+00   1.6906452e-04
   4.0000000e+00   1.6771622e-04
   4.0100000e+00   1.6628545e-04
   4.0200000e+00   1.6490869e-04
   4.0300000e+00   1.6378406e-04
   4.0400000e+00   1.6279281e-04
   4.0500000e+00   1.6110423e-04
   4.0600000e+00   1.5977778e-04
   4.0700000e+00   1.5839929e-04
   4.0800000e+00   1.5723299e-04
   4.0900000e+00   1.5589117e-04
   4.1000000e+00   1.5430238e-04
   4.1100000e+00   1.5281176e-04
   4.1200000e+00   1.5155047e-04
   4.1300000e+00   1.5045434e-04
   4.1400000e+00   1.4881531e-04
   4.1500000e+00   1.4727962e-04
   4.1600000e+00   1.4582019e-04
   4.1700000e+00   1.4420999e-04
   4.1800000e+00   1.4295848e-04
   4.1900000e+00   1.4163144e-04
   4.2000000e+00   1.4018906e-04
   4.2100000e+00   1.3873745e-04
   4.2200000e+00   1.3745217e-04
   4.2300000e+00   1.3608552e-04
   4.2400000e+00   1.3479556e-04
   4.2500000e+00   1.3340476e-04
   4.2600000e+00   1.3215699e-04
   4.2700000e+00   1.3052960e-04
   4.2800000e+00   1.2909968e-04
   4.2900000e+00   1.2769105e-04
   4.3000000e+00   1.2596510e-04
   4.3100000e+00   1.2467374e-04
   4.3200000e+00   1.2305691e-04
   4.3300000e+00   1.2152003e-04
   4.3400000e+00   1.1989039e-04
   4.3500000e+00   1.1851008e-04
   4.3600000e+00   1.1664924e-04
   4.3700000e+00   1.1515004e-04
   4.3800000e+00   1.1372330e-04
   4.3900000e+00   1.1234205e-04
   4.4000000e+00   1.1083204e-04
   4.4100000e+00   1.0916638e-04
   4.4200000e+00   1.0757262e-04
   4.4300000e+00   1.0602003e-04
   4.4400000e+00   1.0447597e-04
   4.4500000e+00   1.0299426e-04
   4.4600000e+00   1.0148754e-04
   4.4700000e+00   9.9857303e-05
   4.4800000e+00   9.8203928e-05
   4.4900000e+00   9.6695090e-05
   4.5000000e+00   9.5183841e-05
   4.5100000e+00   9.3699621e-05
   4.5200000e+00   9.2195022e-05
   4.5300000e+00   9.1035060e-05
   4.5400000e+00   8.9629955e-05
   4.5500000e+00   8.8163082e-05
   4.5600000e+00   8.6700582e-05
   4.5700000e+00   8.5228808e-05
   4.5800000e+00   8.4000954e-05
   4.5900000e+00   8.2624844e-05
   4.6000000e+00   8.1235647e-05
   4.6100000e+00   7.9809917e-05
   4.6200000e+00   7.8413606e-05
   4.6300000e+00   7.7059534e-05
   4.6400000e+00   7.5852637e-05
   4.6500000e+00   7.4709424e-05
   4.6600000e+00   7.3311928e-05
   4.6700000e+00   7.2138305e-05
   4.6800000e+00   7.0982596e-05
   4.6900000e+00   6.9771349e-05
   4.7000000e+00   6.8501999e-05
   4.7100000e+00   6.7281527e-05
   4.7200000e+00   6.6089714e-05
   4.7300000e+00   6.4928211e-05
   4.7400000e+00   6.3734397e-05
   4.7500000e+00   6.2657866e-05
   4.7600000e+00   6.1596745e-05
   4.7700000e+00   6.0608949e-05
   4.7800000e+00   5.9546051e-05
   4.7900000e+00   5.8466995e-05
   4.8000000e+00   5.7466485e-05
   4.8100000e+00   5.6408617e-05
   4.8200000e+00   5.5421034e-05
   4.8300000e+00   5.4527597e-05
   4.8400000e+00   5.3607944e-05
   4.8500000e+00   5.2684529e-05
   4.8600000e+00   5.1746070e-05
   4.8700000e+00   5.1004109e-05
   4.8800000e+00   5.0093866e-05
   4.8900000e+00   4.9330958e-05
   4.9000000e+00   4.8415352e-05
   4.9100000e+00   4.7766595e-05
   4.9200000e+00   4.6746796e-05
   4.9300000e+00   4.5922919e-05
   4.9400000e+00   4.5237302e-05
   4.9500000e+00   4.4384335e-05
   4.9600000e+00   4.3645579e-05
   4.9700000e+00   4.2943875e-05
   4.9800000e+00   4.2267981e-05
   4.9900000e+00   4.1509985e-05
   5.0000000e+00   4.0650299e-05
   5.0100000e+00   4.0028469e-05
   5.0200000e+00   3.9361622e-05
   5.0300000e+00   3.8760829e-05
   5.0400000e+00   3.8152199e-05
   5.0500000e+00   3.7592968e-05
   5.0600000e+00   3.7051225e-05
   5.0700000e+00   3.6344113e-05
   5.0800000e+00   3.5666970e-05
   5.0900000e+00   3.5038583e-05
   5.1000000e+00   3.4559428e-05
   5.1100000e+00   3.3953683e-05
   5.1200000e+00   3.3461474e-05
   5.1300000e+00   3.2928567e-05
   5.1400000e+00   3.2460339e-05
   5.1500000e+00   3.1942940e-05
   5.1600000e+00   3.1445213e-05
   5.1700000e+00   3.0962268e-05
   5.1800000e+00   3.0484299e-05
   5.1900000e+00   3.0027006e-05
   5.2000000e+00   2.9620690e-05
   5.2100000e+00   2.9169787e-05
   5.2200000e+00   2.8684149e-05
   5.2300000e+00   2.8244636e-05
   5.2400000e+00   2.7843151e-05
   5.2500000e+00   2.7503265e-05
   5.2600000e+00   2.7138050e-05
   5.2700000e+00   2.6740766e-05
   5.2800000e+00   2.6180541e-05
   5.2900000e+00   2.5747472e-05
   5.3000000e+00   2.5311379e-05
   5.3100000e+00   2.4932341e-05
   5.3200000e+00   2.4458897e-05
   5.3300000e+00   2.4111190e-05
   5.3400000e+00   2.3646098e-05
   5.3500000e+00   2.3304557e-05
   5.3600000e+00   2.2925828e-05
   5.3700000e+00   2.2529381e-05
   5.3800000e+00   2.2120141e-05
   5.3900000e+00   2.1798298e-05
   5.4000000e+00   2.1358796e-05
   5.4100000e+00   2.1068560e-05
   5.4200000e+00   2.0602862e-05
   5.4300000e+00   2.0225463e-05
   5.4400000e+00   1.9886285e-05
   5.4500000e+00   1.9511495e-05
   5.4600000e+00   1.9165237e-05
   5.4700000e+00   1.8820885e-05
   5.4800000e+00   1.8485297e-05
   5.4900000e+00   1.8086760e-05
   5.5000000e+00   1.7783310e-05
   5.5100000e+00   1.7471147e-05
   5.5200000e+00   1.7124225e-05
   5.5300000e+00   1.6783217e-05
   5.5400000e+00   1.6469271e-05
   5.5500000e+00   1.6147052e-05
   5.5600000e+00   1.5854618e-05
   5.5700000e+00   1.5527890e-05
   5.5800000e+00   1.5198835e-05
   5.5900000e+00   1.4901321e-05
   5.6000000e+00   1.4584245e-05
   5.6100000e+00   1.4314632e-05
   5.6200000e+00   1.4046302e-05
   5.6300000e+00   1.3757120e-05
   5.6400000e+00   1.3496236e-05
   5.6500000e+00   1.3200399e-05
   5.6600000e+00   1.2977649e-05
   5.6700000e+00   1.2700587e-05
   5.6800000e+00   1.2439160e-05
   5.6900000e+00   1.2190336e-05
   5.7000000e+00   1.1917798e-05
   5.7100000e+00   1.1717459e-05
   5.7200000e+00   1.1457751e-05
   5.7300000e+00   1.1219025e-05
   5.7400000e+00   1.1009984e-05
   5.7500000e+00   1.0801846e-05
   5.7600000e+00   1.0577617e-05
   5.7700000e+00   1.0388101e-05
   5.7800000e+00   1.0188065e-05
   5.7900000e+00   9.9793839e-06
   5.8000000e+00   9.7808816e-06
   5.8100000e+00   9.6486862e-06
   5.8200000e+00   9.4367834e-06
   5.8300000e+00   9.2572125e-06
   5.8400000e+00   9.0831496e-06
   5.8500000e+00   8.8963801e-06
   5.8600000e+00   8.6995316e-06
   5.8700000e+00   8.5299180e-06
   5.8800000e+00   8.3680706e-06
   5.8900000e+00   8.2096787e-06
   5.9000000e+00   8.0186278e-06
   5.9100000e+00   7.8745895e-06
   5.9200000e+00   7.7183187e-06
   5.9300000e+00   7.5315955e-06
   5.9400000e+00   7.3737348e-06
   5.9500000e+00   7.2081745e-06
   5.9600000e+00   7.0783706e-06
   5.9700000e+00   6.8961593e-06
   5.9800000e+00   6.7690893e-06
   5.9900000e+00   6.6118727e-06
   6.0000000e+00   6.4552750e-06
   6.0100000e+00   6.3305391e-06
   6.0200000e+00   6.1983919e-06
   6.0300000e+00   6.0787400e-06
   6.0400000e+00   5.9320553e-06
   6.0500000e+00   5.8094754e-06
   6.0600000e+00   5.6792762e-06
   6.0700000e+00   5.5321500e-06
   6.0800000e+00   5.3932919e-06
   6.0900000e+00   5.2894469e-06
   6.1000000e+00   5.1743537e-06
   6.1100000e+00   5.0613419e-06
   6.1200000e+00   4.9855688e-06
   6.1300000e+00   4.8948873e-06
   6.1400000e+00   4.7654721e-06
   6.1500000e+00   4.6560626e-06
   6.1600000e+00   4.5517741e-06
   6.1700000e+00   4.4359964e-06
   6.1800000e+00   4.3506803e-06
   6.1900000e+00   4.2616670e-06
   6.2000000e+00   4.1885432e-06
   6.2100000e+00   4.0836690e-06
   6.2200000e+00   4.0093674e-06
   6.2300000e+00   3.9199883e-06
   6.2400000e+00   3.8560613e-06
   6.2500000e+00   3.7745376e-06
   6.2600000e+00   3.6933453e-06
   6.2700000e+00   3.5914385e-06
   6.2800000e+00   3.5070587e-06
   6.2900000e+00   3.4356536e-06
   6.3000000e+00   3.3527120e-06
   6.3100000e+00   3.2644795e-06
   6.3200000e+00   3.1828352e-06
   6.3300000e+00   3.1033116e-06
   6.3400000e+00   3.0351653e-06
   6.3500000e+00   2.9668854e-06
   6.3600000e+00   2.8855335e-06
   6.3700000e+00   2.8122267e-06
   6.3800000e+00   2.7486976e-06
   6.3900000e+00   2.6806353e-06
   6.4000000e+00   2.6088807e-06
   6.4100000e+00   2.5472365e-06
   6.4200000e+00   2.4731536e-06
   6.4300000e+00   2.4152830e-06
   6.4400000e+00   2.3426010e-06
   6.4500000e+00   2.2714401e-06
   6.4600000e+00   2.2124872e-06
   6.4700000e+00   2.1653897e-06
   6.4800000e+00   2.1148191e-06
   6.4900000e+00   2.0634810e-06
   6.5000000e+00   2.0116088e-06
   6.5100000e+00   1.9779654e-06
   6.5200000e+00   1.9399931e-06
   6.5300000e+00   1.8672929e-06
   6.5400000e+00   1.8244434e-06
   6.5500000e+00   1.7896449e-06
   6.5600000e+00   1.7436197e-06
   6.5700000e+00   1.6945446e-06
   6.5800000e+00   1.6540249e-06
   6.5900000e+00   1.6191743e-06
   6.6000000e+00   1.6048643e-06
   6.6100000e+00   1.5746849e-06
   6.6200000e+00   1.5467532e-06
   6.6300000e+00   1.5268211e-06
   6.6400000e+00   1.4989360e-06
   6.6500000e+00   1.4806113e-06
   6.6600000e+00   1.4525868e-06
   6.6700000e+00   1.4250453e-06
   6.6800000e+00   1.4012651e-06
   6.6900000e+00   1.3771319e-06
   6.7000000e+00   1.3658498e-06
   6.7100000e+00   1.3565281e-06
   6.7200000e+00   1.3430341e-06
   6.7300000e+00   1.3133823e-06
   6.7400000e+00   1.2919372e-06
   6.7500000e+00   1.2675667e-06
   6.7600000e+00   1.2538476e-06
   6.7700000e+00   1.2371877e-06
   6.7800000e+00   1.2136149e-06
   6.7900000e+00   1.1939507e-06
   6.8000000e+00   1.1820924e-06
   6.8100000e+00   1.1815111e-06
   6.8200000e+00   1.1584206e-06
   6.8300000e+00   1.1427793e-06
   6.8400000e+00   1.1381025e-06
   6.8500000e+00   1.1193610e-06
   6.8600000e+00   1.1158799e-06
   6.8700000e+00   1.1107210e-06
   6.8800000e+00   1.1011703e-06
   6.8900000e+00   1.0933291e-06
   6.9000000e+00   1.0824763e-06
   6.9100000e+00   1.0640052e-06
   6.9200000e+00   1.0518898e-06
   6.9300000e+00   1.0378128e-06
   6.9400000e+00   1.0217597e-06
   6.9500000e+00   1.0134848e-06
   6.9600000e+00   9.9334696e-07
   6.9700000e+00   9.8101097e-07
   6.9800000e+00   9.6520110e-07
   6.9900000e+00   9.4656254e-07
   7.0000000e+00   9.3133873e-07
   7.0100000e+00   9.1321179e-07
   7.0200000e+00   8.9607612e-07
   7.0300000e+00   8.8190804e-07
   7.0400000e+00   8.6315172e-07
   7.0500000e+00   8.5690898e-07
   7.0600000e+00   8.4051456e-07
   7.0700000e+00   8.3523521e-07
   7.0800000e+00   8.2342085e-07
   7.0900000e+00   8.1696617e-07
   7.1000000e+00   8.0388473e-07
   7.1100000e+00   7.9601817e-07
   7.1200000e+00   7.8501912e-07
   7.1300000e+00   7.7217137e-07
   7.1400000e+00   7.6026848e-07
   7.1500000e+00   7.4972450e-07
   7.1600000e+00   7.4428804e-07
   7.1700000e+00   7.3639499e-07
   7.1800000e+00   7.2492373e-07
   7.1900000e+00   7.1380225e-07
   7.2000000e+00   7.0445586e-07
   7.2100000e+00   7.0374398e-07
   7.2200000e+00   6.9461900e-07
   7.2300000e+00   6.8314356e-07
   7.2400000e+00   6.7138764e-07
   7.2500000e+00   6.6309264e-07
   7.2600000e+00   6.5197602e-07
   7.2700000e+00   6.4949695e-07
   7.2800000e+00   6.4351741e-07
   7.2900000e+00   6.3649690e-07
   7.3000000e+00   6.2739106e-07
   7.3100000e+00   6.1934257e-07
   7.3200000e+00   6.0727410e-07
   7.3300000e+00   6.0259945e-07
   7.3400000e+00   5.8848966e-07
   7.3500000e+00   5.7981670e-07
   7.3600000e+00   5.7705870e-07
   7.3700000e+00   5.6905356e-07
   7.3800000e+00   5.5900182e-07
   7.3900000e+00   5.5717523e-07
   7.4000000e+00   5.5375512e-07
   7.4100000e+00   5.4348276e-07
   7.4200000e+00   5.3092214e-07
   7.4300000e+00   5.2554226e-07
   7.4400000e+00   5.1895978e-07
   7.4500000e+00   5.1789768e-07
   7.4600000e+00   5.0623152e-07
   7.4700000e+00   4.9593510e-07
   7.4800000e+00   4.8864988e-07
   7.4900000e+00   4.8239333e-07
   7.5000000e+00   4.7553265e-07
   7.5100000e+00   4.7212835e-07
   7.5200000e+00   4.6316155e-07
   7.5300000e+00   4.5085866e-07
   7.5400000e+00   4.4124353e-07
   7.5500000e+00   4.3857598e-07
   7.5600000e+00   4.2532336e-07
   7.5700000e+00   4.1815711e-07
   7.5800000e+00   4.1791522e-07
   7.5900000e+00   4.1099175e-07
   7.6000000e+00   4.0046269e-07
   7.6100000e+00   3.9107440e-07
   7.6200000e+00   3.8462509e-07
   7.6300000e+00   3.7920005e-07
   7.6400000e+00   3.7355088e-07
   7.6500000e+00   3.6552977e-07
   7.6600000e+00   3.5442342e-07
   7.6700000e+00   3.4671779e-07
   7.6800000e+00   3.3851633e-07
   7.6900000e+00   3.3118021e-07
   7.7000000e+00   3.2389265e-07
   7.7100000e+00   3.1937331e-07
   7.7200000e+00   3.1192058e-07
   7.7300000e+00   3.0294576e-07
   7.7400000e+00   2.9588440e-07
   7.7500000e+00   2.9180574e-07
   7.7600000e+00   2.8681669e-07
   7.7700000e+00   2.7707318e-07
   7.7800000e+00   2.6632250e-07
   7.7900000e+00   2.6074614e-07
   7.8000000e+00   2.5558663e-07
   7.8100000e+00   2.4847313e-07
   7.8200000e+00   2.4414131e-07
   7.8300000e+00   2.3518880e-07
   7.8400000e+00   2.3136512e-07
   7.8500000e+00   2.2452857e-07
   7.8600000e+00   2.1729451e-07
   7.8700000e+00   2.1001762e-07
   7.8800000e+00   2.0410789e-07
   7.8900000e+00   1.9777115e-07
   7.9000000e+00   1.9144351e-07
   7.9100000e+00   1.8716275e-07
   7.9200000e+00   1.8275964e-07
   7.9300000e+00   1.7797959e-07
   7.9400000e+00   1.7455124e-07
   7.9500000e+00   1.6974828e-07
   7.9600000e+00   1.6287384e-07
   7.9700000e+00   1.6064668e-07
   7.9800000e+00   1.5597672e-07
   7.9900000e+00   1.5129788e-07
   8.0000000e+00   1.4621680e-07
   8.0100000e+00   1.4126568e-07
   8.0200000e+00   1.3572697e-07
   8.0300000e+00   1.3223055e-07
   8.0400000e+00   1.3141819e-07
   8.0500000e+00   1.2767720e-07
   8.0600000e+00   1.2416273e-07
   8.0700000e+00   1.2056906e-07
   8.0800000e+00   1.1792040e-07
   8.0900000e+00   1.1635292e-07
   8.1000000e+00   1.1252215e-07
   8.1100000e+00   1.0753200e-07
   8.1200000e+00   1.0684945e-07
   8.1300000e+00   1.0494677e-07
   8.1400000e+00   1.0354968e-07
   8.1500000e+00   1.0223423e-07
   8.1600000e+00   1.0011024e-07
   8.1700000e+00   9.9126003e-08
   8.1800000e+00   9.9331389e-08
   8.1900000e+00   9.6328965e-08
   8.2000000e+00   9.5121839e-08
   8.2100000e+00   9.3678139e-08
   8.2200000e+00   9.2188494e-08
   8.2300000e+00   9.1525181e-08
   8.2400000e+00   8.8896179e-08
   8.2500000e+00   8.6959618e-08
   8.2600000e+00   8.4892986e-08
   8.2700000e+00   8.4123407e-08
   8.2800000e+00   8.2877862e-08
   8.2900000e+00   8.3082488e-08
   8.3000000e+00   8.0554468e-08
   8.3100000e+00   8.0731106e-08
   8.3200000e+00   7.8230395e-08
   8.3300000e+00   7.6482927e-08
   8.3400000e+00   7.5947253e-08
   8.3500000e+00   7.5244381e-08
   8.3600000e+00   7.4345217e-08
   8.3700000e+00   7.4018321e-08
   8.3800000e+00   7.2061251e-08
   8.3900000e+00   7.1130461e-08
   8.4000000e+00   6.9906699e-08
   8.4100000e+00   6.6651032e-08
   8.4200000e+00   6.6107167e-08
   8.4300000e+00   6.5575508e-08
   8.4400000e+00   6.3912854e-08
   8.4500000e+00   6.3167879e-08
   8.4600000e+00   6.2004827e-08
   8.4700000e+00   6.1015988e-08
   8.4800000e+00   5.9208171e-08
   8.4900000e+00   5.8281246e-08
   8.5000000e+00   5.6326723e-08
   8.5100000e+00   5.5718848e-08
   8.5200000e+00   5.4335290e-08
   8.5300000e+00   5.3878064e-08
   8.5400000e+00   5.3390088e-08
   8.5500000e+00   5.3424071e-08
   8.5600000e+00   5.3110500e-08
   8.5700000e+00   5.1825978e-08
   8.5800000e+00   5.1861590e-08
   8.5900000e+00   5.1701829e-08
   8.6000000e+00   5.0677534e-08
   8.6100000e+00   5.0188079e-08
   8.6200000e+00   4.8895363e-08
   8.6300000e+00   4.8141961e-08
   8.6400000e+00   4.6153449e-08
   8.6500000e+00   4.5864004e-08
   8.6600000e+00   4.5282913e-08
   8.6700000e+00   4.3161366e-08
   8.6800000e+00   4.2672142e-08
   8.6900000e+00   4.1487778e-08
   8.7000000e+00   4.0432948e-08
   8.7100000e+00   3.9934314e-08
   8.7200000e+00   3.9524769e-08
   8.7300000e+00   3.9289336e-08
   8.7400000e+00   3.8683065e-08
   8.7500000e+00   3.8221794e-08
   8.7600000e+00   3.6640364e-08
   8.7700000e+00   3.6638840e-08
   8.7800000e+00   3.5155881e-08
   8.7900000e+00   3.4681519e-08
   8.8000000e+00   3.4167017e-08
   8.8100000e+00   3.2675058e-08
   8.8200000e+00   3.2229547e-08
   8.8300000e+00   3.1809246e-08
   8.8400000e+00   3.0825385e-08
   8.8500000e+00   2.9452135e-08
   8.8600000e+00   2.8973350e-08
   8.8700000e+00   2.8050629e-08
   8.8800000e+00   2.6992734e-08
   8.8900000e+00   2.6183491e-08
   8.9000000e+00   2.5524125e-08
   8.9100000e+00   2.4756436e-08
   8.9200000e+00   2.4312782e-08
   8.9300000e+00   2.3662914e-08
   8.9400000e+00   2.3127798e-08
   8.9500000e+00   2.2615356e-08
   8.9600000e+00   2.1791581e-08
   8.9700000e+00   2.0809066e-08
   8.9800000e+00   2.0607545e-08
   8.9900000e+00   2.0027192e-08
   9.0000000e+00   1.9231162e-08
   9.0100000e+00   1.8586316e-08
   9.0200000e+00   1.7998863e-08
   9.0300000e+00   1.7057493e-08
   9.0400000e+00   1.6281075e-08
   9.0500000e+00   1.6303089e-08
   9.0600000e+00   1.6066709e-08
   9.0700000e+00   1.5182442e-08
   9.0800000e+00   1.4630374e-08
   9.0900000e+00   1.3897871e-08
   9.1000000e+00   1.3753647e-08
   9.1100000e+00   1.3162314e-08
   9.1200000e+00   1.2864370e-08
   9.1300000e+00   1.2419251e-08
   9.1400000e+00   1.2008972e-08
   9.1500000e+00   1.1338884e-08
   9.1600000e+00   1.0679534e-08
   9.1700000e+00   1.0550755e-08
   9.1800000e+00   1.0104019e-08
   9.1900000e+00   1.0027459e-08
   9.2000000e+00   9.4056413e-09
   9.2100000e+00   9.1432408e-09
   9.2200000e+00   8.6051231e-09
   9.2300000e+00   8.0595660e-09
   9.2400000e+00   8.1599845e-09
   9.2500000e+00   7.8421121e-09
   9.2600000e+00   7.4360888e-09
   9.2700000e+00   7.0277013e-09
   9.2800000e+00   6.7453108e-09
   9.2900000e+00   6.7225603e-09
   9.3000000e+00   6.4695405e-09
   9.3100000e+00   6.2025193e-09
   9.3200000e+00   5.7869106e-09
   9.3300000e+00   5.5849512e-09
   9.3400000e+00   5.5475214e-09
   9.3500000e+00   5.0495276e-09
   9.3600000e+00   4.8438457e-09
   9.3700000e+00   4.5430326e-09
   9.3800000e+00   4.2372201e-09
   9.3900000e+00   4.1405290e-09
   9.4000000e+00   3.9772726e-09
   9.4100000e+00   3.9034569e-09
   9.4200000e+00   3.7062307e-09
   9.4300000e+00   3.7345496e-09
   9.4400000e+00   3.5467063e-09
   9.4500000e+00   3.4994857e-09
   9.4600000e+00   3.2978165e-09
   9.4700000e+00   3.3802582e-09
   9.4800000e+00   3.3825788e-09
   9.4900000e+00   3.2304071e-09
   9.5000000e+00   3.0581324e-09
   9.5100000e+00   2.9948360e-09
   9.5200000e+00   3.0641924e-09
   9.5300000e+00   2.7490869e-09
   9.5400000e+00   2.9010117e-09
   9.5500000e+00   2.9419363e-09
   9.5600000e+00   2.7762332e-09
   9.5700000e+00   2.5689365e-09
   9.5800000e+00   2.3966415e-09
   9.5900000e+00   2.4706866e-09
   9.6000000e+00   2.3617855e-09
   9.6100000e+00   2.1374277e-09
   9.6200000e+00   1.8560200e-09
   9.6300000e+00   1.6261707e-09
   9.6400000e+00   1.1817227e-09
   9.6500000e+00   1.2781156e-09
   9.6600000e+00   1.0915676e-09
   9.6700000e+00   1.2008261e-09
   9.6800000e+00   1.2408062e-09
   9.6900000e+00   1.1288695e-09
   9.7000000e+00   1.0480769e-09
   9.7100000e+00   1.0212233e-09
   9.7200000e+00   1.0034977e-09
   9.7300000e+00   8.4171503e-10
   9.7400000e+00   7.1074489e-10
   9.7500000e+00   6.1206231e-10
   9.7600000e+00   4.3787214e-10
   9.7700000e+00   4.7315563e-10
   9.7800000e+00   2.4405100e-10
   9.7900000e+00   2.1965584e-10
   9.8000000e+00   1.5163356e-10
   9.8100000e+00   9.9269338e-11
   9.8200000e+00  -5.7192688e-11
   9.8300000e+00  -2.1591300e-10
   9.8400000e+00  -3.1784136e-10
   9.8500000e+00  -1.0191174e-10
   9.8600000e+00  -3.5876223e-11
   9.8700000e+00  -4.3101655e-11
   9.8800000e+00   1.0301353e-10
   9.8900000e+00   8.3860156e-12
   9.9000000e+00  -7.0958431e-11
   9.9100000e+00  -8.2556951e-11
   9.9200000e+00  -1.1367588e-10
   9.9300000e+00  -1.5016954e-10
   9.9400000e+00  -1.5732569e-10
   9.9500000e+00  -1.8204619e-10
   9.9600000e+00  -2.0668156e-10
   9.9700000e+00  -9.4978627e-11
   9.9800000e+00   3.4541906e-11
   9.9900000e+00   7.7760662e-11
   1.0000000e+01   1.3332123e-10
   1.0010000e+01   1.1547206e-10
   1.0020000e+01   1.4066902e-10
   1.0030000e+01   2.2162995e-10
   1.0040000e+01   1.8639416e-10
   1.0050000e+01   1.3676170e-10
   1.0060000e+01   1.3394427e-10
   1.0070000e+01   1.7664292e-10
   1.0080000e+01   1.2909301e-10
   1.0090000e+01   1.6289457e-10
   1.0100000e+01   1.6956706e-10
   1.0110000e+01   1.9522283e-10
   1.0120000e+01   1.5656947e-10
   1.0130000e+01   4.4097634e-10
   1.0140000e+01   4.0246179e-10
   1.0150000e+01   3.8391395e-10
   1.0160000e+01   4.8481645e-10
   1.0170000e+01   4.2189261e-10
   1.0180000e+01   3.6985550e-10
   1.0190000e+01   4.9614671e-10
   1.0200000e+01   5.6226708e-10
   1.0210000e+01   5.5951429e-10
   1.0220000e+01   5.6728307e-10
   1.0230000e+01   4.9679536e-10
   1.0240000e+01   4.5561460e-10
   1.0250000e+01   5.4107488e-10
   1.0260000e+01   5.5355971e-10
   1.0270000e+01   6.6013178e-10
   1.0280000e+01   7.3323574e-10
   1.0290000e+01   7.5424693e-10
   1.0300000e+01   7.6836795e-10
   1.0310000e+01   8.2015440e-10
   1.0320000e+01   8.6601588e-10
   1.0330000e+01   9.2271736e-10
   1.0340000e+01   9.0409786e-10
   1.0350000e+01   8.7102698e-10
   1.0360000e+01   8.6423062e-10
   1.0370000e+01   8.4605154e-10
   1.0380000e+01   8.4454639e-10
   1.0390000e+01   8.9014081e-10
   1.0400000e+01   8.9549102e-10
   1.0410000e+01   9.3754385e-10
   1.0420000e+01   9.7296851e-10
   1.0430000e+01   9.6271256e-10
   1.0440000e+01   9.7182076e-10
   1.0450000e+01   9.4015431e-10
   1.0460000e+01   9.3002549e-10
   1.0470000e+01   9.6170624e-10
   1.0480000e+01   9.3016336e-10
   1.0490000e+01   9.7456210e-10
   1.0500000e+01   9.7131303e-10
   1.0510000e+01   9.9611003e-10
   1.0520000e+01   1.0503085e-09
   1.0530000e+01   1.0175559e-09
   1.0540000e+01   9.8245053e-10
   1.0550000e+01   1.0285240e-09
   1.0560000e+01   1.0166626e-09
   1.0570000e+01   1.0334848e-09
   1.0580000e+01   1.0558649e-09
   1.0590000e+01   1.0501768e-09
   1.0600000e+01   1.0306933e-09
   1.0610000e+01   1.0224307e-09
   1.0620000e+01   1.0072050e-09
   1.0630000e+01   1.0096481e-09
   1.0640000e+01   1.0169857e-09
   1.0650000e+01   1.0012325e-09
   1.0660000e+01   9.9930912e-10
   1.0670000e+01   1.0266851e-09
   1.0680000e+01   1.0276891e-09
   1.0690000e+01   1.0284846e-09
   1.0700000e+01   1.0285564e-09
   1.0710000e+01   1.0241334e-09
   1.0720000e+01   9.9530422e-10
   1.0730000e+01   1.0269001e-09
   1.0740000e+01   1.0092294e-09
   1.0750000e+01   9.9528915e-10
   1.0760000e+01   9.7479877e-10
   1.0770000e+01   9.6337484e-10
   1.0780000e+01   9.7339442e-10
   1.0790000e+01   9.6795227e-10
   1.0800000e+01   9.9260020e-10
   1.0810000e+01   9.9389781e-10
   1.0820000e+01   1.0059206e-09
   1.0830000e+01   1.0065953e-09
   1.0840000e+01   9.8491557e-10
   1.0850000e+01   9.7813446e-10
   1.0860000e+01   9.6255013e-10
   1.0870000e+01   9.3295344e-10
   1.0880000e+01   9.2111279e-10
   1.0890000e+01   9.2617599e-10
   1.0900000e+01   9.2361797e-10
   1.0910000e+01   9.1102397e-10
   1.0920000e+01   9.0413014e-10
   1.0930000e+01   9.1639193e-10
   1.0940000e+01   8.8843036e-10
   1.0950000e+01   9.0115737e-10
   1.0960000e+01   8.9576525e-10
   1.0970000e+01   9.0442771e-10
   1.0980000e+01   9.1632757e-10
   1.0990000e+01   9.0112261e-10
   1.1000000e+01   8.9547889e-10
   1.1010000e+01   8.9578611e-10
   1.1020000e+01   8.8407962e-10
   1.1030000e+01   9.0021820e-10
   1.1040000e+01   8.9465888e-10
   1.1050000e+01   8.9425658e-10
   1.1060000e+01   8.7823147e-10
   1.1070000e+01   8.7619753e-10
   1.1080000e+01   8.8062857e-10
   1.1090000e+01   8.6363560e-10
   1.1100000e+01   8.4910691e-10
   1.1110000e+01   8.3527911e-10
   1.1120000e+01   8.2252715e-10
   1.1130000e+01   7.9901524e-10
   1.1140000e+01   7.9348643e-10
   1.1150000e+01   7.8075404e-10
   1.1160000e+01   7.7825625e-10
   1.1170000e+01   7.6985298e-10
   1.1180000e+01   7.6623896e-10
   1.1190000e+01   7.6296671e-10
   1.1200000e+01   7.6139717e-10
   1.1210000e+01   7.5082819e-10
   1.1220000e+01   7.4283435e-10
   1.1230000e+01   7.3624208e-10
   1.1240000e+01   7.2918297e-10
   1.1250000e+01   7.1995006e-10
   1.1260000e+01   7.0510667e-10
   1.1270000e+01   6.9210350e-10
   1.1280000e+01   6.8253508e-10
   1.1290000e+01   6.6548238e-10
   1.1300000e+01   6.5408416e-10
   1.1310000e+01   6.4404659e-10
   1.1320000e+01   6.1681900e-10
   1.1330000e+01   5.9925767e-10
   1.1340000e+01   5.8424599e-10
   1.1350000e+01   5.8901488e-10
   1.1360000e+01   5.7090490e-10
   1.1370000e+01   5.7105134e-10
   1.1380000e+01   5.6598337e-10
   1.1390000e+01   5.6121082e-10
   1.1400000e+01   5.5059613e-10
   1.1410000e+01   5.3403774e-10
   1.1420000e+01   5.2334189e-10
   1.1430000e+01   5.1577517e-10
   1.1440000e+01   4.9874768e-10
   1.1450000e+01   4.8697235e-10
   1.1460000e+01   4.7859644e-10
   1.1470000e+01   4.6776469e-10
   1.1480000e+01   4.5334248e-10
   1.1490000e+01   4.4295055e-10
   1.1500000e+01   4.3196447e-10
   1.1510000e+01   4.2019973e-10
   1.1520000e+01   4.0943725e-10
   1.1530000e+01   4.0175239e-10
   1.1540000e+01   3.9232469e-10
   1.1550000e+01   3.8207246e-10
   1.1560000e+01   3.6993286e-10
   1.1570000e+01   3.6427936e-10
   1.1580000e+01   3.5473628e-10
   1.1590000e+01   3.4627193e-10
   1.1600000e+01   3.4361745e-10
   1.1610000e+01   3.3730476e-10
   1.1620000e+01   3.1947025e-10
   1.1630000e+01   3.0969704e-10
   1.1640000e+01   2.9234414e-10
   1.1650000e+01   2.8351953e-10
   1.1660000e+01   2.7392515e-10
   1.1670000e+01   2.6552859e-10
   1.1680000e+01   2.5355891e-10
   1.1690000e+01   2.3975396e-10
   1.1700000e+01   2.3093839e-10
   1.1710000e+01   2.2532357e-10
   1.1720000e+01   2.1625370e-10
   1.1730000e+01   2.1655923e-10
   1.1740000e+01   2.1048563e-10
   1.1750000e+01   2.0190875e-10
   1.1760000e+01   1.9581864e-10
   1.1770000e+01   1.8883880e-10
   1.1780000e+01   1.9004856e-10
   1.1790000e+01   1.8659987e-10
   1.1800000e+01   1.8264742e-10
   1.1810000e+01   1.7356935e-10
   1.1820000e+01   1.7093360e-10
   1.1830000e+01   1.6251981e-10
   1.1840000e+01   1.5968732e-10
   1.1850000e+01   1.5781498e-10
   1.1860000e+01   1.5272841e-10
   1.1870000e+01   1.4700188e-10
   1.1880000e+01   1.4076803e-10
   1.1890000e+01   1.3242344e-10
   1.1900000e+01   1.2777170e-10
   1.1910000e+01   1.2226028e-10
   1.1920000e+01   1.1961714e-10
   1.1930000e+01   1.0969578e-10
   1.1940000e+01   1.0087237e-10
   1.1950000e+01   9.9286677e-11
   1.1960000e+01   8.9634086e-11
   1.1970000e+01   8.2000957e-11
   1.1980000e+01   8.1633652e-11
   1.1990000e+01   7.0341273e-11
   1.2000000e+01   6.7099881e-11
   1.2010000e+01   6.1220953e-11
   1.2020000e+01   5.2131716e-11
   1.2030000e+01   4.7113808e-11
   1.2040000e+01   4.8825337e-11
   1.2050000e+01   5.0365562e-11
   1.2060000e+01   4.6294580e-11
   1.2070000e+01   3.9647314e-11
   1.2080000e+01   3.4890446e-11
   1.2090000e+01   3.0220292e-11
   1.2100000e+01   2.6640965e-11
   1.2110000e+01   2.2613856e-11
   1.2120000e+01   2.1054589e-11
   1.2130000e+01   2.0812549e-11
   1.2140000e+01   2.1397309e-11
   1.2150000e+01   1.7892450e-11
   1.2160000e+01   1.3152177e-11
   1.2170000e+01   1.1933627e-11
   1.2180000e+01   9.8778435e-12
   1.2190000e+01   6.8710175e-12
   1.2200000e+01   6.1042963e-13
   1.2210000e+01  -2.6651101e-12
   1.2220000e+01  -7.3833129e-12
   1.2230000e+01  -1.0510873e-11
   1.2240000e+01  -1.3794953e-11
   1.2250000e+01  -9.3176598e-12
   1.2260000e+01  -1.1187521e-11
   1.2270000e+01  -1.2869112e-11
   1.2280000e+01  -2.0232700e-11
   1.2290000e+01  -2.0147624e-11
   1.2300000e+01  -2.0007907e-11
   1.2310000e+01  -2.0165872e-11
   1.2320000e+01  -2.1494318e-11
   1.2330000e+01  -2.0593439e-11
   1.2340000e+01  -2.1608457e-11
   1.2350000e+01  -2.2087444e-11
   1.2360000e+01  -2.0323574e-11
   1.2370000e+01  -1.8815737e-11
   1.2380000e+01  -1.7083775e-11
   1.2390000e+01  -1.9804750e-11
   1.2400000e+01  -2.2769425e-11
   1.2410000e+01  -1.7188077e-11
   1.2420000e+01  -1.6454425e-11
   1.2430000e+01  -1.5453902e-11
   1.2440000e+01  -1.5488336e-11
   1.2450000e+01  -1.4987839e-11
   1.2460000e+01  -1.3932508e-11
   1.2470000e+01  -1.0338621e-11
   1.2480000e+01  -8.6665024e-12
   1.2490000e+01  -8.5844747e-12
   1.2500000e+01  -7.7062465e-12
   1.2510000e+01  -8.4680138e-12
   1.2520000e+01  -7.6678990e-12
   1.2530000e+01  -3.5094763e-12
   1.2540000e+01  -2.4395671e-12
   1.2550000e+01  -4.0542883e-13
   1.2560000e+01   3.1696541e-12
   1.2570000e+01   5.6541309e-12
   1.2580000e+01   6.0682849e-12
   1.2590000e+01   7.3434876e-12
   1.2600000e+01   8.1483816e-12
   1.2610000e+01   1.1490131e-11
   1.2620000e+01   1.0530012e-11
   1.2630000e+01   1.4414428e-11
   1.2640000e+01   1.4812403e-11
   1.2650000e+01   1.8013728e-11
   1.2660000e+01   1.7513415e-11
   1.2670000e+01   1.9676212e-11
   1.2680000e+01   1.8757988e-11
   1.2690000e+01   2.1052785e-11
   1.2700000e+01   2.1267303e-11
   1.2710000e+01   2.1061115e-11
   1.2720000e+01   2.0490882e-11
   1.2730000e+01   2.1528467e-11
   1.2740000e+01   2.2402654e-11
   1.2750000e+01   2.2675057e-11
   1.2760000e+01   2.3922113e-11
   1.2770000e+01   2.2560011e-11
   1.2780000e+01   2.1097372e-11
   1.2790000e+01   2.0333318e-11
   1.2800000e+01   2.0484989e-11
   1.2810000e+01   2.0125661e-11
   1.2820000e+01   1.9911324e-11
   1.2830000e+01   1.9581078e-11
   1.2840000e+01   1.9883851e-11
   1.2850000e+01   1.9240132e-11
   1.2860000e+01   1.8614361e-11
   1.2870000e+01   1.8696413e-11
   1.2880000e+01   1.8457262e-11
   1.2890000e+01   1.8051710e-11
   1.2900000e+01   1.8584794e-11
   1.2910000e+01   1.7819521e-11
   1.2920000e+01   1.7995659e-11
   1.2930000e+01   1.6939404e-11
   1.2940000e+01   1.6527847e-11
   1.2950000e+01   1.5528103e-11
   1.2960000e+01   1.5685867e-11
   1.2970000e+01   1.5229892e-11
   1.2980000e+01   1.4782464e-11
   1.2990000e+01   1.4684133e-11
   1.3000000e+01   1.4457493e-11
   1.3010000e+01   1.3743910e-11
   1.3020000e+01   1.2483319e-11
   1.3030000e+01   1.1953819e-11
   1.3040000e+01   1.1243020e-11
   1.3050000e+01   1.0600166e-11
   1.3060000e+01   1.0566715e-11
   1.3070000e+01   1.0034614e-11
   1.3080000e+01   9.7689769e-12
   1.3090000e+01   8.7982554e-12
   1.3100000e+01   8.3928129e-12
   1.3110000e+01   7.7586090e-12
   1.3120000e+01   6.2538335e-12
   1.3130000e+01   7.0486356e-12
   1.3140000e+01   6.3526790e-12
   1.3150000e+01   4.2485981e-12
   1.3160000e+01   2.4521724e-12
   1.3170000e+01   1.6460789e-12
   1.3180000e+01   7.1620071e-13
   1.3190000e+01  -4.9284838e-13
   1.3200000e+01  -7.9509727e-13
   1.3210000e+01  -1.0824667e-12
   1.3220000e+01  -2.8100824e-12
   1.3230000e+01  -3.4796094e-12
   1.3240000e+01  -4.8159867e-12
   1.3250000e+01  -4.1098139e-12
   1.3260000e+01  -3.9852902e-12
   1.3270000e+01  -3.9347973e-12
   1.3280000e+01  -4.6167761e-12
   1.3290000e+01  -5.0976050e-12
   1.3300000e+01  -5.9594746e-12
   1.3310000e+01  -6.8972395e-12
   1.3320000e+01  -7.0508948e-12
   1.3330000e+01  -7.0051062e-12
   1.3340000e+01  -7.2002572e-12
   1.3350000e+01  -7.3494278e-12
   1.3360000e+01  -7.4431447e-12
   1.3370000e+01  -7.2577509e-12
   1.3380000e+01  -7.3394840e-12
   1.3390000e+01  -7.2235391e-12
   1.3400000e+01  -7.3391671e-12
   1.3410000e+01  -7.3436635e-12
   1.3420000e+01  -7.4422857e-12
   1.3430000e+01  -7.4186344e-12
   1.3440000e+01  -7.5966214e-12
   1.3450000e+01  -7.7308001e-12
   1.3460000e+01  -7.9742062e-12
   1.3470000e+01  -7.9755350e-12
   1.3480000e+01  -7.8962549e-12
   1.3490000e+01  -8.0332841e-12
   1.3500000e+01  -7.8814190e-12
   1.3510000e+01  -7.7409295e-12
   1.3520000e+01  -7.6492493e-12
   1.3530000e+01  -7.5939470e-12
   1.3540000e+01  -7.5217871e-12
   1.3550000e+01  -7.6564948e-12
   1.3560000e+01  -7.5445386e-12
   1.3570000e+01  -7.6353145e-12
   1.3580000e+01  -7.6860289e-12
   1.3590000e+01  -7.2946285e-12
   1.3600000e+01  -7.2292828e-12
   1.3610000e+01  -7.1437709e-12
   1.3620000e+01  -7.1733221e-12
   1.3630000e+01  -7.1773072e-12
   1.3640000e+01  -7.1982826e-12
   1.3650000e+01  -7.1126080e-12
   1.3660000e+01  -7.1395119e-12
   1.3670000e+01  -7.0027093e-12
   1.3680000e+01  -7.0128782e-12
   1.3690000e+01  -7.0087439e-12
   1.3700000e+01  -6.8195234e-12
   1.3710000e+01  -6.5898299e-12
   1.3720000e+01  -6.5176128e-12
   1.3730000e+01  -6.3654912e-12
   1.3740000e+01  -6.3306408e-12
   1.3750000e+01  -6.2371746e-12
   1.3760000e+01  -5.9232053e-12
   1.3770000e+01  -5.8937955e-12
   1.3780000e+01  -5.7068325e-12
   1.3790000e+01  -5.5962443e-12
   1.3800000e+01  -5.4521564e-12
   1.3810000e+01  -5.3076222e-12
   1.3820000e+01  -5.2175199e-12
   1.3830000e+01  -5.2189136e-12
   1.3840000e+01  -5.0281545e-12
   1.3850000e+01  -4.9313252e-12
   1.3860000e+01  -4.7798667e-12
   1.3870000e+01  -4.9389712e-12
   1.3880000e+01  -4.8724789e-12
   1.3890000e+01  -4.6559768e-12
   1.3900000e+01  -4.4327117e-12
   1.3910000e+01  -4.3245370e-12
   1.3920000e+01  -4.1451279e-12
   1.3930000e+01  -4.1071734e-12
   1.3940000e+01  -3.9513262e-12
   1.3950000e+01  -3.9188910e-12
   1.3960000e+01  -3.7892057e-12
   1.3970000e+01  -3.7207676e-12
   1.3980000e+01  -3.5749853e-12
   1.3990000e+01  -3.4110572e-12
   1.4000000e+01  -3.2846266e-12
   1.4010000e+01  -3.2309880e-12
   1.4020000e+01  -3.3170128e-12
   1.4030000e+01  -3.0169029e-12
   1.4040000e+01  -3.0282403e-12
   1.4050000e+01  -3.2239061e-12
   1.4060000e+01  -2.9109438e-12
   1.4070000e+01  -2.8340107e-12
   1.4080000e+01  -2.7814777e-12
   1.4090000e+01  -2.8981025e-12
   1.4100000e+01  -2.8559921e-12
   1.4110000e+01  -2.7894573e-12
   1.4120000e+01  -2.9363796e-12
   1.4130000e+01  -3.0207812e-12
   1.4140000e+01  -2.7585881e-12
   1.4150000e+01  -2.7572437e-12
   1.4160000e+01  -2.8063752e-12
   1.4170000e+01  -2.5058766e-12
   1.4180000e+01  -2.1736665e-12
   1.4190000e+01  -2.0227942e-12
   1.4200000e+01  -2.0482295e-12
   1.4210000e+01  -1.9463217e-12
   1.4220000e+01  -1.8660487e-12
   1.4230000e+01  -2.1280232e-12
   1.4240000e+01  -2.0172770e-12
   1.4250000e+01  -1.5627584e-12
   1.4260000e+01  -1.6296084e-12
   1.4270000e+01  -1.4830106e-12
   1.4280000e+01  -1.4496268e-12
   1.4290000e+01  -1.2318789e-12
   1.4300000e+01  -1.5123444e-12
   1.4310000e+01  -1.3844635e-12
   1.4320000e+01  -1.0373613e-12
   1.4330000e+01  -9.7046604e-13
   1.4340000e+01  -8.7204373e-13
   1.4350000e+01  -9.6122049e-13
   1.4360000e+01  -6.5216684e-13
   1.4370000e+01  -5.8302126e-13
   1.4380000e+01  -7.0121001e-13
   1.4390000e+01  -2.3811476e-13
   1.4400000e+01  -3.8079074e-13
   1.4410000e+01  -3.1656740e-13
   1.4420000e+01  -1.5608869e-13
   1.4430000e+01  -1.1008676e-13
   1.4440000e+01   7.8453783e-14
   1.4450000e+01  -3.7893189e-13
   1.4460000e+01  -9.8908851e-14
   1.4470000e+01  -2.6364158e-13
   1.4480000e+01   1.4968515e-14
   1.4490000e+01  -5.1093361e-14
   1.4500000e+01   8.8789906e-15
   1.4510000e+01  -4.7534689e-14
   1.4520000e+01  -7.1111801e-14
   1.4530000e+01  -4.8279922e-13
   1.4540000e+01  -5.9899649e-13
   1.4550000e+01  -6.0167748e-13
   1.4560000e+01  -6.4552726e-13
   1.4570000e+01  -6.8166276e-13
   1.4580000e+01  -3.7150122e-13
   1.4590000e+01  -2.7961911e-13
   1.4600000e+01  -1.8848880e-13
   1.4610000e+01  -9.7895017e-14
   1.4620000e+01  -1.6319801e-13
   1.4630000e+01   1.3054108e-13
   1.4640000e+01   1.7206889e-13
   1.4650000e+01   2.2514977e-13
   1.4660000e+01   5.9422750e-13
   1.4670000e+01   6.2966643e-13
   1.4680000e+01   7.6445254e-13
   1.4690000e+01   9.0575003e-13
   1.4700000e+01   1.1272312e-12
   1.4710000e+01   1.2893120e-12
   1.4720000e+01   1.0125077e-12
   1.4730000e+01   1.7880646e-12
   1.4740000e+01   2.0094662e-12
   1.4750000e+01   2.2371195e-12
   1.4760000e+01   2.2435993e-12
   1.4770000e+01   2.3984236e-12
   1.4780000e+01   2.4389807e-12
   1.4790000e+01   2.7452039e-12
   1.4800000e+01   2.9572352e-12
   1.4810000e+01   3.3001156e-12
   1.4820000e+01   3.4980530e-12
   1.4830000e+01   3.7341839e-12
   1.4840000e+01   3.1152653e-12
   1.4850000e+01   3.1939619e-12
   1.4860000e+01   3.3537504e-12
   1.4870000e+01   3.6026608e-12
   1.4880000e+01   3.6929543e-12
   1.4890000e+01   3.8117082e-12
   1.4900000e+01   3.8598637e-12
   1.4910000e+01   4.3055034e-12
   1.4920000e+01   3.8523735e-12
   1.4930000e+01   3.7461919e-12
   1.4940000e+01   3.7796135e-12
   1.4950000e+01   3.8927118e-12
   1.4960000e+01   3.8977758e-12
   1.4970000e+01   3.6972636e-12
   1.4980000e+01   3.4308156e-12
   1.4990000e+01   3.8775025e-12
   1.5000000e+01   3.3772476e-12
   1.5010000e+01   3.3433482e-12
   1.5020000e+01   3.2962571e-12
   1.5030000e+01   3.6134260e-12
   1.5040000e+01   3.4578668e-12
   1.5050000e+01   3.8781286e-12
   1.5060000e+01   3.9601418e-12
   1.5070000e+01   4.0573511e-12
   1.5080000e+01   3.9931373e-12
   1.5090000e+01   5.1728413e-12
   1.5100000e+01   4.7141731e-12
   1.5110000e+01   4.2149591e-12
   1.5120000e+01   4.1433962e-12
   1.5130000e+01   3.9977043e-12
   1.5140000e+01   3.5287882e-12
   1.5150000e+01   3.3478054e-12
   1.5160000e+01   3.1942822e-12
   1.5170000e+01   3.2933438e-12
   1.5180000e+01   3.1438210e-12
   1.5190000e+01   3.3158910e-12
   1.5200000e+01   3.2346146e-12
   1.5210000e+01   3.1069217e-12
   1.5220000e+01   2.6801409e-12
   1.5230000e+01   2.4580724e-12
   1.5240000e+01   2.1073709e-12
   1.5250000e+01   2.0096276e-12
   1.5260000e+01   1.5309505e-12
   1.5270000e+01   1.6912465e-12
   1.5280000e+01   1.2160222e-12
   1.5290000e+01   7.5767622e-13
   1.5300000e+01  -2.0403511e-13
   1.5310000e+01  -1.1312296e-12
   1.5320000e+01  -1.5362909e-12
   1.5330000e+01  -2.2456415e-12
   1.5340000e+01  -2.4859582e-12
   1.5350000e+01  -2.3916057e-12
   1.5360000e+01  -2.3186093e-12
   1.5370000e+01  -2.0270653e-12
   1.5380000e+01  -2.9796350e-12
   1.5390000e+01  -3.3378815e-12
   1.5400000e+01  -4.1423666e-12
   1.5410000e+01  -4.6847265e-12
   1.5420000e+01  -5.3854639e-12
   1.5430000e+01  -5.5977886e-12
   1.5440000e+01  -6.5815796e-12
   1.5450000e+01  -7.1651726e-12
   1.5460000e+01  -8.7169420e-12
   1.5470000e+01  -8.7593698e-12
   1.5480000e+01  -8.9361711e-12
   1.5490000e+01  -9.8788226e-12
   1.5500000e+01  -9.6353652e-12
   1.5510000e+01  -9.9148989e-12
   1.5520000e+01  -1.0294918e-11
   1.5530000e+01  -9.7224135e-12
   1.5540000e+01  -9.9963397e-12
   1.5550000e+01  -9.9994647e-12
   1.5560000e+01  -1.0832082e-11
   1.5570000e+01  -1.1160588e-11
   1.5580000e+01  -1.1078956e-11
   1.5590000e+01  -1.0458756e-11
   1.5600000e+01  -1.0389166e-11
   1.5610000e+01  -1.0144537e-11
   1.5620000e+01  -1.0196179e-11
   1.5630000e+01  -1.0494952e-11
   1.5640000e+01  -1.0900231e-11
   1.5650000e+01  -1.0811245e-11
   1.5660000e+01  -1.0631317e-11
   1.5670000e+01  -1.0069728e-11
   1.5680000e+01  -1.0019349e-11
   1.5690000e+01  -9.8445615e-12
   1.5700000e+01  -9.0945058e-12
   1.5710000e+01  -8.8651224e-12
   1.5720000e+01  -8.7206536e-12
   1.5730000e+01  -9.3890411e-12
   1.5740000e+01  -8.8738422e-12
   1.5750000e+01  -8.8053550e-12
   1.5760000e+01  -8.7074637e-12
   1.5770000e+01  -8.6285879e-12
   1.5780000e+01  -7.9965306e-12
   1.5790000e+01  -8.0135460e-12
   1.5800000e+01  -7.9415863e-12
   1.5810000e+01  -7.3466245e-12
   1.5820000e+01  -6.8261265e-12
   1.5830000e+01  -6.8066017e-12
   1.5840000e+01  -6.3935259e-12
   1.5850000e+01  -6.2202441e-12
   1.5860000e+01  -6.5009858e-12
   1.5870000e+01  -6.3810104e-12
   1.5880000e+01  -6.3263125e-12
   1.5890000e+01  -6.4784934e-12
   1.5900000e+01  -6.3097275e-12
   1.5910000e+01  -6.0865302e-12
   1.5920000e+01  -5.9188074e-12
   1.5930000e+01  -5.8272556e-12
   1.5940000e+01  -5.9029192e-12
   1.5950000e+01  -5.4161567e-12
   1.5960000e+01  -5.9242240e-12
   1.5970000e+01  -6.2280098e-12
   1.5980000e+01  -6.1623231e-12
   1.5990000e+01  -5.9115698e-12
   1.6000000e+01  -5.6374473e-12
   1.6010000e+01  -5.4367195e-12
   1.6020000e+01  -5.1827045e-12
   1.6030000e+01  -5.2913815e-12
   1.6040000e+01  -5.4038298e-12
   1.6050000e+01  -5.6697792e-12
   1.6060000e+01  -5.3190523e-12
   1.6070000e+01  -5.3423096e-12
   1.6080000e+01  -5.0582887e-12
   1.6090000e+01  -4.9413636e-12
   1.6100000e+01  -4.8196448e-12
   1.6110000e+01  -4.3174825e-12
   1.6120000e+01  -3.9098171e-12
   1.6130000e+01  -3.9250377e-12
   1.6140000e+01  -3.8815390e-12
   1.6150000e+01  -3.6846676e-12
   1.6160000e+01  -3.7432900e-12
   1.6170000e+01  -3.3448166e-12
   1.6180000e+01  -3.4024665e-12
   1.6190000e+01  -3.0674625e-12
   1.6200000e+01  -3.0211853e-12
   1.6210000e+01  -2.7710648e-12
   1.6220000e+01  -2.8496452e-12
   1.6230000e+01  -2.8713870e-12
   1.6240000e+01  -2.5512061e-12
   1.6250000e+01  -2.5485452e-12
   1.6260000e+01  -3.1302267e-12
   1.6270000e+01  -2.8528442e-12
   1.6280000e+01  -2.0173839e-12
   1.6290000e+01  -2.0529728e-12
   1.6300000e+01  -1.9695348e-12
   1.6310000e+01  -2.0260208e-12
   1.6320000e+01  -2.0503055e-12
   1.6330000e+01  -1.7561681e-12
   1.6340000e+01  -1.5837069e-12
   1.6350000e+01  -1.2184561e-12
   1.6360000e+01  -1.3812037e-12
   1.6370000e+01  -1.4522020e-12
   1.6380000e+01  -1.0030827e-12
   1.6390000e+01  -1.0333041e-12
   1.6400000e+01  -1.1287208e-12
   1.6410000e+01  -1.4545559e-12
   1.6420000e+01  -1.3509763e-12
   1.6430000e+01  -1.0804881e-12
   1.6440000e+01  -7.3147471e-13
   1.6450000e+01  -6.9840232e-13
   1.6460000e+01  -9.0996564e-13
   1.6470000e+01  -1.1432895e-12
   1.6480000e+01  -1.2036172e-12
   1.6490000e+01  -1.2196292e-12
   1.6500000e+01  -1.2201210e-12
   1.6510000e+01  -1.6425441e-12
   1.6520000e+01  -1.7190704e-12
   1.6530000e+01  -1.5295249e-12
   1.6540000e+01  -1.6090636e-12
   1.6550000e+01  -1.8189351e-12
   1.6560000e+01  -1.9374952e-12
   1.6570000e+01  -1.9929751e-12
   1.6580000e+01  -2.1220691e-12
   1.6590000e+01  -2.2209152e-12
   1.6600000e+01  -2.2584689e-12
   1.6610000e+01  -2.1640580e-12
   1.6620000e+01  -2.1932158e-12
   1.6630000e+01  -2.2031607e-12
   1.6640000e+01  -2.2088047e-12
   1.6650000e+01  -2.1884600e-12
   1.6660000e+01  -2.1370587e-12
   1.6670000e+01  -2.1147408e-12
   1.6680000e+01  -2.1839586e-12
   1.6690000e+01  -2.2133334e-12
   1.6700000e+01  -2.2382007e-12
   1.6710000e+01  -2.2716971e-12
   1.6720000e+01  -2.2219180e-12
   1.6730000e+01  -2.1513895e-12
   1.6740000e+01  -2.0200959e-12
   1.6750000e+01  -1.9958349e-12
   1.6760000e+01  -1.9243937e-12
   1.6770000e+01  -1.7848037e-12
   1.6780000e+01  -1.8485811e-12
   1.6790000e+01  -1.7698185e-12
   1.6800000e+01  -1.7822918e-12
   1.6810000e+01  -1.8945178e-12
   1.6820000e+01  -1.8828878e-12
   1.6830000e+01  -1.7991830e-12
   1.6840000e+01  -1.7812604e-12
   1.6850000e+01  -1.8275203e-12
   1.6860000e+01  -1.7221393e-12
   1.6870000e+01  -1.4847924e-12
   1.6880000e+01  -1.2027840e-12
   1.6890000e+01  -1.1679022e-12
   1.6900000e+01  -1.2171403e-12
   1.6910000e+01  -1.2318363e-12
   1.6920000e+01  -1.3043334e-12
   1.6930000e+01  -1.3602289e-12
   1.6940000e+01  -1.2687433e-12
   1.6950000e+01  -1.1771462e-12
   1.6960000e+01  -1.1492743e-12
   1.6970000e+01  -1.0682914e-12
   1.6980000e+01  -1.1007009e-12
   1.6990000e+01  -1.1294334e-12
   1.7000000e+01  -1.0963893e-12
   1.7010000e+01  -9.5891848e-13
   1.7020000e+01  -9.5809448e-13
   1.7030000e+01  -9.0759686e-13
   1.7040000e+01  -8.9423401e-13
   1.7050000e+01  -8.7361894e-13
   1.7060000e+01  -8.5573575e-13
   1.7070000e+01  -8.2838276e-13
   1.7080000e+01  -7.3696234e-13
   1.7090000e+01  -6.8009043e-13
   1.7100000e+01  -5.7646282e-13
   1.7110000e+01  -5.1848660e-13
   1.7120000e+01  -5.0486670e-13
   1.7130000e+01  -4.7190951e-13
   1.7140000e+01  -3.4442820e-13
   1.7150000e+01  -3.3469192e-13
   1.7160000e+01  -3.1142279e-13
   1.7170000e+01  -2.9658433e-13
   1.7180000e+01  -2.9890406e-13
   1.7190000e+01  -2.5714152e-13
   1.7200000e+01  -2.4285832e-13
   1.7210000e+01  -2.3514545e-13
   1.7220000e+01  -2.2841783e-13
   1.7230000e+01  -2.3098180e-13
   1.7240000e+01  -2.0235878e-13
   1.7250000e+01  -2.3401837e-13
   1.7260000e+01  -2.5472625e-13
   1.7270000e+01  -2.3477416e-13
   1.7280000e+01  -2.3303573e-13
   1.7290000e+01  -2.0986975e-13
   1.7300000e+01  -2.0393611e-13
   1.7310000e+01  -1.6998283e-13
   1.7320000e+01  -1.7268477e-13
   1.7330000e+01  -1.7559606e-13
   1.7340000e+01  -1.6296614e-13
   1.7350000e+01  -1.5717328e-13
   1.7360000e+01  -1.5857625e-13
   1.7370000e+01  -1.4239190e-13
   1.7380000e+01  -1.4053545e-13
   1.7390000e+01  -1.5354389e-13
   1.7400000e+01  -1.4941708e-13
   1.7410000e+01  -1.4422883e-13
   1.7420000e+01  -1.4539934e-13
   1.7430000e+01  -1.3164084e-13
   1.7440000e+01  -1.2327320e-13
   1.7450000e+01  -1.1515197e-13
   1.7460000e+01  -1.1164662e-13
   1.7470000e+01  -1.0769221e-13
   1.7480000e+01  -1.0096757e-13
   1.7490000e+01  -9.5388775e-14
   1.7500000e+01  -9.5251311e-14
   1.7510000e+01  -8.5247113e-14
   1.7520000e+01  -7.6299774e-14
   1.7530000e+01  -7.5383683e-14
   1.7540000e+01  -7.1923857e-14
   1.7550000e+01  -5.8449291e-14
   1.7560000e+01  -6.4314182e-14
   1.7570000e+01  -6.1284610e-14
   1.7580000e+01  -5.4737357e-14
   1.7590000e+01  -3.8579402e-14
   1.7600000e+01  -2.2729056e-14
   1.7610000e+01  -2.0666473e-14
   1.7620000e+01  -2.0054977e-14
   1.7630000e+01  -2.3556461e-14
   1.7640000e+01  -1.7100058e-14
   1.7650000e+01  -1.4898317e-14
   1.7660000e+01   8.8235946e-15
   1.7670000e+01   2.4917279e-14
   1.7680000e+01   1.8088913e-14
   1.7690000e+01   2.1582808e-14
   1.7700000e+01   1.5737433e-14
   1.7710000e+01   1.2863694e-14
   1.7720000e+01   1.3469443e-14
   1.7730000e+01   1.8516726e-14
   1.7740000e+01   2.4505959e-14
   1.7750000e+01   3.1210125e-14
   1.7760000e+01   3.1570632e-14
   1.7770000e+01   4.4430732e-14
   1.7780000e+01   5.2720436e-14
   1.7790000e+01   6.6295234e-14
   1.7800000e+01   7.7610743e-14
   1.7810000e+01   7.9956152e-14
   1.7820000e+01   9.0723179e-14
   1.7830000e+01   9.3272132e-14
   1.7840000e+01   1.0777072e-13
   1.7850000e+01   1.0987892e-13
   1.7860000e+01   1.1874613e-13
   1.7870000e+01   1.3074337e-13
   1.7880000e+01   1.4077460e-13
   1.7890000e+01   1.5008104e-13
   1.7900000e+01   1.4632869e-13
   1.7910000e+01   1.4744219e-13
   1.7920000e+01   1.7108268e-13
   1.7930000e+01   1.7177431e-13
   1.7940000e+01   1.7048394e-13
   1.7950000e+01   1.6577657e-13
   1.7960000e+01   1.6387070e-13
   1.7970000e+01   1.6860597e-13
   1.7980000e+01   1.7205016e-13
   1.7990000e+01   1.7183549e-13
   1.8000000e+01   1.7494351e-13
   1.8010000e+01   1.6555317e-13
   1.8020000e+01   1.7293826e-13
   1.8030000e+01   1.7610525e-13
   1.8040000e+01   1.8643740e-13
   1.8050000e+01   1.8833809e-13
   1.8060000e+01   1.8628123e-13
   1.8070000e+01   1.8148493e-13
   1.8080000e+01   1.8519552e-13
   1.8090000e+01   1.8385843e-13
   1.8100000e+01   1.8707617e-13
   1.8110000e+01   1.8539345e-13
   1.8120000e+01   1.8841572e-13
   1.8130000e+01   1.9287051e-13
   1.8140000e+01   1.8898217e-13
   1.8150000e+01   1.8267220e-13
   1.8160000e+01   1.9092636e-13
   1.8170000e+01   1.8647940e-13
   1.8180000e+01   1.9035647e-13
   1.8190000e+01   1.8982631e-13
   1.8200000e+01   2.0762778e-13
   1.8210000e+01   2.0691111e-13
   1.8220000e+01   2.0968957e-13
   1.8230000e+01   2.1061888e-13
   1.8240000e+01   2.0896908e-13
   1.8250000e+01   2.0938825e-13
   1.8260000e+01   2.1083294e-13
   1.8270000e+01   2.1890223e-13
   1.8280000e+01   2.2520211e-13
   1.8290000e+01   2.1887644e-13
   1.8300000e+01   2.1498703e-13
   1.8310000e+01   2.1330231e-13
   1.8320000e+01   2.0941538e-13
   1.8330000e+01   2.0766321e-13
   1.8340000e+01   2.0329781e-13
   1.8350000e+01   2.0275586e-13
   1.8360000e+01   2.0235562e-13
   1.8370000e+01   1.9813378e-13
   1.8380000e+01   1.9236544e-13
   1.8390000e+01   1.8654065e-13
   1.8400000e+01   1.8737771e-13
   1.8410000e+01   1.8911101e-13
   1.8420000e+01   1.8022230e-13
   1.8430000e+01   1.6960194e-13
   1.8440000e+01   1.6668407e-13
   1.8450000e+01   1.6216351e-13
   1.8460000e+01   1.5978078e-13
   1.8470000e+01   1.6453822e-13
   1.8480000e+01   1.6098907e-13
   1.8490000e+01   1.6020717e-13
   1.8500000e+01   1.5202199e-13
   1.8510000e+01   1.5525239e-13
   1.8520000e+01   1.5908271e-13
   1.8530000e+01   1.5626710e-13
   1.8540000e+01   1.4902404e-13
   1.8550000e+01   1.4986800e-13
   1.8560000e+01   1.4358722e-13
   1.8570000e+01   1.4068979e-13
   1.8580000e+01   1.4015175e-13
   1.8590000e+01   1.4084001e-13
   1.8600000e+01   1.3730264e-13
   1.8610000e+01   1.3533934e-13
   1.8620000e+01   1.3187004e-13
   1.8630000e+01   1.3558311e-13
   1.8640000e+01   1.2826340e-13
   1.8650000e+01   1.2251625e-13
   1.8660000e+01   1.2136039e-13
   1.8670000e+01   1.2104488e-13
   1.8680000e+01   1.2389327e-13
   1.8690000e+01   1.2336281e-13
   1.8700000e+01   1.1918007e-13
   1.8710000e+01   1.1887028e-13
   1.8720000e+01   1.1201964e-13
   1.8730000e+01   1.1006032e-13
   1.8740000e+01   1.1147277e-13
   1.8750000e+01   1.0930776e-13
   1.8760000e+01   1.0869515e-13
   1.8770000e+01   1.0904625e-13
   1.8780000e+01   1.0223452e-13
   1.8790000e+01   1.0113006e-13
   1.8800000e+01   1.0061561e-13
   1.8810000e+01   9.7496353e-14
   1.8820000e+01   9.5122649e-14
   1.8830000e+01   9.5024842e-14
   1.8840000e+01   9.1332531e-14
   1.8850000e+01   9.0529258e-14
   1.8860000e+01   8.8279929e-14
   1.8870000e+01   8.8963271e-14
   1.8880000e+01   8.7706676e-14
   1.8890000e+01   8.4209859e-14
   1.8900000e+01   8.2940973e-14
   1.8910000e+01   8.1926093e-14
   1.8920000e+01   7.9696008e-14
   1.8930000e+01   7.6690562e-14
   1.8940000e+01   7.3702918e-14
   1.8950000e+01   7.2088079e-14
   1.8960000e+01   6.9080283e-14
   1.8970000e+01   6.4730482e-14
   1.8980000e+01   6.3598215e-14
   1.8990000e+01   5.8853066e-14
   1.9000000e+01   5.8107145e-14
   1.9010000e+01   5.4068024e-14
   1.9020000e+01   5.2847045e-14
   1.9030000e+01   5.0758711e-14
   1.9040000e+01   5.1356775e-14
   1.9050000e+01   4.7705729e-14
   1.9060000e+01   4.2062375e-14
   1.9070000e+01   3.7641989e-14
   1.9080000e+01   3.6624691e-14
   1.9090000e+01   3.5662376e-14
   1.9100000e+01   3.1726349e-14
   1.9110000e+01   3.0831714e-14
   1.9120000e+01   2.9586927e-14
   1.9130000e+01   2.9165058e-14
   1.9140000e+01   2.8688584e-14
   1.9150000e+01   2.5484063e-14
   1.9160000e+01   2.6596785e-14
   1.9170000e+01   2.5909898e-14
   1.9180000e+01   2.6020006e-14
   1.9190000e+01   2.4531546e-14
   1.9200000e+01   2.4403873e-14
   1.9210000e+01   2.4279745e-14
   1.9220000e+01   2.3906787e-14
   1.9230000e+01   2.3129489e-14
   1.9240000e+01   2.1202570e-14
   1.9250000e+01   2.0105760e-14
   1.9260000e+01   1.8569950e-14
   1.9270000e+01   1.7412321e-14
   1.9280000e+01   1.8565292e-14
   1.9290000e+01   1.9326154e-14
   1.9300000e+01   1.9495028e-14
   1.9310000e+01   1.9291431e-14
   1.9320000e+01   1.9112856e-14
   1.9330000e+01   1.9012530e-14
   1.9340000e+01   1.8425924e-14
   1.9350000e+01   1.8590013e-14
   1.9360000e+01   1.9462604e-14
   1.9370000e+01   2.0173070e-14
   1.9380000e+01   2.1381232e-14
   1.9390000e+01   2.1640546e-14
   1.9400000e+01   2.1364051e-14
   1.9410000e+01   2.1104367e-14
   1.9420000e+01   2.0089982e-14
   1.9430000e+01   2.1620312e-14
   1.9440000e+01   2.1951488e-14
   1.9450000e+01   2.3122157e-14
   1.9460000e+01   2.3243584e-14
   1.9470000e+01   2.2071545e-14
   1.9480000e+01   2.2528198e-14
   1.9490000e+01   2.1556130e-14
   1.9500000e+01   2.1873380e-14
   1.9510000e+01   2.3683141e-14
   1.9520000e+01   2.4190948e-14
   1.9530000e+01   2.3769728e-14
   1.9540000e+01   2.3518059e-14
   1.9550000e+01   2.3645485e-14
   1.9560000e+01   2.4276582e-14
   1.9570000e+01   2.3502313e-14
   1.9580000e+01   2.3523998e-14
   1.9590000e+01   2.2905599e-14
   1.9600000e+01   2.3882844e-14
   1.9610000e+01   2.4602189e-14
   1.9620000e+01   2.4986657e-14
   1.9630000e+01   2.4969205e-14
   1.9640000e+01   2.4801343e-14
   1.9650000e+01   2.4242023e-14
   1.9660000e+01   2.3181338e-14
   1.9670000e+01   2.2984533e-14
   1.9680000e+01   2.3382605e-14
   1.9690000e+01   2.2723883e-14
   1.9700000e+01   2.3276069e-14
   1.9710000e+01   2.4193598e-14
   1.9720000e+01   2.4132170e-14
   1.9730000e+01   2.3357186e-14
   1.9740000e+01   2.3390290e-14
   1.9750000e+01   2.3831182e-14
   1.9760000e+01   2.3325668e-14
   1.9770000e+01   2.3727675e-14
   1.9780000e+01   2.3738973e-14
   1.9790000e+01   2.4780376e-14
   1.9800000e+01   2.3340012e-14
   1.9810000e+01   2.2642623e-14
   1.9820000e+01   2.3658145e-14
   1.9830000e+01   2.3632971e-14
   1.9840000e+01   2.3661417e-14
   1.9850000e+01   2.3858626e-14
   1.9860000e+01   2.3912654e-14
   1.9870000e+01   2.3185585e-14
   1.9880000e+01   2.2463468e-14
   1.9890000e+01   2.2051720e-14
   1.9900000e+01   2.1538078e-14
   1.9910000e+01   2.1388034e-14
   1.9920000e+01   2.0793292e-14
   1.9930000e+01   2.1386534e-14
   1.9940000e+01   2.0999269e-14
   1.9950000e+01   2.1126935e-14
   1.9960000e+01   2.1109713e-14
   1.9970000e+01   2.0601901e-14
   1.9980000e+01   2.0583739e-14
   1.9990000e+01   2.1190105e-14
   2.0000000e+01   2.0631800e-14
   2.0010000e+01   2.0701358e-14
   2.0020000e+01   2.0533883e-14
   2.0030000e+01   2.0096054e-14
   2.0040000e+01   2.0543324e-14
   2.0050000e+01   1.9435501e-14
   2.0060000e+01   1.9595519e-14
   2.0070000e+01   1.9416710e-14
   2.0080000e+01   1.8156176e-14
   2.0090000e+01   1.7968134e-14
   2.0100000e+01   1.7228474e-14
   2.0110000e+01   1.7424729e-14
   2.0120000e+01   1.7143473e-14
   2.0130000e+01   1.6184189e-14
   2.0140000e+01   1.5276069e-14
   2.0150000e+01   1.4851046e-14
   2.0160000e+01   1.4351083e-14
   2.0170000e+01   1.3915355e-14
   2.0180000e+01   1.3889619e-14
   2.0190000e+01   1.3286440e-14
   2.0200000e+01   1.2878259e-14
   2.0210000e+01   1.3122236e-14
   2.0220000e+01   1.2984821e-14
   2.0230000e+01   1.2747287e-14
   2.0240000e+01   1.2361068e-14
   2.0250000e+01   1.2274408e-14
   2.0260000e+01   1.1858263e-14
   2.0270000e+01   1.1751518e-14
   2.0280000e+01   1.1610028e-14
   2.0290000e+01   1.1877782e-14
   2.0300000e+01   1.1640038e-14
   2.0310000e+01   1.1634400e-14
   2.0320000e+01   1.1279408e-14
   2.0330000e+01   1.1114213e-14
   2.0340000e+01   1.0831241e-14
   2.0350000e+01   1.0741840e-14
   2.0360000e+01   1.0432865e-14
   2.0370000e+01   1.0412913e-14
   2.0380000e+01   1.0234661e-14
   2.0390000e+01   1.0299358e-14
   2.0400000e+01   1.0147365e-14
   2.0410000e+01   1.0169746e-14
   2.0420000e+01   9.6982242e-15
   2.0430000e+01   9.7000704e-15
   2.0440000e+01   9.4697530e-15
   2.0450000e+01   9.2950878e-15
   2.0460000e+01   9.1219544e-15
   2.0470000e+01   8.8057296e-15
   2.0480000e+01   8.4869531e-15
   2.0490000e+01   8.3126607e-15
   2.0500000e+01   8.0793772e-15
   2.0510000e+01   7.9378190e-15
   2.0520000e+01   7.8675247e-15
   2.0530000e+01   7.8325190e-15
   2.0540000e+01   7.5661178e-15
   2.0550000e+01   7.2857023e-15
   2.0560000e+01   7.1951045e-15
   2.0570000e+01   6.9549447e-15
   2.0580000e+01   6.7099216e-15
   2.0590000e+01   6.5470161e-15
   2.0600000e+01   6.3593067e-15
   2.0610000e+01   6.2146424e-15
   2.0620000e+01   6.1922639e-15
   2.0630000e+01   6.1868583e-15
   2.0640000e+01   6.1101196e-15
   2.0650000e+01   6.0826075e-15
   2.0660000e+01   6.1752233e-15
   2.0670000e+01   6.0543000e-15
   2.0680000e+01   5.9232536e-15
   2.0690000e+01   5.8759339e-15
   2.0700000e+01   6.1902720e-15
   2.0710000e+01   6.0914315e-15
   2.0720000e+01   5.9514568e-15
   2.0730000e+01   6.0700664e-15
   2.0740000e+01   6.1043981e-15
   2.0750000e+01   6.3629258e-15
   2.0760000e+01   6.4581052e-15
   2.0770000e+01   6.0471010e-15
   2.0780000e+01   5.9545532e-15
   2.0790000e+01   5.9351031e-15
   2.0800000e+01   5.9032144e-15
   2.0810000e+01   5.6973275e-15
   2.0820000e+01   5.7210861e-15
   2.0830000e+01   5.5573099e-15
   2.0840000e+01   5.4973925e-15
   2.0850000e+01   5.2883623e-15
   2.0860000e+01   5.1901499e-15
   2.0870000e+01   5.1258648e-15
   2.0880000e+01   5.1846487e-15
   2.0890000e+01   5.1901905e-15
   2.0900000e+01   5.0875461e-15
   2.0910000e+01   5.0178993e-15
   2.0920000e+01   4.7997681e-15
   2.0930000e+01   4.7871994e-15
   2.0940000e+01   4.8889184e-15
   2.0950000e+01   4.7588093e-15
   2.0960000e+01   4.6634390e-15
   2.0970000e+01   4.7665139e-15
   2.0980000e+01   4.5070514e-15
   2.0990000e+01   4.5579739e-15
   2.1000000e+01   4.5174112e-15
   2.1010000e+01   4.5384323e-15
   2.1020000e+01   4.5374442e-15
   2.1030000e+01   4.3921675e-15
   2.1040000e+01   4.2554953e-15
   2.1050000e+01   4.1464105e-15
   2.1060000e+01   4.0799774e-15
   2.1070000e+01   4.2004454e-15
   2.1080000e+01   4.0649075e-15
   2.1090000e+01   3.9746214e-15
   2.1100000e+01   3.9286660e-15
   2.1110000e+01   3.8683333e-15
   2.1120000e+01   3.8125850e-15
   2.1130000e+01   3.7682490e-15
   2.1140000e+01   3.6358954e-15
   2.1150000e+01   3.4648969e-15
   2.1160000e+01   3.6149209e-15
   2.1170000e+01   3.4191296e-15
   2.1180000e+01   3.4212762e-15
   2.1190000e+01   3.3437211e-15
   2.1200000e+01   3.2979030e-15
   2.1210000e+01   3.2733976e-15
   2.1220000e+01   3.2192505e-15
   2.1230000e+01   3.1197997e-15
   2.1240000e+01   3.1119114e-15
   2.1250000e+01   3.1526903e-15
   2.1260000e+01   3.1825844e-15
   2.1270000e+01   3.2210593e-15
   2.1280000e+01   3.2237230e-15
   2.1290000e+01   3.1330569e-15
   2.1300000e+01   3.1294895e-15
   2.1310000e+01   3.0799197e-15
   2.1320000e+01   3.0444197e-15
   2.1330000e+01   3.0507205e-15
   2.1340000e+01   2.9862958e-15
   2.1350000e+01   2.9819470e-15
   2.1360000e+01   2.9869058e-15
   2.1370000e+01   2.6867756e-15
   2.1380000e+01   2.6008788e-15
   2.1390000e+01   2.6768913e-15
   2.1400000e+01   2.8187048e-15
   2.1410000e+01   2.7158417e-15
   2.1420000e+01   2.8223590e-15
   2.1430000e+01   2.5984350e-15
   2.1440000e+01   2.4730139e-15
   2.1450000e+01   2.4215537e-15
   2.1460000e+01   2.4416896e-15
   2.1470000e+01   2.2809452e-15
   2.1480000e+01   2.2443355e-15
   2.1490000e+01   2.3637349e-15
   2.1500000e+01   2.4384588e-15
   2.1510000e+01   2.5214524e-15
   2.1520000e+01   2.6449881e-15
   2.1530000e+01   2.6102952e-15
   2.1540000e+01   2.5303333e-15
   2.1550000e+01   2.4505230e-15
   2.1560000e+01   2.4723577e-15
   2.1570000e+01   2.5058495e-15
   2.1580000e+01   2.4210078e-15
   2.1590000e+01   2.5239053e-15
   2.1600000e+01   2.4592180e-15
   2.1610000e+01   2.4089847e-15
   2.1620000e+01   2.3270095e-15
   2.1630000e+01   2.3002798e-15
   2.1640000e+01   2.2351606e-15
   2.1650000e+01   2.2855894e-15
   2.1660000e+01   2.3197375e-15
   2.1670000e+01   2.2698005e-15
   2.1680000e+01   2.2438358e-15
   2.1690000e+01   2.1811000e-15
   2.1700000e+01   2.1234150e-15
   2.1710000e+01   2.0682095e-15
   2.1720000e+01   2.0391909e-15
   2.1730000e+01   1.9900407e-15
   2.1740000e+01   1.9950050e-15
   2.1750000e+01   1.9455911e-15
   2.1760000e+01   1.9971892e-15
   2.1770000e+01   2.1015855e-15
   2.1780000e+01   2.2232782e-15
   2.1790000e+01   2.1993054e-15
   2.1800000e+01   2.1446258e-15
   2.1810000e+01   2.0902590e-15
   2.1820000e+01   2.0688707e-15
   2.1830000e+01   2.1306964e-15
   2.1840000e+01   2.1106632e-15
   2.1850000e+01   2.0828759e-15
   2.1860000e+01   2.0582300e-15
   2.1870000e+01   2.1276933e-15
   2.1880000e+01   2.0085477e-15
   2.1890000e+01   1.9254637e-15
   2.1900000e+01   1.8881811e-15
   2.1910000e+01   1.8500137e-15
   2.1920000e+01   1.8032996e-15
   2.1930000e+01   1.7880514e-15
   2.1940000e+01   1.7561316e-15
   2.1950000e+01   1.7186580e-15
   2.1960000e+01   1.6845424e-15
   2.1970000e+01   1.6279969e-15
   2.1980000e+01   1.6336040e-15
   2.1990000e+01   1.6558747e-15
   2.2000000e+01   1.6779443e-15
   2.2010000e+01   1.6558660e-15
   2.2020000e+01   1.6001560e-15
   2.2030000e+01   1.5634540e-15
   2.2040000e+01   1.5099854e-15
   2.2050000e+01   1.4958292e-15
   2.2060000e+01   1.4870731e-15
   2.2070000e+01   1.4373318e-15
   2.2080000e+01   1.3935043e-15
   2.2090000e+01   1.3428669e-15
   2.2100000e+01   1.3163683e-15
   2.2110000e+01   1.2806173e-15
   2.2120000e+01   1.2467952e-15
   2.2130000e+01   1.2076684e-15
   2.2140000e+01   1.1824096e-15
   2.2150000e+01   1.1439906e-15
   2.2160000e+01   1.0971443e-15
   2.2170000e+01   1.0399315e-15
   2.2180000e+01   9.6161536e-16
   2.2190000e+01   8.8063227e-16
   2.2200000e+01   8.4821901e-16
   2.2210000e+01   8.3130115e-16
   2.2220000e+01   8.2906502e-16
   2.2230000e+01   8.1134533e-16
   2.2240000e+01   7.6457912e-16
   2.2250000e+01   7.6112353e-16
   2.2260000e+01   7.3781588e-16
   2.2270000e+01   7.1475863e-16
   2.2280000e+01   6.9072584e-16
   2.2290000e+01   6.6955250e-16
   2.2300000e+01   6.5904844e-16
   2.2310000e+01   6.3726988e-16
   2.2320000e+01   6.0428264e-16
   2.2330000e+01   5.9258911e-16
   2.2340000e+01   5.5596634e-16
   2.2350000e+01   5.4702755e-16
   2.2360000e+01   5.0019241e-16
   2.2370000e+01   4.9266597e-16
   2.2380000e+01   4.6129731e-16
   2.2390000e+01   4.2714231e-16
   2.2400000e+01   4.0553655e-16
   2.2410000e+01   3.6575532e-16
   2.2420000e+01   3.4322579e-16
   2.2430000e+01   3.4050030e-16
   2.2440000e+01   3.1232205e-16
   2.2450000e+01   2.9723981e-16
   2.2460000e+01   2.8277915e-16
   2.2470000e+01   2.6649401e-16
   2.2480000e+01   2.4976388e-16
   2.2490000e+01   2.4062411e-16
   2.2500000e+01   2.2672768e-16
   2.2510000e+01   2.1073577e-16
   2.2520000e+01   2.1567014e-16
   2.2530000e+01   1.9932753e-16
   2.2540000e+01   1.8877444e-16
   2.2550000e+01   1.8271669e-16
   2.2560000e+01   1.7473103e-16
   2.2570000e+01   1.6783063e-16
   2.2580000e+01   1.6319931e-16
   2.2590000e+01   1.5774212e-16
   2.2600000e+01   1.5271235e-16
   2.2610000e+01   1.4799188e-16
   2.2620000e+01   1.3690770e-16
   2.2630000e+01   1.2903275e-16
   2.2640000e+01   1.3879029e-16
   2.2650000e+01   1.3387370e-16
   2.2660000e+01   1.2266180e-16
   2.2670000e+01   1.1723164e-16
   2.2680000e+01   1.1410430e-16
   2.2690000e+01   1.0420144e-16
   2.2700000e+01   9.7079038e-17
   2.2710000e+01   9.2626727e-17
   2.2720000e+01   8.3007702e-17
   2.2730000e+01   8.1467910e-17
   2.2740000e+01   7.9170167e-17
   2.2750000e+01   7.7340624e-17
   2.2760000e+01   7.5350375e-17
   2.2770000e+01   7.3238708e-17
   2.2780000e+01   6.7575344e-17
   2.2790000e+01   6.6075616e-17
   2.2800000e+01   6.0745543e-17
   2.2810000e+01   5.4793521e-17
   2.2820000e+01   5.0685951e-17
   2.2830000e+01   4.6781730e-17
   2.2840000e+01   4.5892057e-17
   2.2850000e+01   4.4620853e-17
   2.2860000e+01   4.2822948e-17
   2.2870000e+01   3.9461582e-17
   2.2880000e+01   3.7395262e-17
   2.2890000e+01   3.6251469e-17
   2.2900000e+01   3.1187749e-17
   2.2910000e+01   3.0523995e-17
   2.2920000e+01   2.8894392e-17
   2.2930000e+01   2.7305641e-17
   2.2940000e+01   2.6516189e-17
   2.2950000e+01   2.5244215e-17
   2.2960000e+01   2.4999617e-17
   2.2970000e+01   2.4591072e-17
   2.2980000e+01   2.2879659e-17
   2.2990000e+01   2.0916992e-17
   2.3000000e+01   1.9578368e-17
   2.3010000e+01   1.7684993e-17
   2.3020000e+01   1.6813621e-17
   2.3030000e+01   1.4861081e-17
   2.3040000e+01   1.4173803e-17
   2.3050000e+01   1.2998583e-17
   2.3060000e+01   1.2781712e-17
   2.3070000e+01   1.1269105e-17
   2.3080000e+01   1.0556418e-17
   2.3090000e+01   1.0077118e-17
   2.3100000e+01   9.7443913e-18
   2.3110000e+01   9.1961159e-18
   2.3120000e+01   8.5210936e-18
   2.3130000e+01   7.8357335e-18
   2.3140000e+01   7.3127139e-18
   2.3150000e+01   6.7264640e-18
   2.3160000e+01   6.1283351e-18
   2.3170000e+01   5.7390878e-18
   2.3180000e+01   5.3779101e-18
   2.3190000e+01   4.8925840e-18
   2.3200000e+01   4.5988855e-18
   2.3210000e+01   4.5588928e-18
   2.3220000e+01   4.3272158e-18
   2.3230000e+01   4.1299411e-18
   2.3240000e+01   4.1225177e-18
   2.3250000e+01   3.9361357e-18
   2.3260000e+01   3.5821403e-18
   2.3270000e+01   3.4254270e-18
   2.3280000e+01   3.2216682e-18
   2.3290000e+01   3.0388585e-18
   2.3300000e+01   2.9589177e-18
   2.3310000e+01   2.8075616e-18
   2.3320000e+01   2.6912018e-18
   2.3330000e+01   2.5488340e-18
   2.3340000e+01   2.4393653e-18
   2.3350000e+01   2.2411925e-18
   2.3360000e+01   2.1439006e-18
   2.3370000e+01   2.0447287e-18
   2.3380000e+01   1.9027099e-18
   2.3390000e+01   1.8053004e-18
   2.3400000e+01   1.7133368e-18
   2.3410000e+01   1.5466645e-18
   2.3420000e+01   1.5135185e-18
   2.3430000e+01   1.4276432e-18
   2.3440000e+01   1.3552395e-18
   2.3450000e+01   1.4658081e-18
   2.3460000e+01   1.3415981e-18
   2.3470000e+01   1.2461109e-18
   2.3480000e+01   1.2152763e-18
   2.3490000e+01   1.1282477e-18
   2.3500000e+01   9.8380657e-19
   2.3510000e+01   9.2879848e-19
   2.3520000e+01   8.8976695e-19
   2.3530000e+01   8.6412252e-19
   2.3540000e+01   8.1943403e-19
   2.3550000e+01   8.0823672e-19
   2.3560000e+01   7.5181561e-19
   2.3570000e+01   7.3939414e-19
   2.3580000e+01   7.2773560e-19
   2.3590000e+01   6.8480359e-19
   2.3600000e+01   6.5136203e-19
   2.3610000e+01   6.5130937e-19
   2.3620000e+01   6.0439676e-19
   2.3630000e+01   6.1838071e-19
   2.3640000e+01   5.8842657e-19
   2.3650000e+01   5.6623011e-19
   2.3660000e+01   5.3675003e-19
   2.3670000e+01   4.8304187e-19
   2.3680000e+01   4.3747244e-19
   2.3690000e+01   3.5574938e-19
   2.3700000e+01   3.3044679e-19
   2.3710000e+01   3.0203244e-19
   2.3720000e+01   2.7446088e-19
   2.3730000e+01   2.5973870e-19
   2.3740000e+01   2.3989836e-19
   2.3750000e+01   2.2132822e-19
   2.3760000e+01   2.1166743e-19
   2.3770000e+01   1.8464537e-19
   2.3780000e+01   1.7254612e-19
   2.3790000e+01   1.6036308e-19
   2.3800000e+01   1.3700084e-19
   2.3810000e+01   1.2930894e-19
   2.3820000e+01   1.3312855e-19
   2.3830000e+01   1.3562777e-19
   2.3840000e+01   1.2814116e-19
   2.3850000e+01   1.0217772e-19
   2.3860000e+01   9.7602924e-20
   2.3870000e+01   9.0081092e-20
   2.3880000e+01   8.2433937e-20
   2.3890000e+01   7.8283063e-20
   2.3900000e+01   7.1246753e-20
   2.3910000e+01   6.7285677e-20
   2.3920000e+01   6.5876634e-20
   2.3930000e+01   6.2450189e-20
   2.3940000e+01   5.7364054e-20
   2.3950000e+01   5.3094316e-20
   2.3960000e+01   5.0744632e-20
   2.3970000e+01   4.4994851e-20
   2.3980000e+01   4.5621761e-20
   2.3990000e+01   4.3477109e-20
   2.4000000e+01   4.1725836e-20
   2.4010000e+01   3.6478208e-20
   2.4020000e+01   3.4761899e-20
   2.4030000e+01   3.2405837e-20
   2.4040000e+01   3.1173881e-20
   2.4050000e+01   2.9062581e-20
   2.4060000e+01   2.7995948e-20
   2.4070000e+01   2.6612914e-20
   2.4080000e+01   2.5517281e-20
   2.4090000e+01   2.4738394e-20
   2.4100000e+01   2.3055751e-20
   2.4110000e+01   2.2985809e-20
   2.4120000e+01   2.1603825e-20
   2.4130000e+01   2.0791982e-20
   2.4140000e+01   2.0229574e-20
   2.4150000e+01   1.7340391e-20
   2.4160000e+01   1.5455458e-20
   2.4170000e+01   1.4432897e-20
   2.4180000e+01   1.3863639e-20
   2.4190000e+01   1.2591415e-20
   2.4200000e+01   1.1355861e-20
   2.4210000e+01   1.0680668e-20
   2.4220000e+01   1.0417395e-20
   2.4230000e+01   9.5035585e-21
   2.4240000e+01   8.4875616e-21
   2.4250000e+01   8.3526753e-21
   2.4260000e+01   7.8930258e-21
   2.4270000e+01   7.5695615e-21
   2.4280000e+01   7.3929328e-21
   2.4290000e+01   7.2400914e-21
   2.4300000e+01   6.7984175e-21
   2.4310000e+01   6.2429233e-21
   2.4320000e+01   5.8046312e-21
   2.4330000e+01   5.3823485e-21
   2.4340000e+01   4.8924151e-21
   2.4350000e+01   4.4566969e-21
   2.4360000e+01   3.9550827e-21
   2.4370000e+01   3.6969107e-21
   2.4380000e+01   3.2867232e-21
   2.4390000e+01   3.1462002e-21
   2.4400000e+01   2.8681376e-21
   2.4410000e+01   2.0290821e-21
   2.4420000e+01   1.9606613e-21
   2.4430000e+01   1.6480910e-21
   2.4440000e+01   1.5179264e-21
   2.4450000e+01   1.3426050e-21
   2.4460000e+01   1.3046561e-21
   2.4470000e+01   1.2892255e-21
   2.4480000e+01   1.2096475e-21
   2.4490000e+01   1.1052510e-21
   2.4500000e+01   9.7916707e-22
   2.4510000e+01   9.2725814e-22
   2.4520000e+01   7.7404699e-22
   2.4530000e+01   7.3307200e-22
   2.4540000e+01   6.9451309e-22
   2.4550000e+01   6.5063132e-22
   2.4560000e+01   5.9305856e-22
   2.4570000e+01   4.6965139e-22
   2.4580000e+01   4.4088236e-22
   2.4590000e+01   3.6835635e-22
   2.4600000e+01   3.0428625e-22
   2.4610000e+01   2.6789399e-22
   2.4620000e+01   2.1272598e-22
   2.4630000e+01   2.1021464e-22
   2.4640000e+01   1.8263367e-22
   2.4650000e+01   1.7629470e-22
   2.4660000e+01   1.6933400e-22
   2.4670000e+01   1.6561964e-22
   2.4680000e+01   1.5125580e-22
   2.4690000e+01   1.3505091e-22
   2.4700000e+01   1.2616115e-22
   2.4710000e+01   1.1533400e-22
   2.4720000e+01   1.0931018e-22
   2.4730000e+01   1.0410437e-22
   2.4740000e+01   9.5218278e-23
   2.4750000e+01   8.6378196e-23
   2.4760000e+01   7.9554785e-23
   2.4770000e+01   7.8257257e-23
   2.4780000e+01   7.1785728e-23
   2.4790000e+01   5.4956431e-23
   2.4800000e+01   5.0864092e-23
   2.4810000e+01   4.7141746e-23
   2.4820000e+01   4.2235978e-23
   2.4830000e+01   3.8953367e-23
   2.4840000e+01   3.6160839e-23
   2.4850000e+01   2.9400036e-23
   2.4860000e+01   2.7980203e-23
   2.4870000e+01   2.6048607e-23
   2.4880000e+01   2.3904011e-23
   2.4890000e+01   2.1377641e-23
   2.4900000e+01   1.9592226e-23
   2.4910000e+01   1.8864905e-23
   2.4920000e+01   1.8119585e-23
   2.4930000e+01   1.5751157e-23
   2.4940000e+01   1.4915853e-23
   2.4950000e+01   1.3572579e-23
   2.4960000e+01   1.3345154e-23
   2.4970000e+01   1.2632017e-23
   2.4980000e+01   9.4710284e-24
   2.4990000e+01   8.2770017e-24
   2.5000000e+01   7.3197826e-24


==> dat/sir/tt7_sw50p3_pge40_scaled.dat <==
  0.0000  0.00000000e+00
  0.0100  1.99712830e-79
  0.0200  -5.77540450e-70
  0.0300  -3.70916710e-67
  0.0400  -2.68424740e-48
  0.0500  5.21309170e-62
  0.0600  1.52611020e-58
  0.0700  4.71919010e-58
  0.0800  -9.21383180e-55
  0.0900  -6.51326100e-50
  0.1000  2.20624860e-48
  0.1100  1.61013920e-53
  0.1200  3.47272020e-49
  0.1300  2.23744060e-44
  0.1400  4.37083470e-41
  0.1500  2.70181710e-39
  0.1600  -3.53889710e-35
  0.1700  1.04456970e-32
  0.1800  -7.92207890e-32
  0.1900  -1.14525940e-28
  0.2000  -5.23556870e-28
  0.2100  4.88651690e-26
  0.2200  1.95018930e-23
  0.2300  6.57276080e-23
  0.2400  -9.96481760e-26
  0.2500  -2.36081540e-25
  0.2600  6.92997120e-25
  0.2700  -1.11896350e-24
  0.2800  -3.00213030e-23
  0.2900  3.22656900e-24
  0.3000  -7.24619020e-21
  0.3100  -5.30061910e-18
  0.3200  1.94666990e-16
  0.3300  3.92194140e-15
  0.3400  -1.97583500e-15
  0.3500  -4.77753030e-15
  0.3600  -1.09276670e-14
  0.3700  1.21139960e-13
  0.3800  4.92923120e-13
  0.3900  7.77063710e-13
  0.4000  9.55856850e-13
  0.4100  3.79415370e-12
  0.4200  1.11979320e-11
  0.4300  1.53731870e-11
  0.4400  1.18968640e-11
  0.4500  1.55830820e-11
  0.4600  2.08309940e-11
  0.4700  4.39825170e-11
  0.4800  5.40840980e-11
  0.4900  -1.80356360e-10
  0.5000  -2.35257960e-10
  0.5100  -2.03456390e-09
  0.5200  -2.27582890e-09
  0.5300  -3.21276300e-09
  0.5400  -3.74803710e-09
  0.5500  -5.07973740e-09
  0.5600  -7.57554820e-09
  0.5700  -8.29607550e-09
  0.5800  -1.54418040e-08
  0.5900  -1.23325390e-08
  0.6000  1.27589000e-09
  0.6100  -4.72872140e-09
  0.6200  -2.22690270e-09
  0.6300  -4.40172670e-09
  0.6400  -8.12811670e-08
  0.6500  -8.40684740e-08
  0.6600  -2.38826620e-07
  0.6700  -3.32242840e-07
  0.6800  -3.74536660e-07
  0.6900  -4.16391390e-07
  0.7000  -8.36374850e-07
  0.7100  -3.38336180e-07
  0.7200  -3.89320930e-07
  0.7300  -3.84194990e-07
  0.7400  -1.01078240e-06
  0.7500  2.54448720e-06
  0.7600  3.51103700e-06
  0.7700  -6.59953330e-06
  0.7800  1.32057600e-06
  0.7900  -6.05400410e-07
  0.8000  -1.02107280e-05
  0.8100  3.93371690e-05
  0.8200  2.81796750e-05
  0.8300  -1.64201880e-05
  0.8400  1.71583090e-05
  0.8500  4.81752470e-05
  0.8600  3.92606710e-05
  0.8700  1.08524040e-04
  0.8800  -3.17860520e-05
  0.8900  -3.99655140e-05
  0.9000  -8.43694610e-06
  0.9100  -1.29911890e-05
  0.9200  3.04013270e-04
  0.9300  8.79510730e-04
  0.9400  7.65512000e-04
  0.9500  -7.35233350e-05
  0.9600  -6.30096210e-04
  0.9700  -1.04337030e-03
  0.9800  -1.22621890e-03
  0.9900  -1.34156280e-03
  1.0000  -1.36076560e-03
  1.0100  -7.05617730e-05
  1.0200  6.58394400e-04
  1.0300  1.85156970e-03
  1.0400  3.88979980e-03
  1.0500  4.58080050e-03
  1.0600  7.47478330e-03
  1.0700  5.59685880e-03
  1.0800  8.44384920e-03
  1.0900  1.11956870e-02
  1.1000  1.15663770e-02
  1.1100  1.18428460e-02
  1.1200  1.26855680e-02
  1.1300  1.55241300e-02
  1.1400  1.95452720e-02
  1.1500  2.37080460e-02
  1.1600  2.54565900e-02
  1.1700  3.06907060e-02
  1.1800  3.75524710e-02
  1.1900  4.50171660e-02
  1.2000  4.73759760e-02
  1.2100  5.86669110e-02
  1.2200  7.68525320e-02
  1.2300  8.73421370e-02
  1.2400  7.93858260e-02
  1.2500  8.55915940e-02
  1.2600  8.68378440e-02
  1.2700  8.64498280e-02
  1.2800  9.47828150e-02
  1.2900  1.25827150e-01
  1.3000  1.25618270e-01
  1.3100  1.29646240e-01
  1.3200  1.57981900e-01
  1.3300  1.53990590e-01
  1.3400  1.19659300e-01
  1.3500  1.55210380e-01
  1.3600  1.77918690e-01
  1.3700  1.51854580e-01
  1.3800  1.85939720e-01
  1.3900  2.12538860e-01
  1.4000  1.92363350e-01
  1.4100  1.34726340e-01
  1.4200  1.40645760e-01
  1.4300  1.92934380e-01
  1.4400  2.79458290e-01
  1.4500  2.99015970e-01
  1.4600  2.84448120e-01
  1.4700  2.78029480e-01
  1.4800  3.21749180e-01
  1.4900  3.38332270e-01
  1.5000  3.06732180e-01
  1.5100  3.81909740e-01
  1.5200  3.54332080e-01
  1.5300  3.91149860e-01
  1.5400  3.83621990e-01
  1.5500  4.52409470e-01
  1.5600  4.79029060e-01
  1.5700  4.50491500e-01
  1.5800  5.37336370e-01
  1.5900  5.98316980e-01
  1.6000  4.06322580e-01
  1.6100  4.44268580e-01
  1.6200  4.56450280e-01
  1.6300  3.71998670e-01
  1.6400  4.69032320e-01
  1.6500  4.58355000e-01
  1.6600  4.00490290e-01
  1.6700  5.24227960e-01
  1.6800  6.14649880e-01
  1.6900  7.57790230e-01
  1.7000  7.19687480e-01
  1.7100  6.79210260e-01
  1.7200  6.72422480e-01
  1.7300  8.32527410e-01
  1.7400  8.81775160e-01
  1.7500  9.93861170e-01
  1.7600  1.07771890e+00
  1.7700  1.01949760e+00
  1.7800  1.25860170e+00
  1.7900  1.29015260e+00
  1.8000  1.27737700e+00
  1.8100  2.09688760e+00
  1.8200  1.92650540e+00
  1.8300  1.99435060e+00
  1.8400  1.98139350e+00
  1.8500  2.07525420e+00
  1.8600  2.31986650e+00
  1.8700  2.83807520e+00
  1.8800  2.95742450e+00
  1.8900  3.19091980e+00
  1.9000  3.26941660e+00
  1.9100  3.56899000e+00
  1.9200  4.09951740e+00
  1.9300  4.35791230e+00
  1.9400  4.88989900e+00
  1.9500  5.38873010e+00
  1.9600  5.99785950e+00
  1.9700  6.82601230e+00
  1.9800  7.13769170e+00
  1.9900  7.95169480e+00
  2.0000  8.49057910e+00
  2.0100  8.70728290e+00
  2.0200  9.36033210e+00
  2.0300  9.93188540e+00
  2.0400  1.02895550e+01
  2.0500  1.09068730e+01
  2.0600  1.15682850e+01
  2.0700  1.23835500e+01
  2.0800  1.31494910e+01
  2.0900  1.26674320e+01
  2.1000  1.34880890e+01
  2.1100  1.33306630e+01
  2.1200  1.37936570e+01
  2.1300  1.37480170e+01
  2.1400  1.46027770e+01
  2.1500  1.46362560e+01
  2.1600  1.48215030e+01
  2.1700  1.54941080e+01
  2.1800  1.58041060e+01
  2.1900  1.63438970e+01
  2.2000  1.69123920e+01
  2.2100  1.65429470e+01
  2.2200  1.64441150e+01
  2.2300  1.80236050e+01
  2.2400  1.92590520e+01
  2.2500  1.85714890e+01
  2.2600  1.94750070e+01
  2.2700  2.05903290e+01
  2.2800  2.11334310e+01
  2.2900  2.23353950e+01
  2.3000  2.32374360e+01
  2.3100  2.54377560e+01
  2.3200  2.70667930e+01
  2.3300  2.80418930e+01
  2.3400  2.77175770e+01
  2.3500  2.83967660e+01
  2.3600  3.00253810e+01
  2.3700  3.13458450e+01
  2.3800  3.30849960e+01
  2.3900  3.40105320e+01
  2.4000  3.48423140e+01
  2.4100  3.53402080e+01
  2.4200  3.65724870e+01
  2.4300  3.75950810e+01
  2.4400  3.82176780e+01
  2.4500  3.80294540e+01
  2.4600  3.95298520e+01
  2.4700  3.95995290e+01
  2.4800  4.04504310e+01
  2.4900  4.11705280e+01
  2.5000  4.21699960e+01
  2.5100  4.28851430e+01
  2.5200  4.36018580e+01
  2.5300  4.37618220e+01
  2.5400  4.43487670e+01
  2.5500  4.46611160e+01
  2.5600  4.60231230e+01
  2.5700  4.70641300e+01
  2.5800  4.90913990e+01
  2.5900  5.02831880e+01
  2.6000  5.11713860e+01
  2.6100  5.36521340e+01
  2.6200  5.51006870e+01
  2.6300  5.61351980e+01
  2.6400  5.75238730e+01
  2.6500  5.93002890e+01
  2.6600  6.13762240e+01
  2.6700  6.33235050e+01
  2.6800  6.47563500e+01
  2.6900  6.62877810e+01
  2.7000  6.85626920e+01
  2.7100  7.04755570e+01
  2.7200  7.27821830e+01
  2.7300  7.47462980e+01
  2.7400  7.72202730e+01
  2.7500  7.91907600e+01
  2.7600  8.18903430e+01
  2.7700  8.48960130e+01
  2.7800  8.69293220e+01
  2.7900  9.00952230e+01
  2.8000  9.37321150e+01
  2.8100  9.60622760e+01
  2.8200  9.92474200e+01
  2.8300  1.02590590e+02
  2.8400  1.05402550e+02
  2.8500  1.08285030e+02
  2.8600  1.11248060e+02
  2.8700  1.13115970e+02
  2.8800  1.15683720e+02
  2.8900  1.18903720e+02
  2.9000  1.21546590e+02
  2.9100  1.24719940e+02
  2.9200  1.27355050e+02
  2.9300  1.29965010e+02
  2.9400  1.32385320e+02
  2.9500  1.34972430e+02
  2.9600  1.37314100e+02
  2.9700  1.40129590e+02
  2.9800  1.42624660e+02
  2.9900  1.45323050e+02
  3.0000  1.47881280e+02
  3.0100  1.50084680e+02
  3.0200  1.53017490e+02
  3.0300  1.55223110e+02
  3.0400  1.56837650e+02
  3.0500  1.60268860e+02
  3.0600  1.62160780e+02
  3.0700  1.64202280e+02
  3.0800  1.66748810e+02
  3.0900  1.68694060e+02
  3.1000  1.70839690e+02
  3.1100  1.73837460e+02
  3.1200  1.76129710e+02
  3.1300  1.77621300e+02
  3.1400  1.79088750e+02
  3.1500  1.81904040e+02
  3.1600  1.83294530e+02
  3.1700  1.84890130e+02
  3.1800  1.85415620e+02
  3.1900  1.87613790e+02
  3.2000  1.88558470e+02
  3.2100  1.90341680e+02
  3.2200  1.91710010e+02
  3.2300  1.92645370e+02
  3.2400  1.93781140e+02
  3.2500  1.94442970e+02
  3.2600  1.95547940e+02
  3.2700  1.96248910e+02
  3.2800  1.96758950e+02
  3.2900  1.97463240e+02
  3.3000  1.98347650e+02
  3.3100  1.99083170e+02
  3.3200  1.99945980e+02
  3.3300  2.00581090e+02
  3.3400  2.01434350e+02
  3.3500  2.02611930e+02
  3.3600  2.03337270e+02
  3.3700  2.03779010e+02
  3.3800  2.04620490e+02
  3.3900  2.04817330e+02
  3.4000  2.05348100e+02
  3.4100  2.05991900e+02
  3.4200  2.06263530e+02
  3.4300  2.06762610e+02
  3.4400  2.06928060e+02
  3.4500  2.07471080e+02
  3.4600  2.07672620e+02
  3.4700  2.08200480e+02
  3.4800  2.08127450e+02
  3.4900  2.08776760e+02
  3.5000  2.08575580e+02
  3.5100  2.08528270e+02
  3.5200  2.08742080e+02
  3.5300  2.08730930e+02
  3.5400  2.08215720e+02
  3.5500  2.08099420e+02
  3.5600  2.07811920e+02
  3.5700  2.07137990e+02
  3.5800  2.06771760e+02
  3.5900  2.06700610e+02
  3.6000  2.05968320e+02
  3.6100  2.05750860e+02
  3.6200  2.05421280e+02
  3.6300  2.04680530e+02
  3.6400  2.04147480e+02
  3.6500  2.03509630e+02
  3.6600  2.02681620e+02
  3.6700  2.02264020e+02
  3.6800  2.01403430e+02
  3.6900  2.00669370e+02
  3.7000  1.99920460e+02
  3.7100  1.99753890e+02
  3.7200  1.98707790e+02
  3.7300  1.97314710e+02
  3.7400  1.96726890e+02
  3.7500  1.95900240e+02
  3.7600  1.94974920e+02
  3.7700  1.93943530e+02
  3.7800  1.92874530e+02
  3.7900  1.91872710e+02
  3.8000  1.91023590e+02
  3.8100  1.89722910e+02
  3.8200  1.88649820e+02
  3.8300  1.87708180e+02
  3.8400  1.86698160e+02
  3.8500  1.86026980e+02
  3.8600  1.84801270e+02
  3.8700  1.83326190e+02
  3.8800  1.82169690e+02
  3.8900  1.81112220e+02
  3.9000  1.80067240e+02
  3.9100  1.79026750e+02
  3.9200  1.77788370e+02
  3.9300  1.76425810e+02
  3.9400  1.75370190e+02
  3.9500  1.73978980e+02
  3.9600  1.72846940e+02
  3.9700  1.71585870e+02
  3.9800  1.70187970e+02
  3.9900  1.69064520e+02
  4.0000  1.67716220e+02
  4.0100  1.66285450e+02
  4.0200  1.64908690e+02
  4.0300  1.63784060e+02
  4.0400  1.62792810e+02
  4.0500  1.61104230e+02
  4.0600  1.59777780e+02
  4.0700  1.58399290e+02
  4.0800  1.57232990e+02
  4.0900  1.55891170e+02
  4.1000  1.54302380e+02
  4.1100  1.52811760e+02
  4.1200  1.51550470e+02
  4.1300  1.50454340e+02
  4.1400  1.48815310e+02
  4.1500  1.47279620e+02
  4.1600  1.45820190e+02
  4.1700  1.44209990e+02
  4.1800  1.42958480e+02
  4.1900  1.41631440e+02
  4.2000  1.40189060e+02
  4.2100  1.38737450e+02
  4.2200  1.37452170e+02
  4.2300  1.36085520e+02
  4.2400  1.34795560e+02
  4.2500  1.33404760e+02
  4.2600  1.32156990e+02
  4.2700  1.30529600e+02
  4.2800  1.29099680e+02
  4.2900  1.27691050e+02
  4.3000  1.25965100e+02
  4.3100  1.24673740e+02
  4.3200  1.23056910e+02
  4.3300  1.21520030e+02
  4.3400  1.19890390e+02
  4.3500  1.18510080e+02
  4.3600  1.16649240e+02
  4.3700  1.15150040e+02
  4.3800  1.13723300e+02
  4.3900  1.12342050e+02
  4.4000  1.10832040e+02
  4.4100  1.09166380e+02
  4.4200  1.07572620e+02
  4.4300  1.06020030e+02
  4.4400  1.04475970e+02
  4.4500  1.02994260e+02
  4.4600  1.01487540e+02
  4.4700  9.98573030e+01
  4.4800  9.82039280e+01
  4.4900  9.66950900e+01
  4.5000  9.51838410e+01
  4.5100  9.36996210e+01
  4.5200  9.21950220e+01
  4.5300  9.10350600e+01
  4.5400  8.96299550e+01
  4.5500  8.81630820e+01
  4.5600  8.67005820e+01
  4.5700  8.52288080e+01
  4.5800  8.40009540e+01
  4.5900  8.26248440e+01
  4.6000  8.12356470e+01
  4.6100  7.98099170e+01
  4.6200  7.84136060e+01
  4.6300  7.70595340e+01
  4.6400  7.58526370e+01
  4.6500  7.47094240e+01
  4.6600  7.33119280e+01
  4.6700  7.21383050e+01
  4.6800  7.09825960e+01
  4.6900  6.97713490e+01
  4.7000  6.85019990e+01
  4.7100  6.72815270e+01
  4.7200  6.60897140e+01
  4.7300  6.49282110e+01
  4.7400  6.37343970e+01
  4.7500  6.26578660e+01
  4.7600  6.15967450e+01
  4.7700  6.06089490e+01
  4.7800  5.95460510e+01
  4.7900  5.84669950e+01
  4.8000  5.74664850e+01
  4.8100  5.64086170e+01
  4.8200  5.54210340e+01
  4.8300  5.45275970e+01
  4.8400  5.36079440e+01
  4.8500  5.26845290e+01
  4.8600  5.17460700e+01
  4.8700  5.10041090e+01
  4.8800  5.00938660e+01
  4.8900  4.93309580e+01
  4.9000  4.84153520e+01
  4.9100  4.77665950e+01
  4.9200  4.67467960e+01
  4.9300  4.59229190e+01
  4.9400  4.52373020e+01
  4.9500  4.43843350e+01
  4.9600  4.36455790e+01
  4.9700  4.29438750e+01
  4.9800  4.22679810e+01
  4.9900  4.15099850e+01
  5.0000  4.06502990e+01
  5.0100  4.00284690e+01
  5.0200  3.93616220e+01
  5.0300  3.87608290e+01
  5.0400  3.81521990e+01
  5.0500  3.75929680e+01
  5.0600  3.70512250e+01
  5.0700  3.63441130e+01
  5.0800  3.56669700e+01
  5.0900  3.50385830e+01
  5.1000  3.45594280e+01
  5.1100  3.39536830e+01
  5.1200  3.34614740e+01
  5.1300  3.29285670e+01
  5.1400  3.24603390e+01
  5.1500  3.19429400e+01
  5.1600  3.14452130e+01
  5.1700  3.09622680e+01
  5.1800  3.04842990e+01
  5.1900  3.00270060e+01
  5.2000  2.96206900e+01
  5.2100  2.91697870e+01
  5.2200  2.86841490e+01
  5.2300  2.82446360e+01
  5.2400  2.78431510e+01
  5.2500  2.75032650e+01
  5.2600  2.71380500e+01
  5.2700  2.67407660e+01
  5.2800  2.61805410e+01
  5.2900  2.57474720e+01
  5.3000  2.53113790e+01
  5.3100  2.49323410e+01
  5.3200  2.44588970e+01
  5.3300  2.41111900e+01
  5.3400  2.36460980e+01
  5.3500  2.33045570e+01
  5.3600  2.29258280e+01
  5.3700  2.25293810e+01
  5.3800  2.21201410e+01
  5.3900  2.17982980e+01
  5.4000  2.13587960e+01
  5.4100  2.10685600e+01
  5.4200  2.06028620e+01
  5.4300  2.02254630e+01
  5.4400  1.98862850e+01
  5.4500  1.95114950e+01
  5.4600  1.91652370e+01
  5.4700  1.88208850e+01
  5.4800  1.84852970e+01
  5.4900  1.80867600e+01
  5.5000  1.77833100e+01
  5.5100  1.74711470e+01
  5.5200  1.71242250e+01
  5.5300  1.67832170e+01
  5.5400  1.64692710e+01
  5.5500  1.61470520e+01
  5.5600  1.58546180e+01
  5.5700  1.55278900e+01
  5.5800  1.51988350e+01
  5.5900  1.49013210e+01
  5.6000  1.45842450e+01
  5.6100  1.43146320e+01
  5.6200  1.40463020e+01
  5.6300  1.37571200e+01
  5.6400  1.34962360e+01
  5.6500  1.32003990e+01
  5.6600  1.29776490e+01
  5.6700  1.27005870e+01
  5.6800  1.24391600e+01
  5.6900  1.21903360e+01
  5.7000  1.19177980e+01
  5.7100  1.17174590e+01
  5.7200  1.14577510e+01
  5.7300  1.12190250e+01
  5.7400  1.10099840e+01
  5.7500  1.08018460e+01
  5.7600  1.05776170e+01
  5.7700  1.03881010e+01
  5.7800  1.01880650e+01
  5.7900  9.97938390e+00
  5.8000  9.78088160e+00
  5.8100  9.64868620e+00
  5.8200  9.43678340e+00
  5.8300  9.25721250e+00
  5.8400  9.08314960e+00
  5.8500  8.89638010e+00
  5.8600  8.69953160e+00
  5.8700  8.52991800e+00
  5.8800  8.36807060e+00
  5.8900  8.20967870e+00
  5.9000  8.01862780e+00
  5.9100  7.87458950e+00
  5.9200  7.71831870e+00
  5.9300  7.53159550e+00
  5.9400  7.37373480e+00
  5.9500  7.20817450e+00
  5.9600  7.07837060e+00
  5.9700  6.89615930e+00
  5.9800  6.76908930e+00
  5.9900  6.61187270e+00
  6.0000  6.45527500e+00
  6.0100  6.33053910e+00
  6.0200  6.19839190e+00
  6.0300  6.07874000e+00
  6.0400  5.93205530e+00
  6.0500  5.80947540e+00
  6.0600  5.67927620e+00
  6.0700  5.53215000e+00
  6.0800  5.39329190e+00
  6.0900  5.28944690e+00
  6.1000  5.17435370e+00
  6.1100  5.06134190e+00
  6.1200  4.98556880e+00
  6.1300  4.89488730e+00
  6.1400  4.76547210e+00
  6.1500  4.65606260e+00
  6.1600  4.55177410e+00
  6.1700  4.43599640e+00
  6.1800  4.35068030e+00
  6.1900  4.26166700e+00
  6.2000  4.18854320e+00
  6.2100  4.08366900e+00
  6.2200  4.00936740e+00
  6.2300  3.91998830e+00
  6.2400  3.85606130e+00
  6.2500  3.77453760e+00
  6.2600  3.69334530e+00
  6.2700  3.59143850e+00
  6.2800  3.50705870e+00
  6.2900  3.43565360e+00
  6.3000  3.35271200e+00
  6.3100  3.26447950e+00
  6.3200  3.18283520e+00
  6.3300  3.10331160e+00
  6.3400  3.03516530e+00
  6.3500  2.96688540e+00
  6.3600  2.88553350e+00
  6.3700  2.81222670e+00
  6.3800  2.74869760e+00
  6.3900  2.68063530e+00
  6.4000  2.60888070e+00
  6.4100  2.54723650e+00
  6.4200  2.47315360e+00
  6.4300  2.41528300e+00
  6.4400  2.34260100e+00
  6.4500  2.27144010e+00
  6.4600  2.21248720e+00
  6.4700  2.16538970e+00
  6.4800  2.11481910e+00
  6.4900  2.06348100e+00
  6.5000  2.01160880e+00
  6.5100  1.97796540e+00
  6.5200  1.93999310e+00
  6.5300  1.86729290e+00
  6.5400  1.82444340e+00
  6.5500  1.78964490e+00
  6.5600  1.74361970e+00
  6.5700  1.69454460e+00
  6.5800  1.65402490e+00
  6.5900  1.61917430e+00
  6.6000  1.60486430e+00
  6.6100  1.57468490e+00
  6.6200  1.54675320e+00
  6.6300  1.52682110e+00
  6.6400  1.49893600e+00
  6.6500  1.48061130e+00
  6.6600  1.45258680e+00
  6.6700  1.42504530e+00
  6.6800  1.40126510e+00
  6.6900  1.37713190e+00
  6.7000  1.36584980e+00
  6.7100  1.35652810e+00
  6.7200  1.34303410e+00
  6.7300  1.31338230e+00
  6.7400  1.29193720e+00
  6.7500  1.26756670e+00
  6.7600  1.25384760e+00
  6.7700  1.23718770e+00
  6.7800  1.21361490e+00
  6.7900  1.19395070e+00
  6.8000  1.18209240e+00
  6.8100  1.18151110e+00
  6.8200  1.15842060e+00
  6.8300  1.14277930e+00
  6.8400  1.13810250e+00
  6.8500  1.11936100e+00
  6.8600  1.11587990e+00
  6.8700  1.11072100e+00
  6.8800  1.10117030e+00
  6.8900  1.09332910e+00
  6.9000  1.08247630e+00
  6.9100  1.06400520e+00
  6.9200  1.05188980e+00
  6.9300  1.03781280e+00
  6.9400  1.02175970e+00
  6.9500  1.01348480e+00
  6.9600  9.93346960e-01
  6.9700  9.81010970e-01
  6.9800  9.65201100e-01
  6.9900  9.46562540e-01
  7.0000  9.31338730e-01
  7.0100  9.13211790e-01
  7.0200  8.96076120e-01
  7.0300  8.81908040e-01
  7.0400  8.63151720e-01
  7.0500  8.56908980e-01
  7.0600  8.40514560e-01
  7.0700  8.35235210e-01
  7.0800  8.23420850e-01
  7.0900  8.16966170e-01
  7.1000  8.03884730e-01
  7.1100  7.96018170e-01
  7.1200  7.85019120e-01
  7.1300  7.72171370e-01
  7.1400  7.60268480e-01
  7.1500  7.49724500e-01
  7.1600  7.44288040e-01
  7.1700  7.36394990e-01
  7.1800  7.24923730e-01
  7.1900  7.13802250e-01
  7.2000  7.04455860e-01
  7.2100  7.03743980e-01
  7.2200  6.94619000e-01
  7.2300  6.83143560e-01
  7.2400  6.71387640e-01
  7.2500  6.63092640e-01
  7.2600  6.51976020e-01
  7.2700  6.49496950e-01
  7.2800  6.43517410e-01
  7.2900  6.36496900e-01
  7.3000  6.27391060e-01
  7.3100  6.19342570e-01
  7.3200  6.07274100e-01
  7.3300  6.02599450e-01
  7.3400  5.88489660e-01
  7.3500  5.79816700e-01
  7.3600  5.77058700e-01
  7.3700  5.69053560e-01
  7.3800  5.59001820e-01
  7.3900  5.57175230e-01
  7.4000  5.53755120e-01
  7.4100  5.43482760e-01
  7.4200  5.30922140e-01
  7.4300  5.25542260e-01
  7.4400  5.18959780e-01
  7.4500  5.17897680e-01
  7.4600  5.06231520e-01
  7.4700  4.95935100e-01
  7.4800  4.88649880e-01
  7.4900  4.82393330e-01
  7.5000  4.75532650e-01
  7.5100  4.72128350e-01
  7.5200  4.63161550e-01
  7.5300  4.50858660e-01
  7.5400  4.41243530e-01
  7.5500  4.38575980e-01
  7.5600  4.25323360e-01
  7.5700  4.18157110e-01
  7.5800  4.17915220e-01
  7.5900  4.10991750e-01
  7.6000  4.00462690e-01
  7.6100  3.91074400e-01
  7.6200  3.84625090e-01
  7.6300  3.79200050e-01
  7.6400  3.73550880e-01
  7.6500  3.65529770e-01
  7.6600  3.54423420e-01
  7.6700  3.46717790e-01
  7.6800  3.38516330e-01
  7.6900  3.31180210e-01
  7.7000  3.23892650e-01
  7.7100  3.19373310e-01
  7.7200  3.11920580e-01
  7.7300  3.02945760e-01
  7.7400  2.95884400e-01
  7.7500  2.91805740e-01
  7.7600  2.86816690e-01
  7.7700  2.77073180e-01
  7.7800  2.66322500e-01
  7.7900  2.60746140e-01
  7.8000  2.55586630e-01
  7.8100  2.48473130e-01
  7.8200  2.44141310e-01
  7.8300  2.35188800e-01
  7.8400  2.31365120e-01
  7.8500  2.24528570e-01
  7.8600  2.17294510e-01
  7.8700  2.10017620e-01
  7.8800  2.04107890e-01
  7.8900  1.97771150e-01
  7.9000  1.91443510e-01
  7.9100  1.87162750e-01
  7.9200  1.82759640e-01
  7.9300  1.77979590e-01
  7.9400  1.74551240e-01
  7.9500  1.69748280e-01
  7.9600  1.62873840e-01
  7.9700  1.60646680e-01
  7.9800  1.55976720e-01
  7.9900  1.51297880e-01
  8.0000  1.46216800e-01
  8.0100  1.41265680e-01
  8.0200  1.35726970e-01
  8.0300  1.32230550e-01
  8.0400  1.31418190e-01
  8.0500  1.27677200e-01
  8.0600  1.24162730e-01
  8.0700  1.20569060e-01
  8.0800  1.17920400e-01
  8.0900  1.16352920e-01
  8.1000  1.12522150e-01
  8.1100  1.07532000e-01
  8.1200  1.06849450e-01
  8.1300  1.04946770e-01
  8.1400  1.03549680e-01
  8.1500  1.02234230e-01
  8.1600  1.00110240e-01
  8.1700  9.91260030e-02
  8.1800  9.93313890e-02
  8.1900  9.63289650e-02
  8.2000  9.51218390e-02
  8.2100  9.36781390e-02
  8.2200  9.21884940e-02
  8.2300  9.15251810e-02
  8.2400  8.88961790e-02
  8.2500  8.69596180e-02
  8.2600  8.48929860e-02
  8.2700  8.41234070e-02
  8.2800  8.28778620e-02
  8.2900  8.30824880e-02
  8.3000  8.05544680e-02
  8.3100  8.07311060e-02
  8.3200  7.82303950e-02
  8.3300  7.64829270e-02
  8.3400  7.59472530e-02
  8.3500  7.52443810e-02
  8.3600  7.43452170e-02
  8.3700  7.40183210e-02
  8.3800  7.20612510e-02
  8.3900  7.11304610e-02
  8.4000  6.99066990e-02
  8.4100  6.66510320e-02
  8.4200  6.61071670e-02
  8.4300  6.55755080e-02
  8.4400  6.39128540e-02
  8.4500  6.31678790e-02
  8.4600  6.20048270e-02
  8.4700  6.10159880e-02
  8.4800  5.92081710e-02
  8.4900  5.82812460e-02
  8.5000  5.63267230e-02
  8.5100  5.57188480e-02
  8.5200  5.43352900e-02
  8.5300  5.38780640e-02
  8.5400  5.33900880e-02
  8.5500  5.34240710e-02
  8.5600  5.31105000e-02
  8.5700  5.18259780e-02
  8.5800  5.18615900e-02
  8.5900  5.17018290e-02
  8.6000  5.06775340e-02
  8.6100  5.01880790e-02
  8.6200  4.88953630e-02
  8.6300  4.81419610e-02
  8.6400  4.61534490e-02
  8.6500  4.58640040e-02
  8.6600  4.52829130e-02
  8.6700  4.31613660e-02
  8.6800  4.26721420e-02
  8.6900  4.14877780e-02
  8.7000  4.04329480e-02
  8.7100  3.99343140e-02
  8.7200  3.95247690e-02
  8.7300  3.92893360e-02
  8.7400  3.86830650e-02
  8.7500  3.82217940e-02
  8.7600  3.66403640e-02
  8.7700  3.66388400e-02
  8.7800  3.51558810e-02
  8.7900  3.46815190e-02
  8.8000  3.41670170e-02
  8.8100  3.26750580e-02
  8.8200  3.22295470e-02
  8.8300  3.18092460e-02
  8.8400  3.08253850e-02
  8.8500  2.94521350e-02
  8.8600  2.89733500e-02
  8.8700  2.80506290e-02
  8.8800  2.69927340e-02
  8.8900  2.61834910e-02
  8.9000  2.55241250e-02
  8.9100  2.47564360e-02
  8.9200  2.43127820e-02
  8.9300  2.36629140e-02
  8.9400  2.31277980e-02
  8.9500  2.26153560e-02
  8.9600  2.17915810e-02
  8.9700  2.08090660e-02
  8.9800  2.06075450e-02
  8.9900  2.00271920e-02
  9.0000  1.92311620e-02
  9.0100  1.85863160e-02
  9.0200  1.79988630e-02
  9.0300  1.70574930e-02
  9.0400  1.62810750e-02
  9.0500  1.63030890e-02
  9.0600  1.60667090e-02
  9.0700  1.51824420e-02
  9.0800  1.46303740e-02
  9.0900  1.38978710e-02
  9.1000  1.37536470e-02
  9.1100  1.31623140e-02
  9.1200  1.28643700e-02
  9.1300  1.24192510e-02
  9.1400  1.20089720e-02
  9.1500  1.13388840e-02
  9.1600  1.06795340e-02
  9.1700  1.05507550e-02
  9.1800  1.01040190e-02
  9.1900  1.00274590e-02
  9.2000  9.40564130e-03
  9.2100  9.14324080e-03
  9.2200  8.60512310e-03
  9.2300  8.05956600e-03
  9.2400  8.15998450e-03
  9.2500  7.84211210e-03
  9.2600  7.43608880e-03
  9.2700  7.02770130e-03
  9.2800  6.74531080e-03
  9.2900  6.72256030e-03
  9.3000  6.46954050e-03
  9.3100  6.20251930e-03
  9.3200  5.78691060e-03
  9.3300  5.58495120e-03
  9.3400  5.54752140e-03
  9.3500  5.04952760e-03
  9.3600  4.84384570e-03
  9.3700  4.54303260e-03
  9.3800  4.23722010e-03
  9.3900  4.14052900e-03
  9.4000  3.97727260e-03
  9.4100  3.90345690e-03
  9.4200  3.70623070e-03
  9.4300  3.73454960e-03
  9.4400  3.54670630e-03
  9.4500  3.49948570e-03
  9.4600  3.29781650e-03
  9.4700  3.38025820e-03
  9.4800  3.38257880e-03
  9.4900  3.23040710e-03
  9.5000  3.05813240e-03
  9.5100  2.99483600e-03
  9.5200  3.06419240e-03
  9.5300  2.74908690e-03
  9.5400  2.90101170e-03
  9.5500  2.94193630e-03
  9.5600  2.77623320e-03
  9.5700  2.56893650e-03
  9.5800  2.39664150e-03
  9.5900  2.47068660e-03
  9.6000  2.36178550e-03
  9.6100  2.13742770e-03
  9.6200  1.85602000e-03
  9.6300  1.62617070e-03
  9.6400  1.18172270e-03
  9.6500  1.27811560e-03
  9.6600  1.09156760e-03
  9.6700  1.20082610e-03
  9.6800  1.24080620e-03
  9.6900  1.12886950e-03
  9.7000  1.04807690e-03
  9.7100  1.02122330e-03
  9.7200  1.00349770e-03
  9.7300  8.41715030e-04
  9.7400  7.10744890e-04
  9.7500  6.12062310e-04
  9.7600  4.37872140e-04
  9.7700  4.73155630e-04
  9.7800  2.44051000e-04
  9.7900  2.19655840e-04
  9.8000  1.51633560e-04
  9.8100  9.92693380e-05
  9.8200  -5.71926880e-05
  9.8300  -2.15913000e-04
  9.8400  -3.17841360e-04
  9.8500  -1.01911740e-04
  9.8600  -3.58762230e-05
  9.8700  -4.31016550e-05
  9.8800  1.03013530e-04
  9.8900  8.38601560e-06
  9.9000  -7.09584310e-05
  9.9100  -8.25569510e-05
  9.9200  -1.13675880e-04
  9.9300  -1.50169540e-04
  9.9400  -1.57325690e-04
  9.9500  -1.82046190e-04
  9.9600  -2.06681560e-04
  9.9700  -9.49786270e-05
  9.9800  3.45419060e-05
  9.9900  7.77606620e-05
 10.0000  1.33321230e-04
 10.0100  1.15472060e-04
 10.0200  1.40669020e-04
 10.0300  2.21629950e-04
 10.0400  1.86394160e-04
 10.0500  1.36761700e-04
 10.0600  1.33944270e-04
 10.0700  1.76642920e-04
 10.0800  1.29093010e-04
 10.0900  1.62894570e-04
 10.1000  1.69567060e-04
 10.1100  1.95222830e-04
 10.1200  1.56569470e-04
 10.1300  4.40976340e-04
 10.1400  4.02461790e-04
 10.1500  3.83913950e-04
 10.1600  4.84816450e-04
 10.1700  4.21892610e-04
 10.1800  3.69855500e-04
 10.1900  4.96146710e-04
 10.2000  5.62267080e-04
 10.2100  5.59514290e-04
 10.2200  5.67283070e-04
 10.2300  4.96795360e-04
 10.2400  4.55614600e-04
 10.2500  5.41074880e-04
 10.2600  5.53559710e-04
 10.2700  6.60131780e-04
 10.2800  7.33235740e-04
 10.2900  7.54246930e-04
 10.3000  7.68367950e-04
 10.3100  8.20154400e-04
 10.3200  8.66015880e-04
 10.3300  9.22717360e-04
 10.3400  9.04097860e-04
 10.3500  8.71026980e-04
 10.3600  8.64230620e-04
 10.3700  8.46051540e-04
 10.3800  8.44546390e-04
 10.3900  8.90140810e-04
 10.4000  8.95491020e-04
 10.4100  9.37543850e-04
 10.4200  9.72968510e-04
 10.4300  9.62712560e-04
 10.4400  9.71820760e-04
 10.4500  9.40154310e-04
 10.4600  9.30025490e-04
 10.4700  9.61706240e-04
 10.4800  9.30163360e-04
 10.4900  9.74562100e-04
 10.5000  9.71313030e-04
 10.5100  9.96110030e-04
 10.5200  1.05030850e-03
 10.5300  1.01755590e-03
 10.5400  9.82450530e-04
 10.5500  1.02852400e-03
 10.5600  1.01666260e-03
 10.5700  1.03348480e-03
 10.5800  1.05586490e-03
 10.5900  1.05017680e-03
 10.6000  1.03069330e-03
 10.6100  1.02243070e-03
 10.6200  1.00720500e-03
 10.6300  1.00964810e-03
 10.6400  1.01698570e-03
 10.6500  1.00123250e-03
 10.6600  9.99309120e-04
 10.6700  1.02668510e-03
 10.6800  1.02768910e-03
 10.6900  1.02848460e-03
 10.7000  1.02855640e-03
 10.7100  1.02413340e-03
 10.7200  9.95304220e-04
 10.7300  1.02690010e-03
 10.7400  1.00922940e-03
 10.7500  9.95289150e-04
 10.7600  9.74798770e-04
 10.7700  9.63374840e-04
 10.7800  9.73394420e-04
 10.7900  9.67952270e-04
 10.8000  9.92600200e-04
 10.8100  9.93897810e-04
 10.8200  1.00592060e-03
 10.8300  1.00659530e-03
 10.8400  9.84915570e-04
 10.8500  9.78134460e-04
 10.8600  9.62550130e-04
 10.8700  9.32953440e-04
 10.8800  9.21112790e-04
 10.8900  9.26175990e-04
 10.9000  9.23617970e-04
 10.9100  9.11023970e-04
 10.9200  9.04130140e-04
 10.9300  9.16391930e-04
 10.9400  8.88430360e-04
 10.9500  9.01157370e-04
 10.9600  8.95765250e-04
 10.9700  9.04427710e-04
 10.9800  9.16327570e-04
 10.9900  9.01122610e-04
 11.0000  8.95478890e-04
 11.0100  8.95786110e-04
 11.0200  8.84079620e-04
 11.0300  9.00218200e-04
 11.0400  8.94658880e-04
 11.0500  8.94256580e-04
 11.0600  8.78231470e-04
 11.0700  8.76197530e-04
 11.0800  8.80628570e-04
 11.0900  8.63635600e-04
 11.1000  8.49106910e-04
 11.1100  8.35279110e-04
 11.1200  8.22527150e-04
 11.1300  7.99015240e-04
 11.1400  7.93486430e-04
 11.1500  7.80754040e-04
 11.1600  7.78256250e-04
 11.1700  7.69852980e-04
 11.1800  7.66238960e-04
 11.1900  7.62966710e-04
 11.2000  7.61397170e-04
 11.2100  7.50828190e-04
 11.2200  7.42834350e-04
 11.2300  7.36242080e-04
 11.2400  7.29182970e-04
 11.2500  7.19950060e-04
 11.2600  7.05106670e-04
 11.2700  6.92103500e-04
 11.2800  6.82535080e-04
 11.2900  6.65482380e-04
 11.3000  6.54084160e-04
 11.3100  6.44046590e-04
 11.3200  6.16819000e-04
 11.3300  5.99257670e-04
 11.3400  5.84245990e-04
 11.3500  5.89014880e-04
 11.3600  5.70904900e-04
 11.3700  5.71051340e-04
 11.3800  5.65983370e-04
 11.3900  5.61210820e-04
 11.4000  5.50596130e-04
 11.4100  5.34037740e-04
 11.4200  5.23341890e-04
 11.4300  5.15775170e-04
 11.4400  4.98747680e-04
 11.4500  4.86972350e-04
 11.4600  4.78596440e-04
 11.4700  4.67764690e-04
 11.4800  4.53342480e-04
 11.4900  4.42950550e-04
 11.5000  4.31964470e-04
 11.5100  4.20199730e-04
 11.5200  4.09437250e-04
 11.5300  4.01752390e-04
 11.5400  3.92324690e-04
 11.5500  3.82072460e-04
 11.5600  3.69932860e-04
 11.5700  3.64279360e-04
 11.5800  3.54736280e-04
 11.5900  3.46271930e-04
 11.6000  3.43617450e-04
 11.6100  3.37304760e-04
 11.6200  3.19470250e-04
 11.6300  3.09697040e-04
 11.6400  2.92344140e-04
 11.6500  2.83519530e-04
 11.6600  2.73925150e-04
 11.6700  2.65528590e-04
 11.6800  2.53558910e-04
 11.6900  2.39753960e-04
 11.7000  2.30938390e-04
 11.7100  2.25323570e-04
 11.7200  2.16253700e-04
 11.7300  2.16559230e-04
 11.7400  2.10485630e-04
 11.7500  2.01908750e-04
 11.7600  1.95818640e-04
 11.7700  1.88838800e-04
 11.7800  1.90048560e-04
 11.7900  1.86599870e-04
 11.8000  1.82647420e-04
 11.8100  1.73569350e-04
 11.8200  1.70933600e-04
 11.8300  1.62519810e-04
 11.8400  1.59687320e-04
 11.8500  1.57814980e-04
 11.8600  1.52728410e-04
 11.8700  1.47001880e-04
 11.8800  1.40768030e-04
 11.8900  1.32423440e-04
 11.9000  1.27771700e-04
 11.9100  1.22260280e-04
 11.9200  1.19617140e-04
 11.9300  1.09695780e-04
 11.9400  1.00872370e-04
 11.9500  9.92866770e-05
 11.9600  8.96340860e-05
 11.9700  8.20009570e-05
 11.9800  8.16336520e-05
 11.9900  7.03412730e-05
 12.0000  6.70998810e-05
 12.0100  6.12209530e-05
 12.0200  5.21317160e-05
 12.0300  4.71138080e-05
 12.0400  4.88253370e-05
 12.0500  5.03655620e-05
 12.0600  4.62945800e-05
 12.0700  3.96473140e-05
 12.0800  3.48904460e-05
 12.0900  3.02202920e-05
 12.1000  2.66409650e-05
 12.1100  2.26138560e-05
 12.1200  2.10545890e-05
 12.1300  2.08125490e-05
 12.1400  2.13973090e-05
 12.1500  1.78924500e-05
 12.1600  1.31521770e-05
 12.1700  1.19336270e-05
 12.1800  9.87784350e-06
 12.1900  6.87101750e-06
 12.2000  6.10429630e-07
 12.2100  -2.66511010e-06
 12.2200  -7.38331290e-06
 12.2300  -1.05108730e-05
 12.2400  -1.37949530e-05
 12.2500  -9.31765980e-06
 12.2600  -1.11875210e-05
 12.2700  -1.28691120e-05
 12.2800  -2.02327000e-05
 12.2900  -2.01476240e-05
 12.3000  -2.00079070e-05
 12.3100  -2.01658720e-05
 12.3200  -2.14943180e-05
 12.3300  -2.05934390e-05
 12.3400  -2.16084570e-05
 12.3500  -2.20874440e-05
 12.3600  -2.03235740e-05
 12.3700  -1.88157370e-05
 12.3800  -1.70837750e-05
 12.3900  -1.98047500e-05
 12.4000  -2.27694250e-05
 12.4100  -1.71880770e-05
 12.4200  -1.64544250e-05
 12.4300  -1.54539020e-05
 12.4400  -1.54883360e-05
 12.4500  -1.49878390e-05
 12.4600  -1.39325080e-05
 12.4700  -1.03386210e-05
 12.4800  -8.66650240e-06
 12.4900  -8.58447470e-06
 12.5000  -7.70624650e-06
 12.5100  -8.46801380e-06
 12.5200  -7.66789900e-06
 12.5300  -3.50947630e-06
 12.5400  -2.43956710e-06
 12.5500  -4.05428830e-07
 12.5600  3.16965410e-06
 12.5700  5.65413090e-06
 12.5800  6.06828490e-06
 12.5900  7.34348760e-06
 12.6000  8.14838160e-06
 12.6100  1.14901310e-05
 12.6200  1.05300120e-05
 12.6300  1.44144280e-05
 12.6400  1.48124030e-05
 12.6500  1.80137280e-05
 12.6600  1.75134150e-05
 12.6700  1.96762120e-05
 12.6800  1.87579880e-05
 12.6900  2.10527850e-05
 12.7000  2.12673030e-05
 12.7100  2.10611150e-05
 12.7200  2.04908820e-05
 12.7300  2.15284670e-05
 12.7400  2.24026540e-05
 12.7500  2.26750570e-05
 12.7600  2.39221130e-05
 12.7700  2.25600110e-05
 12.7800  2.10973720e-05
 12.7900  2.03333180e-05
 12.8000  2.04849890e-05
 12.8100  2.01256610e-05
 12.8200  1.99113240e-05
 12.8300  1.95810780e-05
 12.8400  1.98838510e-05
 12.8500  1.92401320e-05
 12.8600  1.86143610e-05
 12.8700  1.86964130e-05
 12.8800  1.84572620e-05
 12.8900  1.80517100e-05
 12.9000  1.85847940e-05
 12.9100  1.78195210e-05
 12.9200  1.79956590e-05
 12.9300  1.69394040e-05
 12.9400  1.65278470e-05
 12.9500  1.55281030e-05
 12.9600  1.56858670e-05
 12.9700  1.52298920e-05
 12.9800  1.47824640e-05
 12.9900  1.46841330e-05
 13.0000  1.44574930e-05
 13.0100  1.37439100e-05
 13.0200  1.24833190e-05
 13.0300  1.19538190e-05
 13.0400  1.12430200e-05
 13.0500  1.06001660e-05
 13.0600  1.05667150e-05
 13.0700  1.00346140e-05
 13.0800  9.76897690e-06
 13.0900  8.79825540e-06
 13.1000  8.39281290e-06
 13.1100  7.75860900e-06
 13.1200  6.25383350e-06
 13.1300  7.04863560e-06
 13.1400  6.35267900e-06
 13.1500  4.24859810e-06
 13.1600  2.45217240e-06
 13.1700  1.64607890e-06
 13.1800  7.16200710e-07
 13.1900  -4.92848380e-07
 13.2000  -7.95097270e-07
 13.2100  -1.08246670e-06
 13.2200  -2.81008240e-06
 13.2300  -3.47960940e-06
 13.2400  -4.81598670e-06
 13.2500  -4.10981390e-06
 13.2600  -3.98529020e-06
 13.2700  -3.93479730e-06
 13.2800  -4.61677610e-06
 13.2900  -5.09760500e-06
 13.3000  -5.95947460e-06
 13.3100  -6.89723950e-06
 13.3200  -7.05089480e-06
 13.3300  -7.00510620e-06
 13.3400  -7.20025720e-06
 13.3500  -7.34942780e-06
 13.3600  -7.44314470e-06
 13.3700  -7.25775090e-06
 13.3800  -7.33948400e-06
 13.3900  -7.22353910e-06
 13.4000  -7.33916710e-06
 13.4100  -7.34366350e-06
 13.4200  -7.44228570e-06
 13.4300  -7.41863440e-06
 13.4400  -7.59662140e-06
 13.4500  -7.73080010e-06
 13.4600  -7.97420620e-06
 13.4700  -7.97553500e-06
 13.4800  -7.89625490e-06
 13.4900  -8.03328410e-06
 13.5000  -7.88141900e-06
 13.5100  -7.74092950e-06
 13.5200  -7.64924930e-06
 13.5300  -7.59394700e-06
 13.5400  -7.52178710e-06
 13.5500  -7.65649480e-06
 13.5600  -7.54453860e-06
 13.5700  -7.63531450e-06
 13.5800  -7.68602890e-06
 13.5900  -7.29462850e-06
 13.6000  -7.22928280e-06
 13.6100  -7.14377090e-06
 13.6200  -7.17332210e-06
 13.6300  -7.17730720e-06
 13.6400  -7.19828260e-06
 13.6500  -7.11260800e-06
 13.6600  -7.13951190e-06
 13.6700  -7.00270930e-06
 13.6800  -7.01287820e-06
 13.6900  -7.00874390e-06
 13.7000  -6.81952340e-06
 13.7100  -6.58982990e-06
 13.7200  -6.51761280e-06
 13.7300  -6.36549120e-06
 13.7400  -6.33064080e-06
 13.7500  -6.23717460e-06
 13.7600  -5.92320530e-06
 13.7700  -5.89379550e-06
 13.7800  -5.70683250e-06
 13.7900  -5.59624430e-06
 13.8000  -5.45215640e-06
 13.8100  -5.30762220e-06
 13.8200  -5.21751990e-06
 13.8300  -5.21891360e-06
 13.8400  -5.02815450e-06
 13.8500  -4.93132520e-06
 13.8600  -4.77986670e-06
 13.8700  -4.93897120e-06
 13.8800  -4.87247890e-06
 13.8900  -4.65597680e-06
 13.9000  -4.43271170e-06
 13.9100  -4.32453700e-06
 13.9200  -4.14512790e-06
 13.9300  -4.10717340e-06
 13.9400  -3.95132620e-06
 13.9500  -3.91889100e-06
 13.9600  -3.78920570e-06
 13.9700  -3.72076760e-06
 13.9800  -3.57498530e-06
 13.9900  -3.41105720e-06
 14.0000  -3.28462660e-06
 14.0100  -3.23098800e-06
 14.0200  -3.31701280e-06
 14.0300  -3.01690290e-06
 14.0400  -3.02824030e-06
 14.0500  -3.22390610e-06
 14.0600  -2.91094380e-06
 14.0700  -2.83401070e-06
 14.0800  -2.78147770e-06
 14.0900  -2.89810250e-06
 14.1000  -2.85599210e-06
 14.1100  -2.78945730e-06
 14.1200  -2.93637960e-06
 14.1300  -3.02078120e-06
 14.1400  -2.75858810e-06
 14.1500  -2.75724370e-06
 14.1600  -2.80637520e-06
 14.1700  -2.50587660e-06
 14.1800  -2.17366650e-06
 14.1900  -2.02279420e-06
 14.2000  -2.04822950e-06
 14.2100  -1.94632170e-06
 14.2200  -1.86604870e-06
 14.2300  -2.12802320e-06
 14.2400  -2.01727700e-06
 14.2500  -1.56275840e-06
 14.2600  -1.62960840e-06
 14.2700  -1.48301060e-06
 14.2800  -1.44962680e-06
 14.2900  -1.23187890e-06
 14.3000  -1.51234440e-06
 14.3100  -1.38446350e-06
 14.3200  -1.03736130e-06
 14.3300  -9.70466040e-07
 14.3400  -8.72043730e-07
 14.3500  -9.61220490e-07
 14.3600  -6.52166840e-07
 14.3700  -5.83021260e-07
 14.3800  -7.01210010e-07
 14.3900  -2.38114760e-07
 14.4000  -3.80790740e-07
 14.4100  -3.16567400e-07
 14.4200  -1.56088690e-07
 14.4300  -1.10086760e-07
 14.4400  7.84537830e-08
 14.4500  -3.78931890e-07
 14.4600  -9.89088510e-08
 14.4700  -2.63641580e-07
 14.4800  1.49685150e-08
 14.4900  -5.10933610e-08
 14.5000  8.87899060e-09
 14.5100  -4.75346890e-08
 14.5200  -7.11118010e-08
 14.5300  -4.82799220e-07
 14.5400  -5.98996490e-07
 14.5500  -6.01677480e-07
 14.5600  -6.45527260e-07
 14.5700  -6.81662760e-07
 14.5800  -3.71501220e-07
 14.5900  -2.79619110e-07
 14.6000  -1.88488800e-07
 14.6100  -9.78950170e-08
 14.6200  -1.63198010e-07
 14.6300  1.30541080e-07
 14.6400  1.72068890e-07
 14.6500  2.25149770e-07
 14.6600  5.94227500e-07
 14.6700  6.29666430e-07
 14.6800  7.64452540e-07
 14.6900  9.05750030e-07
 14.7000  1.12723120e-06
 14.7100  1.28931200e-06
 14.7200  1.01250770e-06
 14.7300  1.78806460e-06
 14.7400  2.00946620e-06
 14.7500  2.23711950e-06
 14.7600  2.24359930e-06
 14.7700  2.39842360e-06
 14.7800  2.43898070e-06
 14.7900  2.74520390e-06
 14.8000  2.95723520e-06
 14.8100  3.30011560e-06
 14.8200  3.49805300e-06
 14.8300  3.73418390e-06
 14.8400  3.11526530e-06
 14.8500  3.19396190e-06
 14.8600  3.35375040e-06
 14.8700  3.60266080e-06
 14.8800  3.69295430e-06
 14.8900  3.81170820e-06
 14.9000  3.85986370e-06
 14.9100  4.30550340e-06
 14.9200  3.85237350e-06
 14.9300  3.74619190e-06
 14.9400  3.77961350e-06
 14.9500  3.89271180e-06
 14.9600  3.89777580e-06
 14.9700  3.69726360e-06
 14.9800  3.43081560e-06
 14.9900  3.87750250e-06
 15.0000  3.37724760e-06
 15.0100  3.34334820e-06
 15.0200  3.29625710e-06
 15.0300  3.61342600e-06
 15.0400  3.45786680e-06
 15.0500  3.87812860e-06
 15.0600  3.96014180e-06
 15.0700  4.05735110e-06
 15.0800  3.99313730e-06
 15.0900  5.17284130e-06
 15.1000  4.71417310e-06
 15.1100  4.21495910e-06
 15.1200  4.14339620e-06
 15.1300  3.99770430e-06
 15.1400  3.52878820e-06
 15.1500  3.34780540e-06
 15.1600  3.19428220e-06
 15.1700  3.29334380e-06
 15.1800  3.14382100e-06
 15.1900  3.31589100e-06
 15.2000  3.23461460e-06
 15.2100  3.10692170e-06
 15.2200  2.68014090e-06
 15.2300  2.45807240e-06
 15.2400  2.10737090e-06
 15.2500  2.00962760e-06
 15.2600  1.53095050e-06
 15.2700  1.69124650e-06
 15.2800  1.21602220e-06
 15.2900  7.57676220e-07
 15.3000  -2.04035110e-07
 15.3100  -1.13122960e-06
 15.3200  -1.53629090e-06
 15.3300  -2.24564150e-06
 15.3400  -2.48595820e-06
 15.3500  -2.39160570e-06
 15.3600  -2.31860930e-06
 15.3700  -2.02706530e-06
 15.3800  -2.97963500e-06
 15.3900  -3.33788150e-06
 15.4000  -4.14236660e-06
 15.4100  -4.68472650e-06
 15.4200  -5.38546390e-06
 15.4300  -5.59778860e-06
 15.4400  -6.58157960e-06
 15.4500  -7.16517260e-06
 15.4600  -8.71694200e-06
 15.4700  -8.75936980e-06
 15.4800  -8.93617110e-06
 15.4900  -9.87882260e-06
 15.5000  -9.63536520e-06
 15.5100  -9.91489890e-06
 15.5200  -1.02949180e-05
 15.5300  -9.72241350e-06
 15.5400  -9.99633970e-06
 15.5500  -9.99946470e-06
 15.5600  -1.08320820e-05
 15.5700  -1.11605880e-05
 15.5800  -1.10789560e-05
 15.5900  -1.04587560e-05
 15.6000  -1.03891660e-05
 15.6100  -1.01445370e-05
 15.6200  -1.01961790e-05
 15.6300  -1.04949520e-05
 15.6400  -1.09002310e-05
 15.6500  -1.08112450e-05
 15.6600  -1.06313170e-05
 15.6700  -1.00697280e-05
 15.6800  -1.00193490e-05
 15.6900  -9.84456150e-06
 15.7000  -9.09450580e-06
 15.7100  -8.86512240e-06
 15.7200  -8.72065360e-06
 15.7300  -9.38904110e-06
 15.7400  -8.87384220e-06
 15.7500  -8.80535500e-06
 15.7600  -8.70746370e-06
 15.7700  -8.62858790e-06
 15.7800  -7.99653060e-06
 15.7900  -8.01354600e-06
 15.8000  -7.94158630e-06
 15.8100  -7.34662450e-06
 15.8200  -6.82612650e-06
 15.8300  -6.80660170e-06
 15.8400  -6.39352590e-06
 15.8500  -6.22024410e-06
 15.8600  -6.50098580e-06
 15.8700  -6.38101040e-06
 15.8800  -6.32631250e-06
 15.8900  -6.47849340e-06
 15.9000  -6.30972750e-06
 15.9100  -6.08653020e-06
 15.9200  -5.91880740e-06
 15.9300  -5.82725560e-06
 15.9400  -5.90291920e-06
 15.9500  -5.41615670e-06
 15.9600  -5.92422400e-06
 15.9700  -6.22800980e-06
 15.9800  -6.16232310e-06
 15.9900  -5.91156980e-06
 16.0000  -5.63744730e-06
 16.0100  -5.43671950e-06
 16.0200  -5.18270450e-06
 16.0300  -5.29138150e-06
 16.0400  -5.40382980e-06
 16.0500  -5.66977920e-06
 16.0600  -5.31905230e-06
 16.0700  -5.34230960e-06
 16.0800  -5.05828870e-06
 16.0900  -4.94136360e-06
 16.1000  -4.81964480e-06
 16.1100  -4.31748250e-06
 16.1200  -3.90981710e-06
 16.1300  -3.92503770e-06
 16.1400  -3.88153900e-06
 16.1500  -3.68466760e-06
 16.1600  -3.74329000e-06
 16.1700  -3.34481660e-06
 16.1800  -3.40246650e-06
 16.1900  -3.06746250e-06
 16.2000  -3.02118530e-06
 16.2100  -2.77106480e-06
 16.2200  -2.84964520e-06
 16.2300  -2.87138700e-06
 16.2400  -2.55120610e-06
 16.2500  -2.54854520e-06
 16.2600  -3.13022670e-06
 16.2700  -2.85284420e-06
 16.2800  -2.01738390e-06
 16.2900  -2.05297280e-06
 16.3000  -1.96953480e-06
 16.3100  -2.02602080e-06
 16.3200  -2.05030550e-06
 16.3300  -1.75616810e-06
 16.3400  -1.58370690e-06
 16.3500  -1.21845610e-06
 16.3600  -1.38120370e-06
 16.3700  -1.45220200e-06
 16.3800  -1.00308270e-06
 16.3900  -1.03330410e-06
 16.4000  -1.12872080e-06
 16.4100  -1.45455590e-06
 16.4200  -1.35097630e-06
 16.4300  -1.08048810e-06
 16.4400  -7.31474710e-07
 16.4500  -6.98402320e-07
 16.4600  -9.09965640e-07
 16.4700  -1.14328950e-06
 16.4800  -1.20361720e-06
 16.4900  -1.21962920e-06
 16.5000  -1.22012100e-06
 16.5100  -1.64254410e-06
 16.5200  -1.71907040e-06
 16.5300  -1.52952490e-06
 16.5400  -1.60906360e-06
 16.5500  -1.81893510e-06
 16.5600  -1.93749520e-06
 16.5700  -1.99297510e-06
 16.5800  -2.12206910e-06
 16.5900  -2.22091520e-06
 16.6000  -2.25846890e-06
 16.6100  -2.16405800e-06
 16.6200  -2.19321580e-06
 16.6300  -2.20316070e-06
 16.6400  -2.20880470e-06
 16.6500  -2.18846000e-06
 16.6600  -2.13705870e-06
 16.6700  -2.11474080e-06
 16.6800  -2.18395860e-06
 16.6900  -2.21333340e-06
 16.7000  -2.23820070e-06
 16.7100  -2.27169710e-06
 16.7200  -2.22191800e-06
 16.7300  -2.15138950e-06
 16.7400  -2.02009590e-06
 16.7500  -1.99583490e-06
 16.7600  -1.92439370e-06
 16.7700  -1.78480370e-06
 16.7800  -1.84858110e-06
 16.7900  -1.76981850e-06
 16.8000  -1.78229180e-06
 16.8100  -1.89451780e-06
 16.8200  -1.88288780e-06
 16.8300  -1.79918300e-06
 16.8400  -1.78126040e-06
 16.8500  -1.82752030e-06
 16.8600  -1.72213930e-06
 16.8700  -1.48479240e-06
 16.8800  -1.20278400e-06
 16.8900  -1.16790220e-06
 16.9000  -1.21714030e-06
 16.9100  -1.23183630e-06
 16.9200  -1.30433340e-06
 16.9300  -1.36022890e-06
 16.9400  -1.26874330e-06
 16.9500  -1.17714620e-06
 16.9600  -1.14927430e-06
 16.9700  -1.06829140e-06
 16.9800  -1.10070090e-06
 16.9900  -1.12943340e-06
 17.0000  -1.09638930e-06
 17.0100  -9.58918480e-07
 17.0200  -9.58094480e-07
 17.0300  -9.07596860e-07
 17.0400  -8.94234010e-07
 17.0500  -8.73618940e-07
 17.0600  -8.55735750e-07
 17.0700  -8.28382760e-07
 17.0800  -7.36962340e-07
 17.0900  -6.80090430e-07
 17.1000  -5.76462820e-07
 17.1100  -5.18486600e-07
 17.1200  -5.04866700e-07
 17.1300  -4.71909510e-07
 17.1400  -3.44428200e-07
 17.1500  -3.34691920e-07
 17.1600  -3.11422790e-07
 17.1700  -2.96584330e-07
 17.1800  -2.98904060e-07
 17.1900  -2.57141520e-07
 17.2000  -2.42858320e-07
 17.2100  -2.35145450e-07
 17.2200  -2.28417830e-07
 17.2300  -2.30981800e-07
 17.2400  -2.02358780e-07
 17.2500  -2.34018370e-07
 17.2600  -2.54726250e-07
 17.2700  -2.34774160e-07
 17.2800  -2.33035730e-07
 17.2900  -2.09869750e-07
 17.3000  -2.03936110e-07
 17.3100  -1.69982830e-07
 17.3200  -1.72684770e-07
 17.3300  -1.75596060e-07
 17.3400  -1.62966140e-07
 17.3500  -1.57173280e-07
 17.3600  -1.58576250e-07
 17.3700  -1.42391900e-07
 17.3800  -1.40535450e-07
 17.3900  -1.53543890e-07
 17.4000  -1.49417080e-07
 17.4100  -1.44228830e-07
 17.4200  -1.45399340e-07
 17.4300  -1.31640840e-07
 17.4400  -1.23273200e-07
 17.4500  -1.15151970e-07
 17.4600  -1.11646620e-07
 17.4700  -1.07692210e-07
 17.4800  -1.00967570e-07
 17.4900  -9.53887750e-08
 17.5000  -9.52513110e-08
 17.5100  -8.52471130e-08
 17.5200  -7.62997740e-08
 17.5300  -7.53836830e-08
 17.5400  -7.19238570e-08
 17.5500  -5.84492910e-08
 17.5600  -6.43141820e-08
 17.5700  -6.12846100e-08
 17.5800  -5.47373570e-08
 17.5900  -3.85794020e-08
 17.6000  -2.27290560e-08
 17.6100  -2.06664730e-08
 17.6200  -2.00549770e-08
 17.6300  -2.35564610e-08
 17.6400  -1.71000580e-08
 17.6500  -1.48983170e-08
 17.6600  8.82359460e-09
 17.6700  2.49172790e-08
 17.6800  1.80889130e-08
 17.6900  2.15828080e-08
 17.7000  1.57374330e-08
 17.7100  1.28636940e-08
 17.7200  1.34694430e-08
 17.7300  1.85167260e-08
 17.7400  2.45059590e-08
 17.7500  3.12101250e-08
 17.7600  3.15706320e-08
 17.7700  4.44307320e-08
 17.7800  5.27204360e-08
 17.7900  6.62952340e-08
 17.8000  7.76107430e-08
 17.8100  7.99561520e-08
 17.8200  9.07231790e-08
 17.8300  9.32721320e-08
 17.8400  1.07770720e-07
 17.8500  1.09878920e-07
 17.8600  1.18746130e-07
 17.8700  1.30743370e-07
 17.8800  1.40774600e-07
 17.8900  1.50081040e-07
 17.9000  1.46328690e-07
 17.9100  1.47442190e-07
 17.9200  1.71082680e-07
 17.9300  1.71774310e-07
 17.9400  1.70483940e-07
 17.9500  1.65776570e-07
 17.9600  1.63870700e-07
 17.9700  1.68605970e-07
 17.9800  1.72050160e-07
 17.9900  1.71835490e-07
 18.0000  1.74943510e-07
 18.0100  1.65553170e-07
 18.0200  1.72938260e-07
 18.0300  1.76105250e-07
 18.0400  1.86437400e-07
 18.0500  1.88338090e-07
 18.0600  1.86281230e-07
 18.0700  1.81484930e-07
 18.0800  1.85195520e-07
 18.0900  1.83858430e-07
 18.1000  1.87076170e-07
 18.1100  1.85393450e-07
 18.1200  1.88415720e-07
 18.1300  1.92870510e-07
 18.1400  1.88982170e-07
 18.1500  1.82672200e-07
 18.1600  1.90926360e-07
 18.1700  1.86479400e-07
 18.1800  1.90356470e-07
 18.1900  1.89826310e-07
 18.2000  2.07627780e-07
 18.2100  2.06911110e-07
 18.2200  2.09689570e-07
 18.2300  2.10618880e-07
 18.2400  2.08969080e-07
 18.2500  2.09388250e-07
 18.2600  2.10832940e-07
 18.2700  2.18902230e-07
 18.2800  2.25202110e-07
 18.2900  2.18876440e-07
 18.3000  2.14987030e-07
 18.3100  2.13302310e-07
 18.3200  2.09415380e-07
 18.3300  2.07663210e-07
 18.3400  2.03297810e-07
 18.3500  2.02755860e-07
 18.3600  2.02355620e-07
 18.3700  1.98133780e-07
 18.3800  1.92365440e-07
 18.3900  1.86540650e-07
 18.4000  1.87377710e-07
 18.4100  1.89111010e-07
 18.4200  1.80222300e-07
 18.4300  1.69601940e-07
 18.4400  1.66684070e-07
 18.4500  1.62163510e-07
 18.4600  1.59780780e-07
 18.4700  1.64538220e-07
 18.4800  1.60989070e-07
 18.4900  1.60207170e-07
 18.5000  1.52021990e-07
 18.5100  1.55252390e-07
 18.5200  1.59082710e-07
 18.5300  1.56267100e-07
 18.5400  1.49024040e-07
 18.5500  1.49868000e-07
 18.5600  1.43587220e-07
 18.5700  1.40689790e-07
 18.5800  1.40151750e-07
 18.5900  1.40840010e-07
 18.6000  1.37302640e-07
 18.6100  1.35339340e-07
 18.6200  1.31870040e-07
 18.6300  1.35583110e-07
 18.6400  1.28263400e-07
 18.6500  1.22516250e-07
 18.6600  1.21360390e-07
 18.6700  1.21044880e-07
 18.6800  1.23893270e-07
 18.6900  1.23362810e-07
 18.7000  1.19180070e-07
 18.7100  1.18870280e-07
 18.7200  1.12019640e-07
 18.7300  1.10060320e-07
 18.7400  1.11472770e-07
 18.7500  1.09307760e-07
 18.7600  1.08695150e-07
 18.7700  1.09046250e-07
 18.7800  1.02234520e-07
 18.7900  1.01130060e-07
 18.8000  1.00615610e-07
 18.8100  9.74963530e-08
 18.8200  9.51226490e-08
 18.8300  9.50248420e-08
 18.8400  9.13325310e-08
 18.8500  9.05292580e-08
 18.8600  8.82799290e-08
 18.8700  8.89632710e-08
 18.8800  8.77066760e-08
 18.8900  8.42098590e-08
 18.9000  8.29409730e-08
 18.9100  8.19260930e-08
 18.9200  7.96960080e-08
 18.9300  7.66905620e-08
 18.9400  7.37029180e-08
 18.9500  7.20880790e-08
 18.9600  6.90802830e-08
 18.9700  6.47304820e-08
 18.9800  6.35982150e-08
 18.9900  5.88530660e-08
 19.0000  5.81071450e-08
 19.0100  5.40680240e-08
 19.0200  5.28470450e-08
 19.0300  5.07587110e-08
 19.0400  5.13567750e-08
 19.0500  4.77057290e-08
 19.0600  4.20623750e-08
 19.0700  3.76419890e-08
 19.0800  3.66246910e-08
 19.0900  3.56623760e-08
 19.1000  3.17263490e-08
 19.1100  3.08317140e-08
 19.1200  2.95869270e-08
 19.1300  2.91650580e-08
 19.1400  2.86885840e-08
 19.1500  2.54840630e-08
 19.1600  2.65967850e-08
 19.1700  2.59098980e-08
 19.1800  2.60200060e-08
 19.1900  2.45315460e-08
 19.2000  2.44038730e-08
 19.2100  2.42797450e-08
 19.2200  2.39067870e-08
 19.2300  2.31294890e-08
 19.2400  2.12025700e-08
 19.2500  2.01057600e-08
 19.2600  1.85699500e-08
 19.2700  1.74123210e-08
 19.2800  1.85652920e-08
 19.2900  1.93261540e-08
 19.3000  1.94950280e-08
 19.3100  1.92914310e-08
 19.3200  1.91128560e-08
 19.3300  1.90125300e-08
 19.3400  1.84259240e-08
 19.3500  1.85900130e-08
 19.3600  1.94626040e-08
 19.3700  2.01730700e-08
 19.3800  2.13812320e-08
 19.3900  2.16405460e-08
 19.4000  2.13640510e-08
 19.4100  2.11043670e-08
 19.4200  2.00899820e-08
 19.4300  2.16203120e-08
 19.4400  2.19514880e-08
 19.4500  2.31221570e-08
 19.4600  2.32435840e-08
 19.4700  2.20715450e-08
 19.4800  2.25281980e-08
 19.4900  2.15561300e-08
 19.5000  2.18733800e-08
 19.5100  2.36831410e-08
 19.5200  2.41909480e-08
 19.5300  2.37697280e-08
 19.5400  2.35180590e-08
 19.5500  2.36454850e-08
 19.5600  2.42765820e-08
 19.5700  2.35023130e-08
 19.5800  2.35239980e-08
 19.5900  2.29055990e-08
 19.6000  2.38828440e-08
 19.6100  2.46021890e-08
 19.6200  2.49866570e-08
 19.6300  2.49692050e-08
 19.6400  2.48013430e-08
 19.6500  2.42420230e-08
 19.6600  2.31813380e-08
 19.6700  2.29845330e-08
 19.6800  2.33826050e-08
 19.6900  2.27238830e-08
 19.7000  2.32760690e-08
 19.7100  2.41935980e-08
 19.7200  2.41321700e-08
 19.7300  2.33571860e-08
 19.7400  2.33902900e-08
 19.7500  2.38311820e-08
 19.7600  2.33256680e-08
 19.7700  2.37276750e-08
 19.7800  2.37389730e-08
 19.7900  2.47803760e-08
 19.8000  2.33400120e-08
 19.8100  2.26426230e-08
 19.8200  2.36581450e-08
 19.8300  2.36329710e-08
 19.8400  2.36614170e-08
 19.8500  2.38586260e-08
 19.8600  2.39126540e-08
 19.8700  2.31855850e-08
 19.8800  2.24634680e-08
 19.8900  2.20517200e-08
 19.9000  2.15380780e-08
 19.9100  2.13880340e-08
 19.9200  2.07932920e-08
 19.9300  2.13865340e-08
 19.9400  2.09992690e-08
 19.9500  2.11269350e-08
 19.9600  2.11097130e-08
 19.9700  2.06019010e-08
 19.9800  2.05837390e-08
 19.9900  2.11901050e-08
 20.0000  2.06318000e-08
 20.0100  2.07013580e-08
 20.0200  2.05338830e-08
 20.0300  2.00960540e-08
 20.0400  2.05433240e-08
 20.0500  1.94355010e-08
 20.0600  1.95955190e-08
 20.0700  1.94167100e-08
 20.0800  1.81561760e-08
 20.0900  1.79681340e-08
 20.1000  1.72284740e-08
 20.1100  1.74247290e-08
 20.1200  1.71434730e-08
 20.1300  1.61841890e-08
 20.1400  1.52760690e-08
 20.1500  1.48510460e-08
 20.1600  1.43510830e-08
 20.1700  1.39153550e-08
 20.1800  1.38896190e-08
 20.1900  1.32864400e-08
 20.2000  1.28782590e-08
 20.2100  1.31222360e-08
 20.2200  1.29848210e-08
 20.2300  1.27472870e-08
 20.2400  1.23610680e-08
 20.2500  1.22744080e-08
 20.2600  1.18582630e-08
 20.2700  1.17515180e-08
 20.2800  1.16100280e-08
 20.2900  1.18777820e-08
 20.3000  1.16400380e-08
 20.3100  1.16344000e-08
 20.3200  1.12794080e-08
 20.3300  1.11142130e-08
 20.3400  1.08312410e-08
 20.3500  1.07418400e-08
 20.3600  1.04328650e-08
 20.3700  1.04129130e-08
 20.3800  1.02346610e-08
 20.3900  1.02993580e-08
 20.4000  1.01473650e-08
 20.4100  1.01697460e-08
 20.4200  9.69822420e-09
 20.4300  9.70007040e-09
 20.4400  9.46975300e-09
 20.4500  9.29508780e-09
 20.4600  9.12195440e-09
 20.4700  8.80572960e-09
 20.4800  8.48695310e-09
 20.4900  8.31266070e-09
 20.5000  8.07937720e-09
 20.5100  7.93781900e-09
 20.5200  7.86752470e-09
 20.5300  7.83251900e-09
 20.5400  7.56611780e-09
 20.5500  7.28570230e-09
 20.5600  7.19510450e-09
 20.5700  6.95494470e-09
 20.5800  6.70992160e-09
 20.5900  6.54701610e-09
 20.6000  6.35930670e-09
 20.6100  6.21464240e-09
 20.6200  6.19226390e-09
 20.6300  6.18685830e-09
 20.6400  6.11011960e-09
 20.6500  6.08260750e-09
 20.6600  6.17522330e-09
 20.6700  6.05430000e-09
 20.6800  5.92325360e-09
 20.6900  5.87593390e-09
 20.7000  6.19027200e-09
 20.7100  6.09143150e-09
 20.7200  5.95145680e-09
 20.7300  6.07006640e-09
 20.7400  6.10439810e-09
 20.7500  6.36292580e-09
 20.7600  6.45810520e-09
 20.7700  6.04710100e-09
 20.7800  5.95455320e-09
 20.7900  5.93510310e-09
 20.8000  5.90321440e-09
 20.8100  5.69732750e-09
 20.8200  5.72108610e-09
 20.8300  5.55730990e-09
 20.8400  5.49739250e-09
 20.8500  5.28836230e-09
 20.8600  5.19014990e-09
 20.8700  5.12586480e-09
 20.8800  5.18464870e-09
 20.8900  5.19019050e-09
 20.9000  5.08754610e-09
 20.9100  5.01789930e-09
 20.9200  4.79976810e-09
 20.9300  4.78719940e-09
 20.9400  4.88891840e-09
 20.9500  4.75880930e-09
 20.9600  4.66343900e-09
 20.9700  4.76651390e-09
 20.9800  4.50705140e-09
 20.9900  4.55797390e-09
 21.0000  4.51741120e-09
 21.0100  4.53843230e-09
 21.0200  4.53744420e-09
 21.0300  4.39216750e-09
 21.0400  4.25549530e-09
 21.0500  4.14641050e-09
 21.0600  4.07997740e-09
 21.0700  4.20044540e-09
 21.0800  4.06490750e-09
 21.0900  3.97462140e-09
 21.1000  3.92866600e-09
 21.1100  3.86833330e-09
 21.1200  3.81258500e-09
 21.1300  3.76824900e-09
 21.1400  3.63589540e-09
 21.1500  3.46489690e-09
 21.1600  3.61492090e-09
 21.1700  3.41912960e-09
 21.1800  3.42127620e-09
 21.1900  3.34372110e-09
 21.2000  3.29790300e-09
 21.2100  3.27339760e-09
 21.2200  3.21925050e-09
 21.2300  3.11979970e-09
 21.2400  3.11191140e-09
 21.2500  3.15269030e-09
 21.2600  3.18258440e-09
 21.2700  3.22105930e-09
 21.2800  3.22372300e-09
 21.2900  3.13305690e-09
 21.3000  3.12948950e-09
 21.3100  3.07991970e-09
 21.3200  3.04441970e-09
 21.3300  3.05072050e-09
 21.3400  2.98629580e-09
 21.3500  2.98194700e-09
 21.3600  2.98690580e-09
 21.3700  2.68677560e-09
 21.3800  2.60087880e-09
 21.3900  2.67689130e-09
 21.4000  2.81870480e-09
 21.4100  2.71584170e-09
 21.4200  2.82235900e-09
 21.4300  2.59843500e-09
 21.4400  2.47301390e-09
 21.4500  2.42155370e-09
 21.4600  2.44168960e-09
 21.4700  2.28094520e-09
 21.4800  2.24433550e-09
 21.4900  2.36373490e-09
 21.5000  2.43845880e-09
 21.5100  2.52145240e-09
 21.5200  2.64498810e-09
 21.5300  2.61029520e-09
 21.5400  2.53033330e-09
 21.5500  2.45052300e-09
 21.5600  2.47235770e-09
 21.5700  2.50584950e-09
 21.5800  2.42100780e-09
 21.5900  2.52390530e-09
 21.6000  2.45921800e-09
 21.6100  2.40898470e-09
 21.6200  2.32700950e-09
 21.6300  2.30027980e-09
 21.6400  2.23516060e-09
 21.6500  2.28558940e-09
 21.6600  2.31973750e-09
 21.6700  2.26980050e-09
 21.6800  2.24383580e-09
 21.6900  2.18110000e-09
 21.7000  2.12341500e-09
 21.7100  2.06820950e-09
 21.7200  2.03919090e-09
 21.7300  1.99004070e-09
 21.7400  1.99500500e-09
 21.7500  1.94559110e-09
 21.7600  1.99718920e-09
 21.7700  2.10158550e-09
 21.7800  2.22327820e-09
 21.7900  2.19930540e-09
 21.8000  2.14462580e-09
 21.8100  2.09025900e-09
 21.8200  2.06887070e-09
 21.8300  2.13069640e-09
 21.8400  2.11066320e-09
 21.8500  2.08287590e-09
 21.8600  2.05823000e-09
 21.8700  2.12769330e-09
 21.8800  2.00854770e-09
 21.8900  1.92546370e-09
 21.9000  1.88818110e-09
 21.9100  1.85001370e-09
 21.9200  1.80329960e-09
 21.9300  1.78805140e-09
 21.9400  1.75613160e-09
 21.9500  1.71865800e-09
 21.9600  1.68454240e-09
 21.9700  1.62799690e-09
 21.9800  1.63360400e-09
 21.9900  1.65587470e-09
 22.0000  1.67794430e-09
 22.0100  1.65586600e-09
 22.0200  1.60015600e-09
 22.0300  1.56345400e-09
 22.0400  1.50998540e-09
 22.0500  1.49582920e-09
 22.0600  1.48707310e-09
 22.0700  1.43733180e-09
 22.0800  1.39350430e-09
 22.0900  1.34286690e-09
 22.1000  1.31636830e-09
 22.1100  1.28061730e-09
 22.1200  1.24679520e-09
 22.1300  1.20766840e-09
 22.1400  1.18240960e-09
 22.1500  1.14399060e-09
 22.1600  1.09714430e-09
 22.1700  1.03993150e-09
 22.1800  9.61615360e-10
 22.1900  8.80632270e-10
 22.2000  8.48219010e-10
 22.2100  8.31301150e-10
 22.2200  8.29065020e-10
 22.2300  8.11345330e-10
 22.2400  7.64579120e-10
 22.2500  7.61123530e-10
 22.2600  7.37815880e-10
 22.2700  7.14758630e-10
 22.2800  6.90725840e-10
 22.2900  6.69552500e-10
 22.3000  6.59048440e-10
 22.3100  6.37269880e-10
 22.3200  6.04282640e-10
 22.3300  5.92589110e-10
 22.3400  5.55966340e-10
 22.3500  5.47027550e-10
 22.3600  5.00192410e-10
 22.3700  4.92665970e-10
 22.3800  4.61297310e-10
 22.3900  4.27142310e-10
 22.4000  4.05536550e-10
 22.4100  3.65755320e-10
 22.4200  3.43225790e-10
 22.4300  3.40500300e-10
 22.4400  3.12322050e-10
 22.4500  2.97239810e-10
 22.4600  2.82779150e-10
 22.4700  2.66494010e-10
 22.4800  2.49763880e-10
 22.4900  2.40624110e-10
 22.5000  2.26727680e-10
 22.5100  2.10735770e-10
 22.5200  2.15670140e-10
 22.5300  1.99327530e-10
 22.5400  1.88774440e-10
 22.5500  1.82716690e-10
 22.5600  1.74731030e-10
 22.5700  1.67830630e-10
 22.5800  1.63199310e-10
 22.5900  1.57742120e-10
 22.6000  1.52712350e-10
 22.6100  1.47991880e-10
 22.6200  1.36907700e-10
 22.6300  1.29032750e-10
 22.6400  1.38790290e-10
 22.6500  1.33873700e-10
 22.6600  1.22661800e-10
 22.6700  1.17231640e-10
 22.6800  1.14104300e-10
 22.6900  1.04201440e-10
 22.7000  9.70790380e-11
 22.7100  9.26267270e-11
 22.7200  8.30077020e-11
 22.7300  8.14679100e-11
 22.7400  7.91701670e-11
 22.7500  7.73406240e-11
 22.7600  7.53503750e-11
 22.7700  7.32387080e-11
 22.7800  6.75753440e-11
 22.7900  6.60756160e-11
 22.8000  6.07455430e-11
 22.8100  5.47935210e-11
 22.8200  5.06859510e-11
 22.8300  4.67817300e-11
 22.8400  4.58920570e-11
 22.8500  4.46208530e-11
 22.8600  4.28229480e-11
 22.8700  3.94615820e-11
 22.8800  3.73952620e-11
 22.8900  3.62514690e-11
 22.9000  3.11877490e-11
 22.9100  3.05239950e-11
 22.9200  2.88943920e-11
 22.9300  2.73056410e-11
 22.9400  2.65161890e-11
 22.9500  2.52442150e-11
 22.9600  2.49996170e-11
 22.9700  2.45910720e-11
 22.9800  2.28796590e-11
 22.9900  2.09169920e-11
 23.0000  1.95783680e-11
 23.0100  1.76849930e-11
 23.0200  1.68136210e-11
 23.0300  1.48610810e-11
 23.0400  1.41738030e-11
 23.0500  1.29985830e-11
 23.0600  1.27817120e-11
 23.0700  1.12691050e-11
 23.0800  1.05564180e-11
 23.0900  1.00771180e-11
 23.1000  9.74439130e-12
 23.1100  9.19611590e-12
 23.1200  8.52109360e-12
 23.1300  7.83573350e-12
 23.1400  7.31271390e-12
 23.1500  6.72646400e-12
 23.1600  6.12833510e-12
 23.1700  5.73908780e-12
 23.1800  5.37791010e-12
 23.1900  4.89258400e-12
 23.2000  4.59888550e-12
 23.2100  4.55889280e-12
 23.2200  4.32721580e-12
 23.2300  4.12994110e-12
 23.2400  4.12251770e-12
 23.2500  3.93613570e-12
 23.2600  3.58214030e-12
 23.2700  3.42542700e-12
 23.2800  3.22166820e-12
 23.2900  3.03885850e-12
 23.3000  2.95891770e-12
 23.3100  2.80756160e-12
 23.3200  2.69120180e-12
 23.3300  2.54883400e-12
 23.3400  2.43936530e-12
 23.3500  2.24119250e-12
 23.3600  2.14390060e-12
 23.3700  2.04472870e-12
 23.3800  1.90270990e-12
 23.3900  1.80530040e-12
 23.4000  1.71333680e-12
 23.4100  1.54666450e-12
 23.4200  1.51351850e-12
 23.4300  1.42764320e-12
 23.4400  1.35523950e-12
 23.4500  1.46580810e-12
 23.4600  1.34159810e-12
 23.4700  1.24611090e-12
 23.4800  1.21527630e-12
 23.4900  1.12824770e-12
 23.5000  9.83806570e-13
 23.5100  9.28798480e-13
 23.5200  8.89766950e-13
 23.5300  8.64122520e-13
 23.5400  8.19434030e-13
 23.5500  8.08236720e-13
 23.5600  7.51815610e-13
 23.5700  7.39394140e-13
 23.5800  7.27735600e-13
 23.5900  6.84803590e-13
 23.6000  6.51362030e-13
 23.6100  6.51309370e-13
 23.6200  6.04396760e-13
 23.6300  6.18380710e-13
 23.6400  5.88426570e-13
 23.6500  5.66230110e-13
 23.6600  5.36750030e-13
 23.6700  4.83041870e-13
 23.6800  4.37472440e-13
 23.6900  3.55749380e-13
 23.7000  3.30446790e-13
 23.7100  3.02032440e-13
 23.7200  2.74460880e-13
 23.7300  2.59738700e-13
 23.7400  2.39898360e-13
 23.7500  2.21328220e-13
 23.7600  2.11667430e-13
 23.7700  1.84645370e-13
 23.7800  1.72546120e-13
 23.7900  1.60363080e-13
 23.8000  1.37000840e-13
 23.8100  1.29308940e-13
 23.8200  1.33128550e-13
 23.8300  1.35627770e-13
 23.8400  1.28141160e-13
 23.8500  1.02177720e-13
 23.8600  9.76029240e-14
 23.8700  9.00810920e-14
 23.8800  8.24339370e-14
 23.8900  7.82830630e-14
 23.9000  7.12467530e-14
 23.9100  6.72856770e-14
 23.9200  6.58766340e-14
 23.9300  6.24501890e-14
 23.9400  5.73640540e-14
 23.9500  5.30943160e-14
 23.9600  5.07446320e-14
 23.9700  4.49948510e-14
 23.9800  4.56217610e-14
 23.9900  4.34771090e-14
 24.0000  4.17258360e-14
 24.0100  3.64782080e-14
 24.0200  3.47618990e-14
 24.0300  3.24058370e-14
 24.0400  3.11738810e-14
 24.0500  2.90625810e-14
 24.0600  2.79959480e-14
 24.0700  2.66129140e-14
 24.0800  2.55172810e-14
 24.0900  2.47383940e-14
 24.1000  2.30557510e-14
 24.1100  2.29858090e-14
 24.1200  2.16038250e-14
 24.1300  2.07919820e-14
 24.1400  2.02295740e-14
 24.1500  1.73403910e-14
 24.1600  1.54554580e-14
 24.1700  1.44328970e-14
 24.1800  1.38636390e-14
 24.1900  1.25914150e-14
 24.2000  1.13558610e-14
 24.2100  1.06806680e-14
 24.2200  1.04173950e-14
 24.2300  9.50355850e-15
 24.2400  8.48756160e-15
 24.2500  8.35267530e-15
 24.2600  7.89302580e-15
 24.2700  7.56956150e-15
 24.2800  7.39293280e-15
 24.2900  7.24009140e-15
 24.3000  6.79841750e-15
 24.3100  6.24292330e-15
 24.3200  5.80463120e-15
 24.3300  5.38234850e-15
 24.3400  4.89241510e-15
 24.3500  4.45669690e-15
 24.3600  3.95508270e-15
 24.3700  3.69691070e-15
 24.3800  3.28672320e-15
 24.3900  3.14620020e-15
 24.4000  2.86813760e-15
 24.4100  2.02908210e-15
 24.4200  1.96066130e-15
 24.4300  1.64809100e-15
 24.4400  1.51792640e-15
 24.4500  1.34260500e-15
 24.4600  1.30465610e-15
 24.4700  1.28922550e-15
 24.4800  1.20964750e-15
 24.4900  1.10525100e-15
 24.5000  9.79167070e-16
 24.5100  9.27258140e-16
 24.5200  7.74046990e-16
 24.5300  7.33072000e-16
 24.5400  6.94513090e-16
 24.5500  6.50631320e-16
 24.5600  5.93058560e-16
 24.5700  4.69651390e-16
 24.5800  4.40882360e-16
 24.5900  3.68356350e-16
 24.6000  3.04286250e-16
 24.6100  2.67893990e-16
 24.6200  2.12725980e-16
 24.6300  2.10214640e-16
 24.6400  1.82633670e-16
 24.6500  1.76294700e-16
 24.6600  1.69334000e-16
 24.6700  1.65619640e-16
 24.6800  1.51255800e-16
 24.6900  1.35050910e-16
 24.7000  1.26161150e-16
 24.7100  1.15334000e-16
 24.7200  1.09310180e-16
 24.7300  1.04104370e-16
 24.7400  9.52182780e-17
 24.7500  8.63781960e-17
 24.7600  7.95547850e-17
 24.7700  7.82572570e-17
 24.7800  7.17857280e-17
 24.7900  5.49564310e-17
 24.8000  5.08640920e-17
 24.8100  4.71417460e-17
 24.8200  4.22359780e-17
 24.8300  3.89533670e-17
 24.8400  3.61608390e-17
 24.8500  2.94000360e-17
 24.8600  2.79802030e-17
 24.8700  2.60486070e-17
 24.8800  2.39040110e-17
 24.8900  2.13776410e-17
 24.9000  1.95922260e-17
 24.9100  1.88649050e-17
 24.9200  1.81195850e-17
 24.9300  1.57511570e-17
 24.9400  1.49158530e-17
 24.9500  1.35725790e-17
 24.9600  1.33451540e-17
 24.9700  1.26320170e-17
 24.9800  9.47102840e-18
 24.9900  8.27700170e-18
 25.0000  7.31978260e-18


==> dat/sir/tt_a09_igeq6_prob.dat <==
   0.0000000e+00   4.8970801e-07
   1.0000000e-01   8.5162126e-06
   2.0000000e-01   1.8907916e-04
   3.0000000e-01   1.0192060e-03
   4.0000000e-01   3.1142316e-03
   5.0000000e-01   6.9865690e-03
   6.0000000e-01   1.2945908e-02
   7.0000000e-01   2.1077071e-02
   8.0000000e-01   3.1293950e-02
   9.0000000e-01   4.3354229e-02
   1.0000000e+00   5.6934809e-02
   1.1000000e+00   7.1655570e-02
   1.2000000e+00   8.7125536e-02
   1.3000000e+00   1.0294945e-01
   1.4000000e+00   1.1875764e-01
   1.5000000e+00   1.3420985e-01
   1.6000000e+00   1.4900834e-01
   1.7000000e+00   1.6289370e-01
   1.8000000e+00   1.7565003e-01
   1.9000000e+00   1.8710732e-01
   2.0000000e+00   1.9713841e-01
   2.1000000e+00   2.0565485e-01
   2.2000000e+00   2.1260723e-01
   2.3000000e+00   2.1797809e-01
   2.4000000e+00   2.2178206e-01
   2.5000000e+00   2.2406149e-01
   2.6000000e+00   2.2488006e-01
   2.7000000e+00   2.2431996e-01
   2.8000000e+00   2.2247815e-01
   2.9000000e+00   2.1946331e-01
   3.0000000e+00   2.1539221e-01
   3.1000000e+00   2.1038617e-01
   3.2000000e+00   2.0456688e-01
   3.3000000e+00   1.9805655e-01
   3.4000000e+00   1.9097454e-01
   3.5000000e+00   1.8343552e-01
   3.6000000e+00   1.7554746e-01
   3.7000000e+00   1.6741270e-01
   3.8000000e+00   1.5912369e-01
   3.9000000e+00   1.5076569e-01
   4.0000000e+00   1.4241481e-01
   4.1000000e+00   1.3413822e-01
   4.2000000e+00   1.2599440e-01
   4.3000000e+00   1.1803329e-01
   4.4000000e+00   1.1029616e-01
   4.5000000e+00   1.0281798e-01
   4.6000000e+00   9.5626087e-02
   4.7000000e+00   8.8741315e-02
   4.8000000e+00   8.2178596e-02
   4.9000000e+00   7.5947555e-02
   5.0000000e+00   7.0053080e-02
   5.1000000e+00   6.4496133e-02
   5.2000000e+00   5.9275284e-02
   5.3000000e+00   5.4384137e-02
   5.4000000e+00   4.9815104e-02
   5.5000000e+00   4.5558597e-02
   5.6000000e+00   4.1603435e-02
   5.7000000e+00   3.7937207e-02
   5.8000000e+00   3.4546591e-02
   5.9000000e+00   3.1417636e-02
   6.0000000e+00   2.8536001e-02
   6.1000000e+00   2.5886812e-02
   6.2000000e+00   2.3457769e-02
   6.3000000e+00   2.1232416e-02
   6.4000000e+00   1.9197292e-02
   6.5000000e+00   1.7339259e-02
   6.6000000e+00   1.5645590e-02
   6.7000000e+00   1.4104049e-02
   6.8000000e+00   1.2702943e-02
   6.9000000e+00   1.1431169e-02
   7.0000000e+00   1.0278243e-02
   7.1000000e+00   9.2337559e-03
   7.2000000e+00   8.2905799e-03
   7.3000000e+00   7.4378307e-03
   7.4000000e+00   6.6677884e-03
   7.5000000e+00   5.9732392e-03
   7.6000000e+00   5.3474646e-03
   7.7000000e+00   4.7842285e-03
   7.8000000e+00   4.2777617e-03
   7.9000000e+00   3.8227438e-03
   8.0000000e+00   3.4142838e-03
   8.1000000e+00   3.0478996e-03
   8.2000000e+00   2.7194960e-03
   8.3000000e+00   2.4234261e-03
   8.4000000e+00   2.1617315e-03
   8.5000000e+00   1.9272227e-03
   8.6000000e+00   1.7172517e-03
   8.7000000e+00   1.5293972e-03
   8.8000000e+00   1.3614502e-03
   8.9000000e+00   1.2114002e-03
   9.0000000e+00   1.0774214e-03
   9.1000000e+00   9.5786010e-04
   9.2000000e+00   8.5122209e-04
   9.3000000e+00   7.5616077e-04
   9.4000000e+00   6.7146586e-04
   9.5000000e+00   5.9605249e-04
   9.6000000e+00   5.2895100e-04
   9.7000000e+00   4.6721056e-04
   9.8000000e+00   4.1532645e-04
   9.9000000e+00   3.6913801e-04
   1.0000000e+01   3.2803756e-04
   1.0100000e+01   2.9147667e-04
   1.0200000e+01   2.5896125e-04
   1.0300000e+01   2.3004691e-04
   1.0400000e+01   2.0433470e-04
   1.0500000e+01   1.8146710e-04
   1.0600000e+01   1.6112434e-04
   1.0700000e+01   1.4302095e-04
   1.0800000e+01   1.2690258e-04
   1.0900000e+01   1.1254307e-04
   1.1000000e+01   9.9741733e-05
   1.1100000e+01   8.8320874e-05
   1.1200000e+01   7.6106055e-05
   1.1300000e+01   6.8008147e-05
   1.1400000e+01   6.0709301e-05
   1.1500000e+01   5.4136405e-05
   1.1600000e+01   4.8222658e-05
   1.1700000e+01   4.2907059e-05
   1.1800000e+01   3.8133946e-05
   1.1900000e+01   3.3852557e-05
   1.2000000e+01   3.0016627e-05
   1.2100000e+01   2.6584016e-05
   1.2200000e+01   2.3516368e-05
   1.2300000e+01   2.0778782e-05
   1.2400000e+01   1.8339530e-05
   1.2500000e+01   1.6169778e-05
   1.2600000e+01   1.4243343e-05
   1.2700000e+01   1.2536460e-05
   1.2800000e+01   1.1027571e-05
   1.2900000e+01   9.6971348e-06
   1.3000000e+01   7.2040415e-06
   1.3100000e+01   6.4267015e-06
   1.3200000e+01   5.7269738e-06
   1.3300000e+01   5.0976977e-06
   1.3400000e+01   4.5323187e-06
   1.3500000e+01   4.0248399e-06
   1.3600000e+01   3.5697779e-06
   1.3700000e+01   3.1621205e-06
   1.3800000e+01   2.7972894e-06
   1.3900000e+01   2.4711037e-06
   1.4000000e+01   2.1797482e-06
   1.4100000e+01   1.9197429e-06
   1.4200000e+01   1.6879155e-06
   1.4300000e+01   1.4813762e-06
   1.4400000e+01   1.2974944e-06
   1.4500000e+01   1.1338770e-06
   1.4600000e+01   9.8834937e-07
   1.4700000e+01   8.5893694e-07
   1.4800000e+01   7.4384861e-07
   1.4900000e+01   6.4146136e-07
   1.5000000e+01   5.5030583e-07
   1.5100000e+01   1.1586497e-07
   1.5200000e+01   1.0434735e-07
   1.5300000e+01   9.4015889e-08
   1.5400000e+01   8.4751450e-08
   1.5500000e+01   7.6446379e-08
   1.5600000e+01   6.9003490e-08
   1.5700000e+01   6.2335120e-08
   1.5800000e+01   5.6362263e-08
   1.5900000e+01   5.1013763e-08
   1.6000000e+01   4.6225581e-08
   1.6100000e+01   4.1940121e-08
   1.6200000e+01   3.8105616e-08
   1.6300000e+01   3.4675563e-08
   1.6400000e+01   3.1608217e-08
   1.6500000e+01   2.8866129e-08
   1.6600000e+01   2.6415720e-08
   1.6700000e+01   2.4226910e-08
   1.6800000e+01   2.2272771e-08
   1.6900000e+01   2.0529216e-08
   1.7000000e+01   1.8974717e-08
   1.7100000e+01   1.7590050e-08
   1.7200000e+01   1.6358063e-08
   1.7300000e+01   1.5263450e-08
   1.7400000e+01   1.4292558e-08
   1.7500000e+01   2.1838280e-09
   1.7600000e+01   1.9942342e-09
   1.7700000e+01   1.8194084e-09
   1.7800000e+01   1.6582295e-09
   1.7900000e+01   1.5096572e-09
   1.8000000e+01   1.3727266e-09
   1.8100000e+01   1.2465430e-09
   1.8200000e+01   1.1302771e-09
   1.8300000e+01   1.0231608e-09
   1.8400000e+01   9.2448236e-10
   1.8500000e+01   8.3358295e-10
   1.8600000e+01   7.4985268e-10
   1.8700000e+01   6.7272716e-10
   1.8800000e+01   6.0168428e-10
   1.8900000e+01   5.3624114e-10
   1.9000000e+01   4.7595124e-10
   1.9100000e+01   4.2040187e-10
   1.9200000e+01   3.6921164e-10
   1.9300000e+01   3.2202823e-10
   1.9400000e+01   2.7852626e-10
   1.9500000e+01   2.3840538e-10
   1.9600000e+01   2.0138843e-10
   1.9700000e+01   1.6721975e-10
   1.9800000e+01   1.3566363e-10
   1.9900000e+01   1.0650287e-10
   2.0000000e+01   7.9537359e-11
   2.0100000e+01   5.4582871e-11
   2.0200000e+01   3.1469804e-11
   2.0300000e+01   1.0042065e-11
   2.0400000e+01  -9.8440300e-12
   2.0500000e+01   7.2875759e-10
   2.0600000e+01   6.7500918e-10
   2.0700000e+01   6.2483982e-10
   2.0800000e+01   5.7806123e-10
   2.0900000e+01   5.3449051e-10
   2.1000000e+01   4.9395057e-10
   2.1100000e+01   4.5627037e-10
   2.1200000e+01   4.2128526e-10
   2.1300000e+01   3.8883714e-10
   2.1400000e+01   3.5877456e-10
   2.1500000e+01   3.3095282e-10
   2.1600000e+01   3.0523396e-10
   2.1700000e+01   2.8148674e-10
   2.1800000e+01   2.5958656e-10
   2.1900000e+01   2.3941534e-10
   2.2000000e+01   2.2086137e-10
   2.2100000e+01   2.0381910e-10
   2.2200000e+01   1.8818899e-10
   2.2300000e+01   1.7387723e-10
   2.2400000e+01   1.6079552e-10
   2.2500000e+01   1.4886081e-10
   2.2600000e+01   1.3799504e-10
   2.2700000e+01   1.2812487e-10
   2.2800000e+01   1.1918143e-10
   2.2900000e+01   1.1110006e-10
   2.3000000e+01   1.0382006e-10
   2.3100000e+01   9.7284493e-11
   2.3200000e+01   9.1439944e-11
   2.3300000e+01   8.6236373e-11
   2.3400000e+01   8.1626951e-11
   2.3500000e+01   7.7567959e-11
   2.3600000e+01   7.4018709e-11
   2.3700000e+01   2.2290112e-10
   2.3800000e+01   2.0790455e-10
   2.3900000e+01   1.9397496e-10
   2.4000000e+01   1.8103679e-10
   2.4100000e+01   1.6902059e-10
   2.4200000e+01   1.5786248e-10
   2.4300000e+01   1.4750365e-10
   2.4400000e+01   1.3788990e-10
   2.4500000e+01   1.2897121e-10
   2.4600000e+01   1.2070139e-10
   2.4700000e+01   1.1303773e-10
   2.4800000e+01   1.0594067e-10
   2.4900000e+01   9.9373597e-11
   2.5000000e+01   9.3302494e-11


==> dat/sir/tt_a09_igeq6_prob_scaled.dat <==
   0.0000000e+00   4.8970801e-04
   1.0000000e-01   8.5162126e-03
   2.0000000e-01   1.8907916e-01
   3.0000000e-01   1.0192060e+00
   4.0000000e-01   3.1142316e+00
   5.0000000e-01   6.9865690e+00
   6.0000000e-01   1.2945908e+01
   7.0000000e-01   2.1077071e+01
   8.0000000e-01   3.1293950e+01
   9.0000000e-01   4.3354229e+01
   1.0000000e+00   5.6934809e+01
   1.1000000e+00   7.1655570e+01
   1.2000000e+00   8.7125536e+01
   1.3000000e+00   1.0294945e+02
   1.4000000e+00   1.1875764e+02
   1.5000000e+00   1.3420985e+02
   1.6000000e+00   1.4900834e+02
   1.7000000e+00   1.6289370e+02
   1.8000000e+00   1.7565003e+02
   1.9000000e+00   1.8710732e+02
   2.0000000e+00   1.9713841e+02
   2.1000000e+00   2.0565485e+02
   2.2000000e+00   2.1260723e+02
   2.3000000e+00   2.1797809e+02
   2.4000000e+00   2.2178206e+02
   2.5000000e+00   2.2406149e+02
   2.6000000e+00   2.2488006e+02
   2.7000000e+00   2.2431996e+02
   2.8000000e+00   2.2247815e+02
   2.9000000e+00   2.1946331e+02
   3.0000000e+00   2.1539221e+02
   3.1000000e+00   2.1038617e+02
   3.2000000e+00   2.0456688e+02
   3.3000000e+00   1.9805655e+02
   3.4000000e+00   1.9097454e+02
   3.5000000e+00   1.8343552e+02
   3.6000000e+00   1.7554746e+02
   3.7000000e+00   1.6741270e+02
   3.8000000e+00   1.5912369e+02
   3.9000000e+00   1.5076569e+02
   4.0000000e+00   1.4241481e+02
   4.1000000e+00   1.3413822e+02
   4.2000000e+00   1.2599440e+02
   4.3000000e+00   1.1803329e+02
   4.4000000e+00   1.1029616e+02
   4.5000000e+00   1.0281798e+02
   4.6000000e+00   9.5626087e+01
   4.7000000e+00   8.8741315e+01
   4.8000000e+00   8.2178596e+01
   4.9000000e+00   7.5947555e+01
   5.0000000e+00   7.0053080e+01
   5.1000000e+00   6.4496133e+01
   5.2000000e+00   5.9275284e+01
   5.3000000e+00   5.4384137e+01
   5.4000000e+00   4.9815104e+01
   5.5000000e+00   4.5558597e+01
   5.6000000e+00   4.1603435e+01
   5.7000000e+00   3.7937207e+01
   5.8000000e+00   3.4546591e+01
   5.9000000e+00   3.1417636e+01
   6.0000000e+00   2.8536001e+01
   6.1000000e+00   2.5886812e+01
   6.2000000e+00   2.3457769e+01
   6.3000000e+00   2.1232416e+01
   6.4000000e+00   1.9197292e+01
   6.5000000e+00   1.7339259e+01
   6.6000000e+00   1.5645590e+01
   6.7000000e+00   1.4104049e+01
   6.8000000e+00   1.2702943e+01
   6.9000000e+00   1.1431169e+01
   7.0000000e+00   1.0278243e+01
   7.1000000e+00   9.2337559e+00
   7.2000000e+00   8.2905799e+00
   7.3000000e+00   7.4378307e+00
   7.4000000e+00   6.6677884e+00
   7.5000000e+00   5.9732392e+00
   7.6000000e+00   5.3474646e+00
   7.7000000e+00   4.7842285e+00
   7.8000000e+00   4.2777617e+00
   7.9000000e+00   3.8227438e+00
   8.0000000e+00   3.4142838e+00
   8.1000000e+00   3.0478996e+00
   8.2000000e+00   2.7194960e+00
   8.3000000e+00   2.4234261e+00
   8.4000000e+00   2.1617315e+00
   8.5000000e+00   1.9272227e+00
   8.6000000e+00   1.7172517e+00
   8.7000000e+00   1.5293972e+00
   8.8000000e+00   1.3614502e+00
   8.9000000e+00   1.2114002e+00
   9.0000000e+00   1.0774214e+00
   9.1000000e+00   9.5786010e-01
   9.2000000e+00   8.5122209e-01
   9.3000000e+00   7.5616077e-01
   9.4000000e+00   6.7146586e-01
   9.5000000e+00   5.9605249e-01
   9.6000000e+00   5.2895100e-01
   9.7000000e+00   4.6721056e-01
   9.8000000e+00   4.1532645e-01
   9.9000000e+00   3.6913801e-01
   1.0000000e+01   3.2803756e-01
   1.0100000e+01   2.9147667e-01
   1.0200000e+01   2.5896125e-01
   1.0300000e+01   2.3004691e-01
   1.0400000e+01   2.0433470e-01
   1.0500000e+01   1.8146710e-01
   1.0600000e+01   1.6112434e-01
   1.0700000e+01   1.4302095e-01
   1.0800000e+01   1.2690258e-01
   1.0900000e+01   1.1254307e-01
   1.1000000e+01   9.9741733e-02
   1.1100000e+01   8.8320874e-02
   1.1200000e+01   7.6106055e-02
   1.1300000e+01   6.8008147e-02
   1.1400000e+01   6.0709301e-02
   1.1500000e+01   5.4136405e-02
   1.1600000e+01   4.8222658e-02
   1.1700000e+01   4.2907059e-02
   1.1800000e+01   3.8133946e-02
   1.1900000e+01   3.3852557e-02
   1.2000000e+01   3.0016627e-02
   1.2100000e+01   2.6584016e-02
   1.2200000e+01   2.3516368e-02
   1.2300000e+01   2.0778782e-02
   1.2400000e+01   1.8339530e-02
   1.2500000e+01   1.6169778e-02
   1.2600000e+01   1.4243343e-02
   1.2700000e+01   1.2536460e-02
   1.2800000e+01   1.1027571e-02
   1.2900000e+01   9.6971348e-03
   1.3000000e+01   7.2040415e-03
   1.3100000e+01   6.4267015e-03
   1.3200000e+01   5.7269738e-03
   1.3300000e+01   5.0976977e-03
   1.3400000e+01   4.5323187e-03
   1.3500000e+01   4.0248399e-03
   1.3600000e+01   3.5697779e-03
   1.3700000e+01   3.1621205e-03
   1.3800000e+01   2.7972894e-03
   1.3900000e+01   2.4711037e-03
   1.4000000e+01   2.1797482e-03
   1.4100000e+01   1.9197429e-03
   1.4200000e+01   1.6879155e-03
   1.4300000e+01   1.4813762e-03
   1.4400000e+01   1.2974944e-03
   1.4500000e+01   1.1338770e-03
   1.4600000e+01   9.8834937e-04
   1.4700000e+01   8.5893694e-04
   1.4800000e+01   7.4384861e-04
   1.4900000e+01   6.4146136e-04
   1.5000000e+01   5.5030583e-04
   1.5100000e+01   1.1586497e-04
   1.5200000e+01   1.0434735e-04
   1.5300000e+01   9.4015889e-05
   1.5400000e+01   8.4751450e-05
   1.5500000e+01   7.6446379e-05
   1.5600000e+01   6.9003490e-05
   1.5700000e+01   6.2335120e-05
   1.5800000e+01   5.6362263e-05
   1.5900000e+01   5.1013763e-05
   1.6000000e+01   4.6225581e-05
   1.6100000e+01   4.1940121e-05
   1.6200000e+01   3.8105616e-05
   1.6300000e+01   3.4675563e-05
   1.6400000e+01   3.1608217e-05
   1.6500000e+01   2.8866129e-05
   1.6600000e+01   2.6415720e-05
   1.6700000e+01   2.4226910e-05
   1.6800000e+01   2.2272771e-05
   1.6900000e+01   2.0529216e-05
   1.7000000e+01   1.8974717e-05
   1.7100000e+01   1.7590050e-05
   1.7200000e+01   1.6358063e-05
   1.7300000e+01   1.5263450e-05
   1.7400000e+01   1.4292558e-05
   1.7500000e+01   2.1838280e-06
   1.7600000e+01   1.9942342e-06
   1.7700000e+01   1.8194084e-06
   1.7800000e+01   1.6582295e-06
   1.7900000e+01   1.5096572e-06
   1.8000000e+01   1.3727266e-06
   1.8100000e+01   1.2465430e-06
   1.8200000e+01   1.1302771e-06
   1.8300000e+01   1.0231608e-06
   1.8400000e+01   9.2448236e-07
   1.8500000e+01   8.3358295e-07
   1.8600000e+01   7.4985268e-07
   1.8700000e+01   6.7272716e-07
   1.8800000e+01   6.0168428e-07
   1.8900000e+01   5.3624114e-07
   1.9000000e+01   4.7595124e-07
   1.9100000e+01   4.2040187e-07
   1.9200000e+01   3.6921164e-07
   1.9300000e+01   3.2202823e-07
   1.9400000e+01   2.7852626e-07
   1.9500000e+01   2.3840538e-07
   1.9600000e+01   2.0138843e-07
   1.9700000e+01   1.6721975e-07
   1.9800000e+01   1.3566363e-07
   1.9900000e+01   1.0650287e-07
   2.0000000e+01   7.9537359e-08
   2.0100000e+01   5.4582871e-08
   2.0200000e+01   3.1469804e-08
   2.0300000e+01   1.0042065e-08
   2.0400000e+01  -9.8440300e-09
   2.0500000e+01   7.2875759e-07
   2.0600000e+01   6.7500918e-07
   2.0700000e+01   6.2483982e-07
   2.0800000e+01   5.7806123e-07
   2.0900000e+01   5.3449051e-07
   2.1000000e+01   4.9395057e-07
   2.1100000e+01   4.5627037e-07
   2.1200000e+01   4.2128526e-07
   2.1300000e+01   3.8883714e-07
   2.1400000e+01   3.5877456e-07
   2.1500000e+01   3.3095282e-07
   2.1600000e+01   3.0523396e-07
   2.1700000e+01   2.8148674e-07
   2.1800000e+01   2.5958656e-07
   2.1900000e+01   2.3941534e-07
   2.2000000e+01   2.2086137e-07
   2.2100000e+01   2.0381910e-07
   2.2200000e+01   1.8818899e-07
   2.2300000e+01   1.7387723e-07
   2.2400000e+01   1.6079552e-07
   2.2500000e+01   1.4886081e-07
   2.2600000e+01   1.3799504e-07
   2.2700000e+01   1.2812487e-07
   2.2800000e+01   1.1918143e-07
   2.2900000e+01   1.1110006e-07
   2.3000000e+01   1.0382006e-07
   2.3100000e+01   9.7284493e-08
   2.3200000e+01   9.1439944e-08
   2.3300000e+01   8.6236373e-08
   2.3400000e+01   8.1626951e-08
   2.3500000e+01   7.7567959e-08
   2.3600000e+01   7.4018709e-08
   2.3700000e+01   2.2290112e-07
   2.3800000e+01   2.0790455e-07
   2.3900000e+01   1.9397496e-07
   2.4000000e+01   1.8103679e-07
   2.4100000e+01   1.6902059e-07
   2.4200000e+01   1.5786248e-07
   2.4300000e+01   1.4750365e-07
   2.4400000e+01   1.3788990e-07
   2.4500000e+01   1.2897121e-07
   2.4600000e+01   1.2070139e-07
   2.4700000e+01   1.1303773e-07
   2.4800000e+01   1.0594067e-07
   2.4900000e+01   9.9373597e-08
   2.5000000e+01   9.3302494e-08


==> dat/sir/tt_a09_igeq8_prob.dat <==
   0.0000000e+00   8.2323338e-09
   1.0000000e-01   2.4133727e-08
   2.0000000e-01   2.4831656e-06
   3.0000000e-01   2.7234149e-05
   4.0000000e-01   1.3375115e-04
   5.0000000e-01   4.2246541e-04
   6.0000000e-01   1.0109010e-03
   7.0000000e-01   2.0082054e-03
   8.0000000e-01   3.4864841e-03
   9.0000000e-01   5.4685581e-03
   1.0000000e+00   7.9271350e-03
   1.1000000e+00   1.0790633e-02
   1.2000000e+00   1.3955904e-02
   1.3000000e+00   1.7300553e-02
   1.4000000e+00   2.0695184e-02
   1.5000000e+00   2.4014464e-02
   1.6000000e+00   2.7145483e-02
   1.7000000e+00   2.9992509e-02
   1.8000000e+00   3.2481878e-02
   1.9000000e+00   3.4560743e-02
   2.0000000e+00   3.6197285e-02
   2.1000000e+00   3.7380665e-02
   2.2000000e+00   3.8115926e-02
   2.3000000e+00   3.8422155e-02
   2.4000000e+00   3.8329248e-02
   2.5000000e+00   3.7875592e-02
   2.6000000e+00   3.7104658e-02
   2.7000000e+00   3.6061898e-02
   2.8000000e+00   3.4793806e-02
   2.9000000e+00   3.3345968e-02
   3.0000000e+00   3.1761446e-02
   3.1000000e+00   3.0080365e-02
   3.2000000e+00   2.8338085e-02
   3.3000000e+00   2.6566336e-02
   3.4000000e+00   2.4792638e-02
   3.5000000e+00   2.3040339e-02
   3.6000000e+00   2.1328459e-02
   3.7000000e+00   1.9672337e-02
   3.8000000e+00   1.8083625e-02
   3.9000000e+00   1.6571082e-02
   4.0000000e+00   1.5140708e-02
   4.1000000e+00   1.3796156e-02
   4.2000000e+00   1.2539110e-02
   4.3000000e+00   1.1369394e-02
   4.4000000e+00   1.0286682e-02
   4.5000000e+00   9.2877745e-03
   4.6000000e+00   8.3697373e-03
   4.7000000e+00   7.5289745e-03
   4.8000000e+00   6.7614271e-03
   4.9000000e+00   6.0627434e-03
   5.0000000e+00   5.4284251e-03
   5.1000000e+00   4.8537289e-03
   5.2000000e+00   4.3348587e-03
   5.3000000e+00   3.8667857e-03
   5.4000000e+00   3.4454147e-03
   5.5000000e+00   3.0668042e-03
   5.6000000e+00   2.7272029e-03
   5.7000000e+00   2.4230732e-03
   5.8000000e+00   2.1511065e-03
   5.9000000e+00   1.9082305e-03
   6.0000000e+00   1.6916094e-03
   6.1000000e+00   1.4981418e-03
   6.2000000e+00   1.3265686e-03
   6.3000000e+00   1.1739505e-03
   6.4000000e+00   1.0383256e-03
   6.5000000e+00   9.1790453e-04
   6.6000000e+00   8.1106181e-04
   6.7000000e+00   7.1632693e-04
   6.8000000e+00   6.3237498e-04
   6.9000000e+00   5.5801715e-04
   7.0000000e+00   4.9219113e-04
   7.1000000e+00   4.3360460e-04
   7.2000000e+00   3.8236365e-04
   7.3000000e+00   3.3708230e-04
   7.4000000e+00   2.9709224e-04
   7.5000000e+00   2.6179273e-04
   7.6000000e+00   2.3064535e-04
   7.7000000e+00   2.0316902e-04
   7.8000000e+00   1.7893516e-04
   7.9000000e+00   1.5756309e-04
   8.0000000e+00   1.3871564e-04
   8.1000000e+00   1.2209500e-04
   8.2000000e+00   1.0743882e-04
   8.3000000e+00   9.3982247e-05
   8.4000000e+00   8.2906429e-05
   8.5000000e+00   7.3104654e-05
   8.6000000e+00   6.4435799e-05
   8.7000000e+00   5.6773052e-05
   8.8000000e+00   5.0002759e-05
   8.9000000e+00   4.4023336e-05
   9.0000000e+00   3.8744247e-05
   9.1000000e+00   3.4085050e-05
   9.2000000e+00   2.9974501e-05
   9.3000000e+00   2.6349721e-05
   9.4000000e+00   2.3155408e-05
   9.5000000e+00   2.0343116e-05
   9.6000000e+00   1.7870577e-05
   9.7000000e+00   1.5435878e-05
   9.8000000e+00   1.3634451e-05
   9.9000000e+00   1.2041374e-05
   1.0000000e+01   1.0632716e-05
   1.0100000e+01   9.3871668e-06
   1.0200000e+01   8.2857792e-06
   1.0300000e+01   7.3117436e-06
   1.0400000e+01   6.4501743e-06
   1.0500000e+01   5.6879148e-06
   1.0600000e+01   5.0133596e-06
   1.0700000e+01   4.4162916e-06
   1.0800000e+01   3.8877335e-06
   1.0900000e+01   3.4198124e-06
   1.1000000e+01   3.0056372e-06
   1.1100000e+01   2.6391866e-06
   1.1200000e+01   1.8577913e-06
   1.1300000e+01   1.6616199e-06
   1.1400000e+01   1.4833194e-06
   1.1500000e+01   1.3215165e-06
   1.1600000e+01   1.1749263e-06
   1.1700000e+01   1.0423482e-06
   1.1800000e+01   9.2266079e-07
   1.1900000e+01   8.1481864e-07
   1.2000000e+01   7.1784763e-07
   1.2100000e+01   6.3084129e-07
   1.2200000e+01   5.5295704e-07
   1.2300000e+01   4.8341246e-07
   1.2400000e+01   4.2148188e-07
   1.2500000e+01   3.6649298e-07
   1.2600000e+01   3.1782353e-07
   1.2700000e+01   2.7489837e-07
   1.2800000e+01   2.3718639e-07
   1.2900000e+01   2.0419776e-07
   1.3000000e+01   5.1263251e-08
   1.3100000e+01   4.6008739e-08
   1.3200000e+01   4.1250449e-08
   1.3300000e+01   3.6945052e-08
   1.3400000e+01   3.3052792e-08
   1.3500000e+01   2.9537191e-08
   1.3600000e+01   2.6364785e-08
   1.3700000e+01   2.3504874e-08
   1.3800000e+01   2.0929301e-08
   1.3900000e+01   1.8612238e-08
   1.4000000e+01   1.6529996e-08
   1.4100000e+01   1.4660856e-08
   1.4200000e+01   1.2984901e-08
   1.4300000e+01   1.1483875e-08
   1.4400000e+01   1.0141048e-08
   1.4500000e+01   8.9410972e-09
   1.4600000e+01   7.8699899e-09
   1.4700000e+01   6.9148858e-09
   1.4800000e+01   6.0640407e-09
   1.4900000e+01   5.3067191e-09
   1.5000000e+01   4.6331120e-09
   1.5100000e+01   1.0861764e-10
   1.5200000e+01   1.0476424e-10
   1.5300000e+01   1.0063909e-10
   1.5400000e+01   9.6285760e-11
   1.5500000e+01   9.1745466e-11
   1.5600000e+01   8.7057018e-11
   1.5700000e+01   8.2256850e-11
   1.5800000e+01   7.7379036e-11
   1.5900000e+01   7.2455324e-11
   1.6000000e+01   6.7515180e-11
   1.6100000e+01   6.2585835e-11
   1.6200000e+01   5.7692354e-11
   1.6300000e+01   5.2857694e-11
   1.6400000e+01   4.8102783e-11
   1.6500000e+01   4.3446595e-11
   1.6600000e+01   3.8906233e-11
   1.6700000e+01   3.4497017e-11
   1.6800000e+01   3.0232563e-11
   1.6900000e+01   2.6124878e-11
   1.7000000e+01   2.2184447e-11
   1.7100000e+01   1.8420313e-11
   1.7200000e+01   1.4840167e-11
   1.7300000e+01   1.1450429e-11
   1.7400000e+01   8.2563199e-12
   1.7500000e+01  -9.2590117e-13
   1.7600000e+01  -8.4111265e-13
   1.7700000e+01  -7.6277775e-13
   1.7800000e+01  -6.9042867e-13
   1.7900000e+01  -6.2363074e-13
   1.8000000e+01  -5.6198010e-13
   1.8100000e+01  -5.0510166e-13
   1.8200000e+01  -4.5264709e-13
   1.8300000e+01  -4.0429291e-13
   1.8400000e+01  -3.5973883e-13
   1.8500000e+01  -3.1870606e-13
   1.8600000e+01  -2.8093578e-13
   1.8700000e+01  -2.4618777e-13
   1.8800000e+01  -2.1423902e-13
   1.8900000e+01  -1.8488255e-13
   1.9000000e+01  -1.5792623e-13
   1.9100000e+01  -1.3319173e-13
   1.9200000e+01  -1.1051354e-13
   1.9300000e+01  -8.9738046e-14
   1.9400000e+01  -7.0722707e-14
   1.9500000e+01  -5.3335242e-14
   1.9600000e+01  -3.7452925e-14
   1.9700000e+01  -2.2961908e-14
   1.9800000e+01  -9.7565947e-15
   1.9900000e+01   2.2609389e-15
   2.0000000e+01   1.3181491e-14
   2.0100000e+01   2.3089246e-14
   2.0200000e+01   3.2062257e-14
   2.0300000e+01   4.0172910e-14
   2.0400000e+01   4.7488366e-14
   2.0500000e+01   4.4270751e-13
   2.0600000e+01   4.1942170e-13
   2.0700000e+01   3.9598441e-13
   2.0800000e+01   3.7261343e-13
   2.0900000e+01   3.4948778e-13
   2.1000000e+01   3.2675272e-13
   2.1100000e+01   3.0452432e-13
   2.1200000e+01   2.8289365e-13
   2.1300000e+01   2.6193041e-13
   2.1400000e+01   2.4168630e-13
   2.1500000e+01   2.2219792e-13
   2.1600000e+01   2.0348934e-13
   2.1700000e+01   1.8557437e-13
   2.1800000e+01   1.6845848e-13
   2.1900000e+01   1.5214048e-13
   2.2000000e+01   1.3661391e-13
   2.2100000e+01   1.2186821e-13
   2.2200000e+01   1.0788967e-13
   2.2300000e+01   9.4662206e-14
   2.2400000e+01   8.2167963e-14
   2.2500000e+01   7.0387777e-14
   2.2600000e+01   5.9301525e-14
   2.2700000e+01   4.8888384e-14
   2.2800000e+01   3.9127015e-14
   2.2900000e+01   2.9995703e-14
   2.3000000e+01   2.1472483e-14
   2.3100000e+01   1.3535255e-14
   2.3200000e+01   6.1619381e-15
   2.3300000e+01  -6.6933539e-16
   2.3400000e+01  -6.9799495e-15
   2.3500000e+01  -1.2790436e-14
   2.3600000e+01  -1.8119989e-14
   2.3700000e+01   3.2751788e-13
   2.3800000e+01   3.1267082e-13
   2.3900000e+01   3.0016199e-13
   2.4000000e+01   2.8972805e-13
   2.4100000e+01   2.8113389e-13
   2.4200000e+01   2.7416970e-13
   2.4300000e+01   2.6864839e-13
   2.4400000e+01   2.6440321e-13
   2.4500000e+01   2.6128563e-13
   2.4600000e+01   2.5916342e-13
   2.4700000e+01   2.5791894e-13
   2.4800000e+01   2.5744756e-13
   2.4900000e+01   2.5765632e-13
   2.5000000e+01   2.5846264e-13


==> dat/sir/tt_a09_igeq8_prob_scaled.dat <==
   0.0000000e+00   8.2323338e-06
   1.0000000e-01   2.4133727e-05
   2.0000000e-01   2.4831656e-03
   3.0000000e-01   2.7234149e-02
   4.0000000e-01   1.3375115e-01
   5.0000000e-01   4.2246541e-01
   6.0000000e-01   1.0109010e+00
   7.0000000e-01   2.0082054e+00
   8.0000000e-01   3.4864841e+00
   9.0000000e-01   5.4685581e+00
   1.0000000e+00   7.9271350e+00
   1.1000000e+00   1.0790633e+01
   1.2000000e+00   1.3955904e+01
   1.3000000e+00   1.7300553e+01
   1.4000000e+00   2.0695184e+01
   1.5000000e+00   2.4014464e+01
   1.6000000e+00   2.7145483e+01
   1.7000000e+00   2.9992509e+01
   1.8000000e+00   3.2481878e+01
   1.9000000e+00   3.4560743e+01
   2.0000000e+00   3.6197285e+01
   2.1000000e+00   3.7380665e+01
   2.2000000e+00   3.8115926e+01
   2.3000000e+00   3.8422155e+01
   2.4000000e+00   3.8329248e+01
   2.5000000e+00   3.7875592e+01
   2.6000000e+00   3.7104658e+01
   2.7000000e+00   3.6061898e+01
   2.8000000e+00   3.4793806e+01
   2.9000000e+00   3.3345968e+01
   3.0000000e+00   3.1761446e+01
   3.1000000e+00   3.0080365e+01
   3.2000000e+00   2.8338085e+01
   3.3000000e+00   2.6566336e+01
   3.4000000e+00   2.4792638e+01
   3.5000000e+00   2.3040339e+01
   3.6000000e+00   2.1328459e+01
   3.7000000e+00   1.9672337e+01
   3.8000000e+00   1.8083625e+01
   3.9000000e+00   1.6571082e+01
   4.0000000e+00   1.5140708e+01
   4.1000000e+00   1.3796156e+01
   4.2000000e+00   1.2539110e+01
   4.3000000e+00   1.1369394e+01
   4.4000000e+00   1.0286682e+01
   4.5000000e+00   9.2877745e+00
   4.6000000e+00   8.3697373e+00
   4.7000000e+00   7.5289745e+00
   4.8000000e+00   6.7614271e+00
   4.9000000e+00   6.0627434e+00
   5.0000000e+00   5.4284251e+00
   5.1000000e+00   4.8537289e+00
   5.2000000e+00   4.3348587e+00
   5.3000000e+00   3.8667857e+00
   5.4000000e+00   3.4454147e+00
   5.5000000e+00   3.0668042e+00
   5.6000000e+00   2.7272029e+00
   5.7000000e+00   2.4230732e+00
   5.8000000e+00   2.1511065e+00
   5.9000000e+00   1.9082305e+00
   6.0000000e+00   1.6916094e+00
   6.1000000e+00   1.4981418e+00
   6.2000000e+00   1.3265686e+00
   6.3000000e+00   1.1739505e+00
   6.4000000e+00   1.0383256e+00
   6.5000000e+00   9.1790453e-01
   6.6000000e+00   8.1106181e-01
   6.7000000e+00   7.1632693e-01
   6.8000000e+00   6.3237498e-01
   6.9000000e+00   5.5801715e-01
   7.0000000e+00   4.9219113e-01
   7.1000000e+00   4.3360460e-01
   7.2000000e+00   3.8236365e-01
   7.3000000e+00   3.3708230e-01
   7.4000000e+00   2.9709224e-01
   7.5000000e+00   2.6179273e-01
   7.6000000e+00   2.3064535e-01
   7.7000000e+00   2.0316902e-01
   7.8000000e+00   1.7893516e-01
   7.9000000e+00   1.5756309e-01
   8.0000000e+00   1.3871564e-01
   8.1000000e+00   1.2209500e-01
   8.2000000e+00   1.0743882e-01
   8.3000000e+00   9.3982247e-02
   8.4000000e+00   8.2906429e-02
   8.5000000e+00   7.3104654e-02
   8.6000000e+00   6.4435799e-02
   8.7000000e+00   5.6773052e-02
   8.8000000e+00   5.0002759e-02
   8.9000000e+00   4.4023336e-02
   9.0000000e+00   3.8744247e-02
   9.1000000e+00   3.4085050e-02
   9.2000000e+00   2.9974501e-02
   9.3000000e+00   2.6349721e-02
   9.4000000e+00   2.3155408e-02
   9.5000000e+00   2.0343116e-02
   9.6000000e+00   1.7870577e-02
   9.7000000e+00   1.5435878e-02
   9.8000000e+00   1.3634451e-02
   9.9000000e+00   1.2041374e-02
   1.0000000e+01   1.0632716e-02
   1.0100000e+01   9.3871668e-03
   1.0200000e+01   8.2857792e-03
   1.0300000e+01   7.3117436e-03
   1.0400000e+01   6.4501743e-03
   1.0500000e+01   5.6879148e-03
   1.0600000e+01   5.0133596e-03
   1.0700000e+01   4.4162916e-03
   1.0800000e+01   3.8877335e-03
   1.0900000e+01   3.4198124e-03
   1.1000000e+01   3.0056372e-03
   1.1100000e+01   2.6391866e-03
   1.1200000e+01   1.8577913e-03
   1.1300000e+01   1.6616199e-03
   1.1400000e+01   1.4833194e-03
   1.1500000e+01   1.3215165e-03
   1.1600000e+01   1.1749263e-03
   1.1700000e+01   1.0423482e-03
   1.1800000e+01   9.2266079e-04
   1.1900000e+01   8.1481864e-04
   1.2000000e+01   7.1784763e-04
   1.2100000e+01   6.3084129e-04
   1.2200000e+01   5.5295704e-04
   1.2300000e+01   4.8341246e-04
   1.2400000e+01   4.2148188e-04
   1.2500000e+01   3.6649298e-04
   1.2600000e+01   3.1782353e-04
   1.2700000e+01   2.7489837e-04
   1.2800000e+01   2.3718639e-04
   1.2900000e+01   2.0419776e-04
   1.3000000e+01   5.1263251e-05
   1.3100000e+01   4.6008739e-05
   1.3200000e+01   4.1250449e-05
   1.3300000e+01   3.6945052e-05
   1.3400000e+01   3.3052792e-05
   1.3500000e+01   2.9537191e-05
   1.3600000e+01   2.6364785e-05
   1.3700000e+01   2.3504874e-05
   1.3800000e+01   2.0929301e-05
   1.3900000e+01   1.8612238e-05
   1.4000000e+01   1.6529996e-05
   1.4100000e+01   1.4660856e-05
   1.4200000e+01   1.2984901e-05
   1.4300000e+01   1.1483875e-05
   1.4400000e+01   1.0141048e-05
   1.4500000e+01   8.9410972e-06
   1.4600000e+01   7.8699899e-06
   1.4700000e+01   6.9148858e-06
   1.4800000e+01   6.0640407e-06
   1.4900000e+01   5.3067191e-06
   1.5000000e+01   4.6331120e-06
   1.5100000e+01   1.0861764e-07
   1.5200000e+01   1.0476424e-07
   1.5300000e+01   1.0063909e-07
   1.5400000e+01   9.6285760e-08
   1.5500000e+01   9.1745466e-08
   1.5600000e+01   8.7057018e-08
   1.5700000e+01   8.2256850e-08
   1.5800000e+01   7.7379036e-08
   1.5900000e+01   7.2455324e-08
   1.6000000e+01   6.7515180e-08
   1.6100000e+01   6.2585835e-08
   1.6200000e+01   5.7692354e-08
   1.6300000e+01   5.2857694e-08
   1.6400000e+01   4.8102783e-08
   1.6500000e+01   4.3446595e-08
   1.6600000e+01   3.8906233e-08
   1.6700000e+01   3.4497017e-08
   1.6800000e+01   3.0232563e-08
   1.6900000e+01   2.6124878e-08
   1.7000000e+01   2.2184447e-08
   1.7100000e+01   1.8420313e-08
   1.7200000e+01   1.4840167e-08
   1.7300000e+01   1.1450429e-08
   1.7400000e+01   8.2563199e-09
   1.7500000e+01  -9.2590117e-10
   1.7600000e+01  -8.4111265e-10
   1.7700000e+01  -7.6277775e-10
   1.7800000e+01  -6.9042867e-10
   1.7900000e+01  -6.2363074e-10
   1.8000000e+01  -5.6198010e-10
   1.8100000e+01  -5.0510166e-10
   1.8200000e+01  -4.5264709e-10
   1.8300000e+01  -4.0429291e-10
   1.8400000e+01  -3.5973883e-10
   1.8500000e+01  -3.1870606e-10
   1.8600000e+01  -2.8093578e-10
   1.8700000e+01  -2.4618777e-10
   1.8800000e+01  -2.1423902e-10
   1.8900000e+01  -1.8488255e-10
   1.9000000e+01  -1.5792623e-10
   1.9100000e+01  -1.3319173e-10
   1.9200000e+01  -1.1051354e-10
   1.9300000e+01  -8.9738046e-11
   1.9400000e+01  -7.0722707e-11
   1.9500000e+01  -5.3335242e-11
   1.9600000e+01  -3.7452925e-11
   1.9700000e+01  -2.2961908e-11
   1.9800000e+01  -9.7565947e-12
   1.9900000e+01   2.2609389e-12
   2.0000000e+01   1.3181491e-11
   2.0100000e+01   2.3089246e-11
   2.0200000e+01   3.2062257e-11
   2.0300000e+01   4.0172910e-11
   2.0400000e+01   4.7488366e-11
   2.0500000e+01   4.4270751e-10
   2.0600000e+01   4.1942170e-10
   2.0700000e+01   3.9598441e-10
   2.0800000e+01   3.7261343e-10
   2.0900000e+01   3.4948778e-10
   2.1000000e+01   3.2675272e-10
   2.1100000e+01   3.0452432e-10
   2.1200000e+01   2.8289365e-10
   2.1300000e+01   2.6193041e-10
   2.1400000e+01   2.4168630e-10
   2.1500000e+01   2.2219792e-10
   2.1600000e+01   2.0348934e-10
   2.1700000e+01   1.8557437e-10
   2.1800000e+01   1.6845848e-10
   2.1900000e+01   1.5214048e-10
   2.2000000e+01   1.3661391e-10
   2.2100000e+01   1.2186821e-10
   2.2200000e+01   1.0788967e-10
   2.2300000e+01   9.4662206e-11
   2.2400000e+01   8.2167963e-11
   2.2500000e+01   7.0387777e-11
   2.2600000e+01   5.9301525e-11
   2.2700000e+01   4.8888384e-11
   2.2800000e+01   3.9127015e-11
   2.2900000e+01   2.9995703e-11
   2.3000000e+01   2.1472483e-11
   2.3100000e+01   1.3535255e-11
   2.3200000e+01   6.1619381e-12
   2.3300000e+01  -6.6933539e-13
   2.3400000e+01  -6.9799495e-12
   2.3500000e+01  -1.2790436e-11
   2.3600000e+01  -1.8119989e-11
   2.3700000e+01   3.2751788e-10
   2.3800000e+01   3.1267082e-10
   2.3900000e+01   3.0016199e-10
   2.4000000e+01   2.8972805e-10
   2.4100000e+01   2.8113389e-10
   2.4200000e+01   2.7416970e-10
   2.4300000e+01   2.6864839e-10
   2.4400000e+01   2.6440321e-10
   2.4500000e+01   2.6128563e-10
   2.4600000e+01   2.5916342e-10
   2.4700000e+01   2.5791894e-10
   2.4800000e+01   2.5744756e-10
   2.4900000e+01   2.5765632e-10
   2.5000000e+01   2.5846264e-10


==> dat/sir/tt_chain08_igeq7.dat <==
 0.000 0.00000000000000 0.00000000001837
 0.100 0.00000000112675 0.00000000112675
 0.200 0.00000005921700 0.00000005921700
 0.300 0.00000055397309 0.00000055397309
 0.400 0.00000256160737 0.00000256160737
 0.500 0.00000806317579 0.00000806317579
 0.600 0.00001991785427 0.00001991785427
 0.700 0.00004165000156 0.00004165000156
 0.800 0.00007713016372 0.00007713016372
 0.900 0.00013022243534 0.00013022243534
 1.000 0.00020445164675 0.00020445164675
 1.100 0.00030272320947 0.00030272320947
 1.200 0.00042711378845 0.00042711378845
 1.300 0.00057873812417 0.00057873812417
 1.400 0.00075768923595 0.00075768923595
 1.500 0.00096304416041 0.00096304416041
 1.600 0.00119292516081 0.00119292516081
 1.700 0.00144460402375 0.00144460402375
 1.800 0.00171463791337 0.00171463791337
 1.900 0.00199902470538 0.00199902470538
 2.000 0.00229336805337 0.00229336805337
 2.100 0.00259304289197 0.00259304289197
 2.200 0.00289335388659 0.00289335388659
 2.300 0.00318968105632 0.00318968105632
 2.400 0.00347760854653 0.00347760854653
 2.500 0.00375303308141 0.00375303308141
 2.600 0.00401225140974 0.00401225140974
 2.700 0.00425202563316 0.00425202563316
 2.800 0.00446962782893 0.00446962782893
 2.900 0.00466286442287 0.00466286442287
 3.000 0.00483008275621 0.00483008275621
 3.100 0.00497016199264 0.00497016199264
 3.200 0.00508249084889 0.00508249084889
 3.300 0.00516693429200 0.00516693429200
 3.400 0.00522379249204 0.00522379249204
 3.500 0.00525375369582 0.00525375369582
 3.600 0.00525784347978 0.00525784347978
 3.700 0.00523737203740 0.00523737203740
 3.800 0.00519388220566 0.00519388220566
 3.900 0.00512909766758 0.00512909766758
 4.000 0.00504487476454 0.00504487476454
 4.100 0.00494315705442 0.00494315705442
 4.200 0.00482593397172 0.00482593397172
 4.300 0.00469520379125 0.00469520379125
 4.400 0.00455294136985 0.00455294136985
 4.500 0.00440107092385 0.00440107092385
 4.600 0.00424144208292 0.00424144208292
 4.700 0.00407581207718 0.00407581207718
 4.800 0.00390583102582 0.00390583102582
 4.900 0.00373303107858 0.00373303107858
 5.000 0.00355881940036 0.00355881940036
 5.100 0.00338447430035 0.00338447430035
 5.200 0.00321114344255 0.00321114344255
 5.300 0.00303984524219 0.00303984524219
 5.400 0.00287147091436 0.00287147091436
 5.500 0.00270679087121 0.00270679087121
 5.600 0.00254645682862 0.00254645682862
 5.700 0.00239101244986 0.00239101244986
 5.800 0.00224089877168 0.00224089877168
 5.900 0.00209646169300 0.00209646169300
 6.000 0.00195796013773 0.00195796013773
 6.100 0.00182557524717 0.00182557524717
 6.200 0.00169941792872 0.00169941792872
 6.300 0.00157953607151 0.00157953607151
 6.400 0.00146592270449 0.00146592270449
 6.500 0.00135852278209 0.00135852278209
 6.600 0.00125724012276 0.00125724012276
 6.700 0.00116194509844 0.00116194509844
 6.800 0.00107247885270 0.00107247885270
 6.900 0.00098865812288 0.00098865812288
 7.000 0.00091028116650 0.00091028116650
 7.100 0.00083713235823 0.00083713235823
 7.200 0.00076898611163 0.00076898611163
 7.300 0.00070560978442 0.00070560978442
 7.400 0.00064676677175 0.00064676677175
 7.500 0.00059221889859 0.00059221889859
 7.600 0.00054172925187 0.00054172925187
 7.700 0.00049506394386 0.00049506394386
 7.800 0.00045199373498 0.00045199373498
 7.900 0.00041229517407 0.00041229517407
 8.000 0.00037575142495 0.00037575142495
 8.100 0.00034215412977 0.00034215412977
 8.200 0.00031130210607 0.00031130210607
 8.300 0.00028300394397 0.00028300394397
 8.400 0.00025707723816 0.00025707723816
 8.500 0.00023334879243 0.00023334879243
 8.600 0.00021165470889 0.00021165470889
 8.700 0.00019184038564 0.00019184038564
 8.800 0.00017376052231 0.00017376052231
 8.900 0.00015727854782 0.00015727854782
 9.000 0.00014226681458 0.00014226681458
 9.100 0.00012860615073 0.00012860615073
 9.200 0.00011618551743 0.00011618551743
 9.300 0.00010490153377 0.00010490153377
 9.400 0.00009465833191 0.00009465833191
 9.500 0.00008536691905 0.00008536691905
 9.600 0.00007694512180 0.00007694512180
 9.700 0.00006931704508 0.00006931704508
 9.800 0.00006241269338 0.00006241269338
 9.900 0.00005616760239 0.00005616760239
10.000 0.00005052230999 0.00005052230999
10.100 0.00004542307625 0.00004542307625
10.200 0.00004081933906 0.00004081933906
10.300 0.00003666551088 0.00003666551088
10.400 0.00003291984444 0.00003291984444
10.500 0.00002954416035 0.00002954416035
10.600 0.00002650358690 0.00002650358690
10.700 0.00002376631259 0.00002376631259
10.800 0.00002130338217 0.00002130338217
10.900 0.00001908819265 0.00001908819265
11.000 0.00001709691896 0.00001709691896
11.100 0.00001530780462 0.00001530780462
11.200 0.00001370107382 0.00001370107382
11.300 0.00001225876819 0.00001225876819
11.400 0.00001096459512 0.00001096459512
11.500 0.00000980378692 0.00000980378692
11.600 0.00000876311370 0.00000876311370
11.700 0.00000783044854 0.00000783044854
11.800 0.00000699486559 0.00000699486559
11.900 0.00000624658171 0.00000624658171
12.000 0.00000557674681 0.00000557674681
12.100 0.00000497736339 0.00000497736339
12.200 0.00000444121169 0.00000444121169
12.300 0.00000396178018 0.00000396178018
12.400 0.00000353317018 0.00000353317018
12.500 0.00000315013508 0.00000315013508
12.600 0.00000280788420 0.00000280788420
12.700 0.00000250218848 0.00000250218848
12.800 0.00000222924055 0.00000222924055
12.900 0.00000198561426 0.00000198561426
13.000 0.00000176822781 0.00000176822781
13.100 0.00000157431031 0.00000157431031
13.200 0.00000140137139 0.00000140137139
13.300 0.00000124711829 0.00000124711829
13.400 0.00000110974772 0.00000110974772
13.500 0.00000098724771 0.00000098724771
13.600 0.00000087806234 0.00000087806234
13.700 0.00000078078906 0.00000078078906
13.800 0.00000069416485 0.00000069416485
13.900 0.00000061705343 0.00000061705343
14.000 0.00000054843358 0.00000054843358
14.100 0.00000048738840 0.00000048738840
14.200 0.00000043309547 0.00000043309547
14.300 0.00000038486049 0.00000038486049
14.400 0.00000034177298 0.00000034177298
14.500 0.00000030347282 0.00000030347282
14.600 0.00000026943620 0.00000026943620
14.700 0.00000023919449 0.00000023919449
14.800 0.00000021232890 0.00000021232890
14.900 0.00000018846556 0.00000018846556
15.000 0.00000016727109 0.00000016727109
15.100 0.00000014844848 0.00000014844848
15.200 0.00000013173347 0.00000013173347
15.300 0.00000011689110 0.00000011689110
15.400 0.00000010367306 0.00000010367306
15.500 0.00000009191909 0.00000009191909
15.600 0.00000008149171 0.00000008149171
15.700 0.00000007224355 0.00000007224355
15.800 0.00000006404305 0.00000006404305
15.900 0.00000005677284 0.00000005677284
16.000 0.00000005032832 0.00000005032832
16.100 0.00000004461635 0.00000004461635
16.200 0.00000003955405 0.00000003955405
16.300 0.00000003506772 0.00000003506772
16.400 0.00000003109191 0.00000003109191
16.500 0.00000002745316 0.00000002745316
16.600 0.00000002438331 0.00000002438331
16.700 0.00000002163905 0.00000002163905
16.800 0.00000001918814 0.00000001918814
16.900 0.00000001700128 0.00000001700128
17.000 0.00000001505185 0.00000001505185
17.100 0.00000001331568 0.00000001331568
17.200 0.00000001177086 0.00000001177086
17.300 0.00000001039753 0.00000001039753
17.400 0.00000000917770 0.00000000917770
17.500 0.00000000809510 0.00000000809510
17.600 0.00000000708237 0.00000000708237
17.700 0.00000000627913 0.00000000627913
17.800 0.00000000556566 0.00000000556566
17.900 0.00000000493187 0.00000000493187
18.000 0.00000000436888 0.00000000436888
18.100 0.00000000386885 0.00000000386885
18.200 0.00000000342487 0.00000000342487
18.300 0.00000000303087 0.00000000303087
18.400 0.00000000268149 0.00000000268149
18.500 0.00000000237206 0.00000000237206
18.600 0.00000000209844 0.00000000209844
18.700 0.00000000185702 0.00000000185702
18.800 0.00000000164462 0.00000000164462
18.900 0.00000000144578 0.00000000144578
19.000 0.00000000128143 0.00000000128143
19.100 0.00000000113541 0.00000000113541
19.200 0.00000000100579 0.00000000100579
19.300 0.00000000089084 0.00000000089084
19.400 0.00000000078898 0.00000000078898
19.500 0.00000000069879 0.00000000069879
19.600 0.00000000061902 0.00000000061902
19.700 0.00000000054852 0.00000000054852
19.800 0.00000000048626 0.00000000048626
19.900 0.00000000043134 0.00000000043134
20.000 0.00000000038291 0.00000000038291
20.100 0.00000000034027 0.00000000034027
20.200 0.00000000030273 0.00000000030273
20.300 0.00000000026971 0.00000000026971
20.400 0.00000000027989 0.00000000027989
20.500 0.00000000024217 0.00000000024217
20.600 0.00000000020866 0.00000000020866
20.700 0.00000000017894 0.00000000017894
20.800 0.00000000015261 0.00000000015261
20.900 0.00000000012934 0.00000000012934
21.000 0.00000000010881 0.00000000010881
21.100 0.00000000009072 0.00000000009072
21.200 0.00000000007483 0.00000000007483
21.300 0.00000000006089 0.00000000006089
21.400 0.00000000004871 0.00000000004871
21.500 0.00000000003808 0.00000000003808
21.600 0.00000000002884 0.00000000002884
21.700 0.00000000002084 0.00000000002084
21.800 0.00000000001393 0.00000000001393
21.900 0.00000000002245 0.00000000002245
22.000 0.00000000001992 0.00000000001992
22.100 0.00000000001765 0.00000000001765
22.200 0.00000000001560 0.00000000001560
22.300 0.00000000001376 0.00000000001376
22.400 0.00000000001211 0.00000000001211
22.500 0.00000000001062 0.00000000001062
22.600 0.00000000000930 0.00000000000930
22.700 0.00000000000811 0.00000000000811
22.800 0.00000000000705 0.00000000000705
22.900 0.00000000000610 0.00000000000610
23.000 0.00000000000526 0.00000000000526
23.100 0.00000000000452 0.00000000000452
23.200 0.00000000000385 0.00000000000385
23.300 0.00000000000327 0.00000000000327
23.400 0.00000000000276 0.00000000000276
23.500 0.00000000000231 0.00000000000231
23.600 0.00000000000085 0.00000000000085
23.700 0.00000000000083 0.00000000000083
23.800 0.00000000000079 0.00000000000079
23.900 0.00000000000076 0.00000000000076
24.000 0.00000000000072 0.00000000000072
24.100 0.00000000000068 0.00000000000068
24.200 0.00000000000063 0.00000000000063
24.300 0.00000000000059 0.00000000000059
24.400 0.00000000000055 0.00000000000055
24.500 0.00000000000051 0.00000000000051
24.600 0.00000000000047 0.00000000000047
24.700 0.00000000000043 0.00000000000043
24.800 0.00000000000040 0.00000000000040
24.900 0.00000000000038 0.00000000000038
25.000 0.00000000000035 0.00000000000035


==> dat/sir/tt_chain08_igeq7_pmsd.dat <==
0.000 1.837e-08
0.100 2.2535e-06
0.200 0.000118434
0.300 0.00110795
0.400 0.00512321
0.500 0.0161264
0.600 0.0398357
0.700 0.0833
0.800 0.15426
0.900 0.260445
1.000 0.408903
1.100 0.605446
1.200 0.854228
1.300 1.15748
1.400 1.51538
1.500 1.92609
1.600 2.38585
1.700 2.88921
1.800 3.42928
1.900 3.99805
2.000 4.58674
2.100 5.18609
2.200 5.78671
2.300 6.37936
2.400 6.95522
2.500 7.50607
2.600 8.0245
2.700 8.50405
2.800 8.93926
2.900 9.32573
3.000 9.66017
3.100 9.94032
3.200 10.165
3.300 10.3339
3.400 10.4476
3.500 10.5075
3.600 10.5157
3.700 10.4747
3.800 10.3878
3.900 10.2582
4.000 10.0897
4.100 9.88631
4.200 9.65187
4.300 9.39041
4.400 9.10588
4.500 8.80214
4.600 8.48288
4.700 8.15162
4.800 7.81166
4.900 7.46606
5.000 7.11764
5.100 6.76895
5.200 6.42229
5.300 6.07969
5.400 5.74294
5.500 5.41358
5.600 5.09291
5.700 4.78202
5.800 4.4818
5.900 4.19292
6.000 3.91592
6.100 3.65115
6.200 3.39884
6.300 3.15907
6.400 2.93185
6.500 2.71705
6.600 2.51448
6.700 2.32389
6.800 2.14496
6.900 1.97732
7.000 1.82056
7.100 1.67426
7.200 1.53797
7.300 1.41122
7.400 1.29353
7.500 1.18444
7.600 1.08346
7.700 0.990128
7.800 0.903987
7.900 0.82459
8.000 0.751503
8.100 0.684308
8.200 0.622604
8.300 0.566008
8.400 0.514154
8.500 0.466698
8.600 0.423309
8.700 0.383681
8.800 0.347521
8.900 0.314557
9.000 0.284534
9.100 0.257212
9.200 0.232371
9.300 0.209803
9.400 0.189317
9.500 0.170734
9.600 0.15389
9.700 0.138634
9.800 0.124825
9.900 0.112335
10.000 0.101045
10.100 0.0908462
10.200 0.0816387
10.300 0.073331
10.400 0.0658397
10.500 0.0590883
10.600 0.0530072
10.700 0.0475326
10.800 0.0426068
10.900 0.0381764
11.000 0.0341938
11.100 0.0306156
11.200 0.0274021
11.300 0.0245175
11.400 0.0219292
11.500 0.0196076
11.600 0.0175262
11.700 0.0156609
11.800 0.0139897
11.900 0.0124932
12.000 0.0111535
12.100 0.00995473
12.200 0.00888242
12.300 0.00792356
12.400 0.00706634
12.500 0.00630027
12.600 0.00561577
12.700 0.00500438
12.800 0.00445848
12.900 0.00397123
13.000 0.00353646
13.100 0.00314862
13.200 0.00280274
13.300 0.00249424
13.400 0.0022195
13.500 0.0019745
13.600 0.00175612
13.700 0.00156158
13.800 0.00138833
13.900 0.00123411
14.000 0.00109687
14.100 0.000974777
14.200 0.000866191
14.300 0.000769721
14.400 0.000683546
14.500 0.000606946
14.600 0.000538872
14.700 0.000478389
14.800 0.000424658
14.900 0.000376931
15.000 0.000334542
15.100 0.000296897
15.200 0.000263467
15.300 0.000233782
15.400 0.000207346
15.500 0.000183838
15.600 0.000162983
15.700 0.000144487
15.800 0.000128086
15.900 0.000113546
16.000 0.000100657
16.100 8.92327e-05
16.200 7.91081e-05
16.300 7.01354e-05
16.400 6.21838e-05
16.500 5.49063e-05
16.600 4.87666e-05
16.700 4.32781e-05
16.800 3.83763e-05
16.900 3.40026e-05
17.000 3.01037e-05
17.100 2.66314e-05
17.200 2.35417e-05
17.300 2.07951e-05
17.400 1.83554e-05
17.500 1.61902e-05
17.600 1.41647e-05
17.700 1.25583e-05
17.800 1.11313e-05
17.900 9.86374e-06
18.000 8.73776e-06
18.100 7.7377e-06
18.200 6.84974e-06
18.300 6.06174e-06
18.400 5.36298e-06
18.500 4.74412e-06
18.600 4.19688e-06
18.700 3.71404e-06
18.800 3.28924e-06
18.900 2.89156e-06
19.000 2.56286e-06
19.100 2.27082e-06
19.200 2.01158e-06
19.300 1.78168e-06
19.400 1.57796e-06
19.500 1.39758e-06
19.600 1.23804e-06
19.700 1.09704e-06
19.800 9.7252e-07
19.900 8.6268e-07
20.000 7.6582e-07
20.100 6.8054e-07
20.200 6.0546e-07
20.300 5.3942e-07
20.400 5.5978e-07
20.500 4.8434e-07
20.600 4.1732e-07
20.700 3.5788e-07
20.800 3.0522e-07
20.900 2.5868e-07
21.000 2.1762e-07
21.100 1.8144e-07
21.200 1.4966e-07
21.300 1.2178e-07
21.400 9.742e-08
21.500 7.616e-08
21.600 5.768e-08
21.700 4.168e-08
21.800 2.786e-08
21.900 4.49e-08
22.000 3.984e-08
22.100 3.53e-08
22.200 3.12e-08
22.300 2.752e-08
22.400 2.422e-08
22.500 2.124e-08
22.600 1.86e-08
22.700 1.622e-08
22.800 1.41e-08
22.900 1.22e-08
23.000 1.052e-08
23.100 9.04e-09
23.200 7.7e-09
23.300 6.54e-09
23.400 5.52e-09
23.500 4.62e-09
23.600 1.7e-09
23.700 1.66e-09
23.800 1.58e-09
23.900 1.52e-09
24.000 1.44e-09
24.100 1.36e-09
24.200 1.26e-09
24.300 1.18e-09
24.400 1.1e-09
24.500 1.02e-09
24.600 9.4e-10
24.700 8.6e-10
24.800 8e-10
24.900 7.6e-10
25.000 7e-10
25.000 0
24.900 0
24.800 0
24.700 0
24.600 0
24.500 0
24.400 0
24.300 0
24.200 0
24.100 0
24.000 0
23.900 0
23.800 0
23.700 0
23.600 0
23.500 0
23.400 0
23.300 0
23.200 0
23.100 0
23.000 0
22.900 0
22.800 0
22.700 0
22.600 0
22.500 0
22.400 0
22.300 0
22.200 0
22.100 0
22.000 0
21.900 0
21.800 0
21.700 0
21.600 0
21.500 0
21.400 0
21.300 0
21.200 0
21.100 0
21.000 0
20.900 0
20.800 0
20.700 0
20.600 0
20.500 0
20.400 0
20.300 0
20.200 0
20.100 0
20.000 0
19.900 0
19.800 0
19.700 0
19.600 0
19.500 0
19.400 0
19.300 0
19.200 0
19.100 0
19.000 0
18.900 0
18.800 0
18.700 0
18.600 0
18.500 0
18.400 0
18.300 0
18.200 0
18.100 0
18.000 0
17.900 0
17.800 0
17.700 0
17.600 0
17.500 0
17.400 0
17.300 0
17.200 0
17.100 0
17.000 0
16.900 0
16.800 0
16.700 0
16.600 0
16.500 0
16.400 0
16.300 0
16.200 0
16.100 0
16.000 0
15.900 0
15.800 0
15.700 0
15.600 0
15.500 0
15.400 0
15.300 0
15.200 0
15.100 0
15.000 0
14.900 0
14.800 0
14.700 0
14.600 0
14.500 0
14.400 0
14.300 0
14.200 0
14.100 0
14.000 0
13.900 0
13.800 0
13.700 0
13.600 0
13.500 0
13.400 0
13.300 0
13.200 0
13.100 0
13.000 0
12.900 0
12.800 0
12.700 0
12.600 0
12.500 0
12.400 0
12.300 0
12.200 0
12.100 0
12.000 0
11.900 0
11.800 0
11.700 0
11.600 0
11.500 0
11.400 0
11.300 0
11.200 0
11.100 0
11.000 0
10.900 0
10.800 0
10.700 0
10.600 0
10.500 0
10.400 0
10.300 0
10.200 0
10.100 0
10.000 0
9.900 0
9.800 0
9.700 0
9.600 0
9.500 0
9.400 0
9.300 0
9.200 0
9.100 0
9.000 0
8.900 0
8.800 0
8.700 0
8.600 0
8.500 0
8.400 0
8.300 0
8.200 0
8.100 0
8.000 0
7.900 0
7.800 0
7.700 0
7.600 0
7.500 0
7.400 0
7.300 0
7.200 0
7.100 0
7.000 0
6.900 0
6.800 0
6.700 0
6.600 0
6.500 0
6.400 0
6.300 0
6.200 0
6.100 0
6.000 0
5.900 0
5.800 0
5.700 0
5.600 0
5.500 0
5.400 0
5.300 0
5.200 0
5.100 0
5.000 0
4.900 0
4.800 0
4.700 0
4.600 0
4.500 0
4.400 0
4.300 0
4.200 0
4.100 0
4.000 0
3.900 0
3.800 0
3.700 0
3.600 0
3.500 0
3.400 0
3.300 0
3.200 0
3.100 0
3.000 0
2.900 0
2.800 0
2.700 0
2.600 0
2.500 0
2.400 0
2.300 0
2.200 0
2.100 0
2.000 0
1.900 0
1.800 0
1.700 0
1.600 0
1.500 0
1.400 0
1.300 0
1.200 0
1.100 0
1.000 0
0.900 0
0.800 0
0.700 0
0.600 0
0.500 0
0.400 0
0.300 0
0.200 0
0.100 0
0.000 -1.837e-08


==> dat/sir/tt_chain08_igeq7_prob.dat <==
0.000 0
0.100 1.12675e-06
0.200 5.9217e-05
0.300 0.000553973
0.400 0.00256161
0.500 0.00806318
0.600 0.0199179
0.700 0.04165
0.800 0.0771302
0.900 0.130222
1.000 0.204452
1.100 0.302723
1.200 0.427114
1.300 0.578738
1.400 0.757689
1.500 0.963044
1.600 1.19293
1.700 1.4446
1.800 1.71464
1.900 1.99902
2.000 2.29337
2.100 2.59304
2.200 2.89335
2.300 3.18968
2.400 3.47761
2.500 3.75303
2.600 4.01225
2.700 4.25203
2.800 4.46963
2.900 4.66286
3.000 4.83008
3.100 4.97016
3.200 5.08249
3.300 5.16693
3.400 5.22379
3.500 5.25375
3.600 5.25784
3.700 5.23737
3.800 5.19388
3.900 5.1291
4.000 5.04487
4.100 4.94316
4.200 4.82593
4.300 4.6952
4.400 4.55294
4.500 4.40107
4.600 4.24144
4.700 4.07581
4.800 3.90583
4.900 3.73303
5.000 3.55882
5.100 3.38447
5.200 3.21114
5.300 3.03985
5.400 2.87147
5.500 2.70679
5.600 2.54646
5.700 2.39101
5.800 2.2409
5.900 2.09646
6.000 1.95796
6.100 1.82558
6.200 1.69942
6.300 1.57954
6.400 1.46592
6.500 1.35852
6.600 1.25724
6.700 1.16195
6.800 1.07248
6.900 0.988658
7.000 0.910281
7.100 0.837132
7.200 0.768986
7.300 0.70561
7.400 0.646767
7.500 0.592219
7.600 0.541729
7.700 0.495064
7.800 0.451994
7.900 0.412295
8.000 0.375751
8.100 0.342154
8.200 0.311302
8.300 0.283004
8.400 0.257077
8.500 0.233349
8.600 0.211655
8.700 0.19184
8.800 0.173761
8.900 0.157279
9.000 0.142267
9.100 0.128606
9.200 0.116186
9.300 0.104902
9.400 0.0946583
9.500 0.0853669
9.600 0.0769451
9.700 0.069317
9.800 0.0624127
9.900 0.0561676
10.000 0.0505223
10.100 0.0454231
10.200 0.0408193
10.300 0.0366655
10.400 0.0329198
10.500 0.0295442
10.600 0.0265036
10.700 0.0237663
10.800 0.0213034
10.900 0.0190882
11.000 0.0170969
11.100 0.0153078
11.200 0.0137011
11.300 0.0122588
11.400 0.0109646
11.500 0.00980379
11.600 0.00876311
11.700 0.00783045
11.800 0.00699487
11.900 0.00624658
12.000 0.00557675
12.100 0.00497736
12.200 0.00444121
12.300 0.00396178
12.400 0.00353317
12.500 0.00315014
12.600 0.00280788
12.700 0.00250219
12.800 0.00222924
12.900 0.00198561
13.000 0.00176823
13.100 0.00157431
13.200 0.00140137
13.300 0.00124712
13.400 0.00110975
13.500 0.000987248
13.600 0.000878062
13.700 0.000780789
13.800 0.000694165
13.900 0.000617053
14.000 0.000548434
14.100 0.000487388
14.200 0.000433095
14.300 0.00038486
14.400 0.000341773
14.500 0.000303473
14.600 0.000269436
14.700 0.000239194
14.800 0.000212329
14.900 0.000188466
15.000 0.000167271
15.100 0.000148448
15.200 0.000131733
15.300 0.000116891
15.400 0.000103673
15.500 9.19191e-05
15.600 8.14917e-05
15.700 7.22436e-05
15.800 6.40431e-05
15.900 5.67728e-05
16.000 5.03283e-05
16.100 4.46163e-05
16.200 3.9554e-05
16.300 3.50677e-05
16.400 3.10919e-05
16.500 2.74532e-05
16.600 2.43833e-05
16.700 2.1639e-05
16.800 1.91881e-05
16.900 1.70013e-05
17.000 1.50519e-05
17.100 1.33157e-05
17.200 1.17709e-05
17.300 1.03975e-05
17.400 9.1777e-06
17.500 8.0951e-06
17.600 7.08237e-06
17.700 6.27913e-06
17.800 5.56566e-06
17.900 4.93187e-06
18.000 4.36888e-06
18.100 3.86885e-06
18.200 3.42487e-06
18.300 3.03087e-06
18.400 2.68149e-06
18.500 2.37206e-06
18.600 2.09844e-06
18.700 1.85702e-06
18.800 1.64462e-06
18.900 1.44578e-06
19.000 1.28143e-06
19.100 1.13541e-06
19.200 1.00579e-06
19.300 8.9084e-07
19.400 7.8898e-07
19.500 6.9879e-07
19.600 6.1902e-07
19.700 5.4852e-07
19.800 4.8626e-07
19.900 4.3134e-07
20.000 3.8291e-07
20.100 3.4027e-07
20.200 3.0273e-07
20.300 2.6971e-07
20.400 2.7989e-07
20.500 2.4217e-07
20.600 2.0866e-07
20.700 1.7894e-07
20.800 1.5261e-07
20.900 1.2934e-07
21.000 1.0881e-07
21.100 9.072e-08
21.200 7.483e-08
21.300 6.089e-08
21.400 4.871e-08
21.500 3.808e-08
21.600 2.884e-08
21.700 2.084e-08
21.800 1.393e-08
21.900 2.245e-08
22.000 1.992e-08
22.100 1.765e-08
22.200 1.56e-08
22.300 1.376e-08
22.400 1.211e-08
22.500 1.062e-08
22.600 9.3e-09
22.700 8.11e-09
22.800 7.05e-09
22.900 6.1e-09
23.000 5.26e-09
23.100 4.52e-09
23.200 3.85e-09
23.300 3.27e-09
23.400 2.76e-09
23.500 2.31e-09
23.600 8.5e-10
23.700 8.3e-10
23.800 7.9e-10
23.900 7.6e-10
24.000 7.2e-10
24.100 6.8e-10
24.200 6.3e-10
24.300 5.9e-10
24.400 5.5e-10
24.500 5.1e-10
24.600 4.7e-10
24.700 4.3e-10
24.800 4e-10
24.900 3.8e-10
25.000 3.5e-10


==> dat/sir/tt_chain09_igeq6_prob.dat <==
   0.0000000e+00   4.0997648e-08
   1.0000000e-01   6.1726706e-08
   2.0000000e-01   1.8530330e-06
   3.0000000e-01   1.1713370e-05
   4.0000000e-01   4.1188132e-05
   5.0000000e-01   1.0549268e-04
   6.0000000e-01   2.2093274e-04
   7.0000000e-01   4.0310596e-04
   8.0000000e-01   6.6542345e-04
   9.0000000e-01   1.0175871e-03
   1.0000000e+00   1.4657856e-03
   1.1000000e+00   2.0132335e-03
   1.2000000e+00   2.6588179e-03
   1.3000000e+00   3.3986696e-03
   1.4000000e+00   4.2260605e-03
   1.5000000e+00   5.1335732e-03
   1.6000000e+00   6.1109619e-03
   1.7000000e+00   7.1474747e-03
   1.8000000e+00   8.2316815e-03
   1.9000000e+00   9.3520670e-03
   2.0000000e+00   1.0496476e-02
   2.1000000e+00   1.1653476e-02
   2.2000000e+00   1.2812098e-02
   2.3000000e+00   1.3961968e-02
   2.4000000e+00   1.5093253e-02
   2.5000000e+00   1.6196736e-02
   2.6000000e+00   1.7263841e-02
   2.7000000e+00   1.8287043e-02
   2.8000000e+00   1.9259506e-02
   2.9000000e+00   2.0175118e-02
   3.0000000e+00   2.1028435e-02
   3.1000000e+00   2.1814861e-02
   3.2000000e+00   2.2530847e-02
   3.3000000e+00   2.3173283e-02
   3.4000000e+00   2.3739856e-02
   3.5000000e+00   2.4228945e-02
   3.6000000e+00   2.4639603e-02
   3.7000000e+00   2.4971528e-02
   3.8000000e+00   2.5225019e-02
   3.9000000e+00   2.5400929e-02
   4.0000000e+00   2.5500904e-02
   4.1000000e+00   2.5526775e-02
   4.2000000e+00   2.5480877e-02
   4.3000000e+00   2.5366011e-02
   4.4000000e+00   2.5185365e-02
   4.5000000e+00   2.4942440e-02
   4.6000000e+00   2.4640979e-02
   4.7000000e+00   2.4284905e-02
   4.8000000e+00   2.3878015e-02
   4.9000000e+00   2.3426137e-02
   5.0000000e+00   2.2932003e-02
   5.1000000e+00   2.2400058e-02
   5.2000000e+00   2.1834770e-02
   5.3000000e+00   2.1240585e-02
   5.4000000e+00   2.0621889e-02
   5.5000000e+00   1.9982971e-02
   5.6000000e+00   1.9327988e-02
   5.7000000e+00   1.8660934e-02
   5.8000000e+00   1.7984313e-02
   5.9000000e+00   1.7302245e-02
   6.0000000e+00   1.6617821e-02
   6.1000000e+00   1.5934099e-02
   6.2000000e+00   1.5253913e-02
   6.3000000e+00   1.4579860e-02
   6.4000000e+00   1.3914298e-02
   6.5000000e+00   1.3259345e-02
   6.6000000e+00   1.2616882e-02
   6.7000000e+00   1.1988554e-02
   6.8000000e+00   1.1375782e-02
   6.9000000e+00   1.0779971e-02
   7.0000000e+00   1.0201537e-02
   7.1000000e+00   9.6415913e-03
   7.2000000e+00   9.1008478e-03
   7.3000000e+00   8.5798460e-03
   7.4000000e+00   8.0789646e-03
   7.5000000e+00   7.5984341e-03
   7.6000000e+00   7.1383486e-03
   7.7000000e+00   6.6986777e-03
   7.8000000e+00   6.2792771e-03
   7.9000000e+00   5.8798984e-03
   8.0000000e+00   5.5001993e-03
   8.1000000e+00   5.1397524e-03
   8.2000000e+00   4.7980544e-03
   8.3000000e+00   4.4740519e-03
   8.4000000e+00   4.1691791e-03
   8.5000000e+00   3.8811742e-03
   8.6000000e+00   3.6095641e-03
   8.7000000e+00   3.3538309e-03
   8.8000000e+00   3.1134211e-03
   8.9000000e+00   2.8877529e-03
   9.0000000e+00   2.6762237e-03
   9.1000000e+00   2.4782158e-03
   9.2000000e+00   2.2931025e-03
   9.3000000e+00   2.1202527e-03
   9.4000000e+00   1.9590354e-03
   9.5000000e+00   1.8088236e-03
   9.6000000e+00   1.6689973e-03
   9.7000000e+00   1.5389472e-03
   9.8000000e+00   1.4176927e-03
   9.9000000e+00   1.3054378e-03
   1.0000000e+01   1.2011524e-03
   1.0100000e+01   1.1043874e-03
   1.0200000e+01   1.0147056e-03
   1.0300000e+01   9.3168268e-04
   1.0400000e+01   8.5490873e-04
   1.0500000e+01   7.8398877e-04
   1.0600000e+01   7.1854361e-04
   1.0700000e+01   6.5821028e-04
   1.0800000e+01   6.0264237e-04
   1.0900000e+01   5.5151011e-04
   1.1000000e+01   5.0450047e-04
   1.1100000e+01   4.6131698e-04
   1.1200000e+01   4.2167953e-04
   1.1300000e+01   3.8532412e-04
   1.1400000e+01   3.5200247e-04
   1.1500000e+01   3.2068735e-04
   1.1600000e+01   2.9302430e-04
   1.1700000e+01   2.6754470e-04
   1.1800000e+01   2.4409565e-04
   1.1900000e+01   2.2253337e-04
   1.2000000e+01   2.0272279e-04
   1.2100000e+01   1.8453712e-04
   1.2200000e+01   1.6785750e-04
   1.2300000e+01   1.5257256e-04
   1.2400000e+01   1.3857810e-04
   1.2500000e+01   1.2577668e-04
   1.2600000e+01   1.1407729e-04
   1.2700000e+01   1.0339502e-04
   1.2800000e+01   9.3650711e-05
   1.2900000e+01   8.4770636e-05
   1.3000000e+01   7.6686211e-05
   1.3100000e+01   6.9333689e-05
   1.3200000e+01   6.2653880e-05
   1.3300000e+01   5.6591886e-05
   1.3400000e+01   5.1429055e-05
   1.3500000e+01   4.6559446e-05
   1.3600000e+01   4.2121825e-05
   1.3700000e+01   3.8081536e-05
   1.3800000e+01   3.4406392e-05
   1.3900000e+01   3.1066521e-05
   1.4000000e+01   2.8034221e-05
   1.4100000e+01   2.5283826e-05
   1.4200000e+01   2.2791576e-05
   1.4300000e+01   2.0535490e-05
   1.4400000e+01   1.8495254e-05
   1.4500000e+01   1.6652106e-05
   1.4600000e+01   1.4988738e-05
   1.4700000e+01   1.3489195e-05
   1.4800000e+01   1.2138779e-05
   1.4900000e+01   1.0923969e-05
   1.5000000e+01   9.8323347e-06
   1.5100000e+01   8.8524588e-06
   1.5200000e+01   7.9738671e-06
   1.5300000e+01   7.1869592e-06
   1.5400000e+01   6.4829449e-06
   1.5500000e+01   5.8537838e-06
   1.5600000e+01   5.4110199e-06
   1.5700000e+01   4.8480996e-06
   1.5800000e+01   4.3392781e-06
   1.5900000e+01   3.8798526e-06
   1.6000000e+01   3.4654793e-06
   1.6100000e+01   3.0921498e-06
   1.6200000e+01   2.7561679e-06
   1.6300000e+01   2.4541288e-06
   1.6400000e+01   2.1828987e-06
   1.6500000e+01   1.9395957e-06
   1.6600000e+01   1.7215724e-06
   1.6700000e+01   1.5263992e-06
   1.6800000e+01   1.3518485e-06
   1.6900000e+01   1.1958803e-06
   1.7000000e+01   1.0566283e-06
   1.7100000e+01   9.3238754e-07
   1.7200000e+01   8.2160199e-07
   1.7300000e+01   7.2285384e-07
   1.7400000e+01   6.3485291e-07
   1.7500000e+01   5.5642700e-07
   1.7600000e+01   4.8651283e-07
   1.7700000e+01   4.2414756e-07
   1.7800000e+01   3.6846089e-07
   1.7900000e+01   3.1866754e-07
   1.8000000e+01   2.7406029e-07
   1.8100000e+01   2.1117106e-07
   1.8200000e+01   1.9016495e-07
   1.8300000e+01   1.7102895e-07
   1.8400000e+01   1.5360894e-07
   1.8500000e+01   1.3776238e-07
   1.8600000e+01   1.2335753e-07
   1.8700000e+01   1.1027270e-07
   1.8800000e+01   9.8395592e-08
   1.8900000e+01   8.7622620e-08
   1.9000000e+01   7.7858286e-08
   1.9100000e+01   6.9014617e-08
   1.9200000e+01   6.1010617e-08
   1.9300000e+01   5.3771761e-08
   1.9400000e+01   4.7229523e-08
   1.9500000e+01   4.1320929e-08
   1.9600000e+01   3.5988149e-08
   1.9700000e+01   3.1178111e-08
   1.9800000e+01   2.6842144e-08
   1.9900000e+01   2.2935645e-08
   2.0000000e+01   1.9417773e-08
   2.0100000e+01   1.6251161e-08
   2.0200000e+01   1.3401651e-08
   2.0300000e+01   1.0838045e-08
   2.0400000e+01   8.5318800e-09
   2.0500000e+01   6.4572120e-09
   2.0600000e+01   4.5904161e-09
   2.0700000e+01   2.9100014e-09
   2.0800000e+01   1.3964345e-09
   2.0900000e+01   3.1974369e-11
   2.1000000e+01   6.3491868e-09
   2.1100000e+01   5.7910856e-09
   2.1200000e+01   5.2785969e-09
   2.1300000e+01   4.8083310e-09
   2.1400000e+01   4.3771224e-09
   2.1500000e+01   3.9820171e-09
   2.1600000e+01   3.6202609e-09
   2.1700000e+01   3.2892879e-09
   2.1800000e+01   2.9867093e-09
   2.1900000e+01   2.7103034e-09
   2.2000000e+01   2.4580054e-09
   2.2100000e+01   2.2278975e-09
   2.2200000e+01   2.0182003e-09
   2.2300000e+01   1.8272641e-09
   2.2400000e+01   1.6535601e-09
   2.2500000e+01   1.4956733e-09
   2.2600000e+01   1.3522943e-09
   2.2700000e+01   1.2222130e-09
   2.2800000e+01   1.1043114e-09
   2.2900000e+01   9.9755737e-10
   2.3000000e+01   9.0099888e-10
   2.3100000e+01   8.1375816e-10
   2.3200000e+01   7.3502656e-10
   2.3300000e+01   6.6405947e-10
   2.3400000e+01   6.0017173e-10
   2.3500000e+01   5.4273324e-10
   2.3600000e+01   4.9116486e-10
   2.3700000e+01   4.4493462e-10
   2.3800000e+01   4.0355418e-10
   2.3900000e+01   3.6657552e-10
   2.4000000e+01   3.3358790e-10
   2.4100000e+01   3.0421503e-10
   2.4200000e+01   2.7811245e-10
   2.4300000e+01   2.5496516e-10
   2.4400000e+01   2.3448539e-10
   2.4500000e+01   2.1641058e-10
   2.4600000e+01  -5.1857344e-10
   2.4700000e+01  -5.2181624e-10
   2.4800000e+01  -5.3107059e-10
   2.4900000e+01  -5.4560110e-10
   2.5000000e+01  -5.6469971e-10


==> dat/sir/tt_chain09_igeq6_prob_scaled.dat <==
0.0000000e+00 4.09976e-05
1.0000000e-01 6.17267e-05
2.0000000e-01 0.00185303
3.0000000e-01 0.0117134
4.0000000e-01 0.0411881
5.0000000e-01 0.105493
6.0000000e-01 0.220933
7.0000000e-01 0.403106
8.0000000e-01 0.665423
9.0000000e-01 1.01759
1.0000000e+00 1.46579
1.1000000e+00 2.01323
1.2000000e+00 2.65882
1.3000000e+00 3.39867
1.4000000e+00 4.22606
1.5000000e+00 5.13357
1.6000000e+00 6.11096
1.7000000e+00 7.14747
1.8000000e+00 8.23168
1.9000000e+00 9.35207
2.0000000e+00 10.4965
2.1000000e+00 11.6535
2.2000000e+00 12.8121
2.3000000e+00 13.962
2.4000000e+00 15.0933
2.5000000e+00 16.1967
2.6000000e+00 17.2638
2.7000000e+00 18.287
2.8000000e+00 19.2595
2.9000000e+00 20.1751
3.0000000e+00 21.0284
3.1000000e+00 21.8149
3.2000000e+00 22.5308
3.3000000e+00 23.1733
3.4000000e+00 23.7399
3.5000000e+00 24.2289
3.6000000e+00 24.6396
3.7000000e+00 24.9715
3.8000000e+00 25.225
3.9000000e+00 25.4009
4.0000000e+00 25.5009
4.1000000e+00 25.5268
4.2000000e+00 25.4809
4.3000000e+00 25.366
4.4000000e+00 25.1854
4.5000000e+00 24.9424
4.6000000e+00 24.641
4.7000000e+00 24.2849
4.8000000e+00 23.878
4.9000000e+00 23.4261
5.0000000e+00 22.932
5.1000000e+00 22.4001
5.2000000e+00 21.8348
5.3000000e+00 21.2406
5.4000000e+00 20.6219
5.5000000e+00 19.983
5.6000000e+00 19.328
5.7000000e+00 18.6609
5.8000000e+00 17.9843
5.9000000e+00 17.3022
6.0000000e+00 16.6178
6.1000000e+00 15.9341
6.2000000e+00 15.2539
6.3000000e+00 14.5799
6.4000000e+00 13.9143
6.5000000e+00 13.2593
6.6000000e+00 12.6169
6.7000000e+00 11.9886
6.8000000e+00 11.3758
6.9000000e+00 10.78
7.0000000e+00 10.2015
7.1000000e+00 9.64159
7.2000000e+00 9.10085
7.3000000e+00 8.57985
7.4000000e+00 8.07896
7.5000000e+00 7.59843
7.6000000e+00 7.13835
7.7000000e+00 6.69868
7.8000000e+00 6.27928
7.9000000e+00 5.8799
8.0000000e+00 5.5002
8.1000000e+00 5.13975
8.2000000e+00 4.79805
8.3000000e+00 4.47405
8.4000000e+00 4.16918
8.5000000e+00 3.88117
8.6000000e+00 3.60956
8.7000000e+00 3.35383
8.8000000e+00 3.11342
8.9000000e+00 2.88775
9.0000000e+00 2.67622
9.1000000e+00 2.47822
9.2000000e+00 2.2931
9.3000000e+00 2.12025
9.4000000e+00 1.95904
9.5000000e+00 1.80882
9.6000000e+00 1.669
9.7000000e+00 1.53895
9.8000000e+00 1.41769
9.9000000e+00 1.30544
1.0000000e+01 1.20115
1.0100000e+01 1.10439
1.0200000e+01 1.01471
1.0300000e+01 0.931683
1.0400000e+01 0.854909
1.0500000e+01 0.783989
1.0600000e+01 0.718544
1.0700000e+01 0.65821
1.0800000e+01 0.602642
1.0900000e+01 0.55151
1.1000000e+01 0.5045
1.1100000e+01 0.461317
1.1200000e+01 0.42168
1.1300000e+01 0.385324
1.1400000e+01 0.352002
1.1500000e+01 0.320687
1.1600000e+01 0.293024
1.1700000e+01 0.267545
1.1800000e+01 0.244096
1.1900000e+01 0.222533
1.2000000e+01 0.202723
1.2100000e+01 0.184537
1.2200000e+01 0.167857
1.2300000e+01 0.152573
1.2400000e+01 0.138578
1.2500000e+01 0.125777
1.2600000e+01 0.114077
1.2700000e+01 0.103395
1.2800000e+01 0.0936507
1.2900000e+01 0.0847706
1.3000000e+01 0.0766862
1.3100000e+01 0.0693337
1.3200000e+01 0.0626539
1.3300000e+01 0.0565919
1.3400000e+01 0.0514291
1.3500000e+01 0.0465594
1.3600000e+01 0.0421218
1.3700000e+01 0.0380815
1.3800000e+01 0.0344064
1.3900000e+01 0.0310665
1.4000000e+01 0.0280342
1.4100000e+01 0.0252838
1.4200000e+01 0.0227916
1.4300000e+01 0.0205355
1.4400000e+01 0.0184953
1.4500000e+01 0.0166521
1.4600000e+01 0.0149887
1.4700000e+01 0.0134892
1.4800000e+01 0.0121388
1.4900000e+01 0.010924
1.5000000e+01 0.00983233
1.5100000e+01 0.00885246
1.5200000e+01 0.00797387
1.5300000e+01 0.00718696
1.5400000e+01 0.00648294
1.5500000e+01 0.00585378
1.5600000e+01 0.00541102
1.5700000e+01 0.0048481
1.5800000e+01 0.00433928
1.5900000e+01 0.00387985
1.6000000e+01 0.00346548
1.6100000e+01 0.00309215
1.6200000e+01 0.00275617
1.6300000e+01 0.00245413
1.6400000e+01 0.0021829
1.6500000e+01 0.0019396
1.6600000e+01 0.00172157
1.6700000e+01 0.0015264
1.6800000e+01 0.00135185
1.6900000e+01 0.00119588
1.7000000e+01 0.00105663
1.7100000e+01 0.000932388
1.7200000e+01 0.000821602
1.7300000e+01 0.000722854
1.7400000e+01 0.000634853
1.7500000e+01 0.000556427
1.7600000e+01 0.000486513
1.7700000e+01 0.000424148
1.7800000e+01 0.000368461
1.7900000e+01 0.000318668
1.8000000e+01 0.00027406
1.8100000e+01 0.000211171
1.8200000e+01 0.000190165
1.8300000e+01 0.000171029
1.8400000e+01 0.000153609
1.8500000e+01 0.000137762
1.8600000e+01 0.000123358
1.8700000e+01 0.000110273
1.8800000e+01 9.83956e-05
1.8900000e+01 8.76226e-05
1.9000000e+01 7.78583e-05
1.9100000e+01 6.90146e-05
1.9200000e+01 6.10106e-05
1.9300000e+01 5.37718e-05
1.9400000e+01 4.72295e-05
1.9500000e+01 4.13209e-05
1.9600000e+01 3.59881e-05
1.9700000e+01 3.11781e-05
1.9800000e+01 2.68421e-05
1.9900000e+01 2.29356e-05
2.0000000e+01 1.94178e-05
2.0100000e+01 1.62512e-05
2.0200000e+01 1.34017e-05
2.0300000e+01 1.0838e-05
2.0400000e+01 8.53188e-06
2.0500000e+01 6.45721e-06
2.0600000e+01 4.59042e-06
2.0700000e+01 2.91e-06
2.0800000e+01 1.39643e-06
2.0900000e+01 3.19744e-08
2.1000000e+01 6.34919e-06
2.1100000e+01 5.79109e-06
2.1200000e+01 5.2786e-06
2.1300000e+01 4.80833e-06
2.1400000e+01 4.37712e-06
2.1500000e+01 3.98202e-06
2.1600000e+01 3.62026e-06
2.1700000e+01 3.28929e-06
2.1800000e+01 2.98671e-06
2.1900000e+01 2.7103e-06
2.2000000e+01 2.45801e-06
2.2100000e+01 2.2279e-06
2.2200000e+01 2.0182e-06
2.2300000e+01 1.82726e-06
2.2400000e+01 1.65356e-06
2.2500000e+01 1.49567e-06
2.2600000e+01 1.35229e-06
2.2700000e+01 1.22221e-06
2.2800000e+01 1.10431e-06
2.2900000e+01 9.97557e-07
2.3000000e+01 9.00999e-07
2.3100000e+01 8.13758e-07
2.3200000e+01 7.35027e-07
2.3300000e+01 6.64059e-07
2.3400000e+01 6.00172e-07
2.3500000e+01 5.42733e-07
2.3600000e+01 4.91165e-07
2.3700000e+01 4.44935e-07
2.3800000e+01 4.03554e-07
2.3900000e+01 3.66576e-07
2.4000000e+01 3.33588e-07
2.4100000e+01 3.04215e-07
2.4200000e+01 2.78112e-07
2.4300000e+01 2.54965e-07
2.4400000e+01 2.34485e-07
2.4500000e+01 2.16411e-07
2.4600000e+01 -5.18573e-07
2.4700000e+01 -5.21816e-07
2.4800000e+01 -5.31071e-07
2.4900000e+01 -5.45601e-07
2.5000000e+01 -5.647e-07


==> dat/sir/tt_chain09_igeq8_prob.dat <==
   0.0000000e+00  -2.0191714e-09
   1.0000000e-01   5.0666474e-10
   2.0000000e-01   1.4994090e-09
   3.0000000e-01   2.2944176e-08
   4.0000000e-01   1.3814344e-07
   5.0000000e-01   5.2685727e-07
   6.0000000e-01   1.5297677e-06
   7.0000000e-01   3.6806195e-06
   8.0000000e-01   7.6866079e-06
   9.0000000e-01   1.4366554e-05
   1.0000000e+00   2.4659683e-05
   1.1000000e+00   3.9514209e-05
   1.2000000e+00   5.9890623e-05
   1.3000000e+00   8.6583215e-05
   1.4000000e+00   1.2033048e-04
   1.5000000e+00   1.6148452e-04
   1.6000000e+00   2.1022674e-04
   1.7000000e+00   2.6648494e-04
   1.8000000e+00   3.2994784e-04
   1.9000000e+00   3.9998087e-04
   2.0000000e+00   4.7576370e-04
   2.1000000e+00   5.5641519e-04
   2.2000000e+00   6.4078096e-04
   2.3000000e+00   7.2760596e-04
   2.4000000e+00   8.1556161e-04
   2.5000000e+00   9.0335417e-04
   2.6000000e+00   9.8967511e-04
   2.7000000e+00   1.0733313e-03
   2.8000000e+00   1.1531476e-03
   2.9000000e+00   1.2280702e-03
   3.0000000e+00   1.2971860e-03
   3.1000000e+00   1.3596752e-03
   3.2000000e+00   1.4150786e-03
   3.3000000e+00   1.4627389e-03
   3.4000000e+00   1.5023586e-03
   3.5000000e+00   1.5337834e-03
   3.6000000e+00   1.5570001e-03
   3.7000000e+00   1.5721303e-03
   3.8000000e+00   1.5794201e-03
   3.9000000e+00   1.5791447e-03
   4.0000000e+00   1.5716111e-03
   4.1000000e+00   1.5572859e-03
   4.2000000e+00   1.5366913e-03
   4.3000000e+00   1.5103838e-03
   4.4000000e+00   1.4789434e-03
   4.5000000e+00   1.4429631e-03
   4.6000000e+00   1.4030401e-03
   4.7000000e+00   1.3597682e-03
   4.8000000e+00   1.3138736e-03
   4.9000000e+00   1.2655492e-03
   5.0000000e+00   1.2154772e-03
   5.1000000e+00   1.1641611e-03
   5.2000000e+00   1.1120655e-03
   5.3000000e+00   1.0596151e-03
   5.4000000e+00   1.0071928e-03
   5.5000000e+00   9.5513867e-04
   5.6000000e+00   9.0374870e-04
   5.7000000e+00   8.5327392e-04
   5.8000000e+00   8.0398010e-04
   5.9000000e+00   7.5602030e-04
   6.0000000e+00   7.0949179e-04
   6.1000000e+00   6.6456552e-04
   6.2000000e+00   6.2137175e-04
   6.3000000e+00   5.8000251e-04
   6.4000000e+00   5.4051466e-04
   6.5000000e+00   5.0293360e-04
   6.6000000e+00   4.6725723e-04
   6.7000000e+00   4.3346018e-04
   6.8000000e+00   4.0149806e-04
   6.9000000e+00   3.7135036e-04
   7.0000000e+00   3.4288085e-04
   7.1000000e+00   3.1620983e-04
   7.2000000e+00   2.9127878e-04
   7.3000000e+00   2.6801934e-04
   7.4000000e+00   2.4635617e-04
   7.5000000e+00   2.2620928e-04
   7.6000000e+00   2.0749610e-04
   7.7000000e+00   1.9013306e-04
   7.8000000e+00   1.7403695e-04
   7.9000000e+00   1.5912594e-04
   8.0000000e+00   1.4532041e-04
   8.1000000e+00   1.3254354e-04
   8.2000000e+00   1.2072182e-04
   8.3000000e+00   1.0987725e-04
   8.4000000e+00   1.0003085e-04
   8.5000000e+00   9.0972244e-05
   8.6000000e+00   8.2652688e-05
   8.7000000e+00   7.5025291e-05
   8.8000000e+00   6.8044810e-05
   8.9000000e+00   6.1667501e-05
   9.0000000e+00   5.5851004e-05
   9.1000000e+00   5.0554270e-05
   9.2000000e+00   4.5737515e-05
   9.3000000e+00   4.1362197e-05
   9.4000000e+00   3.7391018e-05
   9.5000000e+00   3.3787939e-05
   9.6000000e+00   3.0518200e-05
   9.7000000e+00   2.7548352e-05
   9.8000000e+00   2.4844198e-05
   9.9000000e+00   2.2370125e-05
   1.0000000e+01   2.0122858e-05
   1.0100000e+01   1.8085181e-05
   1.0200000e+01   1.6240767e-05
   1.0300000e+01   1.4574178e-05
   1.0400000e+01   1.3070853e-05
   1.0500000e+01   1.1717098e-05
   1.0600000e+01   1.0500069e-05
   1.0700000e+01   9.4077474e-06
   1.0800000e+01   8.4289186e-06
   1.0900000e+01   7.5531400e-06
   1.1000000e+01   6.7707129e-06
   1.1100000e+01   6.0726498e-06
   1.1200000e+01   5.4506413e-06
   1.1300000e+01   4.8970223e-06
   1.1400000e+01   4.4047388e-06
   1.1500000e+01   3.9445019e-06
   1.1600000e+01   3.5598096e-06
   1.1700000e+01   3.2060286e-06
   1.1800000e+01   2.8813380e-06
   1.1900000e+01   2.5839719e-06
   1.2000000e+01   2.3122220e-06
   1.2100000e+01   2.0644400e-06
   1.2200000e+01   1.8390394e-06
   1.2300000e+01   1.6344968e-06
   1.2400000e+01   1.4493527e-06
   1.2500000e+01   1.2822117e-06
   1.2600000e+01   1.1317431e-06
   1.2700000e+01   9.9667998e-07
   1.2800000e+01   8.7581894e-07
   1.2900000e+01   7.6801917e-07
   1.3000000e+01   6.7220135e-07
   1.3100000e+01   5.8734633e-07
   1.3200000e+01   5.1249376e-07
   1.3300000e+01   4.4674051e-07
   1.3400000e+01   4.3889909e-07
   1.3500000e+01   3.8784973e-07
   1.3600000e+01   3.4193514e-07
   1.3700000e+01   3.0071854e-07
   1.3800000e+01   2.6379419e-07
   1.3900000e+01   2.3078560e-07
   1.4000000e+01   2.0134379e-07
   1.4100000e+01   1.7514569e-07
   1.4200000e+01   1.5189257e-07
   1.4300000e+01   1.3130850e-07
   1.4400000e+01   1.1313896e-07
   1.4500000e+01   9.7149473e-08
   1.4600000e+01   8.3124259e-08
   1.4700000e+01   7.0865045e-08
   1.4800000e+01   6.0189868e-08
   1.4900000e+01   5.0931963e-08
   1.5000000e+01   4.2938706e-08
   1.5100000e+01   3.6070622e-08
   1.5200000e+01   3.0200442e-08
   1.5300000e+01   2.5212218e-08
   1.5400000e+01   2.1000500e-08
   1.5500000e+01   1.7469553e-08
   1.5600000e+01   3.6241689e-08
   1.5700000e+01   3.1371393e-08
   1.5800000e+01   2.7038762e-08
   1.5900000e+01   2.3193417e-08
   1.6000000e+01   1.9789034e-08
   1.6100000e+01   1.6783058e-08
   1.6200000e+01   1.4136434e-08
   1.6300000e+01   1.1813359e-08
   1.6400000e+01   9.7810451e-09
   1.6500000e+01   8.0094989e-09
   1.6600000e+01   6.4713150e-09
   1.6700000e+01   5.1414837e-09
   1.6800000e+01   3.9972108e-09
   1.6900000e+01   3.0177495e-09
   1.7000000e+01   2.1842447e-09
   1.7100000e+01   1.4795869e-09
   1.7200000e+01   8.8827716e-10
   1.7300000e+01   3.9630147e-10
   1.7400000e+01  -8.9866529e-12
   1.7500000e+01  -3.3897483e-10
   1.7600000e+01  -6.0389330e-10
   1.7700000e+01  -8.1290956e-10
   1.7800000e+01  -9.7421685e-10
   1.7900000e+01  -1.0951172e-09
   1.8000000e+01  -1.1820999e-09
   1.8100000e+01  -4.9412081e-10
   1.8200000e+01  -4.6052805e-10
   1.8300000e+01  -4.2924308e-10
   1.8400000e+01  -4.0010641e-10
   1.8500000e+01  -3.7296892e-10
   1.8600000e+01  -3.4769130e-10
   1.8700000e+01  -3.2414346e-10
   1.8800000e+01  -3.0220391e-10
   1.8900000e+01  -2.8175934e-10
   1.9000000e+01  -2.6270401e-10
   1.9100000e+01  -2.4493936e-10
   1.9200000e+01  -2.2837352e-10
   1.9300000e+01  -2.1292092e-10
   1.9400000e+01  -1.9850186e-10
   1.9500000e+01  -1.8504214e-10
   1.9600000e+01  -1.7247273e-10
   1.9700000e+01  -1.6072940e-10
   1.9800000e+01  -1.4975244e-10
   1.9900000e+01  -1.3948635e-10
   2.0000000e+01  -1.2987955e-10
   2.0100000e+01  -1.2088416e-10
   2.0200000e+01  -1.1245572e-10
   2.0300000e+01  -1.0455294e-10
   2.0400000e+01  -9.7137573e-11
   2.0500000e+01  -9.0174111e-11
   2.0600000e+01  -8.3629660e-11
   2.0700000e+01  -7.7473739e-11
   2.0800000e+01  -7.1678112e-11
   2.0900000e+01  -6.6216632e-11
   2.1000000e+01  -4.1758651e-12
   2.1100000e+01  -3.7904249e-12
   2.1200000e+01  -3.4371659e-12
   2.1300000e+01  -3.1139718e-12
   2.1400000e+01  -2.8188214e-12
   2.1500000e+01  -2.5497883e-12
   2.1600000e+01  -2.3050402e-12
   2.1700000e+01  -2.0828376e-12
   2.1800000e+01  -1.8815328e-12
   2.1900000e+01  -1.6995680e-12
   2.2000000e+01  -1.5354730e-12
   2.2100000e+01  -1.3878638e-12
   2.2200000e+01  -1.2554394e-12
   2.2300000e+01  -1.1369796e-12
   2.2400000e+01  -1.0313421e-12
   2.2500000e+01  -9.3745935e-13
   2.2600000e+01  -8.5433593e-13
   2.2700000e+01  -7.8104496e-13
   2.2800000e+01  -7.1672501e-13
   2.2900000e+01  -6.6057682e-13
   2.3000000e+01  -6.1185993e-13
   2.3100000e+01  -5.6988938e-13
   2.3200000e+01  -5.3403238e-13
   2.3300000e+01  -5.0370505e-13
   2.3400000e+01  -4.7836927e-13
   2.3500000e+01  -4.5752956e-13
   2.3600000e+01  -4.4073006e-13
   2.3700000e+01  -4.2755179e-13
   2.3800000e+01  -4.1760991e-13
   2.3900000e+01  -4.1055131e-13
   2.4000000e+01  -4.0605232e-13
   2.4100000e+01  -4.0381671e-13
   2.4200000e+01  -4.0357398e-13
   2.4300000e+01  -4.0507782e-13
   2.4400000e+01  -4.0810511e-13
   2.4500000e+01  -4.1245501e-13
   2.4600000e+01   3.1286098e-12
   2.4700000e+01   3.1305677e-12
   2.4800000e+01   3.1925759e-12
   2.4900000e+01   3.3087784e-12
   2.5000000e+01   3.4735656e-12


==> dat/sir/tt_chain09_igeq8_prob_scaled.dat <==
0.0000000e+00 -2.01917e-06
1.0000000e-01 5.06665e-07
2.0000000e-01 1.49941e-06
3.0000000e-01 2.29442e-05
4.0000000e-01 0.000138143
5.0000000e-01 0.000526857
6.0000000e-01 0.00152977
7.0000000e-01 0.00368062
8.0000000e-01 0.00768661
9.0000000e-01 0.0143666
1.0000000e+00 0.0246597
1.1000000e+00 0.0395142
1.2000000e+00 0.0598906
1.3000000e+00 0.0865832
1.4000000e+00 0.12033
1.5000000e+00 0.161485
1.6000000e+00 0.210227
1.7000000e+00 0.266485
1.8000000e+00 0.329948
1.9000000e+00 0.399981
2.0000000e+00 0.475764
2.1000000e+00 0.556415
2.2000000e+00 0.640781
2.3000000e+00 0.727606
2.4000000e+00 0.815562
2.5000000e+00 0.903354
2.6000000e+00 0.989675
2.7000000e+00 1.07333
2.8000000e+00 1.15315
2.9000000e+00 1.22807
3.0000000e+00 1.29719
3.1000000e+00 1.35968
3.2000000e+00 1.41508
3.3000000e+00 1.46274
3.4000000e+00 1.50236
3.5000000e+00 1.53378
3.6000000e+00 1.557
3.7000000e+00 1.57213
3.8000000e+00 1.57942
3.9000000e+00 1.57914
4.0000000e+00 1.57161
4.1000000e+00 1.55729
4.2000000e+00 1.53669
4.3000000e+00 1.51038
4.4000000e+00 1.47894
4.5000000e+00 1.44296
4.6000000e+00 1.40304
4.7000000e+00 1.35977
4.8000000e+00 1.31387
4.9000000e+00 1.26555
5.0000000e+00 1.21548
5.1000000e+00 1.16416
5.2000000e+00 1.11207
5.3000000e+00 1.05962
5.4000000e+00 1.00719
5.5000000e+00 0.955139
5.6000000e+00 0.903749
5.7000000e+00 0.853274
5.8000000e+00 0.80398
5.9000000e+00 0.75602
6.0000000e+00 0.709492
6.1000000e+00 0.664566
6.2000000e+00 0.621372
6.3000000e+00 0.580003
6.4000000e+00 0.540515
6.5000000e+00 0.502934
6.6000000e+00 0.467257
6.7000000e+00 0.43346
6.8000000e+00 0.401498
6.9000000e+00 0.37135
7.0000000e+00 0.342881
7.1000000e+00 0.31621
7.2000000e+00 0.291279
7.3000000e+00 0.268019
7.4000000e+00 0.246356
7.5000000e+00 0.226209
7.6000000e+00 0.207496
7.7000000e+00 0.190133
7.8000000e+00 0.174037
7.9000000e+00 0.159126
8.0000000e+00 0.14532
8.1000000e+00 0.132544
8.2000000e+00 0.120722
8.3000000e+00 0.109877
8.4000000e+00 0.100031
8.5000000e+00 0.0909722
8.6000000e+00 0.0826527
8.7000000e+00 0.0750253
8.8000000e+00 0.0680448
8.9000000e+00 0.0616675
9.0000000e+00 0.055851
9.1000000e+00 0.0505543
9.2000000e+00 0.0457375
9.3000000e+00 0.0413622
9.4000000e+00 0.037391
9.5000000e+00 0.0337879
9.6000000e+00 0.0305182
9.7000000e+00 0.0275484
9.8000000e+00 0.0248442
9.9000000e+00 0.0223701
1.0000000e+01 0.0201229
1.0100000e+01 0.0180852
1.0200000e+01 0.0162408
1.0300000e+01 0.0145742
1.0400000e+01 0.0130709
1.0500000e+01 0.0117171
1.0600000e+01 0.0105001
1.0700000e+01 0.00940775
1.0800000e+01 0.00842892
1.0900000e+01 0.00755314
1.1000000e+01 0.00677071
1.1100000e+01 0.00607265
1.1200000e+01 0.00545064
1.1300000e+01 0.00489702
1.1400000e+01 0.00440474
1.1500000e+01 0.0039445
1.1600000e+01 0.00355981
1.1700000e+01 0.00320603
1.1800000e+01 0.00288134
1.1900000e+01 0.00258397
1.2000000e+01 0.00231222
1.2100000e+01 0.00206444
1.2200000e+01 0.00183904
1.2300000e+01 0.0016345
1.2400000e+01 0.00144935
1.2500000e+01 0.00128221
1.2600000e+01 0.00113174
1.2700000e+01 0.00099668
1.2800000e+01 0.000875819
1.2900000e+01 0.000768019
1.3000000e+01 0.000672201
1.3100000e+01 0.000587346
1.3200000e+01 0.000512494
1.3300000e+01 0.000446741
1.3400000e+01 0.000438899
1.3500000e+01 0.00038785
1.3600000e+01 0.000341935
1.3700000e+01 0.000300719
1.3800000e+01 0.000263794
1.3900000e+01 0.000230786
1.4000000e+01 0.000201344
1.4100000e+01 0.000175146
1.4200000e+01 0.000151893
1.4300000e+01 0.000131308
1.4400000e+01 0.000113139
1.4500000e+01 9.71495e-05
1.4600000e+01 8.31243e-05
1.4700000e+01 7.0865e-05
1.4800000e+01 6.01899e-05
1.4900000e+01 5.0932e-05
1.5000000e+01 4.29387e-05
1.5100000e+01 3.60706e-05
1.5200000e+01 3.02004e-05
1.5300000e+01 2.52122e-05
1.5400000e+01 2.10005e-05
1.5500000e+01 1.74696e-05
1.5600000e+01 3.62417e-05
1.5700000e+01 3.13714e-05
1.5800000e+01 2.70388e-05
1.5900000e+01 2.31934e-05
1.6000000e+01 1.9789e-05
1.6100000e+01 1.67831e-05
1.6200000e+01 1.41364e-05
1.6300000e+01 1.18134e-05
1.6400000e+01 9.78105e-06
1.6500000e+01 8.0095e-06
1.6600000e+01 6.47132e-06
1.6700000e+01 5.14148e-06
1.6800000e+01 3.99721e-06
1.6900000e+01 3.01775e-06
1.7000000e+01 2.18424e-06
1.7100000e+01 1.47959e-06
1.7200000e+01 8.88277e-07
1.7300000e+01 3.96301e-07
1.7400000e+01 -8.98665e-09
1.7500000e+01 -3.38975e-07
1.7600000e+01 -6.03893e-07
1.7700000e+01 -8.1291e-07
1.7800000e+01 -9.74217e-07
1.7900000e+01 -1.09512e-06
1.8000000e+01 -1.1821e-06
1.8100000e+01 -4.94121e-07
1.8200000e+01 -4.60528e-07
1.8300000e+01 -4.29243e-07
1.8400000e+01 -4.00106e-07
1.8500000e+01 -3.72969e-07
1.8600000e+01 -3.47691e-07
1.8700000e+01 -3.24143e-07
1.8800000e+01 -3.02204e-07
1.8900000e+01 -2.81759e-07
1.9000000e+01 -2.62704e-07
1.9100000e+01 -2.44939e-07
1.9200000e+01 -2.28374e-07
1.9300000e+01 -2.12921e-07
1.9400000e+01 -1.98502e-07
1.9500000e+01 -1.85042e-07
1.9600000e+01 -1.72473e-07
1.9700000e+01 -1.60729e-07
1.9800000e+01 -1.49752e-07
1.9900000e+01 -1.39486e-07
2.0000000e+01 -1.2988e-07
2.0100000e+01 -1.20884e-07
2.0200000e+01 -1.12456e-07
2.0300000e+01 -1.04553e-07
2.0400000e+01 -9.71376e-08
2.0500000e+01 -9.01741e-08
2.0600000e+01 -8.36297e-08
2.0700000e+01 -7.74737e-08
2.0800000e+01 -7.16781e-08
2.0900000e+01 -6.62166e-08
2.1000000e+01 -4.17587e-09
2.1100000e+01 -3.79042e-09
2.1200000e+01 -3.43717e-09
2.1300000e+01 -3.11397e-09
2.1400000e+01 -2.81882e-09
2.1500000e+01 -2.54979e-09
2.1600000e+01 -2.30504e-09
2.1700000e+01 -2.08284e-09
2.1800000e+01 -1.88153e-09
2.1900000e+01 -1.69957e-09
2.2000000e+01 -1.53547e-09
2.2100000e+01 -1.38786e-09
2.2200000e+01 -1.25544e-09
2.2300000e+01 -1.13698e-09
2.2400000e+01 -1.03134e-09
2.2500000e+01 -9.37459e-10
2.2600000e+01 -8.54336e-10
2.2700000e+01 -7.81045e-10
2.2800000e+01 -7.16725e-10
2.2900000e+01 -6.60577e-10
2.3000000e+01 -6.1186e-10
2.3100000e+01 -5.69889e-10
2.3200000e+01 -5.34032e-10
2.3300000e+01 -5.03705e-10
2.3400000e+01 -4.78369e-10
2.3500000e+01 -4.5753e-10
2.3600000e+01 -4.4073e-10
2.3700000e+01 -4.27552e-10
2.3800000e+01 -4.1761e-10
2.3900000e+01 -4.10551e-10
2.4000000e+01 -4.06052e-10
2.4100000e+01 -4.03817e-10
2.4200000e+01 -4.03574e-10
2.4300000e+01 -4.05078e-10
2.4400000e+01 -4.08105e-10
2.4500000e+01 -4.12455e-10
2.4600000e+01 3.12861e-09
2.4700000e+01 3.13057e-09
2.4800000e+01 3.19258e-09
2.4900000e+01 3.30878e-09
2.5000000e+01 3.47357e-09


==> dat/sir/tt_chain09_imean.dat <==
   0.0000000e+00   1.0000019e+00
   1.0000000e-01   1.0674902e+00
   2.0000000e-01   1.1301175e+00
   3.0000000e-01   1.1881103e+00
   4.0000000e-01   1.2416895e+00
   5.0000000e-01   1.2910627e+00
   6.0000000e-01   1.3364284e+00
   7.0000000e-01   1.3779885e+00
   8.0000000e-01   1.4159263e+00
   9.0000000e-01   1.4504161e+00
   1.0000000e+00   1.4816284e+00
   1.1000000e+00   1.5097310e+00
   1.2000000e+00   1.5348782e+00
   1.3000000e+00   1.5572175e+00
   1.4000000e+00   1.5768940e+00
   1.5000000e+00   1.5940429e+00
   1.6000000e+00   1.6087967e+00
   1.7000000e+00   1.6212810e+00
   1.8000000e+00   1.6316118e+00
   1.9000000e+00   1.6399050e+00
   2.0000000e+00   1.6462674e+00
   2.1000000e+00   1.6508034e+00
   2.2000000e+00   1.6536110e+00
   2.3000000e+00   1.6547827e+00
   2.4000000e+00   1.6544074e+00
   2.5000000e+00   1.6525704e+00
   2.6000000e+00   1.6493509e+00
   2.7000000e+00   1.6448255e+00
   2.8000000e+00   1.6390668e+00
   2.9000000e+00   1.6321439e+00
   3.0000000e+00   1.6241216e+00
   3.1000000e+00   1.6150634e+00
   3.2000000e+00   1.6050276e+00
   3.3000000e+00   1.5940706e+00
   3.4000000e+00   1.5822466e+00
   3.5000000e+00   1.5696073e+00
   3.6000000e+00   1.5562022e+00
   3.7000000e+00   1.5420784e+00
   3.8000000e+00   1.5272808e+00
   3.9000000e+00   1.5118540e+00
   4.0000000e+00   1.4958397e+00
   4.1000000e+00   1.4792770e+00
   4.2000000e+00   1.4622042e+00
   4.3000000e+00   1.4446589e+00
   4.4000000e+00   1.4266782e+00
   4.5000000e+00   1.4082983e+00
   4.6000000e+00   1.3895519e+00
   4.7000000e+00   1.3704705e+00
   4.8000000e+00   1.3510868e+00
   4.9000000e+00   1.3314313e+00
   5.0000000e+00   1.3115336e+00
   5.1000000e+00   1.2914227e+00
   5.2000000e+00   1.2711266e+00
   5.3000000e+00   1.2506728e+00
   5.4000000e+00   1.2300877e+00
   5.5000000e+00   1.2093973e+00
   5.6000000e+00   1.1886250e+00
   5.7000000e+00   1.1677951e+00
   5.8000000e+00   1.1469306e+00
   5.9000000e+00   1.1260531e+00
   6.0000000e+00   1.1051838e+00
   6.1000000e+00   1.0843433e+00
   6.2000000e+00   1.0635516e+00
   6.3000000e+00   1.0428279e+00
   6.4000000e+00   1.0221905e+00
   6.5000000e+00   1.0016564e+00
   6.6000000e+00   9.8124190e-01
   6.7000000e+00   9.6095730e-01
   6.8000000e+00   9.4083034e-01
   6.9000000e+00   9.2086406e-01
   7.0000000e+00   9.0107194e-01
   7.1000000e+00   8.8146674e-01
   7.2000000e+00   8.6206050e-01
   7.3000000e+00   8.4286448e-01
   7.4000000e+00   8.2388920e-01
   7.5000000e+00   8.0514437e-01
   7.6000000e+00   7.8663898e-01
   7.7000000e+00   7.6838120e-01
   7.8000000e+00   7.5037846e-01
   7.9000000e+00   7.3263744e-01
   8.0000000e+00   7.1515563e-01
   8.1000000e+00   6.9794797e-01
   8.2000000e+00   6.8101541e-01
   8.3000000e+00   6.6436113e-01
   8.4000000e+00   6.4798805e-01
   8.5000000e+00   6.3189878e-01
   8.6000000e+00   6.1609559e-01
   8.7000000e+00   6.0058041e-01
   8.8000000e+00   5.8535478e-01
   8.9000000e+00   5.7041984e-01
   9.0000000e+00   5.5577635e-01
   9.1000000e+00   5.4142461e-01
   9.2000000e+00   5.2736454e-01
   9.3000000e+00   5.1359561e-01
   9.4000000e+00   5.0011583e-01
   9.5000000e+00   4.8691971e-01
   9.6000000e+00   4.7400794e-01
   9.7000000e+00   4.6137869e-01
   9.8000000e+00   4.4902981e-01
   9.9000000e+00   4.3695884e-01
   1.0000000e+01   4.2516310e-01
   1.0100000e+01   4.1363961e-01
   1.0200000e+01   4.0238520e-01
   1.0300000e+01   3.9139649e-01
   1.0400000e+01   3.8066989e-01
   1.0500000e+01   3.7020167e-01
   1.0600000e+01   3.5998791e-01
   1.0700000e+01   3.5002459e-01
   1.0800000e+01   3.4030756e-01
   1.0900000e+01   3.3083256e-01
   1.1000000e+01   3.2158795e-01
   1.1100000e+01   3.1258916e-01
   1.1200000e+01   3.0381822e-01
   1.1300000e+01   2.9527123e-01
   1.1400000e+01   2.8694419e-01
   1.1500000e+01   2.7883307e-01
   1.1600000e+01   2.7093375e-01
   1.1700000e+01   2.6324210e-01
   1.1800000e+01   2.5575393e-01
   1.1900000e+01   2.4846505e-01
   1.2000000e+01   2.4137124e-01
   1.2100000e+01   2.3446829e-01
   1.2200000e+01   2.2775198e-01
   1.2300000e+01   2.2121811e-01
   1.2400000e+01   2.1486250e-01
   1.2500000e+01   2.0868099e-01
   1.2600000e+01   2.0266944e-01
   1.2700000e+01   1.9682377e-01
   1.2800000e+01   1.9113992e-01
   1.2900000e+01   1.8560578e-01
   1.3000000e+01   1.8023672e-01
   1.3100000e+01   1.7501632e-01
   1.3200000e+01   1.6994106e-01
   1.3300000e+01   1.6500745e-01
   1.3400000e+01   1.6021206e-01
   1.3500000e+01   1.5555146e-01
   1.3600000e+01   1.5102229e-01
   1.3700000e+01   1.4662123e-01
   1.3800000e+01   1.4234502e-01
   1.3900000e+01   1.3819043e-01
   1.4000000e+01   1.3415430e-01
   1.4100000e+01   1.3023351e-01
   1.4200000e+01   1.2642502e-01
   1.4300000e+01   1.2272583e-01
   1.4400000e+01   1.1913299e-01
   1.4500000e+01   1.1564364e-01
   1.4600000e+01   1.1225495e-01
   1.4700000e+01   1.0896416e-01
   1.4800000e+01   1.0576858e-01
   1.4900000e+01   1.0266556e-01
   1.5000000e+01   9.9651993e-02
   1.5100000e+01   9.6725990e-02
   1.5200000e+01   9.3884695e-02
   1.5300000e+01   9.1125772e-02
   1.5400000e+01   8.8446937e-02
   1.5500000e+01   8.5845964e-02
   1.5600000e+01   8.3320680e-02
   1.5700000e+01   8.0868963e-02
   1.5800000e+01   7.8488746e-02
   1.5900000e+01   7.6178013e-02
   1.6000000e+01   7.3934798e-02
   1.6100000e+01   7.1757186e-02
   1.6200000e+01   6.9643310e-02
   1.6300000e+01   6.7591354e-02
   1.6400000e+01   6.5599546e-02
   1.6500000e+01   6.3666163e-02
   1.6600000e+01   6.1789526e-02
   1.6700000e+01   5.9968002e-02
   1.6800000e+01   5.8200001e-02
   1.6900000e+01   5.6483977e-02
   1.7000000e+01   5.4818424e-02
   1.7100000e+01   5.3201879e-02
   1.7200000e+01   5.1632918e-02
   1.7300000e+01   5.0110157e-02
   1.7400000e+01   4.8630261e-02
   1.7500000e+01   4.7195793e-02
   1.7600000e+01   4.5803404e-02
   1.7700000e+01   4.4451885e-02
   1.7800000e+01   4.3140057e-02
   1.7900000e+01   4.1866777e-02
   1.8000000e+01   4.0630930e-02
   1.8100000e+01   3.9431434e-02
   1.8200000e+01   3.8267234e-02
   1.8300000e+01   3.7137308e-02
   1.8400000e+01   3.6040658e-02
   1.8500000e+01   3.4976317e-02
   1.8600000e+01   3.3943344e-02
   1.8700000e+01   3.2940825e-02
   1.8800000e+01   3.1967871e-02
   1.8900000e+01   3.1023617e-02
   1.9000000e+01   3.0107226e-02
   1.9100000e+01   2.9217881e-02
   1.9200000e+01   2.8354790e-02
   1.9300000e+01   2.7517184e-02
   1.9400000e+01   2.6704316e-02
   1.9500000e+01   2.5915459e-02
   1.9600000e+01   2.5149908e-02
   1.9700000e+01   2.4406979e-02
   1.9800000e+01   2.3686005e-02
   1.9900000e+01   2.2986342e-02
   2.0000000e+01   2.2307362e-02
   2.0100000e+01   2.1648456e-02
   2.0200000e+01   2.1008630e-02
   2.0300000e+01   2.0388004e-02
   2.0400000e+01   1.9785668e-02
   2.0500000e+01   1.9201087e-02
   2.0600000e+01   1.8633742e-02
   2.0700000e+01   1.8083130e-02
   2.0800000e+01   1.7548760e-02
   2.0900000e+01   1.7030157e-02
   2.1000000e+01   1.6526859e-02
   2.1100000e+01   1.6038417e-02
   2.1200000e+01   1.5564395e-02
   2.1300000e+01   1.5104370e-02
   2.1400000e+01   1.4657931e-02
   2.1500000e+01   1.4224679e-02
   2.1600000e+01   1.3804225e-02
   2.1700000e+01   1.3396193e-02
   2.1800000e+01   1.3000218e-02
   2.1900000e+01   1.2615945e-02
   2.2000000e+01   1.2243029e-02
   2.2100000e+01   1.1881136e-02
   2.2200000e+01   1.1529940e-02
   2.2300000e+01   1.1189127e-02
   2.2400000e+01   1.0858389e-02
   2.2500000e+01   1.0537430e-02
   2.2600000e+01   1.0225962e-02
   2.2700000e+01   9.9237039e-03
   2.2800000e+01   9.6303839e-03
   2.2900000e+01   9.3457382e-03
   2.3000000e+01   9.0695107e-03
   2.3100000e+01   8.8014526e-03
   2.3200000e+01   8.5413225e-03
   2.3300000e+01   8.2888863e-03
   2.3400000e+01   8.0439163e-03
   2.3500000e+01   7.8061921e-03
   2.3600000e+01   7.5754993e-03
   2.3700000e+01   7.3519410e-03
   2.3800000e+01   7.1346655e-03
   2.3900000e+01   6.9237848e-03
   2.4000000e+01   6.7191117e-03
   2.4100000e+01   6.5204642e-03
   2.4200000e+01   6.3276661e-03
   2.4300000e+01   6.1405457e-03
   2.4400000e+01   5.9589368e-03
   2.4500000e+01   5.7826777e-03
   2.4600000e+01   5.6116116e-03
   2.4700000e+01   5.4455862e-03
   2.4800000e+01   5.2844536e-03
   2.4900000e+01   5.1280703e-03
   2.5000000e+01   4.9762969e-03


==> dat/sir/tt_chain16_imean.dat <==
0.000 0.999982854992
0.100 1.067490573758
0.200 1.130111684653
0.300 1.188107678577
0.400 1.241682468660
0.500 1.291035269057
0.600 1.336382236138
0.700 1.377934238581
0.800 1.415889073813
0.900 1.450395343059
1.000 1.481596941085
1.100 1.509694017725
1.200 1.534785271940
1.300 1.557168366405
1.400 1.576863574793
1.500 1.593984996737
1.600 1.608709732348
1.700 1.621211658769
1.800 1.631545221228
1.900 1.639902488305
2.000 1.646316750192
2.100 1.650871702473
2.200 1.653686801049
2.300 1.654905449414
2.400 1.654654420945
2.500 1.652990268328
2.600 1.649953253824
2.700 1.645636261861
2.800 1.640122640951
2.900 1.633488602964
3.000 1.625805100109
3.100 1.617139260644
3.200 1.607624257702
3.300 1.597205946869
3.400 1.585994752802
3.500 1.574045657570
3.600 1.561413296879
3.700 1.548151811433
3.800 1.534314681836
3.900 1.519954553758
4.000 1.505123060378
4.100 1.489870649383
4.200 1.474246421957
4.300 1.458113791578
4.400 1.441674249413
4.500 1.424892363048
4.600 1.407808162532
4.700 1.390458063185
4.800 1.372875255037
4.900 1.355090040807
5.000 1.337130128875
5.100 1.319020887482
5.200 1.300785566265
5.300 1.282445491221
5.400 1.264020239125
5.500 1.245450823410
5.600 1.227167616071
5.700 1.208844486496
5.800 1.190500408577
5.900 1.172155150562
6.000 1.153828987809
6.100 1.135542449664
6.200 1.117316098600
6.300 1.099170339611
6.400 1.081125257781
6.500 1.063200481749
6.600 1.045415070661
6.700 1.027787421980
6.800 1.010335197312
6.900 0.993075263170
7.000 0.976023643329
7.100 0.959195479189
7.200 0.942604994249
7.300 0.924966162734
7.400 0.908564671255
7.500 0.892314069661
7.600 0.876215259069
7.700 0.860269143987
7.800 0.844476593442
7.900 0.828838399173
8.000 0.813355231423
8.100 0.798027592894
8.200 0.782855771451
8.300 0.767839792181
8.400 0.752979369445
8.500 0.738273859550
8.600 0.723722214743
8.700 0.709322939178
8.800 0.695074047583
8.900 0.680973027330
9.000 0.667016804636
9.100 0.652888050861
9.200 0.639612430183
9.300 0.626595106386
9.400 0.613815553566
9.500 0.601256222869
9.600 0.588902301460
9.700 0.576741481049
9.800 0.564763736392
9.900 0.552961114004
10.000 0.541327531234
10.100 0.529858585693
10.200 0.518551374990
10.300 0.507404326621
10.400 0.496417037829
10.500 0.485590125207
10.600 0.474925083758
10.700 0.464424155156
10.800 0.454090204870
10.900 0.443926607851
11.000 0.433937142438
11.100 0.424125892160
11.200 0.414497155069
11.300 0.405055360283
11.400 0.395804991358
11.500 0.386750516151
11.600 0.377896322812
11.700 0.369246661527
11.800 0.360805591658
11.900 0.350947370921
12.000 0.343046556616
12.100 0.335254169805
12.200 0.327574123579
12.300 0.320009697168
12.400 0.312563587882
12.500 0.305237960263
12.600 0.298034492535
12.700 0.290954420429
12.800 0.283998578459
12.900 0.277167438732
13.000 0.270461147357
13.100 0.263879558524
13.200 0.257422266334
13.300 0.251088634448
13.400 0.244877823627
13.500 0.238788817243
13.600 0.232820444834
13.700 0.226971403783
13.800 0.221240279197
13.900 0.215625562075
14.000 0.210125665846
14.100 0.204738941352
14.200 0.199463690382
14.300 0.194298177828
14.400 0.189240642567
14.500 0.184289307149
14.600 0.179442386398
14.700 0.174698095007
14.800 0.170054654234
14.900 0.165510297789
15.000 0.161063277023
15.100 0.156711865497
15.200 0.152454363059
15.300 0.148289099508
15.400 0.144714477827
15.500 0.140816449651
15.600 0.137013263010
15.700 0.133303028012
15.800 0.129683887796
15.900 0.126154017410
16.000 0.122711622755
16.100 0.119354939579
16.200 0.116082232547
16.300 0.112891794356
16.400 0.109781944916
16.500 0.106751030582
16.600 0.103797423448
16.700 0.100919520687
16.800 0.098115743944
16.900 0.095384538780
17.000 0.092724374161
17.100 0.090133741990
17.200 0.087611156689
17.300 0.085155154807
17.400 0.082764294679
17.500 0.080437156112
17.600 0.078172340103
17.700 0.075968468586
17.800 0.073824184210
17.900 0.071738150133
18.000 0.069709049840
18.100 0.067735586977
18.200 0.065816485198
18.300 0.063950488025
18.400 0.062136358714
18.500 0.060372880123
18.600 0.058658854587
18.700 0.057089143817
18.800 0.055440419277
18.900 0.053836374315
19.000 0.052276071858
19.100 0.050758577603
19.200 0.049282961064
19.300 0.047848296579
19.400 0.046453664245
19.500 0.045098150806
19.600 0.043780850484
19.700 0.042500865753
19.800 0.041257308062
19.900 0.040049298513
20.000 0.038875968475
20.100 0.037736460164
20.200 0.036629927167
20.300 0.035555534919
20.400 0.034512461140
20.500 0.033499896228
20.600 0.032517043605
20.700 0.031563120030
20.800 0.030637355866
20.900 0.029738995315
21.000 0.028867296613
21.100 0.028021532196
21.200 0.027200988826
21.300 0.026404967689
21.400 0.025632784470
21.500 0.024883769388
21.600 0.024157267209
21.700 0.023452637245
21.800 0.022769253308
21.900 0.022106503665
22.000 0.021463790957
22.100 0.020840532109
22.200 0.020236158218
22.300 0.019650114430
22.400 0.019081859800
22.500 0.018530867143
22.600 0.017996622876
22.700 0.017424455235
22.800 0.016913989858
22.900 0.016418280630
23.000 0.015936906046
23.100 0.015469456056
23.200 0.015015531804
23.300 0.014574745361
23.400 0.014146719474
23.500 0.013731087301
23.600 0.013327492169
23.700 0.012935587319
23.800 0.012555035664
23.900 0.012185509547
24.000 0.011826690507
24.100 0.011478269042
24.200 0.011139944383
24.300 0.010811424268
24.400 0.010492424718
24.500 0.010182669825
24.600 0.009881891536
24.700 0.009589829448
24.800 0.009306230598
24.900 0.009030849270
25.000 0.008763446799


==> dat/sir/tt_chain16_ipmsd.dat <==
0.000 1.0063
0.100 1.4262
0.200 1.63487
0.300 1.80326
0.400 1.94849
0.500 2.07733
0.600 2.1934
0.700 2.29897
0.800 2.3955
0.900 2.48402
1.000 2.56528
1.100 2.64002
1.200 2.70869
1.300 2.77198
1.400 2.83005
1.500 2.88319
1.600 2.93177
1.700 2.97614
1.800 3.01645
1.900 3.05306
2.000 3.08599
2.100 3.11538
2.200 3.14145
2.300 3.16448
2.400 3.1847
2.500 3.20218
2.600 3.21693
2.700 3.22911
2.800 3.23887
2.900 3.24634
3.000 3.25163
3.100 3.25484
3.200 3.25614
3.300 3.2556
3.400 3.25325
3.500 3.2492
3.600 3.24354
3.700 3.23637
3.800 3.22779
3.900 3.21788
4.000 3.20674
4.100 3.19445
4.200 3.18109
4.300 3.16621
4.400 3.15049
4.500 3.13369
4.600 3.11588
4.700 3.09716
4.800 3.07757
4.900 3.05717
5.000 3.03603
5.100 3.01419
5.200 2.99168
5.300 2.96856
5.400 2.94486
5.500 2.92056
5.600 2.89653
5.700 2.87195
5.800 2.8469
5.900 2.82141
6.000 2.79554
6.100 2.76934
6.200 2.74287
6.300 2.71618
6.400 2.68932
6.500 2.66233
6.600 2.63528
6.700 2.60821
6.800 2.58116
6.900 2.55418
7.000 2.52732
7.100 2.50062
7.200 2.47412
7.300 2.44385
7.400 2.41679
7.500 2.38973
7.600 2.36266
7.700 2.33556
7.800 2.30843
7.900 2.28126
8.000 2.25405
8.100 2.2268
8.200 2.19951
8.300 2.17217
8.400 2.14479
8.500 2.11735
8.600 2.08986
8.700 2.06231
8.800 2.0347
8.900 2.00702
9.000 1.97927
9.100 1.95145
9.200 1.9252
9.300 1.89928
9.400 1.87364
9.500 1.84823
9.600 1.82302
9.700 1.79798
9.800 1.77307
9.900 1.74828
10.000 1.7236
10.100 1.69901
10.200 1.67453
10.300 1.65015
10.400 1.62587
10.500 1.60171
10.600 1.57768
10.700 1.5538
10.800 1.53008
10.900 1.50655
11.000 1.48323
11.100 1.46015
11.200 1.43733
11.300 1.41481
11.400 1.39261
11.500 1.37076
11.600 1.3493
11.700 1.32826
11.800 1.30767
11.900 1.28048
12.000 1.26098
12.100 1.24152
12.200 1.22213
12.300 1.20281
12.400 1.18359
12.500 1.16448
12.600 1.14549
12.700 1.12664
12.800 1.10793
12.900 1.08937
13.000 1.07097
13.100 1.05275
13.200 1.03469
13.300 1.01682
13.400 0.999132
13.500 0.98163
13.600 0.964319
13.700 0.9472
13.800 0.930276
13.900 0.913548
14.000 0.897015
14.100 0.880679
14.200 0.864539
14.300 0.848595
14.400 0.832846
14.500 0.817291
14.600 0.801928
14.700 0.786755
14.800 0.771771
14.900 0.756974
15.000 0.74236
15.100 0.727928
15.200 0.713676
15.300 0.699599
15.400 0.689501
15.500 0.676155
15.600 0.663031
15.700 0.650127
15.800 0.637442
15.900 0.624975
16.000 0.612723
16.100 0.600685
16.200 0.58886
16.300 0.577246
16.400 0.565841
16.500 0.554644
16.600 0.543654
16.700 0.532868
16.800 0.522285
16.900 0.511903
17.000 0.501722
17.100 0.491738
17.200 0.481951
17.300 0.472359
17.400 0.46296
17.500 0.453753
17.600 0.444735
17.700 0.435906
17.800 0.427263
17.900 0.418804
18.000 0.410528
18.100 0.402434
18.200 0.394519
18.300 0.386782
18.400 0.37922
18.500 0.371833
18.600 0.364618
18.700 0.358551
18.800 0.35137
18.900 0.344321
19.000 0.337403
19.100 0.330616
19.200 0.323959
19.300 0.317432
19.400 0.311033
19.500 0.304761
19.600 0.298617
19.700 0.292598
19.800 0.286704
19.900 0.280933
20.000 0.275285
20.100 0.269758
20.200 0.26435
20.300 0.259061
20.400 0.253889
20.500 0.248833
20.600 0.243891
20.700 0.239061
20.800 0.234343
20.900 0.229734
21.000 0.225233
21.100 0.220838
21.200 0.216548
21.300 0.212362
21.400 0.208276
21.500 0.20429
21.600 0.200402
21.700 0.19661
21.800 0.192912
21.900 0.189307
22.000 0.185792
22.100 0.182367
22.200 0.179029
22.300 0.175776
22.400 0.172607
22.500 0.16952
22.600 0.166513
22.700 0.163288
22.800 0.160306
22.900 0.157382
23.000 0.154516
23.100 0.151706
23.200 0.148951
23.300 0.14625
23.400 0.143602
23.500 0.141006
23.600 0.138461
23.700 0.135965
23.800 0.133519
23.900 0.131119
24.000 0.128767
24.100 0.126459
24.200 0.124197
24.300 0.121978
24.400 0.119803
24.500 0.117669
24.600 0.115576
24.700 0.113523
24.800 0.111509
24.900 0.109534
25.000 0.107596
25.000 -0.0900693
24.900 -0.0914721
24.800 -0.0928966
24.700 -0.094343
24.600 -0.0958118
24.500 -0.0973032
24.400 -0.0988177
24.300 -0.100356
24.200 -0.101917
24.100 -0.103503
24.000 -0.105113
23.900 -0.106748
23.800 -0.108408
23.700 -0.110094
23.600 -0.111806
23.500 -0.113544
23.400 -0.115309
23.300 -0.117101
23.200 -0.11892
23.100 -0.120767
23.000 -0.122642
22.900 -0.124545
22.800 -0.126478
22.700 -0.128439
22.600 -0.130519
22.500 -0.132458
22.400 -0.134443
22.300 -0.136476
22.200 -0.138557
22.100 -0.140686
22.000 -0.142865
21.900 -0.145094
21.800 -0.147374
21.700 -0.149705
21.600 -0.152087
21.500 -0.154522
21.400 -0.15701
21.300 -0.159552
21.200 -0.162147
21.100 -0.164795
21.000 -0.167498
20.900 -0.170256
20.800 -0.173068
20.700 -0.175935
20.600 -0.178856
20.500 -0.181833
20.400 -0.184864
20.300 -0.18795
20.200 -0.19109
20.100 -0.194285
20.000 -0.197533
19.900 -0.200835
19.800 -0.204189
19.700 -0.207596
19.600 -0.211055
19.500 -0.214565
19.400 -0.218125
19.300 -0.221735
19.200 -0.225393
19.100 -0.229099
19.000 -0.232851
18.900 -0.236648
18.800 -0.240489
18.700 -0.244373
18.600 -0.2473
18.500 -0.251087
18.400 -0.254948
18.300 -0.258881
18.200 -0.262886
18.100 -0.266963
18.000 -0.27111
17.900 -0.275328
17.800 -0.279614
17.700 -0.283969
17.600 -0.288391
17.500 -0.292879
17.400 -0.297432
17.300 -0.302049
17.200 -0.306729
17.100 -0.311471
17.000 -0.316273
16.900 -0.321134
16.800 -0.326053
16.700 -0.331029
16.600 -0.336059
16.500 -0.341142
16.400 -0.346277
16.300 -0.351462
16.200 -0.356695
16.100 -0.361975
16.000 -0.3673
15.900 -0.372667
15.800 -0.378075
15.700 -0.383521
15.600 -0.389004
15.500 -0.394522
15.400 -0.400072
15.300 -0.403021
15.200 -0.408767
15.100 -0.414505
15.000 -0.420234
14.900 -0.425953
14.800 -0.431662
14.700 -0.437359
14.600 -0.443043
14.500 -0.448712
14.400 -0.454365
14.300 -0.459999
14.200 -0.465612
14.100 -0.471201
14.000 -0.476764
13.900 -0.482296
13.800 -0.487796
13.700 -0.493258
13.600 -0.498678
13.500 -0.504053
13.400 -0.509376
13.300 -0.514644
13.200 -0.51985
13.100 -0.524988
13.000 -0.530052
12.900 -0.535035
12.800 -0.53993
12.700 -0.544728
12.600 -0.549423
12.500 -0.554004
12.400 -0.558464
12.300 -0.562793
12.200 -0.566979
12.100 -0.571014
12.000 -0.574886
11.900 -0.578583
11.800 -0.586057
11.700 -0.589768
11.600 -0.59351
11.500 -0.597261
11.400 -0.600998
11.300 -0.604697
11.200 -0.608336
11.100 -0.611896
11.000 -0.615355
10.900 -0.618695
10.800 -0.621898
10.700 -0.624949
10.600 -0.627831
10.500 -0.630531
10.400 -0.633038
10.300 -0.63534
10.200 -0.637429
10.100 -0.639298
10.000 -0.640941
9.900 -0.642355
9.800 -0.643539
9.700 -0.644492
9.600 -0.645218
9.500 -0.645721
9.400 -0.646009
9.300 -0.646089
9.200 -0.645974
9.100 -0.645677
9.000 -0.64524
8.900 -0.645078
8.800 -0.644552
8.700 -0.643663
8.600 -0.642412
8.500 -0.6408
8.400 -0.638827
8.300 -0.636494
8.200 -0.633801
8.100 -0.63075
8.000 -0.627343
7.900 -0.623582
7.800 -0.619472
7.700 -0.615018
7.600 -0.610226
7.500 -0.605105
7.400 -0.599666
7.300 -0.593919
7.200 -0.588905
7.100 -0.582225
7.000 -0.575271
6.900 -0.568028
6.800 -0.560486
6.700 -0.55263
6.600 -0.54445
6.500 -0.535933
6.400 -0.527067
6.300 -0.51784
6.200 -0.508242
6.100 -0.49826
6.000 -0.487883
5.900 -0.477099
5.800 -0.465898
5.700 -0.454265
5.600 -0.442191
5.500 -0.429661
5.400 -0.416821
5.300 -0.403672
5.200 -0.390113
5.100 -0.376145
5.000 -0.361771
4.900 -0.346995
4.800 -0.331817
4.700 -0.316241
4.600 -0.300268
4.500 -0.283901
4.400 -0.26714
4.300 -0.249985
4.200 -0.232593
4.100 -0.214709
4.000 -0.196497
3.900 -0.177975
3.800 -0.159158
3.700 -0.140064
3.600 -0.120709
3.500 -0.101105
3.400 -0.0812643
3.300 -0.0611931
3.200 -0.0408939
3.100 -0.0205664
3.000 -2.18444e-05
2.900 0.0206356
2.800 0.0413744
2.700 0.062165
2.600 0.0829813
2.500 0.103802
2.400 0.124611
2.300 0.145334
2.200 0.165925
2.100 0.186367
2.000 0.206646
1.900 0.226747
1.800 0.246643
1.700 0.266281
1.600 0.285652
1.500 0.304784
1.400 0.323678
1.300 0.342354
1.200 0.360879
1.100 0.379372
1.000 0.397914
0.900 0.416773
0.800 0.436277
0.700 0.456903
0.600 0.479361
0.500 0.504738
0.400 0.534878
0.300 0.572958
0.200 0.625356
0.100 0.708778
0.000 0.993666


==> dat/sir/tt_chain16_means.dat <==
 0.000    0.999982854992    0.006316895844    0.000014161445    0.007091745044
 0.100    1.067490573758    0.358712218778    0.031031531435    0.173605965639
 0.200    1.130111684653    0.504755642279    0.064006849075    0.245787998399
 0.300    1.188107678577    0.615149792392    0.098773420331    0.301076882108
 0.400    1.241682468660    0.706804944755    0.135212363323    0.347551141281
 0.500    1.291035269057    0.786297260787    0.173208334303    0.388332353746
 0.600    1.336382236138    0.857021615535    0.212623376806    0.424932884351
 0.700    1.377934238581    0.921031667802    0.253342175065    0.458321626468
 0.800    1.415889073813    0.979611630643    0.295263404838    0.489154991136
 0.900    1.450395343059    1.033622588475    0.338275337882    0.517872897648
 1.000    1.481596941085    1.083682977916    0.382271034668    0.544808950062
 1.100    1.509694017725    1.130322035478    0.427109434983    0.570101566249
 1.200    1.534785271940    1.173905914448    0.472799697441    0.594270638087
 1.300    1.557168366405    1.214814791441    0.519186595922    0.617267457853
 1.400    1.576863574793    1.253185248362    0.566207060226    0.639337382916
 1.500    1.593984996737    1.289200620195    0.613787030808    0.660632231013
 1.600    1.608709732348    1.323058030716    0.661835417540    0.681220665163
 1.700    1.621211658769    1.354931064439    0.710263551245    0.701156738539
 1.800    1.631545221228    1.384902310852    0.759061741576    0.720714503435
 1.900    1.639902488305    1.413155741898    0.808142524212    0.739857432130
 2.000    1.646316750192    1.439670755733    0.857434816585    0.758695832691
 2.100    1.650871702473    1.464504874455    0.906883062398    0.777324021598
 2.200    1.653686801049    1.487762227012    0.956437513769    0.795804743940
 2.300    1.654905449414    1.509571927547    1.006047758261    0.814164222498
 2.400    1.654654420945    1.530043292237    1.055662826835    0.832430725981
 2.500    1.652990268328    1.549188496969    1.105288727244    0.850824869635
 2.600    1.649953253824    1.566971906084    1.154838363341    0.869286800430
 2.700    1.645636261861    1.583471256625    1.204269173298    0.887834225017
 2.800    1.640122640951    1.598748288370    1.253542697835    0.906495996567
 2.900    1.633488602964    1.612853007635    1.302623085373    0.925300964640
 3.000    1.625805100109    1.625826944531    1.351475976787    0.944271069743
 3.100    1.617139260644    1.637705636102    1.400067711764    0.963417587222
 3.200    1.607624257702    1.648518144332    1.448450901456    0.982808986336
 3.300    1.597205946869    1.658399007131    1.496473452622    1.002571466327
 3.400    1.585994752802    1.667259037308    1.544179814151    1.022576149026
 3.500    1.574045657570    1.675150960246    1.591541233751    1.042842828651
 3.600    1.561413296879    1.682122259321    1.638534216259    1.063389214434
 3.700    1.548151811433    1.688216221960    1.685139374202    1.084227804258
 3.800    1.534314681836    1.693472777971    1.731340466120    1.105364010565
 3.900    1.519954553758    1.697929165541    1.777123603598    1.126795262359
 4.000    1.505123060378    1.701620456314    1.822476608144    1.148510845597
 4.100    1.489870649383    1.704579968256    1.867388499238    1.170492277717
 4.200    1.474246421957    1.706839593230    1.911849095039    1.192714041817
 4.300    1.458113791578    1.708099108747    1.955855702104    1.215456615773
 4.400    1.441674249413    1.708813983112    1.999295732717    1.238246543465
 4.500    1.424892363048    1.708793073086    2.042208051293    1.261181512496
 4.600    1.407808162532    1.708076234024    2.084585513531    1.284276296033
 4.700    1.390458063185    1.706698782665    2.126421063970    1.307535901499
 4.800    1.372875255037    1.704692188711    2.167707948923    1.330957444396
 4.900    1.355090040807    1.702084641464    2.208439883484    1.354531738995
 5.000    1.337130128875    1.698901511860    2.248611178976    1.378244647771
 5.100    1.319020887482    1.695165727917    2.288216836790    1.402078224262
 5.200    1.300785566265    1.690898080029    2.327252614123    1.426011678645
 5.300    1.282445491221    1.686117471522    2.365715066759    1.450022190941
 5.400    1.264020239125    1.680841129311    2.403601573601    1.474085593330
 5.500    1.245450823410    1.675111512966    2.441030407240    1.498400584090
 5.600    1.227167616071    1.669358340682    2.477860840707    1.522968632550
 5.700    1.208844486496    1.663109982358    2.514207884800    1.547699798580
 5.800    1.190500408577    1.656398031476    2.550041727478    1.572535399085
 5.900    1.172155150562    1.649254541460    2.585342502667    1.597435890573
 6.000    1.153828987809    1.641711790403    2.620098578341    1.622375878582
 6.100    1.135542449664    1.633802087819    2.654305066087    1.647340114439
 6.200    1.117316098600    1.625557617990    2.687962532416    1.672320327940
 6.300    1.099170339611    1.617010315106    2.721075892422    1.697312758847
 6.400    1.081125257781    1.608191765888    2.753653467045    1.722316266373
 6.500    1.063200481749    1.599133135647    2.785706185904    1.747330911790
 6.600    1.045415070661    1.589865113814    2.817246918477    1.772356924150
 6.700    1.027787421980    1.580417874868    2.848289917206    1.797393972322
 6.800    1.010335197312    1.570821050309    2.878850356896    1.822440678139
 6.900    0.993075263170    1.561103706903    2.908943955519    1.847494315426
 7.000    0.976023643329    1.551294325845    2.938586662256    1.872550648299
 7.100    0.959195479189    1.541420776803    2.967794399235    1.897603869504
 7.200    0.942604994249    1.531510280016    2.996582844068    1.922646605907
 7.300    0.924966162734    1.518885375296    3.024078856280    1.946751756303
 7.400    0.908564671255    1.508230277695    3.051675405724    1.971473798251
 7.500    0.892314069661    1.497419378493    3.078719774471    1.995904483592
 7.600    0.876215259069    1.486441358175    3.105234246511    2.020092152027
 7.700    0.860269143987    1.475286920808    3.131238003108    2.044073924438
 7.800    0.844476593442    1.463948573142    3.156747422118    2.067877350062
 7.900    0.828838399173    1.452420398991    3.181776351032    2.091521837633
 8.000    0.813355231423    1.440697829061    3.206336355723    2.115019901634
 8.100    0.798027592894    1.428777406423    3.230436946791    2.138378248949
 8.200    0.782855771451    1.416656547791    3.254085785273    2.161598726767
 8.300    0.767839792181    1.404333300836    3.277288869435    2.184679149240
 8.400    0.752979369445    1.391806097777    3.300050704270    2.207614017758
 8.500    0.738273859550    1.379073505569    3.322374455269    2.230395147682
 8.600    0.723722214743    1.366133973029    3.344262087993    2.253012212668
 8.700    0.709322939178    1.352985575380    3.365714494894    2.275453216438
 8.800    0.695074047583    1.339625756683    3.386731610817    2.297704900657
 8.900    0.680973027330    1.326051070755    3.407312518565    2.319753096684
 9.000    0.667016804636    1.312256921196    3.427455545874    2.341583028094
 9.100    0.652888050861    1.298564718571    3.446550830661    2.362100514802
 9.200    0.639612430183    1.285586311448    3.465734244043    2.383336008083
 9.300    0.626595106386    1.272684175141    3.484619641309    2.404414037149
 9.400    0.613815553566    1.259824229886    3.503192337305    2.425315235455
 9.500    0.601256222869    1.246977619727    3.521440370965    2.446023248509
 9.600    0.588902301460    1.234120464726    3.539354264220    2.466524352979
 9.700    0.576741481049    1.221233603161    3.556926795203    2.486807115133
 9.800    0.564763736392    1.208302329254    3.574152785363    2.506862085712
 9.900    0.552961114004    1.195316130817    3.591028900043    2.526681528209
10.000    0.541327531234    1.182268430145    3.607553461987    2.546259177635
10.100    0.529858585693    1.169156330615    3.623726277209    2.565590026906
10.200    0.518551374990    1.155980370679    3.639548472638    2.584670138160
10.300    0.507404326621    1.142744286277    3.655022344914    2.603496476444
10.400    0.496417037829    1.129454782186    3.670151219746    2.622066763451
10.500    0.485590125207    1.116121312334    3.684939321224    2.640379349114
10.600    0.474925083758    1.102755868764    3.699391650498    2.658433099098
10.700    0.464424155156    1.089372778615    3.713513873270    2.676227296397
10.800    0.454090204870    1.075988508233    3.727312215549    2.693761555416
10.900    0.443926607851    1.062621473333    3.740793367159    2.711035747090
11.000    0.433937142438    1.049291853942    3.753964392520    2.728049933743
11.100    0.424125892160    1.036021412756    3.766832648229    2.744804312543
11.200    0.414497155069    1.022833315406    3.779405707031    2.761299166511
11.300    0.405055360283    1.009751951062    3.791691287758    2.777534822209
11.400    0.395804991358    0.996802751772    3.803697190879    2.793511613295
11.500    0.386750516151    0.984012008890    3.815431239292    2.809229849261
11.600    0.377896322812    0.971406684968    3.826901224054    2.824689788751
11.700    0.369246661527    0.959014219549    3.838114854720    2.839891616932
11.800    0.360805591658    0.946862327373    3.849079714035    2.854835426468
11.900    0.350947370921    0.929530231319    3.858634368936    2.868358230297
12.000    0.343046556616    0.917932475681    3.869268492669    2.883035935373
12.100    0.335254169805    0.906268414014    3.879642717368    2.897445240182
12.200    0.327574123579    0.894553556858    3.889763888720    2.911589885767
12.300    0.320009697168    0.882802257259    3.899638398724    2.925473393571
12.400    0.312563587882    0.871027774313    3.909272224507    2.939099091507
12.500    0.305237960263    0.859242333146    3.918670964834    2.952470137750
12.600    0.298034492535    0.847457181750    3.927839874443    2.965589542511
12.700    0.290954420429    0.835682644997    3.936783896324    2.978460187992
12.800    0.283998578459    0.823928176112    3.945507692044    2.991084846725
12.900    0.277167438732    0.812202405815    3.954015670218    3.003466198443
13.000    0.270461147357    0.800513189285    3.962312013201    3.015606845639
13.100    0.263879558524    0.788867651098    3.970400702103    3.027509327927
13.200    0.257422266334    0.777272228204    3.978285540167    3.039176135306
13.300    0.251088634448    0.765732711033    3.985970174612    3.050609720429
13.400    0.244877823627    0.754254282767    3.993458116974    3.061812509936
13.500    0.238788817243    0.742841556805    4.000752762008    3.072786914927
13.600    0.232820444834    0.731498612457    4.007857405214    3.083535340611
13.700    0.226971403783    0.720229028861    4.014775259007    3.094060195190
13.800    0.221240279197    0.709035917159    4.021509467606    3.104363897983
13.900    0.215625562075    0.697921950925    4.028063120647    3.114448886839
14.000    0.210125665846    0.686889394890    4.034439265586    3.124317624821
14.100    0.204738941352    0.675940131976    4.040640918897    3.133972606196
14.200    0.199463690382    0.665075688703    4.046671076117    3.143416361707
14.300    0.194298177828    0.654297259029    4.052532720747    3.152651463122
14.400    0.189240642567    0.643605726711    4.058228832040    3.161680527055
14.500    0.184289307149    0.633001686308    4.063762391705    3.170506218026
14.600    0.179442386398    0.622485462971    4.069136389527    3.179131250735
14.700    0.174698095007    0.612057131209    4.074353827942    3.187558391521
14.800    0.170054654234    0.601716532855    4.079417725564    3.195790458970
14.900    0.165510297789    0.591463294502    4.084331119690    3.203830323624
15.000    0.161063277023    0.581296844753    4.089097067786    3.211680906747
15.100    0.156711865497    0.571216431646    4.093718647974    3.219345178105
15.200    0.152454363059    0.561221140742    4.098198958517    3.226826152689
15.300    0.148289099508    0.551309914379    4.102541116315    3.234126886345
15.400    0.144714477827    0.544786092332    4.106832859193    3.241049023249
15.500    0.140816449651    0.535338414436    4.111171769138    3.248185824132
15.600    0.137013263010    0.526017678159    4.115392724952    3.255155439305
15.700    0.133303028012    0.516824269102    4.119498192673    3.261960459282
15.800    0.129683887796    0.507758528849    4.123490648329    3.268603516906
15.900    0.126154017410    0.498820756376    4.127372572401    3.275087279850
16.000    0.122711622755    0.490011209367    4.131146444683    3.281414443699
16.100    0.119354939579    0.481330105426    4.134814739511    3.287587725548
16.200    0.116082232547    0.472777623206    4.138379921348    3.293609858100
16.300    0.112891794356    0.464353903451    4.141844440722    3.299483584228
16.400    0.109781944916    0.456059049950    4.145210730485    3.305211651964
16.500    0.106751030582    0.447893130419    4.148481202396    3.310796809895
16.600    0.103797423448    0.439856177296    4.151658243999    3.316241802930
16.700    0.100919520687    0.431948188469    4.154744215801    3.321549368430
16.800    0.098115743944    0.424169127930    4.157741448714    3.326722232657
16.900    0.095384538780    0.416518926352    4.160652241764    3.331763107535
17.000    0.092724374161    0.408997481608    4.163478860059    3.336674687699
17.100    0.090133741990    0.401604659211    4.166223532975    3.341459647811
17.200    0.087611156689    0.394340292698    4.168888452585    3.346120640128
17.300    0.085155154807    0.387204183939    4.171475772283    3.350660292300
17.400    0.082764294679    0.380196103388    4.173987605621    3.355081205393
17.500    0.080437156112    0.373315790269    4.176426025322    3.359385952106
17.600    0.078172340103    0.366562952693    4.178793062472    3.363577075183
17.700    0.075968468586    0.359937267720    4.181090705871    3.367657085999
17.800    0.073824184210    0.353438381349    4.183320901538    3.371628463307
17.900    0.071738150133    0.347065908450    4.185485552348    3.375493652135
18.000    0.069709049840    0.340819432629    4.187586517798    3.379255062822
18.100    0.067735586977    0.334698506033    4.189625613888    3.382915070184
18.200    0.065816485198    0.328702649087    4.191604613098    3.386476012790
18.300    0.063950488025    0.322831350169    4.193525244462    3.389940192352
18.400    0.062136358714    0.317084065221    4.195389193713    3.393309873204
18.500    0.060372880123    0.311460217297    4.197198103503    3.396587281873
18.600    0.058658854587    0.305959196044    4.198953573666    3.399774606721
18.700    0.057089143817    0.301462237951    4.200706137733    3.402759945482
18.800    0.055440419277    0.295929711335    4.202377481726    3.405853723809
18.900    0.053836374315    0.290484466177    4.203999278415    3.408860715634
19.000    0.052276071858    0.285126912082    4.205573189506    3.411783365646
19.100    0.050758577603    0.279857378084    4.207100805386    3.414624038057
19.200    0.049282961064    0.274676114261    4.208583649007    3.417385020689
19.300    0.047848296579    0.269583293371    4.210023179565    3.420068528798
19.400    0.046453664245    0.264579012518    4.211420795984    3.422676708637
19.500    0.045098150806    0.259663294856    4.212777840203    3.425211640795
19.600    0.043780850484    0.254836091318    4.214095600287    3.427675343305
19.700    0.042500865753    0.250097282379    4.215375313353    3.430069774548
19.800    0.041257308062    0.245446679861    4.216618168332    3.432396835952
19.900    0.040049298513    0.240884028763    4.217825308561    3.434658374511
20.000    0.038875968475    0.236409009132    4.218997834222    3.436856185127
20.100    0.037736460164    0.232021237971    4.220136804629    3.438992012781
20.200    0.036629927167    0.227720271179    4.221243240372    3.441067554560
20.300    0.035555534919    0.223505605525    4.222318125320    3.443084461530
20.400    0.034512461140    0.219376680662    4.223362408498    3.445044340479
20.500    0.033499896228    0.215332881164    4.224377005836    3.446948755530
20.600    0.032517043605    0.211373538609    4.225362801797    3.448799229640
20.700    0.031563120030    0.207497933671    4.226320650904    3.450597245987
20.800    0.030637355866    0.203705298262    4.227251379146    3.452344249256
20.900    0.029738995315    0.199994817676    4.228155785303    3.454041646837
21.000    0.028867296613    0.196365632775    4.229034642160    3.455690809931
21.100    0.028021532196    0.192816842175    4.229888697649    3.457293074582
21.200    0.027200988826    0.189347504463    4.230718675905    3.458849742645
21.300    0.026404967689    0.185956640408    4.231525278249    3.460362082678
21.400    0.025632784470    0.182643235198    4.232309184104    3.461831330790
21.500    0.024883769388    0.179406240660    4.233071051851    3.463258691439
21.600    0.024157267209    0.176244577497    4.233811519628    3.464645338183
21.700    0.023452637245    0.173157137508    4.234531206083    3.465992414398
21.800    0.022769253308    0.170142785806    4.235230711085    3.467301033975
21.900    0.022106503665    0.167200363020    4.235910616398    3.468572281984
22.000    0.021463790957    0.164328687484    4.236571486325    3.469807215330
22.100    0.020840532109    0.161526557413    4.237213868329    3.471006863399
22.200    0.020236158218    0.158792753052    4.237838293639    3.472172228702
22.300    0.019650114430    0.156126038815    4.238445277846    3.473304287519
22.400    0.019081859800    0.153525165395    4.239035321486    3.474403990559
22.500    0.018530867143    0.150988871870    4.239608910638    3.475472263630
22.600    0.017996622876    0.148515887782    4.240166517518    3.476510008336
22.700    0.017424455235    0.145863679669    4.240516098539    3.477347529710
22.800    0.016913989858    0.143391720738    4.241047444124    3.478351872033
22.900    0.016418280630    0.140963676950    4.241563327332    3.479327555824
23.000    0.015936906046    0.138578783185    4.242064152997    3.480275334326
23.100    0.015469456056    0.136236280699    4.242550316774    3.481195943269
23.200    0.015015531804    0.133935417568    4.243022205272    3.482090101132
23.300    0.014574745361    0.131675449097    4.243480196174    3.482958509409
23.400    0.014146719474    0.129455638220    4.243924658376    3.483801852879
23.500    0.013731087301    0.127275255856    4.244355952118    3.484620799883
23.600    0.013327492169    0.125133581246    4.244774429122    3.485416002603
23.700    0.012935587319    0.123029902263    4.245180432737    3.486188097348
23.800    0.012555035664    0.120963515689    4.245574298074    3.486937704840
23.900    0.012185509547    0.118933727467    4.245956352155    3.487665430506
24.000    0.011826690507    0.116939852924    4.246326914059    3.488371864768
24.100    0.011478269042    0.114981216968    4.246686295064    3.489057583339
24.200    0.011139944383    0.113057154257    4.247034798798    3.489723147514
24.300    0.010811424268    0.111167009344    4.247372721385    3.490369104469
24.400    0.010492424718    0.109310136795    4.247700351594    3.490995987548
24.500    0.010182669825    0.107485901294    4.248017970987    3.491604316564
24.600    0.009881891536    0.105693677715    4.248325854063    3.492194598082
24.700    0.009589829448    0.103932851190    4.248624268408    3.492767325714
24.800    0.009306230598    0.102202817155    4.248913474836    3.493322980399
24.900    0.009030849270    0.100502981393    4.249193727538    3.493862030688
25.000    0.008763446799    0.098832760059    4.249465274219    3.494384933019


==> dat/sir/tt_chain16_rmean.dat <==
0.000 0.000014161445
0.100 0.031031531435
0.200 0.064006849075
0.300 0.098773420331
0.400 0.135212363323
0.500 0.173208334303
0.600 0.212623376806
0.700 0.253342175065
0.800 0.295263404838
0.900 0.338275337882
1.000 0.382271034668
1.100 0.427109434983
1.200 0.472799697441
1.300 0.519186595922
1.400 0.566207060226
1.500 0.613787030808
1.600 0.661835417540
1.700 0.710263551245
1.800 0.759061741576
1.900 0.808142524212
2.000 0.857434816585
2.100 0.906883062398
2.200 0.956437513769
2.300 1.006047758261
2.400 1.055662826835
2.500 1.105288727244
2.600 1.154838363341
2.700 1.204269173298
2.800 1.253542697835
2.900 1.302623085373
3.000 1.351475976787
3.100 1.400067711764
3.200 1.448450901456
3.300 1.496473452622
3.400 1.544179814151
3.500 1.591541233751
3.600 1.638534216259
3.700 1.685139374202
3.800 1.731340466120
3.900 1.777123603598
4.000 1.822476608144
4.100 1.867388499238
4.200 1.911849095039
4.300 1.955855702104
4.400 1.999295732717
4.500 2.042208051293
4.600 2.084585513531
4.700 2.126421063970
4.800 2.167707948923
4.900 2.208439883484
5.000 2.248611178976
5.100 2.288216836790
5.200 2.327252614123
5.300 2.365715066759
5.400 2.403601573601
5.500 2.441030407240
5.600 2.477860840707
5.700 2.514207884800
5.800 2.550041727478
5.900 2.585342502667
6.000 2.620098578341
6.100 2.654305066087
6.200 2.687962532416
6.300 2.721075892422
6.400 2.753653467045
6.500 2.785706185904
6.600 2.817246918477
6.700 2.848289917206
6.800 2.878850356896
6.900 2.908943955519
7.000 2.938586662256
7.100 2.967794399235
7.200 2.996582844068
7.300 3.024078856280
7.400 3.051675405724
7.500 3.078719774471
7.600 3.105234246511
7.700 3.131238003108
7.800 3.156747422118
7.900 3.181776351032
8.000 3.206336355723
8.100 3.230436946791
8.200 3.254085785273
8.300 3.277288869435
8.400 3.300050704270
8.500 3.322374455269
8.600 3.344262087993
8.700 3.365714494894
8.800 3.386731610817
8.900 3.407312518565
9.000 3.427455545874
9.100 3.446550830661
9.200 3.465734244043
9.300 3.484619641309
9.400 3.503192337305
9.500 3.521440370965
9.600 3.539354264220
9.700 3.556926795203
9.800 3.574152785363
9.900 3.591028900043
10.000 3.607553461987
10.100 3.623726277209
10.200 3.639548472638
10.300 3.655022344914
10.400 3.670151219746
10.500 3.684939321224
10.600 3.699391650498
10.700 3.713513873270
10.800 3.727312215549
10.900 3.740793367159
11.000 3.753964392520
11.100 3.766832648229
11.200 3.779405707031
11.300 3.791691287758
11.400 3.803697190879
11.500 3.815431239292
11.600 3.826901224054
11.700 3.838114854720
11.800 3.849079714035
11.900 3.858634368936
12.000 3.869268492669
12.100 3.879642717368
12.200 3.889763888720
12.300 3.899638398724
12.400 3.909272224507
12.500 3.918670964834
12.600 3.927839874443
12.700 3.936783896324
12.800 3.945507692044
12.900 3.954015670218
13.000 3.962312013201
13.100 3.970400702103
13.200 3.978285540167
13.300 3.985970174612
13.400 3.993458116974
13.500 4.000752762008
13.600 4.007857405214
13.700 4.014775259007
13.800 4.021509467606
13.900 4.028063120647
14.000 4.034439265586
14.100 4.040640918897
14.200 4.046671076117
14.300 4.052532720747
14.400 4.058228832040
14.500 4.063762391705
14.600 4.069136389527
14.700 4.074353827942
14.800 4.079417725564
14.900 4.084331119690
15.000 4.089097067786
15.100 4.093718647974
15.200 4.098198958517
15.300 4.102541116315
15.400 4.106832859193
15.500 4.111171769138
15.600 4.115392724952
15.700 4.119498192673
15.800 4.123490648329
15.900 4.127372572401
16.000 4.131146444683
16.100 4.134814739511
16.200 4.138379921348
16.300 4.141844440722
16.400 4.145210730485
16.500 4.148481202396
16.600 4.151658243999
16.700 4.154744215801
16.800 4.157741448714
16.900 4.160652241764
17.000 4.163478860059
17.100 4.166223532975
17.200 4.168888452585
17.300 4.171475772283
17.400 4.173987605621
17.500 4.176426025322
17.600 4.178793062472
17.700 4.181090705871
17.800 4.183320901538
17.900 4.185485552348
18.000 4.187586517798
18.100 4.189625613888
18.200 4.191604613098
18.300 4.193525244462
18.400 4.195389193713
18.500 4.197198103503
18.600 4.198953573666
18.700 4.200706137733
18.800 4.202377481726
18.900 4.203999278415
19.000 4.205573189506
19.100 4.207100805386
19.200 4.208583649007
19.300 4.210023179565
19.400 4.211420795984
19.500 4.212777840203
19.600 4.214095600287
19.700 4.215375313353
19.800 4.216618168332
19.900 4.217825308561
20.000 4.218997834222
20.100 4.220136804629
20.200 4.221243240372
20.300 4.222318125320
20.400 4.223362408498
20.500 4.224377005836
20.600 4.225362801797
20.700 4.226320650904
20.800 4.227251379146
20.900 4.228155785303
21.000 4.229034642160
21.100 4.229888697649
21.200 4.230718675905
21.300 4.231525278249
21.400 4.232309184104
21.500 4.233071051851
21.600 4.233811519628
21.700 4.234531206083
21.800 4.235230711085
21.900 4.235910616398
22.000 4.236571486325
22.100 4.237213868329
22.200 4.237838293639
22.300 4.238445277846
22.400 4.239035321486
22.500 4.239608910638
22.600 4.240166517518
22.700 4.240516098539
22.800 4.241047444124
22.900 4.241563327332
23.000 4.242064152997
23.100 4.242550316774
23.200 4.243022205272
23.300 4.243480196174
23.400 4.243924658376
23.500 4.244355952118
23.600 4.244774429122
23.700 4.245180432737
23.800 4.245574298074
23.900 4.245956352155
24.000 4.246326914059
24.100 4.246686295064
24.200 4.247034798798
24.300 4.247372721385
24.400 4.247700351594
24.500 4.248017970987
24.600 4.248325854063
24.700 4.248624268408
24.800 4.248913474836
24.900 4.249193727538
25.000 4.249465274219


==> dat/sir/tt_chain16_rpmsd.dat <==
0.000 0.00710591
0.100 0.204637
0.200 0.309795
0.300 0.39985
0.400 0.482764
0.500 0.561541
0.600 0.637556
0.700 0.711664
0.800 0.784418
0.900 0.856148
1.000 0.92708
1.100 0.997211
1.200 1.06707
1.300 1.13645
1.400 1.20554
1.500 1.27442
1.600 1.34306
1.700 1.41142
1.800 1.47978
1.900 1.548
2.000 1.61613
2.100 1.68421
2.200 1.75224
2.300 1.82021
2.400 1.88809
2.500 1.95611
2.600 2.02413
2.700 2.0921
2.800 2.16004
2.900 2.22792
3.000 2.29575
3.100 2.36349
3.200 2.43126
3.300 2.49904
3.400 2.56676
3.500 2.63438
3.600 2.70192
3.700 2.76937
3.800 2.8367
3.900 2.90392
4.000 2.97099
4.100 3.03788
4.200 3.10456
4.300 3.17131
4.400 3.23754
4.500 3.30339
4.600 3.36886
4.700 3.43396
4.800 3.49867
4.900 3.56297
5.000 3.62686
5.100 3.6903
5.200 3.75326
5.300 3.81574
5.400 3.87769
5.500 3.93943
5.600 4.00083
5.700 4.06191
5.800 4.12258
5.900 4.18278
6.000 4.24247
6.100 4.30165
6.200 4.36028
6.300 4.41839
6.400 4.47597
6.500 4.53304
6.600 4.5896
6.700 4.64568
6.800 4.70129
6.900 4.75644
7.000 4.81114
7.100 4.8654
7.200 4.91923
7.300 4.97083
7.400 5.02315
7.500 5.07462
7.600 5.12533
7.700 5.17531
7.800 5.22462
7.900 5.2733
8.000 5.32136
8.100 5.36882
8.200 5.41568
8.300 5.46197
8.400 5.50766
8.500 5.55277
8.600 5.59727
8.700 5.64117
8.800 5.68444
8.900 5.72707
9.000 5.76904
9.100 5.80865
9.200 5.84907
9.300 5.88903
9.400 5.92851
9.500 5.96746
9.600 6.00588
9.700 6.04373
9.800 6.08101
9.900 6.11771
10.000 6.15381
10.100 6.18932
10.200 6.22422
10.300 6.25852
10.400 6.29222
10.500 6.32532
10.600 6.35782
10.700 6.38974
10.800 6.42107
10.900 6.45183
11.000 6.48201
11.100 6.51164
11.200 6.5407
11.300 6.56923
11.400 6.59721
11.500 6.62466
11.600 6.65159
11.700 6.67801
11.800 6.70392
11.900 6.72699
12.000 6.7523
12.100 6.77709
12.200 6.80135
12.300 6.82511
12.400 6.84837
12.500 6.87114
12.600 6.89343
12.700 6.91524
12.800 6.93659
12.900 6.95748
13.000 6.97792
13.100 6.99791
13.200 7.01746
13.300 7.03658
13.400 7.05527
13.500 7.07354
13.600 7.09139
13.700 7.10884
13.800 7.12587
13.900 7.14251
14.000 7.15876
14.100 7.17461
14.200 7.19009
14.300 7.20518
14.400 7.21991
14.500 7.23427
14.600 7.24827
14.700 7.26191
14.800 7.27521
14.900 7.28816
15.000 7.30078
15.100 7.31306
15.200 7.32503
15.300 7.33667
15.400 7.34788
15.500 7.35936
15.600 7.37055
15.700 7.38146
15.800 7.39209
15.900 7.40246
16.000 7.41256
16.100 7.4224
16.200 7.43199
16.300 7.44133
16.400 7.45042
16.500 7.45928
16.600 7.4679
16.700 7.47629
16.800 7.48446
16.900 7.49242
17.000 7.50015
17.100 7.50768
17.200 7.51501
17.300 7.52214
17.400 7.52907
17.500 7.53581
17.600 7.54237
17.700 7.54875
17.800 7.55495
17.900 7.56098
18.000 7.56684
18.100 7.57254
18.200 7.57808
18.300 7.58347
18.400 7.5887
18.500 7.59379
18.600 7.59873
18.700 7.60347
18.800 7.60823
18.900 7.61286
19.000 7.61736
19.100 7.62172
19.200 7.62597
19.300 7.63009
19.400 7.6341
19.500 7.63799
19.600 7.64177
19.700 7.64545
19.800 7.64902
19.900 7.65248
20.000 7.65585
20.100 7.65913
20.200 7.66231
20.300 7.6654
20.400 7.66841
20.500 7.67133
20.600 7.67416
20.700 7.67692
20.800 7.6796
20.900 7.6822
21.000 7.68473
21.100 7.68718
21.200 7.68957
21.300 7.69189
21.400 7.69414
21.500 7.69633
21.600 7.69846
21.700 7.70052
21.800 7.70253
21.900 7.70448
22.000 7.70638
22.100 7.70822
22.200 7.71001
22.300 7.71175
22.400 7.71344
22.500 7.71508
22.600 7.71668
22.700 7.71786
22.800 7.7194
22.900 7.72089
23.000 7.72234
23.100 7.72375
23.200 7.72511
23.300 7.72644
23.400 7.72773
23.500 7.72898
23.600 7.73019
23.700 7.73137
23.800 7.73251
23.900 7.73362
24.000 7.7347
24.100 7.73574
24.200 7.73676
24.300 7.73774
24.400 7.7387
24.500 7.73962
24.600 7.74052
24.700 7.74139
24.800 7.74224
24.900 7.74306
25.000 7.74385
25.000 0.75508
24.900 0.755332
24.800 0.75559
24.700 0.755857
24.600 0.756131
24.500 0.756414
24.400 0.756704
24.300 0.757004
24.200 0.757312
24.100 0.757629
24.000 0.757955
23.900 0.758291
23.800 0.758637
23.700 0.758992
23.600 0.759358
23.500 0.759735
23.400 0.760123
23.300 0.760522
23.200 0.760932
23.100 0.761354
23.000 0.761789
22.900 0.762236
22.800 0.762696
22.700 0.763169
22.600 0.763657
22.500 0.764137
22.400 0.764631
22.300 0.765141
22.200 0.765666
22.100 0.766207
22.000 0.766764
21.900 0.767338
21.800 0.76793
21.700 0.768539
21.600 0.769166
21.500 0.769812
21.400 0.770478
21.300 0.771163
21.200 0.771869
21.100 0.772596
21.000 0.773344
20.900 0.774114
20.800 0.774907
20.700 0.775723
20.600 0.776564
20.500 0.777428
20.400 0.778318
20.300 0.779234
20.200 0.780176
20.100 0.781145
20.000 0.782142
19.900 0.783167
19.800 0.784221
19.700 0.785306
19.600 0.78642
19.500 0.787566
19.400 0.788744
19.300 0.789955
19.200 0.791199
19.100 0.792477
19.000 0.79379
18.900 0.795139
18.800 0.796524
18.700 0.797946
18.600 0.799179
18.500 0.800611
18.400 0.802079
18.300 0.803585
18.200 0.805129
18.100 0.806711
18.000 0.808331
17.900 0.809992
17.800 0.811692
17.700 0.813434
17.600 0.815216
17.500 0.81704
17.400 0.818906
17.300 0.820815
17.200 0.822768
17.100 0.824764
17.000 0.826804
16.900 0.828889
16.800 0.831019
16.700 0.833195
16.600 0.835416
16.500 0.837684
16.400 0.839999
16.300 0.842361
16.200 0.84477
16.100 0.847227
16.000 0.849732
15.900 0.852285
15.800 0.854887
15.700 0.857538
15.600 0.860237
15.500 0.862986
15.400 0.865784
15.300 0.868414
15.200 0.871373
15.100 0.874373
15.000 0.877416
14.900 0.880501
14.800 0.883627
14.700 0.886795
14.600 0.890005
14.500 0.893256
14.400 0.896548
14.300 0.899881
14.200 0.903255
14.100 0.906668
14.000 0.910122
13.900 0.913614
13.800 0.917146
13.700 0.920715
13.600 0.924322
13.500 0.927966
13.400 0.931646
13.300 0.93536
13.200 0.939109
13.100 0.942891
13.000 0.946705
12.900 0.950549
12.800 0.954423
12.700 0.958324
12.600 0.96225
12.500 0.966201
12.400 0.970173
12.300 0.974165
12.200 0.978174
12.100 0.982197
12.000 0.986233
11.900 0.990276
11.800 0.994244
11.700 0.998223
11.600 1.00221
11.500 1.0062
11.400 1.01019
11.300 1.01416
11.200 1.01811
11.100 1.02203
11.000 1.02591
10.900 1.02976
10.800 1.03355
10.700 1.03729
10.600 1.04096
10.500 1.04456
10.400 1.04808
10.300 1.05153
10.200 1.05488
10.100 1.05814
10.000 1.06129
9.900 1.06435
9.800 1.06729
9.700 1.07012
9.600 1.07283
9.500 1.07542
9.400 1.07788
9.300 1.08021
9.200 1.0824
9.100 1.08445
9.000 1.08587
8.900 1.08756
8.800 1.08903
8.700 1.09026
8.600 1.09125
8.500 1.09198
8.400 1.09244
8.300 1.09261
8.200 1.09249
8.100 1.09206
8.000 1.09132
7.900 1.09025
7.800 1.08887
7.700 1.08716
7.600 1.08514
7.500 1.08282
7.400 1.0802
7.300 1.07733
7.200 1.07394
7.100 1.07019
7.000 1.06604
6.900 1.06145
6.800 1.05641
6.700 1.0509
6.600 1.04489
6.500 1.03838
6.400 1.03134
6.300 1.02376
6.200 1.01564
6.100 1.00696
6.000 0.997723
5.900 0.987907
5.800 0.977506
5.700 0.966508
5.600 0.954892
5.500 0.94263
5.400 0.929516
5.300 0.915693
5.200 0.901241
5.100 0.886139
5.000 0.870367
4.900 0.853908
4.800 0.836751
4.700 0.818885
4.600 0.800309
4.500 0.781027
4.400 0.761049
4.300 0.740399
4.200 0.719135
4.100 0.696896
4.000 0.673966
3.900 0.650328
3.800 0.625976
3.700 0.600912
3.600 0.575145
3.500 0.548698
3.400 0.521604
3.300 0.493902
3.200 0.465642
3.100 0.43665
3.000 0.407205
2.900 0.377322
2.800 0.347047
2.700 0.316435
2.600 0.285552
2.500 0.254464
2.400 0.223232
2.300 0.191884
2.200 0.160633
2.100 0.129559
2.000 0.098739
1.900 0.0682851
1.800 0.0383472
1.700 0.00910681
1.600 -0.0193852
1.500 -0.0468452
1.400 -0.0731303
1.300 -0.0980809
1.200 -0.121471
1.100 -0.142992
1.000 -0.162538
0.900 -0.179598
0.800 -0.193892
0.700 -0.204979
0.600 -0.21231
0.500 -0.215124
0.400 -0.212339
0.300 -0.202303
0.200 -0.181781
0.100 -0.142574
0.000 -0.00707758


==> dat/sir/tt_ladder16_imean.dat <==
0.000 0.999892834656
0.100 1.169557887222
0.200 1.338954772341
0.300 1.507667065749
0.400 1.674863083910
0.500 1.840594834289
0.600 2.002751768251
0.700 2.161139407485
0.800 2.315015253618
0.900 2.463271902714
1.000 2.606294948346
1.100 2.743297038841
1.200 2.873989597477
1.300 2.997552129430
1.400 3.115390736784
1.500 3.226502130881
1.600 3.330780351973
1.700 3.427958142230
1.800 3.518306783947
1.900 3.604648224566
2.000 3.684982288810
2.100 3.759463640125
2.200 3.828113428989
2.300 3.890960708719
2.400 3.949259543301
2.500 4.002070772185
2.600 4.049810960469
2.700 4.092684371643
2.800 4.130960131615
2.900 4.164946790629
3.000 4.194366970562
3.100 4.219642290580
3.200 4.240354650428
3.300 4.256705210453
3.400 4.268911413416
3.500 4.277207752921
3.600 4.281845292188
3.700 4.283090146822
3.800 4.279909023473
3.900 4.273286148135
4.000 4.262985798742
4.100 4.249136092943
4.200 4.231856353461
4.300 4.211262309584
4.400 4.187470176218
4.500 4.160599826170
4.600 4.130777229581
4.700 4.098136303373
4.800 4.061219699361
4.900 4.024107451658
5.000 3.984398130631
5.100 3.942279495439
5.200 3.897920049036
5.300 3.851475030520
5.400 3.803092091351
5.500 3.752916718546
5.600 3.701097449994
5.700 3.647790910228
5.800 3.593166677895
5.900 3.537411977481
6.000 3.480736166606
6.100 3.421962071587
6.200 3.365284083610
6.300 3.307579985903
6.400 3.248998577148
6.500 3.189692758799
6.600 3.129816063823
6.700 3.069519776315
6.800 3.008950617172
6.900 2.948248977354
7.000 2.887547686031
7.100 2.826971305789
7.200 2.766635951068
7.300 2.706649628895
7.400 2.647113102933
7.500 2.588121282781
7.600 2.529765140448
7.700 2.465390918945
7.800 2.411376253996
7.900 2.357402860929
8.000 2.303562110554
8.100 2.249944788145
8.200 2.196640163537
8.300 2.143735068377
8.400 2.091312984418
8.500 2.039453148490
8.600 1.988229681438
8.700 1.937710749643
8.800 1.887957768868
8.900 1.839024660952
9.000 1.790957174372
9.100 1.743792279809
9.200 1.697557651685
9.300 1.652271246121
9.400 1.606759389453
9.500 1.565331073529
9.600 1.524489916431
9.700 1.484278205020
9.800 1.444734607723
9.900 1.405893913843
10.000 1.367786813877
10.100 1.330439722726
10.200 1.293874647308
10.300 1.258109099573
10.400 1.223156055321
10.500 1.189023958655
10.600 1.155716771167
10.700 1.123234064356
10.800 1.091571153037
10.900 1.060719266863
11.000 1.030665756481
11.100 1.001394330212
11.200 0.972885316652
11.300 0.944248279694
11.400 0.918388286515
11.500 0.893045206676
11.600 0.868225928344
11.700 0.843936510616
11.800 0.820182207668
11.900 0.796967490737
12.000 0.774296068227
12.100 0.752170904212
12.200 0.730594235626
12.300 0.709567588386
12.400 0.689091792689
12.500 0.669166997718
12.600 0.649792685967
12.700 0.630967687397
12.800 0.612690193584
12.900 0.594957772061
13.000 0.577767380978
13.100 0.561115384231
13.200 0.544997567190
13.300 0.527234388021
13.400 0.512137232993
13.500 0.497420023779
13.600 0.483077665096
13.700 0.469104986177
13.800 0.455496732341
13.900 0.442247558000
14.000 0.429352021068
14.100 0.416804578779
14.200 0.404599584864
14.300 0.392731288058
14.400 0.381193831885
14.500 0.369981255676
14.600 0.359087496736
14.700 0.348506393607
14.800 0.338231690332
14.900 0.328257041650
15.000 0.318576019013
15.100 0.309182117335
15.200 0.300068762377
15.300 0.291229318638
15.400 0.282657097661
15.500 0.274345366626
15.600 0.265710582787
15.700 0.258005157428
15.800 0.250510609968
15.900 0.243221816304
16.000 0.236133782826
16.100 0.229241639607
16.200 0.222540634050
16.300 0.216026124990
16.400 0.209693577223
16.500 0.203538556461
16.600 0.197556724698
16.700 0.191743835960
16.800 0.186095732437
16.900 0.180608340974
17.000 0.175277669894
17.100 0.170099806146
17.200 0.165070912747
17.300 0.160187226505
17.400 0.155445055991
17.500 0.150840779754
17.600 0.146370844732
17.700 0.142031764863
17.800 0.137820119843
17.900 0.133732554036
18.000 0.129765775485
18.100 0.125916555016
18.200 0.122181725404
18.300 0.118558180572
18.400 0.115042874806
18.500 0.111632821950
18.600 0.108325094562
18.700 0.105002835183
18.800 0.101922225078
18.900 0.098929724989
19.000 0.096023008292
19.100 0.093199798853
19.200 0.090457870476
19.300 0.087795046331
19.400 0.085209198376
19.500 0.082698246751
19.600 0.080260159172
19.700 0.077892950297
19.800 0.075594681093
19.900 0.073363458177
20.000 0.071197433151
20.100 0.069094801928
20.200 0.067053804041
20.300 0.065072721949
20.400 0.063149880327
20.500 0.061283645357
20.600 0.059472424004
20.700 0.057714663292
20.800 0.056008849574
20.900 0.054353507799
21.000 0.052747200775
21.100 0.051188528439
21.200 0.049676127116
21.300 0.048208668793
21.400 0.046784860386
21.500 0.045403443020
21.600 0.044063191310
21.700 0.042762912653
21.800 0.041501446528
21.900 0.040277663809
22.000 0.039036217590
22.100 0.037895492541
22.200 0.036787582787
22.300 0.035711548638
22.400 0.034666476901
22.500 0.033651480153
22.600 0.032665696029
22.700 0.031708286535
22.800 0.030778437373
22.900 0.029875357287
23.000 0.028998277426
23.100 0.028146450723
23.200 0.027319151295
23.300 0.026515673850
23.400 0.025735333121
23.500 0.024977463308
23.600 0.024241417536
23.700 0.023526567328
23.800 0.022832302100
23.900 0.022158028653
24.000 0.021503170698
24.100 0.020867168379
24.200 0.020249477817
24.300 0.019649570663
24.400 0.019066933666
24.500 0.018501068252
24.600 0.017951490107
24.700 0.017417728786
24.800 0.016899327317
24.900 0.016395841825
25.000 0.015906841162


==> dat/sir/tt_ladder16_ipmsd.dat <==
0.000 1.02281
0.100 1.66411
0.200 2.06179
0.300 2.41951
0.400 2.75524
0.500 3.07757
0.600 3.38416
0.700 3.67826
0.800 3.95989
0.900 4.22783
1.000 4.48477
1.100 4.72976
1.200 4.96261
1.300 5.18217
1.400 5.39211
1.500 5.59033
1.600 5.77684
1.700 5.95132
1.800 6.11496
1.900 6.27233
2.000 6.41977
2.100 6.55764
2.200 6.68598
2.300 6.80483
2.400 6.91622
2.500 7.01819
2.600 7.1117
2.700 7.19706
2.800 7.27473
2.900 7.34522
3.000 7.408
3.100 7.46306
3.200 7.51027
3.300 7.54996
3.400 7.58244
3.500 7.60808
3.600 7.62721
3.700 7.64023
3.800 7.64576
3.900 7.64557
4.000 7.63899
4.100 7.62627
4.200 7.60761
4.300 7.58323
4.400 7.55334
4.500 7.51815
4.600 7.47787
4.700 7.43271
4.800 7.38055
4.900 7.32835
5.000 7.27157
5.100 7.21055
5.200 7.14563
5.300 7.0771
5.400 7.00522
5.500 6.93026
5.600 6.85247
5.700 6.77211
5.800 6.68945
5.900 6.60476
6.000 6.51837
6.100 6.42905
6.200 6.34222
6.300 6.25335
6.400 6.16267
6.500 6.07044
6.600 5.97691
6.700 5.88233
6.800 5.78694
6.900 5.69098
7.000 5.59465
7.100 5.49816
7.200 5.40169
7.300 5.30542
7.400 5.20951
7.500 5.11411
7.600 5.01937
7.700 4.91373
7.800 4.82568
7.900 4.7373
8.000 4.64871
8.100 4.56005
8.200 4.47146
8.300 4.38308
8.400 4.29504
8.500 4.20749
8.600 4.12055
8.700 4.03435
8.800 3.94901
8.900 3.86462
9.000 3.7813
9.100 3.6991
9.200 3.6181
9.300 3.53833
9.400 3.45801
9.500 3.38556
9.600 3.3137
9.700 3.24251
9.800 3.17209
9.900 3.10252
10.000 3.03387
10.100 2.9662
10.200 2.89959
10.300 2.83408
10.400 2.76973
10.500 2.70658
10.600 2.64465
10.700 2.58396
10.800 2.52453
10.900 2.46636
11.000 2.40943
11.100 2.35373
11.200 2.29922
11.300 2.24419
11.400 2.19542
11.500 2.14735
11.600 2.10001
11.700 2.05342
11.800 2.0076
11.900 1.96257
12.000 1.91836
12.100 1.87499
12.200 1.83247
12.300 1.79082
12.400 1.75008
12.500 1.71024
12.600 1.67133
12.700 1.63337
12.800 1.59637
12.900 1.56035
13.000 1.52532
13.100 1.49129
13.200 1.45828
13.300 1.41742
13.400 1.38612
13.500 1.35543
13.600 1.32538
13.700 1.29594
13.800 1.26713
13.900 1.23894
14.000 1.21136
14.100 1.18439
14.200 1.15803
14.300 1.13227
14.400 1.10712
14.500 1.08256
14.600 1.05858
14.700 1.03519
14.800 1.01238
14.900 0.990126
15.000 0.968436
15.100 0.947295
15.200 0.926695
15.300 0.906624
15.400 0.887072
15.500 0.868026
15.600 0.846982
15.700 0.829297
15.800 0.811991
15.900 0.795057
16.000 0.778486
16.100 0.762274
16.200 0.746412
16.300 0.730896
16.400 0.715717
16.500 0.700871
16.600 0.686352
16.700 0.672153
16.800 0.658269
16.900 0.644695
17.000 0.631424
17.100 0.618452
17.200 0.605773
17.300 0.593382
17.400 0.581274
17.500 0.569443
17.600 0.557884
17.700 0.546592
17.800 0.535562
17.900 0.524789
18.000 0.514267
18.100 0.503992
18.200 0.493959
18.300 0.484162
18.400 0.474596
18.500 0.465257
18.600 0.456139
18.700 0.446407
18.800 0.437849
18.900 0.429468
19.000 0.42126
19.100 0.413222
19.200 0.40535
19.300 0.397642
19.400 0.390095
19.500 0.382705
19.600 0.37547
19.700 0.368385
19.800 0.361449
19.900 0.354659
20.000 0.348011
20.100 0.341503
20.200 0.335132
20.300 0.328895
20.400 0.32279
20.500 0.316813
20.600 0.310963
20.700 0.305237
20.800 0.299631
20.900 0.294145
21.000 0.288775
21.100 0.283518
21.200 0.278373
21.300 0.273337
21.400 0.268408
21.500 0.263584
21.600 0.258862
21.700 0.25424
21.800 0.249717
21.900 0.24529
22.000 0.240731
22.100 0.236546
22.200 0.232439
22.300 0.228409
22.400 0.224453
22.500 0.22057
22.600 0.216759
22.700 0.213018
22.800 0.209345
22.900 0.205739
23.000 0.202199
23.100 0.198722
23.200 0.195309
23.300 0.191957
23.400 0.188665
23.500 0.185432
23.600 0.182256
23.700 0.179137
23.800 0.176073
23.900 0.173062
24.000 0.170104
24.100 0.167198
24.200 0.164343
24.300 0.161536
24.400 0.158779
24.500 0.156068
24.600 0.153404
24.700 0.150785
24.800 0.14821
24.900 0.145679
25.000 0.14319
25.000 -0.111376
24.900 -0.112887
24.800 -0.114411
24.700 -0.115949
24.600 -0.117501
24.500 -0.119066
24.400 -0.120645
24.300 -0.122237
24.200 -0.123844
24.100 -0.125464
24.000 -0.127098
23.900 -0.128746
23.800 -0.130408
23.700 -0.132084
23.600 -0.133773
23.500 -0.135477
23.400 -0.137194
23.300 -0.138926
23.200 -0.140671
23.100 -0.14243
23.000 -0.144202
22.900 -0.145988
22.800 -0.147788
22.700 -0.149601
22.600 -0.151427
22.500 -0.153267
22.400 -0.15512
22.300 -0.156986
22.200 -0.158864
22.100 -0.160755
22.000 -0.162659
21.900 -0.164734
21.800 -0.166714
21.700 -0.168714
21.600 -0.170735
21.500 -0.172777
21.400 -0.174838
21.300 -0.17692
21.200 -0.179021
21.100 -0.181141
21.000 -0.18328
20.900 -0.185438
20.800 -0.187614
20.700 -0.189807
20.600 -0.192018
20.500 -0.194246
20.400 -0.19649
20.300 -0.19875
20.200 -0.201024
20.100 -0.203313
20.000 -0.205616
19.900 -0.207932
19.800 -0.21026
19.700 -0.212599
19.600 -0.214949
19.500 -0.217309
19.400 -0.219677
19.300 -0.222052
19.200 -0.224435
19.100 -0.226822
19.000 -0.229214
18.900 -0.231608
18.800 -0.234005
18.700 -0.236401
18.600 -0.239489
18.500 -0.241991
18.400 -0.24451
18.300 -0.247045
18.200 -0.249595
18.100 -0.252159
18.000 -0.254736
17.900 -0.257324
17.800 -0.259922
17.700 -0.262528
17.600 -0.265142
17.500 -0.267761
17.400 -0.270384
17.300 -0.273008
17.200 -0.275632
17.100 -0.278253
17.000 -0.280869
16.900 -0.283478
16.800 -0.286078
16.700 -0.288665
16.600 -0.291238
16.500 -0.293794
16.400 -0.29633
16.300 -0.298843
16.200 -0.301331
16.100 -0.303791
16.000 -0.306219
15.900 -0.308613
15.800 -0.31097
15.700 -0.313287
15.600 -0.31556
15.500 -0.319335
15.400 -0.321757
15.300 -0.324165
15.200 -0.326557
15.100 -0.328931
15.000 -0.331284
14.900 -0.333612
14.800 -0.335912
14.700 -0.338179
14.600 -0.340408
14.500 -0.342594
14.400 -0.34473
14.300 -0.346811
14.200 -0.34883
14.100 -0.350779
14.000 -0.352652
13.900 -0.35444
13.800 -0.356137
13.700 -0.357733
13.600 -0.359221
13.500 -0.360593
13.400 -0.361841
13.300 -0.362955
13.200 -0.368281
13.100 -0.369058
13.000 -0.369782
12.900 -0.370434
12.800 -0.370991
12.700 -0.371436
12.600 -0.371747
12.500 -0.371905
12.400 -0.371892
12.300 -0.371689
12.200 -0.371279
12.100 -0.370644
12.000 -0.369768
11.900 -0.368636
11.800 -0.367233
11.700 -0.365545
11.600 -0.363559
11.500 -0.361263
11.400 -0.358645
11.300 -0.355695
11.200 -0.353454
11.100 -0.350943
11.000 -0.348102
10.900 -0.344922
10.800 -0.341391
10.700 -0.337494
10.600 -0.333213
10.500 -0.328529
10.400 -0.32342
10.300 -0.317863
10.200 -0.311837
10.100 -0.305321
10.000 -0.298292
9.900 -0.290732
9.800 -0.282625
9.700 -0.273957
9.600 -0.264716
9.500 -0.254894
9.400 -0.244489
9.300 -0.233788
9.200 -0.222986
9.100 -0.211518
9.000 -0.199382
8.900 -0.186574
8.800 -0.17309
8.700 -0.158928
8.600 -0.144091
8.500 -0.128584
8.400 -0.112419
8.300 -0.095611
8.200 -0.0781832
8.100 -0.060164
8.000 -0.0415878
7.900 -0.0224949
7.800 -0.0029308
7.700 0.0170544
7.600 0.0401639
7.500 0.0621309
7.400 0.0847122
7.300 0.107874
7.200 0.131579
7.100 0.155785
7.000 0.180448
6.900 0.205523
6.800 0.23096
6.700 0.256711
6.600 0.282725
6.500 0.308948
6.400 0.335328
6.300 0.361811
6.200 0.388344
6.100 0.414877
6.000 0.443102
5.900 0.470063
5.800 0.496888
5.700 0.523472
5.600 0.549725
5.500 0.575574
5.400 0.600964
5.300 0.625852
5.200 0.650207
5.100 0.674006
5.000 0.697231
4.900 0.719865
4.800 0.741888
4.700 0.763563
4.600 0.783681
4.500 0.803047
4.400 0.8216
4.300 0.839297
4.200 0.856107
4.100 0.872007
4.000 0.886979
3.900 0.901005
3.800 0.914059
3.700 0.925947
3.600 0.936477
3.500 0.946338
3.400 0.955378
3.300 0.963453
3.200 0.970435
3.100 0.976221
3.000 0.980738
2.900 0.984678
2.800 0.98719
2.700 0.988307
2.600 0.987925
2.500 0.985951
2.400 0.982304
2.300 0.977092
2.200 0.970242
2.100 0.961287
2.000 0.950193
1.900 0.936965
1.800 0.921654
1.700 0.904595
1.600 0.884716
1.500 0.862671
1.400 0.838672
1.300 0.812931
1.200 0.785366
1.100 0.756833
1.000 0.727817
0.900 0.698715
0.800 0.670136
0.700 0.644017
0.600 0.621346
0.500 0.603621
0.400 0.594488
0.300 0.595825
0.200 0.616116
0.100 0.675007
0.000 0.976972


==> dat/sir/tt_ladder16_means.dat <==
 0.000    0.999892834656    0.022920890636    0.000010514805    0.006313227884
 0.100    1.169557887222    0.494550564971    0.032526181615    0.177734057074
 0.200    1.338954772341    0.722839215020    0.070164469871    0.257612890174
 0.300    1.507667065749    0.911842075325    0.112879007397    0.322724381047
 0.400    1.674863083910    1.080374678304    0.160601264003    0.380662375370
 0.500    1.840594834289    1.236973861095    0.213344801603    0.434460493263
 0.600    2.002751768251    1.381405403257    0.270846933387    0.485223132193
 0.700    2.161139407485    1.517122470517    0.333171296118    0.534185518633
 0.800    2.315015253618    1.644879142982    0.400251478341    0.582068587398
 0.900    2.463271902714    1.764556431016    0.471881720298    0.629128837460
 1.000    2.606294948346    1.878477869747    0.547872210249    0.675602041961
 1.100    2.743297038841    1.986463958098    0.628120860848    0.722000892871
 1.200    2.873989597477    2.088623421746    0.712466178513    0.768461735728
 1.300    2.997552129430    2.184620691998    0.800213691474    0.814238682438
 1.400    3.115390736784    2.276718855440    0.892082735758    0.861490114305
 1.500    3.226502130881    2.363831343505    0.987324221733    0.908940112645
 1.600    3.330780351973    2.446064407553    1.085813988629    0.956941070239
 1.700    3.427958142230    2.523362734640    1.186896911916    1.004734554233
 1.800    3.518306783947    2.596652855534    1.289842854545    1.051304360194
 1.900    3.604648224566    2.667683405934    1.396881970605    1.101695055747
 2.000    3.684982288810    2.734788834840    1.506486678053    1.152804754537
 2.100    3.759463640125    2.798176406548    1.618576569329    1.205085733465
 2.200    3.828113428989    2.857871369331    1.732585431302    1.257754923631
 2.300    3.890960708719    2.913868342624    1.847705949529    1.309630473908
 2.400    3.949259543301    2.966956027727    1.965176239414    1.363715069066
 2.500    4.002070772185    3.016119341084    2.084172322696    1.418768477352
 2.600    4.049810960469    3.061885608476    2.204700604309    1.474719679496
 2.700    4.092684371643    3.104376940880    2.326587916216    1.531468923732
 2.800    4.130960131615    3.143770412061    2.449531964994    1.588578445750
 2.900    4.164946790629    3.180269288475    2.573140790747    1.645445800874
 3.000    4.194366970562    3.213629111301    2.697939679606    1.703476811205
 3.100    4.219642290580    3.243421255885    2.823765864056    1.763066299385
 3.200    4.240354650428    3.269919568605    2.950361711430    1.823295299238
 3.300    4.256705210453    3.293252601674    3.077552013764    1.884080126939
 3.400    4.268911413416    3.313533380722    3.205193045748    1.945303362224
 3.500    4.277207752921    3.330869268291    3.333159065368    2.006807894365
 3.600    4.281845292188    3.345368277958    3.461332876731    2.068399111779
 3.700    4.283090146822    3.357142853113    3.589599466186    2.129851550824
 3.800    4.279909023473    3.365849779897    3.717761343738    2.191494626764
 3.900    4.273286148135    3.372281475949    3.845652184146    2.253839325284
 4.000    4.262985798742    3.376006851453    3.973355072910    2.316207230975
 4.100    4.249136092943    3.377128999285    4.100743745938    2.378498346966
 4.200    4.231856353461    3.375749067576    4.227701375464    2.440641003406
 4.300    4.211262309584    3.371964994793    4.354127482621    2.502589217225
 4.400    4.187470176218    3.365870316517    4.479941895627    2.564317206886
 4.500    4.160599826170    3.357553190891    4.605086334664    2.625812564278
 4.600    4.130777229581    3.347095735255    4.729524151483    2.687069143809
 4.700    4.098136303373    3.334573727835    4.853238695146    2.748080386116
 4.800    4.061219699361    3.319332017435    4.975956931148    2.809118505697
 4.900    4.024107451658    3.304242848986    5.096859515400    2.869119733224
 5.000    3.984398130631    3.287167435588    5.216765754515    2.928572770974
 5.100    3.942279495439    3.268273558230    5.335576627000    2.987454492055
 5.200    3.897920049036    3.247712828788    5.453195155883    3.045747707020
 5.300    3.851475030520    3.225622579435    5.569528870063    3.103439567729
 5.400    3.803092091351    3.202127679522    5.684491614541    3.160519738329
 5.500    3.752916718546    3.177342459511    5.798004724390    3.216978382561
 5.600    3.701097449994    3.151372888982    5.909997589349    3.272804023038
 5.700    3.647790910228    3.124319129150    6.020407645729    3.327981330791
 5.800    3.593166677895    3.096278556734    6.129179839862    3.382488904010
 5.900    3.537411977481    3.067349332385    6.236265612672    3.436297094674
 6.000    3.480736166606    3.037634560261    6.341621458697    3.489365941812
 6.100    3.421962071587    3.007084917336    6.445276002375    3.542242971938
 6.200    3.365284083610    2.976939688314    6.546626674558    3.593430642733
 6.300    3.307579985903    2.945768926786    6.646399982789    3.643838499136
 6.400    3.248998577148    2.913670618390    6.744548282475    3.693482769005
 6.500    3.189692758799    2.880744828362    6.841027868938    3.742372910802
 6.600    3.129816063823    2.847091528833    6.935800014092    3.790513200135
 6.700    3.069519776315    2.812808673524    7.028831745326    3.837903905156
 6.800    3.008950617172    2.777990537903    7.120096376777    3.884542155729
 6.900    2.948248977354    2.742726363742    7.209573801414    3.930422587827
 7.000    2.887547686031    2.707099365973    7.297250551147    3.975537824695
 7.100    2.826971305789    2.671186176337    7.383119631506    4.019878839342
 7.200    2.766635951068    2.635056812477    7.467180137393    4.063435228431
 7.300    2.706649628895    2.598775272559    7.549436656831    4.106195415361
 7.400    2.647113102933    2.562400864334    7.629898470521    4.148146789948
 7.500    2.588121282781    2.525990383715    7.708578556301    4.189275783417
 7.600    2.529765140448    2.489601261365    7.785492409160    4.229567870201
 7.700    2.465390918945    2.448336568887    7.861967360674    4.271689770007
 7.800    2.411376253996    2.414307055436    7.934570775020    4.309416666548
 7.900    2.357402860929    2.379897775915    8.005610805957    4.346549738598
 8.000    2.303562110554    2.345149930116    8.075093177800    4.383090527856
 8.100    2.249944788145    2.310108784367    8.143025407802    4.419037779947
 8.200    2.196640163537    2.274823376743    8.209416617956    4.454387905710
 8.300    2.143735068377    2.239346050607    8.274277431083    4.489135455509
 8.400    2.091312984418    2.203731809357    8.337619937238    4.523273598953
 8.500    2.039453148490    2.168037487608    8.399457717455    4.556794603409
 8.600    1.988229681438    2.132320737040    8.459805912741    4.589690305372
 8.700    1.937710749643    2.096638828826    8.518681327058    4.621952569301
 8.800    1.887957768868    2.061047278718    8.576102553839    4.653573728876
 8.900    1.839024660952    2.025598305618    8.632090116328    4.684547005919
 9.000    1.790957174372    1.990339139401    8.686666612838    4.714866902398
 9.100    1.743792279809    1.955310198703    8.739856858761    4.744529561125
 9.200    1.697557651685    1.920543164051    8.791688017983    4.773533090892
 9.300    1.652271246121    1.886058975467    8.842189717195    4.801877851961
 9.400    1.606759389453    1.851248242095    8.891524690831    4.830321752565
 9.500    1.565331073529    1.820225439354    8.938833299186    4.856699969432
 9.600    1.524489916431    1.789205665268    8.984940416612    4.882576191323
 9.700    1.484278205020    1.758235131066    9.029863082420    4.907946521601
 9.800    1.444734607723    1.727360091975    9.073619359424    4.932807243308
 9.900    1.405893913843    1.696626341712    9.116228201966    4.957155034503
10.000    1.367786813877    1.666078663515    9.157709347774    4.980987165847
10.100    1.330439722726    1.635760247283    9.198083227732    5.004301678444
10.200    1.293874647308    1.605712083267    9.237370888640    5.027097540452
10.300    1.258109099573    1.575972343503    9.275593924848    5.049374781396
10.400    1.223156055321    1.546575762715    9.312774415440    5.071134603541
10.500    1.189023958655    1.517553030678    9.348934864372    5.092379470025
10.600    1.155716771167    1.488930207943    9.384098141611    5.113113169797
10.700    1.123234064356    1.460728176359    9.418287423929    5.133340859727
10.800    1.091571153037    1.432962134850    9.451526134552    5.153069084503
10.900    1.060719266863    1.405641149422    9.483837881348    5.172305775245
11.000    1.030665756481    1.378767764368    9.515246393698    5.191060227960
11.100    1.001394330212    1.352337678969    9.545775458564    5.209343063211
11.200    0.972885316652    1.326339490856    9.575448856637    5.227166168550
11.300    0.944248279694    1.299943776015    9.604890817183    5.244763718511
11.400    0.918388286515    1.277033393934    9.632819915889    5.261119269675
11.500    0.893045206676    1.254308113953    9.659947893069    5.277143551355
11.600    0.868225928344    1.231785149433    9.686295061685    5.292836111149
11.700    0.843936510616    1.209481819286    9.711881850231    5.308196407382
11.800    0.820182207668    1.187415548770    9.736728764482    5.323223838826
11.900    0.796967490737    1.165603866494    9.760856350117    5.337917774468
12.000    0.774296068227    1.144064397392    9.784285156186    5.352277583070
12.100    0.752170904212    1.122814851349    9.807035699398    5.366302662305
12.200    0.730594235626    1.101873007150    9.829128429240    5.379992467252
12.300    0.709567588386    1.081256691411    9.850583693960    5.393346538047
12.400    0.689091792689    1.060983752096    9.871421707454    5.406364526507
12.500    0.669166997718    1.041072026237    9.891662517126    5.419046221567
12.600    0.649792685967    1.021539301446    9.911325972803    5.431391573355
12.700    0.630967687397    1.002403270823    9.930431696815    5.443400715772
12.800    0.612690193584    0.983681480892    9.948999055329    5.455073987443
12.900    0.594957772061    0.965391272202    9.967047131097    5.466411950924
13.000    0.577767380978    0.947549712333    9.984594697721    5.477415410052
13.100    0.561115384231    0.930173521090   10.001660195615    5.488085425364
13.200    0.544997567190    0.913278987801   10.018261709792    5.498423327480
13.300    0.527234388021    0.890189041423   10.035203993665    5.509380376244
13.400    0.512137232993    0.873977829998   10.050782780919    5.519065667421
13.500    0.497420023779    0.858013380853   10.065900451410    5.528519903784
13.600    0.483077665096    0.842299032138   10.080570189492    5.537746107342
13.700    0.469104986177    0.826837977895   10.094805049510    5.546747245874
13.800    0.455496732341    0.811633232409   10.108617938568    5.555526248922
13.900    0.442247558000    0.796687593717   10.122021600949    5.564086022412
14.000    0.429352021068    0.782003606577   10.135028604075    5.572429461903
14.100    0.416804578779    0.767583525174   10.147651325857    5.580559464463
14.200    0.404599584864    0.753429275860   10.159901943351    5.588478939203
14.300    0.392731288058    0.739542420249   10.171792422593    5.596190816476
14.400    0.381193831885    0.725924118966   10.183334509548    5.603698055790
14.500    0.369981255676    0.712575096381   10.194539722092    5.611003652478
14.600    0.359087496736    0.699495606630   10.205419342943    5.618110643163
14.700    0.348506393607    0.686685401236   10.215984413500    5.625022110081
14.800    0.338231690332    0.674143698637   10.226245728525    5.631741184331
14.900    0.328257041650    0.661869155870   10.236213831617    5.638271048097
15.000    0.318576019013    0.649859842692   10.245899011433    5.644614935947
15.100    0.309182117335    0.638113218323   10.255311298630    5.650776135258
15.200    0.300068762377    0.626626111007   10.264460463471    5.656757985858
15.300    0.291229318638    0.615394700476   10.273356014073    5.662563878974
15.400    0.282657097661    0.604414503396   10.282007195262    5.668197255576
15.500    0.274345366626    0.593680361746   10.290422988012    5.673661604192
15.600    0.265710582787    0.581270939851   10.298689446420    5.679465905802
15.700    0.258005157428    0.571291913736   10.306541726092    5.684532757222
15.800    0.250510609968    0.561480556494   10.314162229977    5.689464992595
15.900    0.243221816304    0.551834790522   10.321557514324    5.694265838101
16.000    0.236133782826    0.542352638054   10.328734006759    5.698938425073
16.100    0.229241639607    0.533032211518   10.335698004660    5.703485795871
16.200    0.222540634050    0.523871703720   10.342455673895    5.707910909369
16.300    0.216026124990    0.514869377961   10.349013047932    5.712216646048
16.400    0.209693577223    0.506023558162   10.355376027263    5.716405812716
16.500    0.203538556461    0.497332619067   10.361550379140    5.720481146859
16.600    0.197556724698    0.488794976603   10.367541737582    5.724445320653
16.700    0.191743835960    0.480409078464   10.373355603642    5.728300944629
16.800    0.186095732437    0.472173394985   10.378997345907    5.732050571036
16.900    0.180608340974    0.464086410361   10.384472201216    5.735696696878
17.000    0.175277669894    0.456146614271   10.389785275571    5.739241766688
17.100    0.170099806146    0.448352493954   10.394941545235    5.742688175008
17.200    0.165070912747    0.440702526767   10.399945857981    5.746038268637
17.300    0.160187226505    0.433195173275   10.404802934504    5.749294348624
17.400    0.155445055991    0.425828870881   10.409517369949    5.752458672058
17.500    0.150840779754    0.418602028017   10.414093635566    5.755533453645
17.600    0.146370844732    0.411513018894   10.418536080469    5.758520867108
17.700    0.142031764863    0.404560178803   10.422848933479    5.761423046423
17.800    0.137820119843    0.397741799939   10.427036305048    5.764242086908
17.900    0.133732554036    0.391056127716   10.431102189247    5.766980046180
18.000    0.129765775485    0.384501357504   10.435050465803    5.769638945005
18.100    0.125916555016    0.378075631731   10.438884902179    5.772220768062
18.200    0.122181725404    0.371777037240   10.442609155679    5.774727464624
18.300    0.118558180572    0.365603602796   10.446226775566    5.777160949197
18.400    0.115042874806    0.359553296609   10.449741205192    5.779523102108
18.500    0.111632821950    0.353624023708   10.453155784109    5.781815770092
18.600    0.108325094562    0.347813622973   10.456473750172    5.784040766870
18.700    0.105002835183    0.341404226334   10.459696420700    5.786318760859
18.800    0.101922225078    0.335927017065   10.462806049513    5.788390066739
18.900    0.098929724989    0.330538191941   10.465822951738    5.790402993838
19.000    0.096023008292    0.325236791495   10.468749932796    5.792359042323
19.100    0.093199798853    0.320021845564   10.471589713694    5.794259680713
19.200    0.090457870476    0.314892374269   10.474344933517    5.796106346292
19.300    0.087795046331    0.309847388996   10.477018151853    5.797900445511
19.400    0.085209198376    0.304885893350   10.479611851132    5.799643354395
19.500    0.082698246751    0.300006884112   10.482128438913    5.801336418938
19.600    0.080260159172    0.295209352159   10.484570250088    5.802980955508
19.700    0.077892950297    0.290492283385   10.486939549036    5.804578251238
19.800    0.075594681093    0.285854659591   10.489238531703    5.806129564435
19.900    0.073363458177    0.281295459358   10.491469327629    5.807636124972
20.000    0.071197433151    0.276813658902   10.493634001916    5.809099134701
20.100    0.069094801928    0.272408232903   10.495734557131    5.810519767851
20.200    0.067053804041    0.268078155310   10.497772935169    5.811899171447
20.300    0.065072721949    0.263822400125   10.499751019050    5.813238465714
20.400    0.063149880327    0.259639942163   10.501670634669    5.814538744498
20.500    0.061283645357    0.255529757779   10.503533552497    5.815801075683
20.600    0.059472424004    0.251490825581   10.505341489233    5.817026501615
20.700    0.057714663292    0.247522127106   10.507096109404    5.818216039524
20.800    0.056008849574    0.243622647475   10.508799026930    5.819370681953
20.900    0.054353507799    0.239791376023   10.510451806632    5.820491397184
21.000    0.052747200775    0.236027306895   10.512055965704    5.821579129672
21.100    0.051188528439    0.232329439626   10.513612975139    5.822634800471
21.200    0.049676127116    0.228696779683   10.515124261120    5.823659307665
21.300    0.048208668793    0.225128338990   10.516591206364    5.824653526799
21.400    0.046784860386    0.221623136421   10.518015151434    5.825618311303
21.500    0.045403443020    0.218180198275   10.519397396002    5.826554492920
21.600    0.044063191310    0.214798558715   10.520739200094    5.827462882124
21.700    0.042762912653    0.211477260192   10.522041785278    5.828344268536
21.800    0.041501446528    0.208215353844   10.523306335836    5.829199421333
21.900    0.040277663809    0.205011899868   10.524533999891    5.830029089653
22.000    0.039036217590    0.201695268190   10.525661309857    5.830875147413
22.100    0.037895492541    0.198650945171   10.526829004943    5.831650366405
22.200    0.036787582787    0.195651869179   10.527961815006    5.832403494828
22.300    0.035711548638    0.192697289319   10.529060751537    5.833135162175
22.400    0.034666476901    0.189786465719   10.530126797545    5.833845980191
22.500    0.033651480153    0.186918669432   10.531160908303    5.834536543372
22.600    0.032665696029    0.184093182333   10.532164012073    5.835207429443
22.700    0.031708286535    0.181309296992   10.533137010818    5.835859199835
22.800    0.030778437373    0.178566316545   10.534080780898    5.836492400137
22.900    0.029875357287    0.175863554551   10.534996173750    5.837107560541
23.000    0.028998277426    0.173200334837   10.535884016549    5.837705196272
23.100    0.028146450723    0.170575991346   10.536745112859    5.838285808006
23.200    0.027319151295    0.167989867977   10.537580243270    5.838849882276
23.300    0.026515673850    0.165441318419   10.538390166011    5.839397891872
23.400    0.025735333121    0.162929705991   10.539175617560    5.839930296216
23.500    0.024977463308    0.160454403480   10.539937313230    5.840447541741
23.600    0.024241417536    0.158014792974   10.540675947751    5.840950062254
23.700    0.023526567328    0.155610265710   10.541392195827    5.841438279286
23.800    0.022832302100    0.153240221914   10.542086712689    5.841912602433
23.900    0.022158028653    0.150904070647   10.542760134628    5.842373429693
24.000    0.021503170698    0.148601229659   10.543413079520    5.842821147789
24.100    0.020867168379    0.146331125239   10.544046147334    5.843256132481
24.200    0.020249477817    0.144093192074   10.544659920630    5.843678748873
24.300    0.019649570663    0.141886873103   10.545254965044    5.844089351712
24.400    0.019066933666    0.139711619379   10.545831829757    5.844488285676
24.500    0.018501068252    0.137566889920   10.546391047962    5.844875885655
24.600    0.017951490107    0.135452151566   10.546933137305    5.845252477025
24.700    0.017417728786    0.133366878819   10.547458600327    5.845618375913
24.800    0.016899327317    0.131310553680   10.547967924890    5.845973889457
24.900    0.016395841825    0.129282665473   10.548461584588    5.846319316056
25.000    0.015906841162    0.127282710640   10.548940039152    5.846654945612


==> dat/sir/tt_ladder16_rmean.dat <==
0.000 0.000010514805
0.100 0.032526181615
0.200 0.070164469871
0.300 0.112879007397
0.400 0.160601264003
0.500 0.213344801603
0.600 0.270846933387
0.700 0.333171296118
0.800 0.400251478341
0.900 0.471881720298
1.000 0.547872210249
1.100 0.628120860848
1.200 0.712466178513
1.300 0.800213691474
1.400 0.892082735758
1.500 0.987324221733
1.600 1.085813988629
1.700 1.186896911916
1.800 1.289842854545
1.900 1.396881970605
2.000 1.506486678053
2.100 1.618576569329
2.200 1.732585431302
2.300 1.847705949529
2.400 1.965176239414
2.500 2.084172322696
2.600 2.204700604309
2.700 2.326587916216
2.800 2.449531964994
2.900 2.573140790747
3.000 2.697939679606
3.100 2.823765864056
3.200 2.950361711430
3.300 3.077552013764
3.400 3.205193045748
3.500 3.333159065368
3.600 3.461332876731
3.700 3.589599466186
3.800 3.717761343738
3.900 3.845652184146
4.000 3.973355072910
4.100 4.100743745938
4.200 4.227701375464
4.300 4.354127482621
4.400 4.479941895627
4.500 4.605086334664
4.600 4.729524151483
4.700 4.853238695146
4.800 4.975956931148
4.900 5.096859515400
5.000 5.216765754515
5.100 5.335576627000
5.200 5.453195155883
5.300 5.569528870063
5.400 5.684491614541
5.500 5.798004724390
5.600 5.909997589349
5.700 6.020407645729
5.800 6.129179839862
5.900 6.236265612672
6.000 6.341621458697
6.100 6.445276002375
6.200 6.546626674558
6.300 6.646399982789
6.400 6.744548282475
6.500 6.841027868938
6.600 6.935800014092
6.700 7.028831745326
6.800 7.120096376777
6.900 7.209573801414
7.000 7.297250551147
7.100 7.383119631506
7.200 7.467180137393
7.300 7.549436656831
7.400 7.629898470521
7.500 7.708578556301
7.600 7.785492409160
7.700 7.861967360674
7.800 7.934570775020
7.900 8.005610805957
8.000 8.075093177800
8.100 8.143025407802
8.200 8.209416617956
8.300 8.274277431083
8.400 8.337619937238
8.500 8.399457717455
8.600 8.459805912741
8.700 8.518681327058
8.800 8.576102553839
8.900 8.632090116328
9.000 8.686666612838
9.100 8.739856858761
9.200 8.791688017983
9.300 8.842189717195
9.400 8.891524690831
9.500 8.938833299186
9.600 8.984940416612
9.700 9.029863082420
9.800 9.073619359424
9.900 9.116228201966
10.000 9.157709347774
10.100 9.198083227732
10.200 9.237370888640
10.300 9.275593924848
10.400 9.312774415440
10.500 9.348934864372
10.600 9.384098141611
10.700 9.418287423929
10.800 9.451526134552
10.900 9.483837881348
11.000 9.515246393698
11.100 9.545775458564
11.200 9.575448856637
11.300 9.604890817183
11.400 9.632819915889
11.500 9.659947893069
11.600 9.686295061685
11.700 9.711881850231
11.800 9.736728764482
11.900 9.760856350117
12.000 9.784285156186
12.100 9.807035699398
12.200 9.829128429240
12.300 9.850583693960
12.400 9.871421707454
12.500 9.891662517126
12.600 9.911325972803
12.700 9.930431696815
12.800 9.948999055329
12.900 9.967047131097
13.000 9.984594697721
13.100 10.001660195615
13.200 10.018261709792
13.300 10.035203993665
13.400 10.050782780919
13.500 10.065900451410
13.600 10.080570189492
13.700 10.094805049510
13.800 10.108617938568
13.900 10.122021600949
14.000 10.135028604075
14.100 10.147651325857
14.200 10.159901943351
14.300 10.171792422593
14.400 10.183334509548
14.500 10.194539722092
14.600 10.205419342943
14.700 10.215984413500
14.800 10.226245728525
14.900 10.236213831617
15.000 10.245899011433
15.100 10.255311298630
15.200 10.264460463471
15.300 10.273356014073
15.400 10.282007195262
15.500 10.290422988012
15.600 10.298689446420
15.700 10.306541726092
15.800 10.314162229977
15.900 10.321557514324
16.000 10.328734006759
16.100 10.335698004660
16.200 10.342455673895
16.300 10.349013047932
16.400 10.355376027263
16.500 10.361550379140
16.600 10.367541737582
16.700 10.373355603642
16.800 10.378997345907
16.900 10.384472201216
17.000 10.389785275571
17.100 10.394941545235
17.200 10.399945857981
17.300 10.404802934504
17.400 10.409517369949
17.500 10.414093635566
17.600 10.418536080469
17.700 10.422848933479
17.800 10.427036305048
17.900 10.431102189247
18.000 10.435050465803
18.100 10.438884902179
18.200 10.442609155679
18.300 10.446226775566
18.400 10.449741205192
18.500 10.453155784109
18.600 10.456473750172
18.700 10.459696420700
18.800 10.462806049513
18.900 10.465822951738
19.000 10.468749932796
19.100 10.471589713694
19.200 10.474344933517
19.300 10.477018151853
19.400 10.479611851132
19.500 10.482128438913
19.600 10.484570250088
19.700 10.486939549036
19.800 10.489238531703
19.900 10.491469327629
20.000 10.493634001916
20.100 10.495734557131
20.200 10.497772935169
20.300 10.499751019050
20.400 10.501670634669
20.500 10.503533552497
20.600 10.505341489233
20.700 10.507096109404
20.800 10.508799026930
20.900 10.510451806632
21.000 10.512055965704
21.100 10.513612975139
21.200 10.515124261120
21.300 10.516591206364
21.400 10.518015151434
21.500 10.519397396002
21.600 10.520739200094
21.700 10.522041785278
21.800 10.523306335836
21.900 10.524533999891
22.000 10.525661309857
22.100 10.526829004943
22.200 10.527961815006
22.300 10.529060751537
22.400 10.530126797545
22.500 10.531160908303
22.600 10.532164012073
22.700 10.533137010818
22.800 10.534080780898
22.900 10.534996173750
23.000 10.535884016549
23.100 10.536745112859
23.200 10.537580243270
23.300 10.538390166011
23.400 10.539175617560
23.500 10.539937313230
23.600 10.540675947751
23.700 10.541392195827
23.800 10.542086712689
23.900 10.542760134628
24.000 10.543413079520
24.100 10.544046147334
24.200 10.544659920630
24.300 10.545254965044
24.400 10.545831829757
24.500 10.546391047962
24.600 10.546933137305
24.700 10.547458600327
24.800 10.547967924890
24.900 10.548461584588
25.000 10.548940039152


==> dat/sir/tt_ladder16_rpmsd.dat <==
0.000 0.00632374
0.100 0.21026
0.200 0.327777
0.300 0.435603
0.400 0.541264
0.500 0.647805
0.600 0.75607
0.700 0.867357
0.800 0.98232
0.900 1.10101
1.000 1.22347
1.100 1.35012
1.200 1.48093
1.300 1.61445
1.400 1.75357
1.500 1.89626
1.600 2.04276
1.700 2.19163
1.800 2.34115
1.900 2.49858
2.000 2.65929
2.100 2.82366
2.200 2.99034
2.300 3.15734
2.400 3.32889
2.500 3.50294
2.600 3.67942
2.700 3.85806
2.800 4.03811
2.900 4.21859
3.000 4.40142
3.100 4.58683
3.200 4.77366
3.300 4.96163
3.400 5.1505
3.500 5.33997
3.600 5.52973
3.700 5.71945
3.800 5.90926
3.900 6.09949
4.000 6.28956
4.100 6.47924
4.200 6.66834
4.300 6.85672
4.400 7.04426
4.500 7.2309
4.600 7.41659
4.700 7.60132
4.800 7.78508
4.900 7.96598
5.000 8.14534
5.100 8.32303
5.200 8.49894
5.300 8.67297
5.400 8.84501
5.500 9.01498
5.600 9.1828
5.700 9.34839
5.800 9.51167
5.900 9.67256
6.000 9.83099
6.100 9.98752
6.200 10.1401
6.300 10.2902
6.400 10.438
6.500 10.5834
6.600 10.7263
6.700 10.8667
6.800 11.0046
6.900 11.14
7.000 11.2728
7.100 11.403
7.200 11.5306
7.300 11.6556
7.400 11.778
7.500 11.8979
7.600 12.0151
7.700 12.1337
7.800 12.244
7.900 12.3522
8.000 12.4582
8.100 12.5621
8.200 12.6638
8.300 12.7634
8.400 12.8609
8.500 12.9563
8.600 13.0495
8.700 13.1406
8.800 13.2297
8.900 13.3166
9.000 13.4015
9.100 13.4844
9.200 13.5652
9.300 13.6441
9.400 13.7218
9.500 13.7955
9.600 13.8675
9.700 13.9378
9.800 14.0064
9.900 14.0734
10.000 14.1387
10.100 14.2024
10.200 14.2645
10.300 14.325
10.400 14.3839
10.500 14.4413
10.600 14.4972
10.700 14.5516
10.800 14.6046
10.900 14.6561
11.000 14.7063
11.100 14.7551
11.200 14.8026
11.300 14.8497
11.400 14.8939
11.500 14.9371
11.600 14.9791
11.700 15.0201
11.800 15.06
11.900 15.0988
12.000 15.1366
12.100 15.1733
12.200 15.2091
12.300 15.2439
12.400 15.2778
12.500 15.3107
12.600 15.3427
12.700 15.3738
12.800 15.4041
12.900 15.4335
13.000 15.462
13.100 15.4897
13.200 15.5167
13.300 15.5446
13.400 15.5698
13.500 15.5944
13.600 15.6183
13.700 15.6416
13.800 15.6641
13.900 15.6861
14.000 15.7075
14.100 15.7282
14.200 15.7484
14.300 15.768
14.400 15.787
14.500 15.8055
14.600 15.8235
14.700 15.841
14.800 15.858
14.900 15.8745
15.000 15.8905
15.100 15.9061
15.200 15.9212
15.300 15.9359
15.400 15.9502
15.500 15.9641
15.600 15.9782
15.700 15.9911
15.800 16.0036
15.900 16.0158
16.000 16.0277
16.100 16.0392
16.200 16.0504
16.300 16.0612
16.400 16.0718
16.500 16.082
16.600 16.092
16.700 16.1017
16.800 16.111
16.900 16.1202
17.000 16.129
17.100 16.1376
17.200 16.146
17.300 16.1541
17.400 16.162
17.500 16.1696
17.600 16.1771
17.700 16.1843
17.800 16.1913
17.900 16.1981
18.000 16.2047
18.100 16.2111
18.200 16.2173
18.300 16.2234
18.400 16.2293
18.500 16.235
18.600 16.2405
18.700 16.246
18.800 16.2512
18.900 16.2562
19.000 16.2611
19.100 16.2658
19.200 16.2705
19.300 16.2749
19.400 16.2793
19.500 16.2835
19.600 16.2876
19.700 16.2915
19.800 16.2954
19.900 16.2991
20.000 16.3027
20.100 16.3063
20.200 16.3097
20.300 16.313
20.400 16.3162
20.500 16.3193
20.600 16.3224
20.700 16.3253
20.800 16.3282
20.900 16.3309
21.000 16.3336
21.100 16.3362
21.200 16.3388
21.300 16.3412
21.400 16.3436
21.500 16.346
21.600 16.3482
21.700 16.3504
21.800 16.3525
21.900 16.3546
22.000 16.3565
22.100 16.3585
22.200 16.3604
22.300 16.3622
22.400 16.364
22.500 16.3657
22.600 16.3674
22.700 16.369
22.800 16.3706
22.900 16.3721
23.000 16.3736
23.100 16.375
23.200 16.3764
23.300 16.3778
23.400 16.3791
23.500 16.3804
23.600 16.3816
23.700 16.3828
23.800 16.384
23.900 16.3851
24.000 16.3862
24.100 16.3873
24.200 16.3883
24.300 16.3893
24.400 16.3903
24.500 16.3913
24.600 16.3922
24.700 16.3931
24.800 16.3939
24.900 16.3948
25.000 16.3956
25.000 4.70229
24.900 4.70214
24.800 4.70199
24.700 4.70184
24.600 4.70168
24.500 4.70152
24.400 4.70134
24.300 4.70117
24.200 4.70098
24.100 4.70079
24.000 4.70059
23.900 4.70039
23.800 4.70017
23.700 4.69995
23.600 4.69973
23.500 4.69949
23.400 4.69925
23.300 4.69899
23.200 4.69873
23.100 4.69846
23.000 4.69818
22.900 4.69789
22.800 4.69759
22.700 4.69728
22.600 4.69696
22.500 4.69662
22.400 4.69628
22.300 4.69593
22.200 4.69556
22.100 4.69518
22.000 4.69479
21.900 4.6945
21.800 4.69411
21.700 4.6937
21.600 4.69328
21.500 4.69284
21.400 4.6924
21.300 4.69194
21.200 4.69146
21.100 4.69098
21.000 4.69048
20.900 4.68996
20.800 4.68943
20.700 4.68888
20.600 4.68831
20.500 4.68773
20.400 4.68713
20.300 4.68651
20.200 4.68587
20.100 4.68521
20.000 4.68453
19.900 4.68383
19.800 4.68311
19.700 4.68236
19.600 4.68159
19.500 4.68079
19.400 4.67997
19.300 4.67912
19.200 4.67824
19.100 4.67733
19.000 4.67639
18.900 4.67542
18.800 4.67442
18.700 4.67338
18.600 4.67243
18.500 4.67134
18.400 4.67022
18.300 4.66907
18.200 4.66788
18.100 4.66666
18.000 4.66541
17.900 4.66412
17.800 4.66279
17.700 4.66143
17.600 4.66002
17.500 4.65856
17.400 4.65706
17.300 4.65551
17.200 4.65391
17.100 4.65225
17.000 4.65054
16.900 4.64878
16.800 4.64695
16.700 4.64505
16.600 4.6431
16.500 4.64107
16.400 4.63897
16.300 4.6368
16.200 4.63454
16.100 4.63221
16.000 4.6298
15.900 4.62729
15.800 4.6247
15.700 4.62201
15.600 4.61922
15.500 4.61676
15.400 4.61381
15.300 4.61079
15.200 4.6077
15.100 4.60454
15.000 4.60128
14.900 4.59794
14.800 4.5945
14.700 4.59096
14.600 4.58731
14.500 4.58354
14.400 4.57964
14.300 4.5756
14.200 4.57142
14.100 4.56709
14.000 4.5626
13.900 4.55794
13.800 4.55309
13.700 4.54806
13.600 4.54282
13.500 4.53738
13.400 4.53172
13.300 4.52582
13.200 4.51984
13.100 4.51357
13.000 4.50718
12.900 4.50064
12.800 4.49393
12.700 4.48703
12.600 4.47993
12.500 4.47262
12.400 4.46506
12.300 4.45724
12.200 4.44914
12.100 4.44073
12.000 4.43201
11.900 4.42294
11.800 4.4135
11.700 4.40369
11.600 4.39346
11.500 4.3828
11.400 4.3717
11.300 4.36013
11.200 4.34828
11.100 4.33643
11.000 4.32419
10.900 4.31153
10.800 4.29846
10.700 4.28495
10.600 4.27098
10.500 4.25656
10.400 4.24164
10.300 4.22622
10.200 4.21027
10.100 4.19378
10.000 4.17672
9.900 4.15907
9.800 4.14081
9.700 4.12192
9.600 4.10236
9.500 4.08213
9.400 4.0612
9.300 4.04031
9.200 4.01815
9.100 3.99533
9.000 3.9718
8.900 3.94754
8.800 3.92253
8.700 3.89673
8.600 3.87012
8.500 3.84266
8.400 3.81435
8.300 3.78514
8.200 3.75503
8.100 3.72399
8.000 3.692
7.900 3.65906
7.800 3.62515
7.700 3.59028
7.600 3.55592
7.500 3.5193
7.400 3.48175
7.300 3.44324
7.200 3.40374
7.100 3.36324
7.000 3.32171
6.900 3.27915
6.800 3.23555
6.700 3.19093
6.600 3.14529
6.500 3.09865
6.400 3.05107
6.300 3.00256
6.200 2.9532
6.100 2.90303
6.000 2.85226
5.900 2.79997
5.800 2.74669
5.700 2.69243
5.600 2.63719
5.500 2.58103
5.400 2.52397
5.300 2.46609
5.200 2.40745
5.100 2.34812
5.000 2.28819
4.900 2.22774
4.800 2.16684
4.700 2.10516
4.600 2.04246
4.500 1.97927
4.400 1.91562
4.300 1.85154
4.200 1.78706
4.100 1.72225
4.000 1.65715
3.900 1.59181
3.800 1.52627
3.700 1.45975
3.600 1.39293
3.500 1.32635
3.400 1.25989
3.300 1.19347
3.200 1.12707
3.100 1.0607
3.000 0.994463
2.900 0.927695
2.800 0.860954
2.700 0.795119
2.600 0.729981
2.500 0.665404
2.400 0.601461
2.300 0.538075
2.200 0.474831
2.100 0.413491
2.000 0.353682
1.900 0.295187
1.800 0.238538
1.700 0.182162
1.600 0.128873
1.500 0.0783841
1.400 0.0305926
1.300 -0.014025
1.200 -0.0559956
1.100 -0.09388
1.000 -0.12773
0.900 -0.157247
0.800 -0.181817
0.700 -0.201014
0.600 -0.214376
0.500 -0.221116
0.400 -0.220061
0.300 -0.209845
0.200 -0.187448
0.100 -0.145208
0.000 -0.00630271


==> dat/sir/tt_sw50p0_pge40.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02   2.2660746e-81
   2.0000000e-02  -1.2101223e-73
   3.0000000e-02  -3.7626891e-49
   4.0000000e-02   3.4036124e-65
   5.0000000e-02   1.0058877e-63
   6.0000000e-02   4.1148291e-61
   7.0000000e-02   4.1193108e-57
   8.0000000e-02   1.7472077e-53
   9.0000000e-02  -3.8694763e-53
   1.0000000e-01   4.6040002e-48
   1.1000000e-01   1.3852482e-49
   1.2000000e-01   4.9793462e-46
   1.3000000e-01  -1.1840320e-41
   1.4000000e-01  -4.7628502e-44
   1.5000000e-01  -5.0324499e-43
   1.6000000e-01   1.1392389e-43
   1.7000000e-01  -2.6994639e-40
   1.8000000e-01   1.1834896e-40
   1.9000000e-01   1.4258088e-35
   2.0000000e-01   1.8069448e-39
   2.1000000e-01  -3.7850200e-36
   2.2000000e-01  -5.1263130e-34
   2.3000000e-01   1.1400137e-31
   2.4000000e-01   1.4714888e-29
   2.5000000e-01   1.2545911e-30
   2.6000000e-01   7.9815602e-30
   2.7000000e-01  -2.5344072e-29
   2.8000000e-01  -3.3350531e-28
   2.9000000e-01   2.3511585e-25
   3.0000000e-01  -1.5113431e-25
   3.1000000e-01   3.6587283e-26
   3.2000000e-01   9.8775604e-24
   3.3000000e-01  -6.4282899e-24
   3.4000000e-01  -3.3363104e-23
   3.5000000e-01   2.9719863e-23
   3.6000000e-01   8.0858708e-23
   3.7000000e-01   1.9670755e-24
   3.8000000e-01   3.2744686e-23
   3.9000000e-01  -1.5186501e-21
   4.0000000e-01   1.0503406e-20
   4.1000000e-01  -6.7075131e-20
   4.2000000e-01  -3.3311337e-19
   4.3000000e-01  -4.1872225e-20
   4.4000000e-01   6.6431861e-18
   4.5000000e-01   2.8281169e-17
   4.6000000e-01   7.4381246e-17
   4.7000000e-01   4.0685960e-17
   4.8000000e-01   9.0204994e-17
   4.9000000e-01   1.2157609e-16
   5.0000000e-01  -8.0953427e-17
   5.1000000e-01  -6.0539165e-16
   5.2000000e-01   3.9877443e-16
   5.3000000e-01   8.0818277e-16
   5.4000000e-01   1.1973866e-15
   5.5000000e-01   1.3787985e-15
   5.6000000e-01  -1.0807104e-15
   5.7000000e-01   8.9881276e-16
   5.8000000e-01   1.2069712e-14
   5.9000000e-01   2.9061449e-14
   6.0000000e-01   4.6699728e-14
   6.1000000e-01  -3.9211168e-14
   6.2000000e-01   3.2383044e-15
   6.3000000e-01  -3.3603370e-13
   6.4000000e-01  -1.8427970e-13
   6.5000000e-01  -2.3054445e-14
   6.6000000e-01   5.6426749e-14
   6.7000000e-01   1.4579360e-13
   6.8000000e-01   4.6388980e-13
   6.9000000e-01   8.0550717e-13
   7.0000000e-01   2.3724804e-13
   7.1000000e-01   2.1005860e-12
   7.2000000e-01   5.4289061e-12
   7.3000000e-01   6.7388433e-12
   7.4000000e-01   8.0708262e-12
   7.5000000e-01   5.6783601e-12
   7.6000000e-01  -1.0699585e-11
   7.7000000e-01   1.1797334e-11
   7.8000000e-01  -8.8601701e-11
   7.9000000e-01  -1.0908867e-10
   8.0000000e-01  -1.0783886e-10
   8.1000000e-01  -2.7514930e-10
   8.2000000e-01  -2.4134594e-10
   8.3000000e-01  -2.6847362e-10
   8.4000000e-01  -2.0238437e-10
   8.5000000e-01  -2.3656260e-10
   8.6000000e-01  -3.0496339e-11
   8.7000000e-01  -3.1468176e-11
   8.8000000e-01   1.1129992e-10
   8.9000000e-01   1.2668336e-10
   9.0000000e-01   4.9765293e-10
   9.1000000e-01   3.8345539e-10
   9.2000000e-01   9.2026578e-10
   9.3000000e-01   9.5564881e-10
   9.4000000e-01   1.0318317e-09
   9.5000000e-01   9.8091413e-10
   9.6000000e-01   9.9021914e-10
   9.7000000e-01   7.8315686e-10
   9.8000000e-01   4.6176051e-10
   9.9000000e-01   1.9159814e-10
   1.0000000e+00  -2.7829625e-10
   1.0100000e+00  -7.1252286e-10
   1.0200000e+00   1.0015009e-09
   1.0300000e+00   1.0782370e-09
   1.0400000e+00   9.8520312e-10
   1.0500000e+00   7.7988241e-10
   1.0600000e+00  -8.4064133e-10
   1.0700000e+00  -7.5869558e-10
   1.0800000e+00  -8.5255629e-10
   1.0900000e+00  -1.4924964e-09
   1.1000000e+00  -1.5783736e-09
   1.1100000e+00  -3.1271781e-10
   1.1200000e+00   3.7163599e-10
   1.1300000e+00  -8.9421079e-10
   1.1400000e+00  -1.5756197e-09
   1.1500000e+00  -2.7622738e-09
   1.1600000e+00  -2.7463852e-09
   1.1700000e+00  -3.5071929e-09
   1.1800000e+00  -4.0362883e-09
   1.1900000e+00  -7.5928604e-09
   1.2000000e+00  -8.2302525e-09
   1.2100000e+00  -2.0695311e-10
   1.2200000e+00   7.8441723e-09
   1.2300000e+00   4.5233897e-09
   1.2400000e+00   4.2929185e-09
   1.2500000e+00   5.2379677e-09
   1.2600000e+00   7.5835236e-09
   1.2700000e+00   5.5455487e-09
   1.2800000e+00   7.5501502e-09
   1.2900000e+00   9.8767077e-09
   1.3000000e+00   8.7372349e-09
   1.3100000e+00   9.4040029e-09
   1.3200000e+00   9.5605855e-09
   1.3300000e+00   1.2110152e-08
   1.3400000e+00   1.6375847e-08
   1.3500000e+00   1.5798884e-08
   1.3600000e+00   1.6604069e-08
   1.3700000e+00   1.8288845e-08
   1.3800000e+00   1.6578818e-08
   1.3900000e+00   1.8748651e-08
   1.4000000e+00   2.0919151e-08
   1.4100000e+00   2.2222196e-08
   1.4200000e+00   2.0346553e-08
   1.4300000e+00   2.5400134e-08
   1.4400000e+00   2.5346936e-08
   1.4500000e+00   2.9782204e-08
   1.4600000e+00   3.0117891e-08
   1.4700000e+00   3.2960856e-08
   1.4800000e+00   3.2061710e-08
   1.4900000e+00   3.3798306e-08
   1.5000000e+00   3.5032562e-08
   1.5100000e+00   3.5429012e-08
   1.5200000e+00   3.7113396e-08
   1.5300000e+00   4.4435472e-08
   1.5400000e+00   4.3200084e-08
   1.5500000e+00   4.3938838e-08
   1.5600000e+00   4.8321499e-08
   1.5700000e+00   4.7793120e-08
   1.5800000e+00   4.7417869e-08
   1.5900000e+00   4.2423655e-08
   1.6000000e+00   4.4988522e-08
   1.6100000e+00   4.4638631e-08
   1.6200000e+00   4.7485262e-08
   1.6300000e+00   3.4804924e-08
   1.6400000e+00   3.2013948e-08
   1.6500000e+00   3.3649672e-08
   1.6600000e+00   2.8961682e-08
   1.6700000e+00   2.4565570e-08
   1.6800000e+00   2.0134199e-08
   1.6900000e+00   1.8840954e-08
   1.7000000e+00   1.5384879e-08
   1.7100000e+00   1.2058925e-08
   1.7200000e+00   1.4262015e-08
   1.7300000e+00   1.5391958e-08
   1.7400000e+00   9.3624582e-09
   1.7500000e+00   6.8605109e-09
   1.7600000e+00   1.2378660e-08
   1.7700000e+00   9.6329164e-09
   1.7800000e+00   8.6890606e-09
   1.7900000e+00   1.3536284e-08
   1.8000000e+00   1.5993741e-08
   1.8100000e+00   1.2921154e-08
   1.8200000e+00   6.1844615e-09
   1.8300000e+00   6.4462340e-09
   1.8400000e+00  -1.2136394e-08
   1.8500000e+00  -1.6334574e-08
   1.8600000e+00  -2.0936362e-08
   1.8700000e+00  -2.7356294e-08
   1.8800000e+00  -2.7659617e-08
   1.8900000e+00  -2.7447379e-08
   1.9000000e+00  -2.1582980e-08
   1.9100000e+00  -2.8927859e-08
   1.9200000e+00  -2.6850827e-08
   1.9300000e+00  -4.9992883e-08
   1.9400000e+00  -4.9265962e-08
   1.9500000e+00  -5.3086933e-08
   1.9600000e+00  -5.3178061e-08
   1.9700000e+00  -5.3652365e-08
   1.9800000e+00  -5.4001642e-08
   1.9900000e+00  -5.5888081e-08
   2.0000000e+00  -5.9833608e-08
   2.0100000e+00  -6.4266584e-08
   2.0200000e+00  -6.7068797e-08
   2.0300000e+00  -7.3050810e-08
   2.0400000e+00  -6.8728198e-08
   2.0500000e+00  -7.7517835e-08
   2.0600000e+00  -7.6761281e-08
   2.0700000e+00  -8.1609949e-08
   2.0800000e+00  -7.6073444e-08
   2.0900000e+00  -7.7201693e-08
   2.1000000e+00  -5.8942575e-08
   2.1100000e+00  -6.1660391e-08
   2.1200000e+00  -5.8260465e-08
   2.1300000e+00  -6.9062317e-08
   2.1400000e+00  -6.7333325e-08
   2.1500000e+00  -5.4044574e-08
   2.1600000e+00  -6.5820544e-08
   2.1700000e+00  -5.7923281e-08
   2.1800000e+00  -5.9618974e-08
   2.1900000e+00  -5.0289725e-08
   2.2000000e+00  -4.7960353e-08
   2.2100000e+00  -4.7265137e-08
   2.2200000e+00  -2.6662349e-08
   2.2300000e+00  -3.1001692e-08
   2.2400000e+00  -1.0080946e-08
   2.2500000e+00  -1.5997482e-08
   2.2600000e+00  -1.0928809e-08
   2.2700000e+00  -1.2095500e-08
   2.2800000e+00  -8.1036134e-09
   2.2900000e+00   2.5676895e-09
   2.3000000e+00   5.1794521e-09
   2.3100000e+00   1.7729980e-09
   2.3200000e+00   1.0330643e-09
   2.3300000e+00   1.2157717e-09
   2.3400000e+00  -5.9908984e-09
   2.3500000e+00  -2.8536455e-09
   2.3600000e+00   5.5430794e-09
   2.3700000e+00   9.0495825e-09
   2.3800000e+00   1.6442277e-08
   2.3900000e+00   2.4463063e-08
   2.4000000e+00   3.9219094e-08
   2.4100000e+00   4.2579524e-08
   2.4200000e+00   4.2987250e-08
   2.4300000e+00   4.5287612e-08
   2.4400000e+00   5.4436954e-08
   2.4500000e+00   6.7672403e-08
   2.4600000e+00   7.4947438e-08
   2.4700000e+00   8.2361310e-08
   2.4800000e+00   9.5201672e-08
   2.4900000e+00   1.1181191e-07
   2.5000000e+00   1.1364790e-07
   2.5100000e+00   1.2975045e-07
   2.5200000e+00   1.2795921e-07
   2.5300000e+00   1.3304213e-07
   2.5400000e+00   1.3394301e-07
   2.5500000e+00   1.4315225e-07
   2.5600000e+00   1.4978399e-07
   2.5700000e+00   1.4643078e-07
   2.5800000e+00   1.4605092e-07
   2.5900000e+00   1.6010730e-07
   2.6000000e+00   1.6546491e-07
   2.6100000e+00   1.7593957e-07
   2.6200000e+00   1.7578303e-07
   2.6300000e+00   1.8079122e-07
   2.6400000e+00   1.8147874e-07
   2.6500000e+00   1.8503666e-07
   2.6600000e+00   1.9407857e-07
   2.6700000e+00   1.9821728e-07
   2.6800000e+00   2.0613202e-07
   2.6900000e+00   2.1598341e-07
   2.7000000e+00   2.3342766e-07
   2.7100000e+00   2.4512011e-07
   2.7200000e+00   2.5830134e-07
   2.7300000e+00   2.6292563e-07
   2.7400000e+00   2.7325603e-07
   2.7500000e+00   2.7542145e-07
   2.7600000e+00   2.7659639e-07
   2.7700000e+00   2.7734774e-07
   2.7800000e+00   2.7585946e-07
   2.7900000e+00   2.8926236e-07
   2.8000000e+00   2.9984111e-07
   2.8100000e+00   3.0308584e-07
   2.8200000e+00   3.1297225e-07
   2.8300000e+00   3.1786353e-07
   2.8400000e+00   3.2729089e-07
   2.8500000e+00   3.3037875e-07
   2.8600000e+00   3.3944390e-07
   2.8700000e+00   3.4340960e-07
   2.8800000e+00   3.5577154e-07
   2.8900000e+00   3.6575646e-07
   2.9000000e+00   3.7240712e-07
   2.9100000e+00   3.7902078e-07
   2.9200000e+00   3.8792794e-07
   2.9300000e+00   3.9994146e-07
   2.9400000e+00   4.1106586e-07
   2.9500000e+00   4.1701935e-07
   2.9600000e+00   4.3920288e-07
   2.9700000e+00   4.5104142e-07
   2.9800000e+00   4.5825060e-07
   2.9900000e+00   4.5738224e-07
   3.0000000e+00   4.6717292e-07
   3.0100000e+00   4.7956938e-07
   3.0200000e+00   4.9404740e-07
   3.0300000e+00   5.1055351e-07
   3.0400000e+00   5.2064014e-07
   3.0500000e+00   5.3167537e-07
   3.0600000e+00   5.3385945e-07
   3.0700000e+00   5.3884882e-07
   3.0800000e+00   5.4817915e-07
   3.0900000e+00   5.6061870e-07
   3.1000000e+00   5.6805624e-07
   3.1100000e+00   5.8049359e-07
   3.1200000e+00   5.8720063e-07
   3.1300000e+00   5.9903138e-07
   3.1400000e+00   6.1420707e-07
   3.1500000e+00   6.2770583e-07
   3.1600000e+00   6.3749241e-07
   3.1700000e+00   6.4860974e-07
   3.1800000e+00   6.7070731e-07
   3.1900000e+00   6.8343133e-07
   3.2000000e+00   7.0359667e-07
   3.2100000e+00   7.1902524e-07
   3.2200000e+00   7.2593620e-07
   3.2300000e+00   7.3787753e-07
   3.2400000e+00   7.5715542e-07
   3.2500000e+00   7.7050256e-07
   3.2600000e+00   7.9373158e-07
   3.2700000e+00   8.0639208e-07
   3.2800000e+00   8.2425086e-07
   3.2900000e+00   8.4001625e-07
   3.3000000e+00   8.5268115e-07
   3.3100000e+00   8.6373459e-07
   3.3200000e+00   8.6937968e-07
   3.3300000e+00   8.8479705e-07
   3.3400000e+00   8.9831035e-07
   3.3500000e+00   9.0990248e-07
   3.3600000e+00   9.2081271e-07
   3.3700000e+00   9.3730475e-07
   3.3800000e+00   9.4579097e-07
   3.3900000e+00   9.6205390e-07
   3.4000000e+00   9.7641070e-07
   3.4100000e+00   9.8548162e-07
   3.4200000e+00   9.9560935e-07
   3.4300000e+00   1.0113126e-06
   3.4400000e+00   1.0272555e-06
   3.4500000e+00   1.0368321e-06
   3.4600000e+00   1.0540374e-06
   3.4700000e+00   1.0665323e-06
   3.4800000e+00   1.0835410e-06
   3.4900000e+00   1.0970115e-06
   3.5000000e+00   1.1135595e-06
   3.5100000e+00   1.1218713e-06
   3.5200000e+00   1.1361147e-06
   3.5300000e+00   1.1516336e-06
   3.5400000e+00   1.1677306e-06
   3.5500000e+00   1.1768088e-06
   3.5600000e+00   1.1926515e-06
   3.5700000e+00   1.2067244e-06
   3.5800000e+00   1.2151909e-06
   3.5900000e+00   1.2295222e-06
   3.6000000e+00   1.2455048e-06
   3.6100000e+00   1.2564638e-06
   3.6200000e+00   1.2725722e-06
   3.6300000e+00   1.2882727e-06
   3.6400000e+00   1.3014468e-06
   3.6500000e+00   1.3096925e-06
   3.6600000e+00   1.3220148e-06
   3.6700000e+00   1.3344321e-06
   3.6800000e+00   1.3453538e-06
   3.6900000e+00   1.3583870e-06
   3.7000000e+00   1.3692322e-06
   3.7100000e+00   1.3801295e-06
   3.7200000e+00   1.3863097e-06
   3.7300000e+00   1.3999582e-06
   3.7400000e+00   1.4059183e-06
   3.7500000e+00   1.4174381e-06
   3.7600000e+00   1.4237029e-06
   3.7700000e+00   1.4341877e-06
   3.7800000e+00   1.4443121e-06
   3.7900000e+00   1.4540498e-06
   3.8000000e+00   1.4626369e-06
   3.8100000e+00   1.4707326e-06
   3.8200000e+00   1.4778902e-06
   3.8300000e+00   1.4844171e-06
   3.8400000e+00   1.4900769e-06
   3.8500000e+00   1.4954614e-06
   3.8600000e+00   1.5029823e-06
   3.8700000e+00   1.5099117e-06
   3.8800000e+00   1.5175485e-06
   3.8900000e+00   1.5222327e-06
   3.9000000e+00   1.5288642e-06
   3.9100000e+00   1.5337631e-06
   3.9200000e+00   1.5393037e-06
   3.9300000e+00   1.5462224e-06
   3.9400000e+00   1.5472098e-06
   3.9500000e+00   1.5527204e-06
   3.9600000e+00   1.5499803e-06
   3.9700000e+00   1.5507564e-06
   3.9800000e+00   1.5509541e-06
   3.9900000e+00   1.5521350e-06
   4.0000000e+00   1.5530707e-06
   4.0100000e+00   1.5552199e-06
   4.0200000e+00   1.5630495e-06
   4.0300000e+00   1.5618174e-06
   4.0400000e+00   1.5667370e-06
   4.0500000e+00   1.5652317e-06
   4.0600000e+00   1.5695771e-06
   4.0700000e+00   1.5712818e-06
   4.0800000e+00   1.5716712e-06
   4.0900000e+00   1.5741736e-06
   4.1000000e+00   1.5737827e-06
   4.1100000e+00   1.5691027e-06
   4.1200000e+00   1.5708566e-06
   4.1300000e+00   1.5715726e-06
   4.1400000e+00   1.5712746e-06
   4.1500000e+00   1.5757802e-06
   4.1600000e+00   1.5748052e-06
   4.1700000e+00   1.5741323e-06
   4.1800000e+00   1.5741302e-06
   4.1900000e+00   1.5694978e-06
   4.2000000e+00   1.5708322e-06
   4.2100000e+00   1.5688200e-06
   4.2200000e+00   1.5656767e-06
   4.2300000e+00   1.5614307e-06
   4.2400000e+00   1.5608299e-06
   4.2500000e+00   1.5538701e-06
   4.2600000e+00   1.5504120e-06
   4.2700000e+00   1.5455650e-06
   4.2800000e+00   1.5395807e-06
   4.2900000e+00   1.5395168e-06
   4.3000000e+00   1.5358467e-06
   4.3100000e+00   1.5323503e-06
   4.3200000e+00   1.5255777e-06
   4.3300000e+00   1.5221733e-06
   4.3400000e+00   1.5167915e-06
   4.3500000e+00   1.5124140e-06
   4.3600000e+00   1.5068675e-06
   4.3700000e+00   1.4988020e-06
   4.3800000e+00   1.4947233e-06
   4.3900000e+00   1.4879379e-06
   4.4000000e+00   1.4811606e-06
   4.4100000e+00   1.4742686e-06
   4.4200000e+00   1.4701780e-06
   4.4300000e+00   1.4638534e-06
   4.4400000e+00   1.4578638e-06
   4.4500000e+00   1.4467720e-06
   4.4600000e+00   1.4382314e-06
   4.4700000e+00   1.4349402e-06
   4.4800000e+00   1.4296787e-06
   4.4900000e+00   1.4215986e-06
   4.5000000e+00   1.4121812e-06
   4.5100000e+00   1.4066535e-06
   4.5200000e+00   1.3997173e-06
   4.5300000e+00   1.3921729e-06
   4.5400000e+00   1.3822391e-06
   4.5500000e+00   1.3720233e-06
   4.5600000e+00   1.3612105e-06
   4.5700000e+00   1.3561096e-06
   4.5800000e+00   1.3469248e-06
   4.5900000e+00   1.3402258e-06
   4.6000000e+00   1.3285286e-06
   4.6100000e+00   1.3188874e-06
   4.6200000e+00   1.3112360e-06
   4.6300000e+00   1.3008066e-06
   4.6400000e+00   1.2925311e-06
   4.6500000e+00   1.2803892e-06
   4.6600000e+00   1.2709359e-06
   4.6700000e+00   1.2628865e-06
   4.6800000e+00   1.2493062e-06
   4.6900000e+00   1.2399290e-06
   4.7000000e+00   1.2269519e-06
   4.7100000e+00   1.2160758e-06
   4.7200000e+00   1.2058568e-06
   4.7300000e+00   1.1953013e-06
   4.7400000e+00   1.1849370e-06
   4.7500000e+00   1.1744143e-06
   4.7600000e+00   1.1660449e-06
   4.7700000e+00   1.1569631e-06
   4.7800000e+00   1.1442938e-06
   4.7900000e+00   1.1368515e-06
   4.8000000e+00   1.1262396e-06
   4.8100000e+00   1.1155103e-06
   4.8200000e+00   1.1033951e-06
   4.8300000e+00   1.0910412e-06
   4.8400000e+00   1.0806280e-06
   4.8500000e+00   1.0696589e-06
   4.8600000e+00   1.0555243e-06
   4.8700000e+00   1.0452763e-06
   4.8800000e+00   1.0367329e-06
   4.8900000e+00   1.0246461e-06
   4.9000000e+00   1.0162212e-06
   4.9100000e+00   1.0038516e-06
   4.9200000e+00   9.9372644e-07
   4.9300000e+00   9.8087284e-07
   4.9400000e+00   9.6911777e-07
   4.9500000e+00   9.6005461e-07
   4.9600000e+00   9.4690720e-07
   4.9700000e+00   9.3693420e-07
   4.9800000e+00   9.2392981e-07
   4.9900000e+00   9.1488596e-07
   5.0000000e+00   9.0670846e-07
   5.0100000e+00   8.9440311e-07
   5.0200000e+00   8.8073307e-07
   5.0300000e+00   8.7127489e-07
   5.0400000e+00   8.6187301e-07
   5.0500000e+00   8.5316236e-07
   5.0600000e+00   8.4279394e-07
   5.0700000e+00   8.2875103e-07
   5.0800000e+00   8.1872368e-07
   5.0900000e+00   8.0680710e-07
   5.1000000e+00   7.9751478e-07
   5.1100000e+00   7.8651620e-07
   5.1200000e+00   7.7613398e-07
   5.1300000e+00   7.6594955e-07
   5.1400000e+00   7.5639455e-07
   5.1500000e+00   7.4919152e-07
   5.1600000e+00   7.4002594e-07
   5.1700000e+00   7.2928447e-07
   5.1800000e+00   7.2014006e-07
   5.1900000e+00   7.1014053e-07
   5.2000000e+00   6.9843416e-07
   5.2100000e+00   6.8665208e-07
   5.2200000e+00   6.7631910e-07
   5.2300000e+00   6.6751179e-07
   5.2400000e+00   6.5769823e-07
   5.2500000e+00   6.4642284e-07
   5.2600000e+00   6.3685578e-07
   5.2700000e+00   6.2728306e-07
   5.2800000e+00   6.1671559e-07
   5.2900000e+00   6.0843091e-07
   5.3000000e+00   5.9801447e-07
   5.3100000e+00   5.8853656e-07
   5.3200000e+00   5.7812485e-07
   5.3300000e+00   5.6663651e-07
   5.3400000e+00   5.5867441e-07
   5.3500000e+00   5.5019379e-07
   5.3600000e+00   5.4264450e-07
   5.3700000e+00   5.3459452e-07
   5.3800000e+00   5.2094695e-07
   5.3900000e+00   5.1243817e-07
   5.4000000e+00   5.0173330e-07
   5.4100000e+00   4.9048839e-07
   5.4200000e+00   4.8157731e-07
   5.4300000e+00   4.7300282e-07
   5.4400000e+00   4.6431670e-07
   5.4500000e+00   4.5546792e-07
   5.4600000e+00   4.4280336e-07
   5.4700000e+00   4.3581566e-07
   5.4800000e+00   4.2775841e-07
   5.4900000e+00   4.1961623e-07
   5.5000000e+00   4.1274362e-07
   5.5100000e+00   4.0621110e-07
   5.5200000e+00   3.9972762e-07
   5.5300000e+00   3.9128510e-07
   5.5400000e+00   3.8487077e-07
   5.5500000e+00   3.7911947e-07
   5.5600000e+00   3.7304237e-07
   5.5700000e+00   3.6813096e-07
   5.5800000e+00   3.6337035e-07
   5.5900000e+00   3.5451918e-07
   5.6000000e+00   3.4800548e-07
   5.6100000e+00   3.3936370e-07
   5.6200000e+00   3.3502168e-07
   5.6300000e+00   3.2532561e-07
   5.6400000e+00   3.1913398e-07
   5.6500000e+00   3.1441861e-07
   5.6600000e+00   3.1066967e-07
   5.6700000e+00   3.0478204e-07
   5.6800000e+00   2.9886247e-07
   5.6900000e+00   2.9424861e-07
   5.7000000e+00   2.8646674e-07
   5.7100000e+00   2.8207593e-07
   5.7200000e+00   2.7647550e-07
   5.7300000e+00   2.7125937e-07
   5.7400000e+00   2.6640820e-07
   5.7500000e+00   2.6200951e-07
   5.7600000e+00   2.5819907e-07
   5.7700000e+00   2.5338449e-07
   5.7800000e+00   2.4975136e-07
   5.7900000e+00   2.4466626e-07
   5.8000000e+00   2.4016922e-07
   5.8100000e+00   2.3621258e-07
   5.8200000e+00   2.3164368e-07
   5.8300000e+00   2.2643946e-07
   5.8400000e+00   2.2272909e-07
   5.8500000e+00   2.1864068e-07
   5.8600000e+00   2.1471250e-07
   5.8700000e+00   2.1075979e-07
   5.8800000e+00   2.0764871e-07
   5.8900000e+00   2.0360738e-07
   5.9000000e+00   1.9815005e-07
   5.9100000e+00   1.9382422e-07
   5.9200000e+00   1.9002944e-07
   5.9300000e+00   1.8737923e-07
   5.9400000e+00   1.8262300e-07
   5.9500000e+00   1.7895160e-07
   5.9600000e+00   1.7556788e-07
   5.9700000e+00   1.7164161e-07
   5.9800000e+00   1.6736316e-07
   5.9900000e+00   1.6440633e-07
   6.0000000e+00   1.6064144e-07
   6.0100000e+00   1.5687805e-07
   6.0200000e+00   1.5479518e-07
   6.0300000e+00   1.5062746e-07
   6.0400000e+00   1.4789047e-07
   6.0500000e+00   1.4488025e-07
   6.0600000e+00   1.4161372e-07
   6.0700000e+00   1.3849130e-07
   6.0800000e+00   1.3466042e-07
   6.0900000e+00   1.3145442e-07
   6.1000000e+00   1.2874782e-07
   6.1100000e+00   1.2647083e-07
   6.1200000e+00   1.2260489e-07
   6.1300000e+00   1.1903075e-07
   6.1400000e+00   1.1582058e-07
   6.1500000e+00   1.1326646e-07
   6.1600000e+00   1.1067087e-07
   6.1700000e+00   1.0874749e-07
   6.1800000e+00   1.0633353e-07
   6.1900000e+00   1.0438604e-07
   6.2000000e+00   1.0169556e-07
   6.2100000e+00   9.8853643e-08
   6.2200000e+00   9.6550665e-08
   6.2300000e+00   9.3840245e-08
   6.2400000e+00   9.1239934e-08
   6.2500000e+00   8.9941963e-08
   6.2600000e+00   8.6595473e-08
   6.2700000e+00   8.5495317e-08
   6.2800000e+00   8.3620096e-08
   6.2900000e+00   8.0419875e-08
   6.3000000e+00   7.9339668e-08
   6.3100000e+00   7.6805841e-08
   6.3200000e+00   7.4732880e-08
   6.3300000e+00   7.3221101e-08
   6.3400000e+00   7.1969801e-08
   6.3500000e+00   6.9718814e-08
   6.3600000e+00   6.8665855e-08
   6.3700000e+00   6.7661062e-08
   6.3800000e+00   6.6310496e-08
   6.3900000e+00   6.5142465e-08
   6.4000000e+00   6.3869522e-08
   6.4100000e+00   6.2374872e-08
   6.4200000e+00   6.2007056e-08
   6.4300000e+00   6.0504899e-08
   6.4400000e+00   5.9965190e-08
   6.4500000e+00   5.9439438e-08
   6.4600000e+00   5.7276877e-08
   6.4700000e+00   5.5549414e-08
   6.4800000e+00   5.3832088e-08
   6.4900000e+00   5.2971912e-08
   6.5000000e+00   5.2211937e-08
   6.5100000e+00   5.1010810e-08
   6.5200000e+00   4.9491538e-08
   6.5300000e+00   4.8665031e-08
   6.5400000e+00   4.8025670e-08
   6.5500000e+00   4.7221804e-08
   6.5600000e+00   4.6348485e-08
   6.5700000e+00   4.5031919e-08
   6.5800000e+00   4.3973314e-08
   6.5900000e+00   4.2993712e-08
   6.6000000e+00   4.1890531e-08
   6.6100000e+00   4.0641857e-08
   6.6200000e+00   3.9986786e-08
   6.6300000e+00   3.9280109e-08
   6.6400000e+00   3.7663422e-08
   6.6500000e+00   3.6869881e-08
   6.6600000e+00   3.6024939e-08
   6.6700000e+00   3.4313561e-08
   6.6800000e+00   3.3979047e-08
   6.6900000e+00   3.2693360e-08
   6.7000000e+00   3.2014092e-08
   6.7100000e+00   3.1580450e-08
   6.7200000e+00   3.1055341e-08
   6.7300000e+00   2.9867620e-08
   6.7400000e+00   2.9274465e-08
   6.7500000e+00   2.8089617e-08
   6.7600000e+00   2.7734636e-08
   6.7700000e+00   2.7185745e-08
   6.7800000e+00   2.6073970e-08
   6.7900000e+00   2.5614631e-08
   6.8000000e+00   2.4953310e-08
   6.8100000e+00   2.3953112e-08
   6.8200000e+00   2.4278828e-08
   6.8300000e+00   2.3766447e-08
   6.8400000e+00   2.3298309e-08
   6.8500000e+00   2.2499715e-08
   6.8600000e+00   2.1914342e-08
   6.8700000e+00   2.1590234e-08
   6.8800000e+00   2.1566540e-08
   6.8900000e+00   2.0988524e-08
   6.9000000e+00   2.0181515e-08
   6.9100000e+00   1.9489794e-08
   6.9200000e+00   1.8598645e-08
   6.9300000e+00   1.8266929e-08
   6.9400000e+00   1.7566860e-08
   6.9500000e+00   1.6922211e-08
   6.9600000e+00   1.6602684e-08
   6.9700000e+00   1.6124788e-08
   6.9800000e+00   1.5990436e-08
   6.9900000e+00   1.5275127e-08
   7.0000000e+00   1.4506675e-08
   7.0100000e+00   1.3833177e-08
   7.0200000e+00   1.3398044e-08
   7.0300000e+00   1.3033617e-08
   7.0400000e+00   1.2967047e-08
   7.0500000e+00   1.2502360e-08
   7.0600000e+00   1.1918113e-08
   7.0700000e+00   1.1736508e-08
   7.0800000e+00   1.1417123e-08
   7.0900000e+00   1.1037860e-08
   7.1000000e+00   1.0864739e-08
   7.1100000e+00   1.0549198e-08
   7.1200000e+00   1.0001151e-08
   7.1300000e+00   9.5284397e-09
   7.1400000e+00   9.3935415e-09
   7.1500000e+00   8.7538764e-09
   7.1600000e+00   8.6185755e-09
   7.1700000e+00   8.4394223e-09
   7.1800000e+00   8.2919778e-09
   7.1900000e+00   7.6453684e-09
   7.2000000e+00   7.1739739e-09
   7.2100000e+00   6.6392419e-09
   7.2200000e+00   6.0998051e-09
   7.2300000e+00   5.8121579e-09
   7.2400000e+00   5.4200601e-09
   7.2500000e+00   5.1377979e-09
   7.2600000e+00   4.8082018e-09
   7.2700000e+00   4.5372020e-09
   7.2800000e+00   4.1263477e-09
   7.2900000e+00   3.9746298e-09
   7.3000000e+00   3.7848306e-09
   7.3100000e+00   3.4765423e-09
   7.3200000e+00   3.2628126e-09
   7.3300000e+00   2.8805960e-09
   7.3400000e+00   2.8170365e-09
   7.3500000e+00   2.7462716e-09
   7.3600000e+00   2.3212558e-09
   7.3700000e+00   1.9544894e-09
   7.3800000e+00   1.9631281e-09
   7.3900000e+00   1.8889658e-09
   7.4000000e+00   1.7852592e-09
   7.4100000e+00   1.7261784e-09
   7.4200000e+00   1.6195539e-09
   7.4300000e+00   1.3825494e-09
   7.4400000e+00   1.3401465e-09
   7.4500000e+00   1.2111070e-09
   7.4600000e+00   1.0556685e-09
   7.4700000e+00   8.7076389e-10
   7.4800000e+00   9.3387441e-10
   7.4900000e+00   8.3974415e-10
   7.5000000e+00   6.9945935e-10
   7.5100000e+00   5.8240369e-10
   7.5200000e+00   4.9926659e-10
   7.5300000e+00   5.6396020e-10
   7.5400000e+00   4.1927339e-10
   7.5500000e+00   2.0737676e-10
   7.5600000e+00   1.3960621e-10
   7.5700000e+00   1.3023475e-10
   7.5800000e+00  -1.0462070e-10
   7.5900000e+00  -5.7164036e-11
   7.6000000e+00   1.7813994e-12
   7.6100000e+00   4.9506577e-10
   7.6200000e+00  -3.1608204e-12
   7.6300000e+00  -3.5216072e-11
   7.6400000e+00  -9.1756457e-11
   7.6500000e+00   2.1742172e-11
   7.6600000e+00  -3.5663719e-11
   7.6700000e+00  -9.5961843e-12
   7.6800000e+00  -7.4241475e-11
   7.6900000e+00  -4.6823441e-11
   7.7000000e+00   9.2140536e-11
   7.7100000e+00  -3.9092327e-11
   7.7200000e+00  -1.2472646e-10
   7.7300000e+00  -3.7578316e-10
   7.7400000e+00  -4.1085880e-10
   7.7500000e+00  -4.5236693e-10
   7.7600000e+00  -5.8243753e-10
   7.7700000e+00  -5.6920075e-10
   7.7800000e+00  -5.1672169e-10
   7.7900000e+00  -5.1599461e-10
   7.8000000e+00  -6.2300007e-10
   7.8100000e+00  -4.3665446e-10
   7.8200000e+00  -4.2819913e-10
   7.8300000e+00  -2.6989074e-10
   7.8400000e+00  -3.0870447e-10
   7.8500000e+00  -3.1865885e-10
   7.8600000e+00  -3.8497450e-10
   7.8700000e+00  -3.6347096e-10
   7.8800000e+00  -2.3499925e-10
   7.8900000e+00  -2.5709371e-10
   7.9000000e+00  -2.8088054e-10
   7.9100000e+00  -1.4721970e-10
   7.9200000e+00  -1.0994760e-10
   7.9300000e+00  -1.2677571e-10
   7.9400000e+00  -6.3073847e-11
   7.9500000e+00   8.7800166e-11
   7.9600000e+00   1.0634820e-11
   7.9700000e+00   1.8352185e-11
   7.9800000e+00   7.2217584e-11
   7.9900000e+00   1.9398858e-10
   8.0000000e+00   8.3013306e-11
   8.0100000e+00   3.3281628e-10
   8.0200000e+00   3.5040135e-10
   8.0300000e+00   4.3268216e-10
   8.0400000e+00   3.8523294e-10
   8.0500000e+00   5.4706911e-10
   8.0600000e+00   5.7183416e-10
   8.0700000e+00   5.4688611e-10
   8.0800000e+00   4.8974942e-10
   8.0900000e+00   5.8245904e-10
   8.1000000e+00   5.3080177e-10
   8.1100000e+00   6.4195614e-10
   8.1200000e+00   6.8622802e-10
   8.1300000e+00   6.5936964e-10
   8.1400000e+00   7.1046255e-10
   8.1500000e+00   6.3521424e-10
   8.1600000e+00   6.3940842e-10
   8.1700000e+00   6.3853149e-10
   8.1800000e+00   6.1664126e-10
   8.1900000e+00   6.3018321e-10
   8.2000000e+00   5.5547556e-10
   8.2100000e+00   5.0538908e-10
   8.2200000e+00   4.5475642e-10
   8.2300000e+00   5.2255098e-10
   8.2400000e+00   5.2018221e-10
   8.2500000e+00   5.4051284e-10
   8.2600000e+00   5.4371017e-10
   8.2700000e+00   5.6648432e-10
   8.2800000e+00   5.3758876e-10
   8.2900000e+00   6.3350534e-10
   8.3000000e+00   5.9549554e-10
   8.3100000e+00   5.8307857e-10
   8.3200000e+00   6.2680470e-10
   8.3300000e+00   6.6138177e-10
   8.3400000e+00   6.9565485e-10
   8.3500000e+00   6.6054792e-10
   8.3600000e+00   5.9085509e-10
   8.3700000e+00   7.0255091e-10
   8.3800000e+00   6.6230097e-10
   8.3900000e+00   6.2717798e-10
   8.4000000e+00   6.3774501e-10
   8.4100000e+00   5.2963603e-10
   8.4200000e+00   4.9783477e-10
   8.4300000e+00   4.5137360e-10
   8.4400000e+00   5.2442090e-10
   8.4500000e+00   6.3281214e-10
   8.4600000e+00   5.4538545e-10
   8.4700000e+00   5.9468841e-10
   8.4800000e+00   5.2831973e-10
   8.4900000e+00   5.4598783e-10
   8.5000000e+00   5.5131555e-10
   8.5100000e+00   4.8182081e-10
   8.5200000e+00   5.2009871e-10
   8.5300000e+00   4.8695975e-10
   8.5400000e+00   4.7170678e-10
   8.5500000e+00   4.0938396e-10
   8.5600000e+00   3.6885902e-10
   8.5700000e+00   2.9699770e-10
   8.5800000e+00   2.7928814e-10
   8.5900000e+00   2.3628554e-10
   8.6000000e+00   1.7756471e-10
   8.6100000e+00   1.7649914e-10
   8.6200000e+00   1.3226125e-10
   8.6300000e+00   1.2010091e-10
   8.6400000e+00   1.2952362e-10
   8.6500000e+00   7.7506652e-11
   8.6600000e+00   3.4171066e-11
   8.6700000e+00  -4.9466211e-11
   8.6800000e+00  -2.0548895e-11
   8.6900000e+00  -2.5213955e-12
   8.7000000e+00  -3.3995176e-11
   8.7100000e+00  -5.5068930e-11
   8.7200000e+00  -1.1261161e-10
   8.7300000e+00  -1.2557129e-10
   8.7400000e+00  -1.9434027e-10
   8.7500000e+00  -2.1363069e-10
   8.7600000e+00  -2.1213843e-10
   8.7700000e+00  -2.8333111e-10
   8.7800000e+00  -2.8669577e-10
   8.7900000e+00  -3.2150675e-10
   8.8000000e+00  -2.8845514e-10
   8.8100000e+00  -2.9482844e-10
   8.8200000e+00  -3.3016602e-10
   8.8300000e+00  -3.1748469e-10
   8.8400000e+00  -3.9100708e-10
   8.8500000e+00  -3.9389867e-10
   8.8600000e+00  -4.5959147e-10
   8.8700000e+00  -4.2967987e-10
   8.8800000e+00  -3.9896200e-10
   8.8900000e+00  -3.7365603e-10
   8.9000000e+00  -3.4628264e-10
   8.9100000e+00  -3.1272716e-10
   8.9200000e+00  -3.7039455e-10
   8.9300000e+00  -3.7483357e-10
   8.9400000e+00  -4.5879863e-10
   8.9500000e+00  -4.0827822e-10
   8.9600000e+00  -4.1986691e-10
   8.9700000e+00  -4.1664185e-10
   8.9800000e+00  -4.1538266e-10
   8.9900000e+00  -3.3438056e-10
   9.0000000e+00  -3.4681555e-10
   9.0100000e+00  -3.7374340e-10
   9.0200000e+00  -3.7382458e-10
   9.0300000e+00  -3.7507021e-10
   9.0400000e+00  -3.6280284e-10
   9.0500000e+00  -3.4224326e-10
   9.0600000e+00  -3.1788648e-10
   9.0700000e+00  -3.2152456e-10
   9.0800000e+00  -3.3848066e-10
   9.0900000e+00  -3.4032217e-10
   9.1000000e+00  -3.4704421e-10
   9.1100000e+00  -3.1507520e-10
   9.1200000e+00  -3.2890058e-10
   9.1300000e+00  -3.0638071e-10
   9.1400000e+00  -3.0290878e-10
   9.1500000e+00  -2.9738203e-10
   9.1600000e+00  -3.0135587e-10
   9.1700000e+00  -3.0645940e-10
   9.1800000e+00  -2.6383414e-10
   9.1900000e+00  -2.8576956e-10
   9.2000000e+00  -2.9213613e-10
   9.2100000e+00  -3.0105705e-10
   9.2200000e+00  -2.5732541e-10
   9.2300000e+00  -3.2500394e-10
   9.2400000e+00  -2.4382183e-10
   9.2500000e+00  -2.5728129e-10
   9.2600000e+00  -2.7626410e-10
   9.2700000e+00  -2.5060347e-10
   9.2800000e+00  -2.5011157e-10
   9.2900000e+00  -2.2060426e-10
   9.3000000e+00  -2.4704194e-10
   9.3100000e+00  -2.5228634e-10
   9.3200000e+00  -2.3566139e-10
   9.3300000e+00  -2.0724429e-10
   9.3400000e+00  -1.9184903e-10
   9.3500000e+00  -1.9900677e-10
   9.3600000e+00  -2.2123099e-10
   9.3700000e+00  -2.1273183e-10
   9.3800000e+00  -2.0768335e-10
   9.3900000e+00  -2.0435428e-10
   9.4000000e+00  -1.8903804e-10
   9.4100000e+00  -1.9575100e-10
   9.4200000e+00  -1.8369706e-10
   9.4300000e+00  -1.9424914e-10
   9.4400000e+00  -1.7818173e-10
   9.4500000e+00  -1.8957623e-10
   9.4600000e+00  -1.8618048e-10
   9.4700000e+00  -1.8616298e-10
   9.4800000e+00  -1.9417323e-10
   9.4900000e+00  -1.8875432e-10
   9.5000000e+00  -1.9192762e-10
   9.5100000e+00  -2.1623098e-10
   9.5200000e+00  -2.2341315e-10
   9.5300000e+00  -2.1753584e-10
   9.5400000e+00  -2.0211419e-10
   9.5500000e+00  -2.0222092e-10
   9.5600000e+00  -2.1741273e-10
   9.5700000e+00  -2.2216885e-10
   9.5800000e+00  -2.2503015e-10
   9.5900000e+00  -2.2799916e-10
   9.6000000e+00  -2.4401730e-10
   9.6100000e+00  -2.5382502e-10
   9.6200000e+00  -2.4105400e-10
   9.6300000e+00  -2.3774515e-10
   9.6400000e+00  -2.4093642e-10
   9.6500000e+00  -2.5671688e-10
   9.6600000e+00  -2.4452606e-10
   9.6700000e+00  -2.4213812e-10
   9.6800000e+00  -2.3572360e-10
   9.6900000e+00  -2.3654693e-10
   9.7000000e+00  -2.3077444e-10
   9.7100000e+00  -2.2489659e-10
   9.7200000e+00  -2.2004353e-10
   9.7300000e+00  -2.2508837e-10
   9.7400000e+00  -2.2279413e-10
   9.7500000e+00  -2.2276174e-10
   9.7600000e+00  -2.2058598e-10
   9.7700000e+00  -2.2102610e-10
   9.7800000e+00  -2.1871048e-10
   9.7900000e+00  -2.1435438e-10
   9.8000000e+00  -2.0604291e-10
   9.8100000e+00  -1.9957400e-10
   9.8200000e+00  -2.0080145e-10
   9.8300000e+00  -1.8641632e-10
   9.8400000e+00  -1.9191976e-10
   9.8500000e+00  -1.9568286e-10
   9.8600000e+00  -2.0551466e-10
   9.8700000e+00  -2.0120896e-10
   9.8800000e+00  -1.9792004e-10
   9.8900000e+00  -2.0096868e-10
   9.9000000e+00  -2.0061081e-10
   9.9100000e+00  -2.0457239e-10
   9.9200000e+00  -1.9202055e-10
   9.9300000e+00  -1.8656800e-10
   9.9400000e+00  -1.7314663e-10
   9.9500000e+00  -1.8118974e-10
   9.9600000e+00  -1.7054743e-10
   9.9700000e+00  -1.5656503e-10
   9.9800000e+00  -1.4781057e-10
   9.9900000e+00  -1.5050302e-10
   1.0000000e+01  -1.3830250e-10
   1.0010000e+01  -1.3188695e-10
   1.0020000e+01  -1.2676292e-10
   1.0030000e+01  -1.2051421e-10
   1.0040000e+01  -1.1710474e-10
   1.0050000e+01  -1.1214348e-10
   1.0060000e+01  -1.0289111e-10
   1.0070000e+01  -9.9310897e-11
   1.0080000e+01  -7.8350779e-11
   1.0090000e+01  -7.9173595e-11
   1.0100000e+01  -7.1116996e-11
   1.0110000e+01  -6.0170791e-11
   1.0120000e+01  -6.4127559e-11
   1.0130000e+01  -5.4870430e-11
   1.0140000e+01  -4.4611993e-11
   1.0150000e+01  -4.4050037e-11
   1.0160000e+01  -3.2002200e-11
   1.0170000e+01  -2.6056926e-11
   1.0180000e+01  -1.9970140e-11
   1.0190000e+01  -8.5541261e-12
   1.0200000e+01  -3.3944073e-12
   1.0210000e+01   1.9783001e-13
   1.0220000e+01   1.1153778e-11
   1.0230000e+01   1.9536143e-11
   1.0240000e+01   2.5494090e-11
   1.0250000e+01   2.8202099e-11
   1.0260000e+01   3.5667101e-11
   1.0270000e+01   3.9924835e-11
   1.0280000e+01   4.9163170e-11
   1.0290000e+01   5.8708385e-11
   1.0300000e+01   6.7247103e-11
   1.0310000e+01   7.5058871e-11
   1.0320000e+01   8.0510435e-11
   1.0330000e+01   7.9156393e-11
   1.0340000e+01   8.4716893e-11
   1.0350000e+01   8.8616056e-11
   1.0360000e+01   9.2885171e-11
   1.0370000e+01   9.4470922e-11
   1.0380000e+01   1.0262433e-10
   1.0390000e+01   1.0981380e-10
   1.0400000e+01   1.1301927e-10
   1.0410000e+01   1.1175817e-10
   1.0420000e+01   1.1587445e-10
   1.0430000e+01   1.2071911e-10
   1.0440000e+01   1.2045806e-10
   1.0450000e+01   1.1889551e-10
   1.0460000e+01   1.2394049e-10
   1.0470000e+01   1.2691803e-10
   1.0480000e+01   1.3338331e-10
   1.0490000e+01   1.3536774e-10
   1.0500000e+01   1.3853681e-10
   1.0510000e+01   1.4712302e-10
   1.0520000e+01   1.4577904e-10
   1.0530000e+01   1.4857898e-10
   1.0540000e+01   1.4982593e-10
   1.0550000e+01   1.5001712e-10
   1.0560000e+01   1.5119710e-10
   1.0570000e+01   1.5253489e-10
   1.0580000e+01   1.5432242e-10
   1.0590000e+01   1.5765881e-10
   1.0600000e+01   1.5774502e-10
   1.0610000e+01   1.5497764e-10
   1.0620000e+01   1.5740077e-10
   1.0630000e+01   1.5883908e-10
   1.0640000e+01   1.5876098e-10
   1.0650000e+01   1.5932837e-10
   1.0660000e+01   1.6112710e-10
   1.0670000e+01   1.6411517e-10
   1.0680000e+01   1.5679241e-10
   1.0690000e+01   1.6133723e-10
   1.0700000e+01   1.6232639e-10
   1.0710000e+01   1.6201419e-10
   1.0720000e+01   1.6149188e-10
   1.0730000e+01   1.6229338e-10
   1.0740000e+01   1.6860082e-10
   1.0750000e+01   1.6887740e-10
   1.0760000e+01   1.6965928e-10
   1.0770000e+01   1.6856788e-10
   1.0780000e+01   1.7047276e-10
   1.0790000e+01   1.7151938e-10
   1.0800000e+01   1.7245766e-10
   1.0810000e+01   1.7305767e-10
   1.0820000e+01   1.7639854e-10
   1.0830000e+01   1.8150689e-10
   1.0840000e+01   1.8428286e-10
   1.0850000e+01   1.8471554e-10
   1.0860000e+01   1.8629617e-10
   1.0870000e+01   1.8804718e-10
   1.0880000e+01   1.9126147e-10
   1.0890000e+01   1.8916443e-10
   1.0900000e+01   1.9137003e-10
   1.0910000e+01   1.9323797e-10
   1.0920000e+01   1.9392693e-10
   1.0930000e+01   1.9518918e-10
   1.0940000e+01   1.9582990e-10
   1.0950000e+01   1.9847137e-10
   1.0960000e+01   1.9788509e-10
   1.0970000e+01   1.9718590e-10
   1.0980000e+01   1.9923894e-10
   1.0990000e+01   2.0644878e-10
   1.1000000e+01   2.0853742e-10
   1.1010000e+01   2.0945973e-10
   1.1020000e+01   2.0889963e-10
   1.1030000e+01   2.0834160e-10
   1.1040000e+01   2.1123313e-10
   1.1050000e+01   2.1211784e-10
   1.1060000e+01   2.1646038e-10
   1.1070000e+01   2.1620236e-10
   1.1080000e+01   2.1623553e-10
   1.1090000e+01   2.1548177e-10
   1.1100000e+01   2.1482352e-10
   1.1110000e+01   2.1592957e-10
   1.1120000e+01   2.1634808e-10
   1.1130000e+01   2.1776159e-10
   1.1140000e+01   2.1660508e-10
   1.1150000e+01   2.1721867e-10
   1.1160000e+01   2.1919546e-10
   1.1170000e+01   2.1787529e-10
   1.1180000e+01   2.1872455e-10
   1.1190000e+01   2.1994841e-10
   1.1200000e+01   2.2010957e-10
   1.1210000e+01   2.1936006e-10
   1.1220000e+01   2.1816336e-10
   1.1230000e+01   2.1644041e-10
   1.1240000e+01   2.1511543e-10
   1.1250000e+01   2.1394187e-10
   1.1260000e+01   2.1380042e-10
   1.1270000e+01   2.1649878e-10
   1.1280000e+01   2.1395818e-10
   1.1290000e+01   2.1474463e-10
   1.1300000e+01   2.1457938e-10
   1.1310000e+01   2.1375651e-10
   1.1320000e+01   2.1132492e-10
   1.1330000e+01   2.1101047e-10
   1.1340000e+01   2.1126123e-10
   1.1350000e+01   2.0859084e-10
   1.1360000e+01   2.0879397e-10
   1.1370000e+01   2.0836772e-10
   1.1380000e+01   2.0619571e-10
   1.1390000e+01   2.0386093e-10
   1.1400000e+01   2.0256527e-10
   1.1410000e+01   2.0260936e-10
   1.1420000e+01   2.0015934e-10
   1.1430000e+01   2.0228930e-10
   1.1440000e+01   2.0204103e-10
   1.1450000e+01   2.0022776e-10
   1.1460000e+01   1.9861083e-10
   1.1470000e+01   1.9848987e-10
   1.1480000e+01   1.9472888e-10
   1.1490000e+01   1.9305034e-10
   1.1500000e+01   1.9197455e-10
   1.1510000e+01   1.8935241e-10
   1.1520000e+01   1.8864458e-10
   1.1530000e+01   1.8816252e-10
   1.1540000e+01   1.8529244e-10
   1.1550000e+01   1.8368020e-10
   1.1560000e+01   1.8158695e-10
   1.1570000e+01   1.8135827e-10
   1.1580000e+01   1.8147052e-10
   1.1590000e+01   1.7888273e-10
   1.1600000e+01   1.7810215e-10
   1.1610000e+01   1.7773953e-10
   1.1620000e+01   1.7720894e-10
   1.1630000e+01   1.7553808e-10
   1.1640000e+01   1.7426271e-10
   1.1650000e+01   1.7307074e-10
   1.1660000e+01   1.7178954e-10
   1.1670000e+01   1.7036023e-10
   1.1680000e+01   1.6823897e-10
   1.1690000e+01   1.6775096e-10
   1.1700000e+01   1.6661165e-10
   1.1710000e+01   1.6401119e-10
   1.1720000e+01   1.6195762e-10
   1.1730000e+01   1.6072477e-10
   1.1740000e+01   1.5768331e-10
   1.1750000e+01   1.5624079e-10
   1.1760000e+01   1.5501897e-10
   1.1770000e+01   1.5174114e-10
   1.1780000e+01   1.4912641e-10
   1.1790000e+01   1.4873093e-10
   1.1800000e+01   1.4632166e-10
   1.1810000e+01   1.4471743e-10
   1.1820000e+01   1.4334120e-10
   1.1830000e+01   1.4088627e-10
   1.1840000e+01   1.4034084e-10
   1.1850000e+01   1.3814029e-10
   1.1860000e+01   1.3614242e-10
   1.1870000e+01   1.3347023e-10
   1.1880000e+01   1.3156692e-10
   1.1890000e+01   1.2997663e-10
   1.1900000e+01   1.2681182e-10
   1.1910000e+01   1.2465101e-10
   1.1920000e+01   1.2284738e-10
   1.1930000e+01   1.2056018e-10
   1.1940000e+01   1.1885980e-10
   1.1950000e+01   1.1666259e-10
   1.1960000e+01   1.1525531e-10
   1.1970000e+01   1.1324739e-10
   1.1980000e+01   1.1174037e-10
   1.1990000e+01   1.0913653e-10
   1.2000000e+01   1.0662365e-10
   1.2010000e+01   1.0435307e-10
   1.2020000e+01   1.0180430e-10
   1.2030000e+01   9.8911444e-11
   1.2040000e+01   9.5948047e-11
   1.2050000e+01   9.4036353e-11
   1.2060000e+01   9.2399146e-11
   1.2070000e+01   9.0679423e-11
   1.2080000e+01   8.7909145e-11
   1.2090000e+01   8.5743911e-11
   1.2100000e+01   8.3663136e-11
   1.2110000e+01   8.1725792e-11
   1.2120000e+01   7.8691360e-11
   1.2130000e+01   7.6087312e-11
   1.2140000e+01   7.4474673e-11
   1.2150000e+01   7.2958656e-11
   1.2160000e+01   7.0619507e-11
   1.2170000e+01   6.8385503e-11
   1.2180000e+01   6.7017187e-11
   1.2190000e+01   6.5161824e-11
   1.2200000e+01   6.3098537e-11
   1.2210000e+01   6.1727963e-11
   1.2220000e+01   6.0005218e-11
   1.2230000e+01   5.6767294e-11
   1.2240000e+01   5.4079292e-11
   1.2250000e+01   5.2824487e-11
   1.2260000e+01   5.0660808e-11
   1.2270000e+01   4.8181420e-11
   1.2280000e+01   4.7263782e-11
   1.2290000e+01   4.4361671e-11
   1.2300000e+01   4.1987605e-11
   1.2310000e+01   3.9448037e-11
   1.2320000e+01   3.7210981e-11
   1.2330000e+01   3.5179740e-11
   1.2340000e+01   3.3162584e-11
   1.2350000e+01   3.1302520e-11
   1.2360000e+01   2.9706741e-11
   1.2370000e+01   2.8026264e-11
   1.2380000e+01   2.6182427e-11
   1.2390000e+01   2.4678403e-11
   1.2400000e+01   2.3474477e-11
   1.2410000e+01   2.1728930e-11
   1.2420000e+01   1.9829232e-11
   1.2430000e+01   1.7943638e-11
   1.2440000e+01   1.6494459e-11
   1.2450000e+01   1.4249002e-11
   1.2460000e+01   1.2065451e-11
   1.2470000e+01   1.0044189e-11
   1.2480000e+01   9.0415040e-12
   1.2490000e+01   7.4081198e-12
   1.2500000e+01   5.5723263e-12
   1.2510000e+01   3.9523624e-12
   1.2520000e+01   2.6084387e-12
   1.2530000e+01   2.2090008e-12
   1.2540000e+01   7.4062872e-13
   1.2550000e+01  -1.8260097e-13
   1.2560000e+01  -1.8641278e-12
   1.2570000e+01  -3.7025137e-12
   1.2580000e+01  -3.7082611e-12
   1.2590000e+01  -4.2278352e-12
   1.2600000e+01  -4.4976128e-12
   1.2610000e+01  -5.9124309e-12
   1.2620000e+01  -7.6330929e-12
   1.2630000e+01  -8.8865453e-12
   1.2640000e+01  -1.0111020e-11
   1.2650000e+01  -1.1026576e-11
   1.2660000e+01  -1.2456242e-11
   1.2670000e+01  -1.2064295e-11
   1.2680000e+01  -1.3233241e-11
   1.2690000e+01  -1.3014081e-11
   1.2700000e+01  -1.4189807e-11
   1.2710000e+01  -1.5496674e-11
   1.2720000e+01  -1.6883740e-11
   1.2730000e+01  -1.7596872e-11
   1.2740000e+01  -1.7542896e-11
   1.2750000e+01  -1.8760959e-11
   1.2760000e+01  -1.9724387e-11
   1.2770000e+01  -1.9671475e-11
   1.2780000e+01  -2.0978299e-11
   1.2790000e+01  -2.1983454e-11
   1.2800000e+01  -2.2900619e-11
   1.2810000e+01  -2.3330193e-11
   1.2820000e+01  -2.3780861e-11
   1.2830000e+01  -2.4448989e-11
   1.2840000e+01  -2.4701003e-11
   1.2850000e+01  -2.5359139e-11
   1.2860000e+01  -2.5391116e-11
   1.2870000e+01  -2.6422314e-11
   1.2880000e+01  -2.7235374e-11
   1.2890000e+01  -2.8346088e-11
   1.2900000e+01  -2.7739015e-11
   1.2910000e+01  -2.9211724e-11
   1.2920000e+01  -2.9977777e-11
   1.2930000e+01  -3.0432848e-11
   1.2940000e+01  -3.0260056e-11
   1.2950000e+01  -3.1215539e-11
   1.2960000e+01  -3.1885015e-11
   1.2970000e+01  -3.2576737e-11
   1.2980000e+01  -3.2858508e-11
   1.2990000e+01  -3.3060724e-11
   1.3000000e+01  -3.3712320e-11
   1.3010000e+01  -3.3904948e-11
   1.3020000e+01  -3.4550736e-11
   1.3030000e+01  -3.4882385e-11
   1.3040000e+01  -3.4608178e-11
   1.3050000e+01  -3.4652325e-11
   1.3060000e+01  -3.4921861e-11
   1.3070000e+01  -3.5064645e-11
   1.3080000e+01  -3.6430493e-11
   1.3090000e+01  -3.6377480e-11
   1.3100000e+01  -3.7453797e-11
   1.3110000e+01  -3.6976346e-11
   1.3120000e+01  -3.6912118e-11
   1.3130000e+01  -3.6353048e-11
   1.3140000e+01  -3.6029998e-11
   1.3150000e+01  -3.6182467e-11
   1.3160000e+01  -3.5818338e-11
   1.3170000e+01  -3.5333100e-11
   1.3180000e+01  -3.5448232e-11
   1.3190000e+01  -3.4905299e-11
   1.3200000e+01  -3.4207197e-11
   1.3210000e+01  -3.3864945e-11
   1.3220000e+01  -3.3969021e-11
   1.3230000e+01  -3.3862562e-11
   1.3240000e+01  -3.3134581e-11
   1.3250000e+01  -3.3382057e-11
   1.3260000e+01  -3.3364322e-11
   1.3270000e+01  -3.2989910e-11
   1.3280000e+01  -3.3182153e-11
   1.3290000e+01  -3.2311006e-11
   1.3300000e+01  -3.1996158e-11
   1.3310000e+01  -3.1447521e-11
   1.3320000e+01  -3.0599350e-11
   1.3330000e+01  -3.0063392e-11
   1.3340000e+01  -3.0626195e-11
   1.3350000e+01  -2.9786628e-11
   1.3360000e+01  -2.9497098e-11
   1.3370000e+01  -2.9451509e-11
   1.3380000e+01  -2.9368207e-11
   1.3390000e+01  -2.8582785e-11
   1.3400000e+01  -2.7748650e-11
   1.3410000e+01  -2.7303859e-11
   1.3420000e+01  -2.7249679e-11
   1.3430000e+01  -2.6534184e-11
   1.3440000e+01  -2.6149870e-11
   1.3450000e+01  -2.5532870e-11
   1.3460000e+01  -2.4582532e-11
   1.3470000e+01  -2.4020569e-11
   1.3480000e+01  -2.3650487e-11
   1.3490000e+01  -2.3183883e-11
   1.3500000e+01  -2.1744244e-11
   1.3510000e+01  -2.1224884e-11
   1.3520000e+01  -2.0542804e-11
   1.3530000e+01  -1.9953339e-11
   1.3540000e+01  -2.0363280e-11
   1.3550000e+01  -1.9636498e-11
   1.3560000e+01  -1.9017521e-11
   1.3570000e+01  -1.8591357e-11
   1.3580000e+01  -1.8651464e-11
   1.3590000e+01  -1.8253689e-11
   1.3600000e+01  -1.8034897e-11
   1.3610000e+01  -1.7307567e-11
   1.3620000e+01  -1.6938783e-11
   1.3630000e+01  -1.6458910e-11
   1.3640000e+01  -1.6006111e-11
   1.3650000e+01  -1.5287106e-11
   1.3660000e+01  -1.4824116e-11
   1.3670000e+01  -1.4547306e-11
   1.3680000e+01  -1.4038517e-11
   1.3690000e+01  -1.3789497e-11
   1.3700000e+01  -1.3184055e-11
   1.3710000e+01  -1.3023846e-11
   1.3720000e+01  -1.2563142e-11
   1.3730000e+01  -1.2116769e-11
   1.3740000e+01  -1.1539446e-11
   1.3750000e+01  -1.0866407e-11
   1.3760000e+01  -1.0362469e-11
   1.3770000e+01  -9.8434952e-12
   1.3780000e+01  -9.3965371e-12
   1.3790000e+01  -9.0187571e-12
   1.3800000e+01  -8.5376268e-12
   1.3810000e+01  -7.3965165e-12
   1.3820000e+01  -7.3450362e-12
   1.3830000e+01  -6.4668782e-12
   1.3840000e+01  -6.2266588e-12
   1.3850000e+01  -5.6602386e-12
   1.3860000e+01  -5.1296377e-12
   1.3870000e+01  -4.7636648e-12
   1.3880000e+01  -4.0375184e-12
   1.3890000e+01  -3.6798198e-12
   1.3900000e+01  -3.1221124e-12
   1.3910000e+01  -2.8764030e-12
   1.3920000e+01  -2.5806263e-12
   1.3930000e+01  -2.1771897e-12
   1.3940000e+01  -2.1557382e-12
   1.3950000e+01  -1.6497045e-12
   1.3960000e+01  -1.2927261e-12
   1.3970000e+01  -7.7736045e-13
   1.3980000e+01  -4.8961184e-13
   1.3990000e+01   1.9877688e-14
   1.4000000e+01   2.2995006e-13
   1.4010000e+01   6.8506967e-13
   1.4020000e+01   1.0644822e-12
   1.4030000e+01   1.3574701e-12
   1.4040000e+01   1.6304155e-12
   1.4050000e+01   1.8369785e-12
   1.4060000e+01   2.0959332e-12
   1.4070000e+01   2.1904997e-12
   1.4080000e+01   2.5261293e-12
   1.4090000e+01   2.7301669e-12
   1.4100000e+01   3.1108057e-12
   1.4110000e+01   3.3500576e-12
   1.4120000e+01   3.7156952e-12
   1.4130000e+01   4.0690950e-12
   1.4140000e+01   4.2418402e-12
   1.4150000e+01   4.3021625e-12
   1.4160000e+01   4.5540857e-12
   1.4170000e+01   4.6538932e-12
   1.4180000e+01   4.9868729e-12
   1.4190000e+01   5.2541362e-12
   1.4200000e+01   5.4015018e-12
   1.4210000e+01   5.6130855e-12
   1.4220000e+01   5.6492455e-12
   1.4230000e+01   6.0231855e-12
   1.4240000e+01   6.3903301e-12
   1.4250000e+01   6.6803577e-12
   1.4260000e+01   6.8021739e-12
   1.4270000e+01   6.9175360e-12
   1.4280000e+01   7.1135139e-12
   1.4290000e+01   7.3558270e-12
   1.4300000e+01   7.4015869e-12
   1.4310000e+01   7.5208359e-12
   1.4320000e+01   7.7805439e-12
   1.4330000e+01   7.7678762e-12
   1.4340000e+01   7.8054881e-12
   1.4350000e+01   7.9137976e-12
   1.4360000e+01   7.8966045e-12
   1.4370000e+01   8.1407134e-12
   1.4380000e+01   8.1694631e-12
   1.4390000e+01   8.2693551e-12
   1.4400000e+01   8.2817940e-12
   1.4410000e+01   8.2132215e-12
   1.4420000e+01   8.3632446e-12
   1.4430000e+01   8.6201475e-12
   1.4440000e+01   8.5586406e-12
   1.4450000e+01   8.7473095e-12
   1.4460000e+01   8.8654572e-12
   1.4470000e+01   8.9341757e-12
   1.4480000e+01   8.8893806e-12
   1.4490000e+01   8.9876245e-12
   1.4500000e+01   9.2363189e-12
   1.4510000e+01   9.1660841e-12
   1.4520000e+01   9.0928319e-12
   1.4530000e+01   9.1194246e-12
   1.4540000e+01   9.2788873e-12
   1.4550000e+01   9.2916148e-12
   1.4560000e+01   9.2629598e-12
   1.4570000e+01   9.1818875e-12
   1.4580000e+01   9.4949864e-12
   1.4590000e+01   9.4723287e-12
   1.4600000e+01   9.6632442e-12
   1.4610000e+01   9.7597852e-12
   1.4620000e+01   9.9221858e-12
   1.4630000e+01   9.8079153e-12
   1.4640000e+01   9.5306227e-12
   1.4650000e+01   9.7606246e-12
   1.4660000e+01   9.7432254e-12
   1.4670000e+01   9.7719634e-12
   1.4680000e+01   9.6746459e-12
   1.4690000e+01   9.4573597e-12
   1.4700000e+01   9.0238809e-12
   1.4710000e+01   8.6668570e-12
   1.4720000e+01   8.7267162e-12
   1.4730000e+01   8.5172345e-12
   1.4740000e+01   8.3169997e-12
   1.4750000e+01   8.3099854e-12
   1.4760000e+01   8.0144184e-12
   1.4770000e+01   7.8290852e-12
   1.4780000e+01   7.7183369e-12
   1.4790000e+01   7.3066230e-12
   1.4800000e+01   6.8665170e-12
   1.4810000e+01   6.6389860e-12
   1.4820000e+01   6.4766337e-12
   1.4830000e+01   6.1652680e-12
   1.4840000e+01   5.9639863e-12
   1.4850000e+01   5.4614131e-12
   1.4860000e+01   5.4856818e-12
   1.4870000e+01   5.2037358e-12
   1.4880000e+01   5.3998295e-12
   1.4890000e+01   5.0065005e-12
   1.4900000e+01   4.4668121e-12
   1.4910000e+01   3.9780844e-12
   1.4920000e+01   3.4494926e-12
   1.4930000e+01   3.3829110e-12
   1.4940000e+01   2.9897136e-12
   1.4950000e+01   2.5982461e-12
   1.4960000e+01   2.1900591e-12
   1.4970000e+01   1.6358947e-12
   1.4980000e+01   1.4060843e-12
   1.4990000e+01   8.0291201e-13
   1.5000000e+01   1.0570035e-13
   1.5010000e+01  -2.3604414e-13
   1.5020000e+01  -9.4600430e-13
   1.5030000e+01  -1.7867612e-12
   1.5040000e+01  -2.1820695e-12
   1.5050000e+01  -2.7808335e-12
   1.5060000e+01  -3.4137748e-12
   1.5070000e+01  -3.9457609e-12
   1.5080000e+01  -4.6418805e-12
   1.5090000e+01  -5.0952000e-12
   1.5100000e+01  -5.2910773e-12
   1.5110000e+01  -5.9548110e-12
   1.5120000e+01  -6.8646045e-12
   1.5130000e+01  -7.5198585e-12
   1.5140000e+01  -8.0654770e-12
   1.5150000e+01  -8.4120728e-12
   1.5160000e+01  -8.9599543e-12
   1.5170000e+01  -9.2967628e-12
   1.5180000e+01  -9.9074572e-12
   1.5190000e+01  -9.7115705e-12
   1.5200000e+01  -9.7326862e-12
   1.5210000e+01  -9.8716509e-12
   1.5220000e+01  -1.0407621e-11
   1.5230000e+01  -1.0592994e-11
   1.5240000e+01  -1.0894097e-11
   1.5250000e+01  -1.1788590e-11
   1.5260000e+01  -1.1910082e-11
   1.5270000e+01  -1.1802059e-11
   1.5280000e+01  -1.0659249e-11
   1.5290000e+01  -1.0906486e-11
   1.5300000e+01  -1.1139449e-11
   1.5310000e+01  -1.1346025e-11
   1.5320000e+01  -1.0901822e-11
   1.5330000e+01  -1.1036978e-11
   1.5340000e+01  -1.0546879e-11
   1.5350000e+01  -1.0511943e-11
   1.5360000e+01  -1.0339075e-11
   1.5370000e+01  -1.0744431e-11
   1.5380000e+01  -1.0916937e-11
   1.5390000e+01  -1.1199681e-11
   1.5400000e+01  -1.1271735e-11
   1.5410000e+01  -1.0646969e-11
   1.5420000e+01  -1.0654626e-11
   1.5430000e+01  -1.0159396e-11
   1.5440000e+01  -9.8196016e-12
   1.5450000e+01  -9.6069168e-12
   1.5460000e+01  -9.0245214e-12
   1.5470000e+01  -8.8426683e-12
   1.5480000e+01  -8.8105882e-12
   1.5490000e+01  -9.3328139e-12
   1.5500000e+01  -8.9934296e-12
   1.5510000e+01  -8.8056581e-12
   1.5520000e+01  -8.8644142e-12
   1.5530000e+01  -8.2558424e-12
   1.5540000e+01  -8.1536749e-12
   1.5550000e+01  -8.0395577e-12
   1.5560000e+01  -8.2258781e-12
   1.5570000e+01  -7.7916000e-12
   1.5580000e+01  -7.5635351e-12
   1.5590000e+01  -7.9057472e-12
   1.5600000e+01  -7.2161407e-12
   1.5610000e+01  -7.5232015e-12
   1.5620000e+01  -6.6037303e-12
   1.5630000e+01  -6.5465294e-12
   1.5640000e+01  -6.4088631e-12
   1.5650000e+01  -6.2081875e-12
   1.5660000e+01  -5.5701705e-12
   1.5670000e+01  -5.2336581e-12
   1.5680000e+01  -5.2471582e-12
   1.5690000e+01  -4.9661899e-12
   1.5700000e+01  -5.3345585e-12
   1.5710000e+01  -4.7973308e-12
   1.5720000e+01  -4.5259675e-12
   1.5730000e+01  -4.8811431e-12
   1.5740000e+01  -4.4662340e-12
   1.5750000e+01  -4.1535764e-12
   1.5760000e+01  -4.2023093e-12
   1.5770000e+01  -3.9288162e-12
   1.5780000e+01  -3.6909074e-12
   1.5790000e+01  -3.4329018e-12
   1.5800000e+01  -3.0997040e-12
   1.5810000e+01  -2.9328671e-12
   1.5820000e+01  -2.5385628e-12
   1.5830000e+01  -2.5986571e-12
   1.5840000e+01  -2.4057596e-12
   1.5850000e+01  -2.6528172e-12
   1.5860000e+01  -2.3955233e-12
   1.5870000e+01  -2.5137070e-12
   1.5880000e+01  -2.3053198e-12
   1.5890000e+01  -2.6877537e-12
   1.5900000e+01  -2.8278350e-12
   1.5910000e+01  -2.4708307e-12
   1.5920000e+01  -2.6447805e-12
   1.5930000e+01  -2.5901418e-12
   1.5940000e+01  -3.0005513e-12
   1.5950000e+01  -3.3059756e-12
   1.5960000e+01  -3.6091279e-12
   1.5970000e+01  -2.8161715e-12
   1.5980000e+01  -2.2636676e-12
   1.5990000e+01  -1.9067245e-12
   1.6000000e+01  -1.5723557e-12
   1.6010000e+01  -1.6972889e-12
   1.6020000e+01  -2.1801261e-12
   1.6030000e+01  -2.1065116e-12
   1.6040000e+01  -2.0308965e-12
   1.6050000e+01  -1.8071029e-12
   1.6060000e+01  -1.6273405e-12
   1.6070000e+01  -1.8136879e-12
   1.6080000e+01  -1.5106017e-12
   1.6090000e+01  -1.4944561e-12
   1.6100000e+01  -1.0319825e-12
   1.6110000e+01  -6.3088988e-13
   1.6120000e+01  -9.1822826e-13
   1.6130000e+01  -5.6114462e-13
   1.6140000e+01  -4.1509147e-13
   1.6150000e+01  -6.0263641e-13
   1.6160000e+01  -1.1726686e-13
   1.6170000e+01  -8.0436919e-14
   1.6180000e+01  -1.3806130e-14
   1.6190000e+01   4.5696136e-15
   1.6200000e+01   2.8371948e-14
   1.6210000e+01  -2.7913339e-13
   1.6220000e+01  -3.8575695e-13
   1.6230000e+01  -5.3482192e-13
   1.6240000e+01  -7.2485849e-13
   1.6250000e+01  -7.1089454e-13
   1.6260000e+01  -1.0466764e-12
   1.6270000e+01  -3.0662135e-13
   1.6280000e+01  -3.0403379e-13
   1.6290000e+01  -1.0067551e-12
   1.6300000e+01  -6.5497787e-13
   1.6310000e+01  -6.6701478e-13
   1.6320000e+01  -6.1303915e-13
   1.6330000e+01  -8.5135999e-13
   1.6340000e+01  -4.2520227e-13
   1.6350000e+01  -9.0867902e-13
   1.6360000e+01  -1.0824336e-12
   1.6370000e+01  -1.2460954e-12
   1.6380000e+01  -1.2455128e-12
   1.6390000e+01  -7.3041734e-13
   1.6400000e+01  -7.3245145e-13
   1.6410000e+01  -5.5425190e-13
   1.6420000e+01  -1.6135387e-14
   1.6430000e+01  -8.7867997e-14
   1.6440000e+01  -6.2551002e-13
   1.6450000e+01  -7.3502177e-13
   1.6460000e+01  -7.5677869e-13
   1.6470000e+01  -6.9876979e-13
   1.6480000e+01  -7.4166376e-13
   1.6490000e+01  -7.7229614e-13
   1.6500000e+01  -1.1705916e-12
   1.6510000e+01  -1.2408751e-12
   1.6520000e+01  -1.2867527e-12
   1.6530000e+01  -1.3852245e-12
   1.6540000e+01  -1.4257670e-12
   1.6550000e+01  -1.4293904e-12
   1.6560000e+01  -1.4230306e-12
   1.6570000e+01  -1.5051914e-12
   1.6580000e+01  -1.3546298e-12
   1.6590000e+01  -1.0359602e-12
   1.6600000e+01  -1.0646025e-12
   1.6610000e+01  -1.0966422e-12
   1.6620000e+01  -1.2421152e-12
   1.6630000e+01  -8.5553827e-13
   1.6640000e+01  -8.5676510e-13
   1.6650000e+01  -9.7461727e-13
   1.6660000e+01  -1.0990513e-12
   1.6670000e+01  -1.1568948e-12
   1.6680000e+01  -1.3520298e-12
   1.6690000e+01  -1.4167557e-12
   1.6700000e+01  -1.5807517e-12
   1.6710000e+01  -1.6371092e-12
   1.6720000e+01  -1.7610607e-12
   1.6730000e+01  -1.9264681e-12
   1.6740000e+01  -2.2114283e-12
   1.6750000e+01  -2.3401771e-12
   1.6760000e+01  -2.4806457e-12
   1.6770000e+01  -2.6204364e-12
   1.6780000e+01  -2.9233648e-12
   1.6790000e+01  -3.1888633e-12
   1.6800000e+01  -3.2791092e-12
   1.6810000e+01  -3.2773200e-12
   1.6820000e+01  -3.2720302e-12
   1.6830000e+01  -3.3925965e-12
   1.6840000e+01  -3.4336357e-12
   1.6850000e+01  -3.3512593e-12
   1.6860000e+01  -3.9781927e-12
   1.6870000e+01  -4.0574773e-12
   1.6880000e+01  -4.1680402e-12
   1.6890000e+01  -4.2291001e-12
   1.6900000e+01  -4.4124953e-12
   1.6910000e+01  -4.6797684e-12
   1.6920000e+01  -4.6509480e-12
   1.6930000e+01  -4.7047822e-12
   1.6940000e+01  -4.8429656e-12
   1.6950000e+01  -4.7841190e-12
   1.6960000e+01  -4.9691849e-12
   1.6970000e+01  -4.9145481e-12
   1.6980000e+01  -5.1548952e-12
   1.6990000e+01  -5.1109075e-12
   1.7000000e+01  -4.7862470e-12
   1.7010000e+01  -4.6517741e-12
   1.7020000e+01  -4.6557137e-12
   1.7030000e+01  -4.2885891e-12
   1.7040000e+01  -3.8113720e-12
   1.7050000e+01  -3.8405919e-12
   1.7060000e+01  -3.7462235e-12
   1.7070000e+01  -3.5495717e-12
   1.7080000e+01  -3.4624302e-12
   1.7090000e+01  -3.2099973e-12
   1.7100000e+01  -2.8000516e-12
   1.7110000e+01  -2.6188944e-12
   1.7120000e+01  -2.7600244e-12
   1.7130000e+01  -2.4577044e-12
   1.7140000e+01  -2.2041953e-12
   1.7150000e+01  -1.6864392e-12
   1.7160000e+01  -1.4602781e-12
   1.7170000e+01  -1.4276837e-12
   1.7180000e+01  -1.1569353e-12
   1.7190000e+01  -6.8938739e-13
   1.7200000e+01  -5.1186909e-13
   1.7210000e+01  -3.0433880e-13
   1.7220000e+01   2.5582110e-14
   1.7230000e+01   1.0463442e-13
   1.7240000e+01   3.4365034e-13
   1.7250000e+01   3.1390980e-13
   1.7260000e+01   7.9296503e-13
   1.7270000e+01   1.6542485e-12
   1.7280000e+01   1.7620396e-12
   1.7290000e+01   1.9520613e-12
   1.7300000e+01   2.9934960e-12
   1.7310000e+01   4.8311671e-12
   1.7320000e+01   6.0708222e-12
   1.7330000e+01   6.3592130e-12
   1.7340000e+01   7.0060301e-12
   1.7350000e+01   8.6861009e-12
   1.7360000e+01   9.0784365e-12
   1.7370000e+01   1.0556965e-11
   1.7380000e+01   1.1546379e-11
   1.7390000e+01   1.3032154e-11
   1.7400000e+01   1.5076593e-11
   1.7410000e+01   1.5688100e-11
   1.7420000e+01   1.7165236e-11
   1.7430000e+01   1.7664257e-11
   1.7440000e+01   1.7472862e-11
   1.7450000e+01   1.7765489e-11
   1.7460000e+01   1.8405305e-11
   1.7470000e+01   1.7278995e-11
   1.7480000e+01   2.0604405e-11
   1.7490000e+01   2.1689702e-11
   1.7500000e+01   2.2485829e-11
   1.7510000e+01   2.2078437e-11
   1.7520000e+01   2.5690465e-11
   1.7530000e+01   2.8095352e-11
   1.7540000e+01   3.0000587e-11
   1.7550000e+01   3.5421391e-11
   1.7560000e+01   3.4984596e-11
   1.7570000e+01   3.5067969e-11
   1.7580000e+01   3.4792413e-11
   1.7590000e+01   3.5635361e-11
   1.7600000e+01   3.6978701e-11
   1.7610000e+01   3.5218495e-11
   1.7620000e+01   3.6060928e-11
   1.7630000e+01   3.4011360e-11
   1.7640000e+01   3.5179686e-11
   1.7650000e+01   3.4488102e-11
   1.7660000e+01   3.3984346e-11
   1.7670000e+01   3.4402123e-11
   1.7680000e+01   3.3593066e-11
   1.7690000e+01   3.0686860e-11
   1.7700000e+01   2.9968536e-11
   1.7710000e+01   2.7776149e-11
   1.7720000e+01   2.6862628e-11
   1.7730000e+01   2.5692398e-11
   1.7740000e+01   2.5128204e-11
   1.7750000e+01   2.5447504e-11
   1.7760000e+01   2.4568132e-11
   1.7770000e+01   2.3704588e-11
   1.7780000e+01   2.2005706e-11
   1.7790000e+01   1.7580212e-11
   1.7800000e+01   1.7172610e-11
   1.7810000e+01   1.5086684e-11
   1.7820000e+01   1.4909309e-11
   1.7830000e+01   1.3833120e-11
   1.7840000e+01   1.3933536e-11
   1.7850000e+01   1.3579773e-11
   1.7860000e+01   1.2406718e-11
   1.7870000e+01   1.3006498e-11
   1.7880000e+01   1.2395840e-11
   1.7890000e+01   1.0879168e-11
   1.7900000e+01   8.1202718e-12
   1.7910000e+01   6.9951660e-12
   1.7920000e+01   7.5342108e-12
   1.7930000e+01   6.5668160e-12
   1.7940000e+01   4.7643571e-12
   1.7950000e+01   3.1718814e-12
   1.7960000e+01   3.5680684e-12
   1.7970000e+01   3.1020292e-12
   1.7980000e+01   2.9652238e-12
   1.7990000e+01   3.0071401e-12
   1.8000000e+01   2.4202141e-12
   1.8010000e+01   1.3034968e-12
   1.8020000e+01   2.1393536e-12
   1.8030000e+01   1.2177063e-12
   1.8040000e+01   1.9269330e-12
   1.8050000e+01   1.7885778e-12
   1.8060000e+01   1.0469987e-12
   1.8070000e+01   4.0235430e-13
   1.8080000e+01  -4.0088779e-13
   1.8090000e+01  -9.0396749e-13
   1.8100000e+01   6.4910984e-13
   1.8110000e+01  -6.4919722e-13
   1.8120000e+01   1.1006686e-13
   1.8130000e+01  -2.9182346e-13
   1.8140000e+01   8.7202345e-13
   1.8150000e+01   1.9001993e-12
   1.8160000e+01   1.8759683e-12
   1.8170000e+01   9.3336292e-13
   1.8180000e+01   2.2487961e-14
   1.8190000e+01   1.4517953e-13
   1.8200000e+01  -7.4689798e-13
   1.8210000e+01  -6.3625794e-13
   1.8220000e+01  -1.8381060e-12
   1.8230000e+01  -1.8232796e-12
   1.8240000e+01  -1.7681456e-12
   1.8250000e+01  -3.7026894e-13
   1.8260000e+01   8.2078910e-13
   1.8270000e+01   2.4190854e-13
   1.8280000e+01   1.6821420e-13
   1.8290000e+01  -5.0317321e-13
   1.8300000e+01  -3.1198592e-13
   1.8310000e+01   2.7752335e-13
   1.8320000e+01   2.3042137e-12
   1.8330000e+01   2.8936126e-12
   1.8340000e+01   5.6106550e-12
   1.8350000e+01   6.0938350e-12
   1.8360000e+01   6.2892702e-12
   1.8370000e+01   9.2448765e-12
   1.8380000e+01   8.3316100e-12
   1.8390000e+01   8.4104251e-12
   1.8400000e+01   8.6263350e-12
   1.8410000e+01   8.4019985e-12
   1.8420000e+01   8.2633308e-12
   1.8430000e+01   7.4308217e-12
   1.8440000e+01   7.5183209e-12
   1.8450000e+01   7.3003348e-12
   1.8460000e+01   7.1756339e-12
   1.8470000e+01   7.3421111e-12
   1.8480000e+01   6.8867961e-12
   1.8490000e+01   7.2137928e-12
   1.8500000e+01   5.5682447e-12
   1.8510000e+01   5.5780693e-12
   1.8520000e+01   5.3361024e-12
   1.8530000e+01   5.2538377e-12
   1.8540000e+01   4.8235446e-12
   1.8550000e+01   4.5055126e-12
   1.8560000e+01   4.3915467e-12
   1.8570000e+01   4.0717280e-12
   1.8580000e+01   4.1270110e-12
   1.8590000e+01   3.8443145e-12
   1.8600000e+01   3.4803250e-12
   1.8610000e+01   3.3326943e-12
   1.8620000e+01   3.7201539e-12
   1.8630000e+01   3.3300824e-12
   1.8640000e+01   3.5962111e-12
   1.8650000e+01   3.6583369e-12
   1.8660000e+01   3.3959485e-12
   1.8670000e+01   3.1956006e-12
   1.8680000e+01   3.2995369e-12
   1.8690000e+01   3.4134647e-12
   1.8700000e+01   3.0833792e-12
   1.8710000e+01   2.9911075e-12
   1.8720000e+01   2.6573355e-12
   1.8730000e+01   2.0082085e-12
   1.8740000e+01   2.2226397e-12
   1.8750000e+01   2.6021736e-12
   1.8760000e+01   2.5818068e-12
   1.8770000e+01   2.5043299e-12
   1.8780000e+01   2.7017075e-12
   1.8790000e+01   2.4928043e-12
   1.8800000e+01   2.5322319e-12
   1.8810000e+01   3.1201441e-12
   1.8820000e+01   3.1742627e-12
   1.8830000e+01   3.0931621e-12
   1.8840000e+01   3.1502140e-12
   1.8850000e+01   3.6169424e-12
   1.8860000e+01   3.8478807e-12
   1.8870000e+01   4.3527644e-12
   1.8880000e+01   4.3036616e-12
   1.8890000e+01   4.4223581e-12
   1.8900000e+01   4.1527775e-12
   1.8910000e+01   4.2918475e-12
   1.8920000e+01   4.1849469e-12
   1.8930000e+01   4.0971201e-12
   1.8940000e+01   4.2428951e-12
   1.8950000e+01   4.0657622e-12
   1.8960000e+01   4.2484737e-12
   1.8970000e+01   4.3429404e-12
   1.8980000e+01   4.6997285e-12
   1.8990000e+01   4.6131776e-12
   1.9000000e+01   4.6456016e-12
   1.9010000e+01   4.7779308e-12
   1.9020000e+01   4.8641510e-12
   1.9030000e+01   4.9839219e-12
   1.9040000e+01   4.1533840e-12
   1.9050000e+01   4.0993513e-12
   1.9060000e+01   3.6865366e-12
   1.9070000e+01   2.5084582e-12
   1.9080000e+01   2.4207923e-12
   1.9090000e+01   2.3222548e-12
   1.9100000e+01   2.3912513e-12
   1.9110000e+01   2.3633684e-12
   1.9120000e+01   2.2581367e-12
   1.9130000e+01   2.3826303e-12
   1.9140000e+01   2.4600780e-12
   1.9150000e+01   2.5341529e-12
   1.9160000e+01   2.5869561e-12
   1.9170000e+01   2.3746111e-12
   1.9180000e+01   2.3123726e-12
   1.9190000e+01   2.1096121e-12
   1.9200000e+01   2.2208605e-12
   1.9210000e+01   2.3347941e-12
   1.9220000e+01   2.0865319e-12
   1.9230000e+01   2.0955153e-12
   1.9240000e+01   1.9504362e-12
   1.9250000e+01   1.7833254e-12
   1.9260000e+01   1.7415999e-12
   1.9270000e+01   1.6424361e-12
   1.9280000e+01   1.2184555e-12
   1.9290000e+01   9.9590968e-13
   1.9300000e+01   1.0330139e-12
   1.9310000e+01   9.2168811e-13
   1.9320000e+01   7.3246354e-13
   1.9330000e+01   7.8521367e-13
   1.9340000e+01   7.0952509e-13
   1.9350000e+01   7.4779591e-13
   1.9360000e+01   6.0262347e-13
   1.9370000e+01   5.8952917e-13
   1.9380000e+01   5.7979280e-13
   1.9390000e+01   4.5753502e-13
   1.9400000e+01   3.9601508e-13
   1.9410000e+01   3.6707627e-13
   1.9420000e+01   2.7823921e-13
   1.9430000e+01   2.5308013e-13
   1.9440000e+01   2.3276918e-13
   1.9450000e+01   1.7077348e-13
   1.9460000e+01   1.3633967e-13
   1.9470000e+01   7.9115935e-14
   1.9480000e+01   1.1065406e-13
   1.9490000e+01   4.7711008e-14
   1.9500000e+01   4.6363335e-14
   1.9510000e+01  -6.2260791e-15
   1.9520000e+01  -2.5215713e-14
   1.9530000e+01  -4.9434290e-14
   1.9540000e+01  -8.9740058e-14
   1.9550000e+01  -1.2738760e-13
   1.9560000e+01  -1.2353673e-13
   1.9570000e+01  -2.7332804e-13
   1.9580000e+01  -2.6064832e-13
   1.9590000e+01  -2.7306313e-13
   1.9600000e+01  -2.2604786e-13
   1.9610000e+01  -2.4743643e-13
   1.9620000e+01  -2.8726104e-13
   1.9630000e+01  -2.1772859e-13
   1.9640000e+01  -2.3427190e-13
   1.9650000e+01  -2.2615857e-13
   1.9660000e+01  -2.2556248e-13
   1.9670000e+01  -1.9800175e-13
   1.9680000e+01  -1.8804542e-13
   1.9690000e+01  -1.5194447e-13
   1.9700000e+01  -1.1507930e-13
   1.9710000e+01  -9.5947650e-14
   1.9720000e+01  -1.2323770e-13
   1.9730000e+01  -8.1927499e-14
   1.9740000e+01  -4.3260912e-14
   1.9750000e+01  -5.8065005e-14
   1.9760000e+01  -1.0130003e-14
   1.9770000e+01  -1.6670127e-14
   1.9780000e+01  -3.3625925e-14
   1.9790000e+01  -2.2017298e-14
   1.9800000e+01  -5.5323734e-16
   1.9810000e+01   9.2055215e-15
   1.9820000e+01   9.5596454e-14
   1.9830000e+01   1.2020394e-13
   1.9840000e+01   1.1357283e-13
   1.9850000e+01   1.2455218e-13
   1.9860000e+01   1.4184966e-13
   1.9870000e+01   1.6399401e-13
   1.9880000e+01   1.6120610e-13
   1.9890000e+01   1.3538698e-13
   1.9900000e+01   1.1563779e-13
   1.9910000e+01  -4.4271656e-15
   1.9920000e+01  -9.8894958e-17
   1.9930000e+01   4.5862205e-14
   1.9940000e+01   6.8336663e-14
   1.9950000e+01   8.0176059e-14
   1.9960000e+01   4.2358544e-14
   1.9970000e+01  -4.4602814e-15
   1.9980000e+01  -2.2249828e-14
   1.9990000e+01  -3.7741147e-14
   2.0000000e+01   1.4777291e-16
   2.0010000e+01  -1.6969733e-14
   2.0020000e+01  -3.5511745e-14
   2.0030000e+01  -3.5688677e-14
   2.0040000e+01  -3.8657703e-14
   2.0050000e+01  -7.4074571e-14
   2.0060000e+01  -8.6146003e-14
   2.0070000e+01  -1.2047219e-13
   2.0080000e+01  -1.3520217e-13
   2.0090000e+01  -1.3539964e-13
   2.0100000e+01  -1.2887052e-13
   2.0110000e+01  -1.4579015e-13
   2.0120000e+01  -1.3935017e-13
   2.0130000e+01  -1.3634967e-13
   2.0140000e+01  -1.4910165e-13
   2.0150000e+01  -1.4802937e-13
   2.0160000e+01  -1.5129009e-13
   2.0170000e+01  -1.6321301e-13
   2.0180000e+01  -1.9088764e-13
   2.0190000e+01  -2.1668186e-13
   2.0200000e+01  -2.3350360e-13
   2.0210000e+01  -2.2807106e-13
   2.0220000e+01  -2.4517499e-13
   2.0230000e+01  -2.5876206e-13
   2.0240000e+01  -2.6508019e-13
   2.0250000e+01  -2.6309900e-13
   2.0260000e+01  -2.9367824e-13
   2.0270000e+01  -2.9513746e-13
   2.0280000e+01  -3.4005440e-13
   2.0290000e+01  -3.4715423e-13
   2.0300000e+01  -3.4874659e-13
   2.0310000e+01  -3.4948356e-13
   2.0320000e+01  -3.2850733e-13
   2.0330000e+01  -3.3083940e-13
   2.0340000e+01  -3.3743516e-13
   2.0350000e+01  -3.3889670e-13
   2.0360000e+01  -3.5336820e-13
   2.0370000e+01  -3.4930687e-13
   2.0380000e+01  -3.6588886e-13
   2.0390000e+01  -3.6816321e-13
   2.0400000e+01  -3.6655234e-13
   2.0410000e+01  -3.2230290e-13
   2.0420000e+01  -3.3871671e-13
   2.0430000e+01  -3.3059921e-13
   2.0440000e+01  -3.4319431e-13
   2.0450000e+01  -3.1742829e-13
   2.0460000e+01  -3.2925031e-13
   2.0470000e+01  -3.1699979e-13
   2.0480000e+01  -3.4837494e-13
   2.0490000e+01  -3.3292857e-13
   2.0500000e+01  -3.4792136e-13
   2.0510000e+01  -3.3251787e-13
   2.0520000e+01  -3.2718422e-13
   2.0530000e+01  -3.4172409e-13
   2.0540000e+01  -3.3480640e-13
   2.0550000e+01  -3.5471985e-13
   2.0560000e+01  -3.5580628e-13
   2.0570000e+01  -3.4719473e-13
   2.0580000e+01  -3.4584858e-13
   2.0590000e+01  -3.2553393e-13
   2.0600000e+01  -3.0373466e-13
   2.0610000e+01  -2.9143807e-13
   2.0620000e+01  -3.0149521e-13
   2.0630000e+01  -2.8584444e-13
   2.0640000e+01  -2.4836241e-13
   2.0650000e+01  -2.5147724e-13
   2.0660000e+01  -2.4064539e-13
   2.0670000e+01  -1.9737026e-13
   2.0680000e+01  -1.7783073e-13
   2.0690000e+01  -1.4525055e-13
   2.0700000e+01  -1.3564081e-13
   2.0710000e+01  -1.3697982e-13
   2.0720000e+01  -1.2457979e-13
   2.0730000e+01  -1.5906263e-13
   2.0740000e+01  -1.5792614e-13
   2.0750000e+01  -1.3846408e-13
   2.0760000e+01  -1.7058591e-13
   2.0770000e+01  -1.9166460e-13
   2.0780000e+01  -1.8177075e-13
   2.0790000e+01  -2.1196430e-13
   2.0800000e+01  -1.8678405e-13
   2.0810000e+01  -2.0661216e-13
   2.0820000e+01  -2.1573358e-13
   2.0830000e+01  -2.2489476e-13
   2.0840000e+01  -2.2722259e-13
   2.0850000e+01  -2.2566055e-13
   2.0860000e+01  -2.1139698e-13
   2.0870000e+01  -1.9441032e-13
   2.0880000e+01  -2.0294697e-13
   2.0890000e+01  -2.2591401e-13
   2.0900000e+01  -2.4062661e-13
   2.0910000e+01  -2.3272266e-13
   2.0920000e+01  -2.3637375e-13
   2.0930000e+01  -2.0112666e-13
   2.0940000e+01  -2.1119780e-13
   2.0950000e+01  -2.1303585e-13
   2.0960000e+01  -2.6446885e-13
   2.0970000e+01  -2.8030085e-13
   2.0980000e+01  -2.9128050e-13
   2.0990000e+01  -2.9266639e-13
   2.1000000e+01  -2.8586155e-13
   2.1010000e+01  -2.7270465e-13
   2.1020000e+01  -2.9236070e-13
   2.1030000e+01  -2.9180740e-13
   2.1040000e+01  -2.9930841e-13
   2.1050000e+01  -2.9298649e-13
   2.1060000e+01  -2.8712771e-13
   2.1070000e+01  -2.8703227e-13
   2.1080000e+01  -2.6010574e-13
   2.1090000e+01  -2.4767400e-13
   2.1100000e+01  -2.5333261e-13
   2.1110000e+01  -2.5694575e-13
   2.1120000e+01  -2.2952535e-13
   2.1130000e+01  -2.2655533e-13
   2.1140000e+01  -2.5584204e-13
   2.1150000e+01  -2.5371464e-13
   2.1160000e+01  -2.6812408e-13
   2.1170000e+01  -2.5999502e-13
   2.1180000e+01  -2.7375868e-13
   2.1190000e+01  -2.5061402e-13
   2.1200000e+01  -2.5798848e-13
   2.1210000e+01  -2.7121314e-13
   2.1220000e+01  -2.5356464e-13
   2.1230000e+01  -2.5567273e-13
   2.1240000e+01  -2.6210686e-13
   2.1250000e+01  -2.6911490e-13
   2.1260000e+01  -2.8257662e-13
   2.1270000e+01  -2.7135382e-13
   2.1280000e+01  -2.7813645e-13
   2.1290000e+01  -2.7267669e-13
   2.1300000e+01  -2.7061425e-13
   2.1310000e+01  -2.8835622e-13
   2.1320000e+01  -2.8033016e-13
   2.1330000e+01  -2.6915621e-13
   2.1340000e+01  -2.3257582e-13
   2.1350000e+01  -2.2648153e-13
   2.1360000e+01  -2.3645055e-13
   2.1370000e+01  -2.0370198e-13
   2.1380000e+01  -2.0828453e-13
   2.1390000e+01  -2.1561934e-13
   2.1400000e+01  -2.0004813e-13
   2.1410000e+01  -1.8513847e-13
   2.1420000e+01  -1.7954583e-13
   2.1430000e+01  -9.1289790e-14
   2.1440000e+01  -5.3300646e-14
   2.1450000e+01  -8.2227045e-14
   2.1460000e+01  -8.6680190e-14
   2.1470000e+01  -8.1321070e-14
   2.1480000e+01  -9.1897214e-14
   2.1490000e+01  -9.0085665e-14
   2.1500000e+01  -9.1804541e-14
   2.1510000e+01  -9.9889206e-14
   2.1520000e+01  -9.0756705e-14
   2.1530000e+01  -8.5513696e-14
   2.1540000e+01  -7.6635449e-14
   2.1550000e+01  -6.1684368e-14
   2.1560000e+01  -4.6840809e-14
   2.1570000e+01  -6.3173138e-14
   2.1580000e+01  -5.2361424e-14
   2.1590000e+01  -6.4549543e-14
   2.1600000e+01  -7.3109839e-14
   2.1610000e+01  -7.6878070e-14
   2.1620000e+01  -9.5999945e-14
   2.1630000e+01  -1.0472712e-13
   2.1640000e+01  -8.7283253e-14
   2.1650000e+01  -7.1798405e-14
   2.1660000e+01  -6.9041205e-14
   2.1670000e+01  -3.3207859e-14
   2.1680000e+01  -2.8586684e-14
   2.1690000e+01  -4.0470985e-14
   2.1700000e+01  -8.2412598e-15
   2.1710000e+01  -5.2551280e-14
   2.1720000e+01  -4.8037584e-14
   2.1730000e+01  -2.0793602e-14
   2.1740000e+01  -4.9377971e-14
   2.1750000e+01  -7.5765385e-14
   2.1760000e+01  -5.8382715e-14
   2.1770000e+01  -7.5970114e-14
   2.1780000e+01  -7.5395206e-14
   2.1790000e+01  -8.2050129e-14
   2.1800000e+01  -7.3175432e-14
   2.1810000e+01  -1.0624353e-13
   2.1820000e+01  -1.0780494e-13
   2.1830000e+01  -9.2844670e-14
   2.1840000e+01  -9.8706618e-14
   2.1850000e+01  -7.3247064e-14
   2.1860000e+01  -6.1289205e-14
   2.1870000e+01  -7.1944378e-14
   2.1880000e+01  -5.5686578e-14
   2.1890000e+01  -4.7726037e-14
   2.1900000e+01  -3.0403027e-14
   2.1910000e+01  -3.2298637e-14
   2.1920000e+01   2.7294688e-15
   2.1930000e+01  -5.2869219e-17
   2.1940000e+01   2.7471889e-14
   2.1950000e+01   1.6784085e-14
   2.1960000e+01   1.2242472e-14
   2.1970000e+01   6.0662929e-15
   2.1980000e+01   1.4127010e-14
   2.1990000e+01   3.6510282e-14
   2.2000000e+01   4.1449902e-14
   2.2010000e+01   4.2979194e-14
   2.2020000e+01   3.4106050e-14
   2.2030000e+01   1.8321791e-14
   2.2040000e+01   1.6579422e-14
   2.2050000e+01   5.5885882e-15
   2.2060000e+01   2.6562568e-14
   2.2070000e+01   2.1463800e-14
   2.2080000e+01   2.5080539e-14
   2.2090000e+01   1.5766634e-14
   2.2100000e+01   2.7529886e-14
   2.2110000e+01   6.8270591e-14
   2.2120000e+01   6.8984499e-14
   2.2130000e+01   7.2474427e-14
   2.2140000e+01   7.3939544e-14
   2.2150000e+01   7.6131263e-14
   2.2160000e+01   7.2291192e-14
   2.2170000e+01   5.9747646e-14
   2.2180000e+01   6.3462888e-14
   2.2190000e+01   6.4168363e-14
   2.2200000e+01   6.4716125e-14
   2.2210000e+01   6.8366626e-14
   2.2220000e+01   7.5178438e-14
   2.2230000e+01   7.4441337e-14
   2.2240000e+01   6.8453727e-14
   2.2250000e+01   6.5017110e-14
   2.2260000e+01   7.0423461e-14
   2.2270000e+01   6.6570955e-14
   2.2280000e+01   6.5494999e-14
   2.2290000e+01   6.1683361e-14
   2.2300000e+01   5.2026042e-14
   2.2310000e+01   5.5927486e-14
   2.2320000e+01   5.4032381e-14
   2.2330000e+01   5.0072616e-14
   2.2340000e+01   5.4012667e-14
   2.2350000e+01   5.2227934e-14
   2.2360000e+01   4.5567696e-14
   2.2370000e+01   4.6068726e-14
   2.2380000e+01   3.6553678e-14
   2.2390000e+01   3.4655311e-14
   2.2400000e+01   3.1659369e-14
   2.2410000e+01   2.3669424e-14
   2.2420000e+01   2.1120752e-14
   2.2430000e+01   1.7437225e-14
   2.2440000e+01   1.6714347e-14
   2.2450000e+01   1.4880450e-14
   2.2460000e+01   1.4992775e-14
   2.2470000e+01   1.1354096e-14
   2.2480000e+01   9.9038794e-15
   2.2490000e+01   9.3268760e-15
   2.2500000e+01   7.5732312e-15
   2.2510000e+01   6.4902990e-15
   2.2520000e+01   7.3007517e-15
   2.2530000e+01   6.9636665e-15
   2.2540000e+01   5.5959479e-15
   2.2550000e+01   4.8960914e-15
   2.2560000e+01   3.7836951e-15
   2.2570000e+01   1.9522560e-15
   2.2580000e+01   3.0966834e-16
   2.2590000e+01   1.2088146e-16
   2.2600000e+01  -3.1121193e-17
   2.2610000e+01  -1.0797346e-16
   2.2620000e+01  -7.9743120e-16
   2.2630000e+01  -4.9511435e-16
   2.2640000e+01  -8.3620964e-16
   2.2650000e+01  -3.2977160e-16
   2.2660000e+01  -2.0656144e-16
   2.2670000e+01  -4.6661824e-16
   2.2680000e+01  -6.9247091e-16
   2.2690000e+01  -3.3630160e-16
   2.2700000e+01  -4.4960165e-16
   2.2710000e+01  -4.8730672e-16
   2.2720000e+01  -7.3687836e-16
   2.2730000e+01  -4.3579007e-16
   2.2740000e+01   2.2072798e-17
   2.2750000e+01   2.4721116e-16
   2.2760000e+01   6.5733658e-16
   2.2770000e+01   1.1323321e-16
   2.2780000e+01  -5.8862912e-16
   2.2790000e+01  -6.1413608e-16
   2.2800000e+01   1.8105620e-16
   2.2810000e+01  -8.8694862e-17
   2.2820000e+01  -3.6216105e-16
   2.2830000e+01  -7.8686621e-17
   2.2840000e+01  -1.3812218e-15
   2.2850000e+01  -2.2784216e-15
   2.2860000e+01  -1.9786648e-15
   2.2870000e+01  -2.3680169e-15
   2.2880000e+01  -2.7374177e-15
   2.2890000e+01  -2.8374883e-15
   2.2900000e+01  -2.6520364e-15
   2.2910000e+01  -2.3873539e-15
   2.2920000e+01  -2.6275616e-15
   2.2930000e+01  -2.7242144e-15
   2.2940000e+01  -3.2884047e-15
   2.2950000e+01  -3.2454097e-15
   2.2960000e+01  -3.2531594e-15
   2.2970000e+01  -3.2169647e-15
   2.2980000e+01  -3.4854903e-15
   2.2990000e+01  -3.7168584e-15
   2.3000000e+01  -3.7619785e-15
   2.3010000e+01  -3.9655343e-15
   2.3020000e+01  -3.5323055e-15
   2.3030000e+01  -3.8305546e-15
   2.3040000e+01  -3.5661407e-15
   2.3050000e+01  -3.6450197e-15
   2.3060000e+01  -3.5254718e-15
   2.3070000e+01  -3.6225014e-15
   2.3080000e+01  -3.3355487e-15
   2.3090000e+01  -2.5765032e-15
   2.3100000e+01  -2.4968099e-15
   2.3110000e+01  -2.7873057e-15
   2.3120000e+01  -1.7493630e-15
   2.3130000e+01  -1.6950619e-15
   2.3140000e+01  -1.2525873e-15
   2.3150000e+01  -1.5705998e-15
   2.3160000e+01  -1.5656155e-15
   2.3170000e+01  -1.4585518e-15
   2.3180000e+01  -1.4982424e-15
   2.3190000e+01  -1.4301361e-15
   2.3200000e+01  -1.5127135e-15
   2.3210000e+01  -1.4505720e-15
   2.3220000e+01  -1.3850254e-15
   2.3230000e+01  -1.3375608e-15
   2.3240000e+01  -1.0433879e-15
   2.3250000e+01  -1.4165730e-15
   2.3260000e+01  -1.2389221e-15
   2.3270000e+01  -1.6108231e-15
   2.3280000e+01  -1.6877124e-15
   2.3290000e+01  -1.6765031e-15
   2.3300000e+01  -1.9497786e-15
   2.3310000e+01  -2.1618342e-15
   2.3320000e+01  -2.5888916e-15
   2.3330000e+01  -2.6457738e-15
   2.3340000e+01  -2.8798089e-15
   2.3350000e+01  -2.6633991e-15
   2.3360000e+01  -2.3569398e-15
   2.3370000e+01  -3.1346359e-15
   2.3380000e+01  -3.2638217e-15
   2.3390000e+01  -3.5688960e-15
   2.3400000e+01  -3.5741106e-15
   2.3410000e+01  -3.7669518e-15
   2.3420000e+01  -3.4658035e-15
   2.3430000e+01  -2.8624204e-15
   2.3440000e+01  -3.0030471e-15
   2.3450000e+01  -2.8216462e-15
   2.3460000e+01  -2.7742103e-15
   2.3470000e+01  -2.2639532e-15
   2.3480000e+01  -2.2009188e-15
   2.3490000e+01  -2.5192564e-15
   2.3500000e+01  -2.9673543e-15
   2.3510000e+01  -3.8624617e-15
   2.3520000e+01  -3.3407934e-15
   2.3530000e+01  -3.2723777e-15
   2.3540000e+01  -3.5360064e-15
   2.3550000e+01  -5.2983357e-15
   2.3560000e+01  -4.5104301e-15
   2.3570000e+01  -4.9676269e-15
   2.3580000e+01  -4.5906891e-15
   2.3590000e+01  -3.9075924e-15
   2.3600000e+01  -4.2331377e-15
   2.3610000e+01  -5.1753421e-15
   2.3620000e+01  -4.8329778e-15
   2.3630000e+01  -4.4535400e-15
   2.3640000e+01  -4.0513971e-15
   2.3650000e+01  -4.3381526e-15
   2.3660000e+01  -4.2154757e-15
   2.3670000e+01  -2.6205646e-15
   2.3680000e+01  -3.3975139e-15
   2.3690000e+01  -3.6353732e-15
   2.3700000e+01  -3.4158314e-15
   2.3710000e+01  -2.8818682e-15
   2.3720000e+01  -2.5066742e-15
   2.3730000e+01  -1.6308589e-15
   2.3740000e+01  -1.8901697e-15
   2.3750000e+01  -2.7360407e-15
   2.3760000e+01  -2.3169566e-15
   2.3770000e+01  -1.9112431e-15
   2.3780000e+01  -9.9227991e-16
   2.3790000e+01  -1.1666197e-15
   2.3800000e+01  -2.0888292e-15
   2.3810000e+01  -2.0523118e-15
   2.3820000e+01  -1.6426709e-15
   2.3830000e+01  -2.5420010e-15
   2.3840000e+01  -2.4381080e-15
   2.3850000e+01  -2.3039423e-15
   2.3860000e+01  -1.1669230e-15
   2.3870000e+01  -2.3910940e-15
   2.3880000e+01  -3.9607532e-15
   2.3890000e+01  -4.0431822e-15
   2.3900000e+01  -3.6387858e-15
   2.3910000e+01  -2.5197804e-15
   2.3920000e+01  -2.2147719e-15
   2.3930000e+01  -6.0569028e-18
   2.3940000e+01  -8.1031804e-17
   2.3950000e+01  -1.3133827e-15
   2.3960000e+01  -1.6446496e-15
   2.3970000e+01  -1.1167021e-15
   2.3980000e+01  -6.2973088e-16
   2.3990000e+01   2.6016229e-17
   2.4000000e+01   1.7345337e-18
   2.4010000e+01  -8.7984815e-16
   2.4020000e+01  -5.1821537e-15
   2.4030000e+01  -3.3118877e-15
   2.4040000e+01  -2.6559214e-15
   2.4050000e+01  -3.3142565e-15
   2.4060000e+01  -2.3093202e-15
   2.4070000e+01  -3.6125762e-15
   2.4080000e+01  -4.5475043e-15
   2.4090000e+01  -3.7915250e-15
   2.4100000e+01  -2.8585886e-15
   2.4110000e+01  -4.6087168e-15
   2.4120000e+01  -8.7107340e-15
   2.4130000e+01  -7.9115466e-15
   2.4140000e+01  -9.0529914e-15
   2.4150000e+01  -1.3740995e-14
   2.4160000e+01  -1.3585976e-14
   2.4170000e+01  -1.3063286e-14
   2.4180000e+01  -1.4038196e-14
   2.4190000e+01  -1.5186657e-14
   2.4200000e+01  -1.6739035e-14
   2.4210000e+01  -1.8854455e-14
   2.4220000e+01  -1.8886273e-14
   2.4230000e+01  -1.9782859e-14
   2.4240000e+01  -1.8064465e-14
   2.4250000e+01  -1.6720306e-14
   2.4260000e+01  -1.7206233e-14
   2.4270000e+01  -1.5355344e-14
   2.4280000e+01  -1.6580672e-14
   2.4290000e+01  -1.7689466e-14
   2.4300000e+01  -1.5512784e-14
   2.4310000e+01  -1.5676748e-14
   2.4320000e+01  -1.4292066e-14
   2.4330000e+01  -1.8224529e-14
   2.4340000e+01  -1.5697025e-14
   2.4350000e+01  -1.6783633e-14
   2.4360000e+01  -1.0181535e-14
   2.4370000e+01  -2.8272889e-15
   2.4380000e+01  -3.5148279e-15
   2.4390000e+01  -4.0127089e-15
   2.4400000e+01  -8.0937031e-15
   2.4410000e+01  -7.1567837e-15
   2.4420000e+01  -6.6431972e-15
   2.4430000e+01  -7.4146911e-15
   2.4440000e+01  -7.4815268e-15
   2.4450000e+01  -8.2464139e-15
   2.4460000e+01  -7.5471583e-15
   2.4470000e+01  -7.3698228e-15
   2.4480000e+01  -8.2251228e-15
   2.4490000e+01  -6.8830174e-15
   2.4500000e+01  -5.5704041e-15
   2.4510000e+01  -2.5001143e-15
   2.4520000e+01  -2.9289521e-15
   2.4530000e+01  -4.0197774e-15
   2.4540000e+01   1.1375243e-15
   2.4550000e+01   8.6580979e-16
   2.4560000e+01  -7.3521407e-16
   2.4570000e+01  -1.9976209e-15
   2.4580000e+01  -4.4454026e-15
   2.4590000e+01  -1.4071515e-15
   2.4600000e+01  -1.4416621e-15
   2.4610000e+01  -1.9359102e-15
   2.4620000e+01  -2.6617698e-15
   2.4630000e+01  -2.2974384e-15
   2.4640000e+01  -9.6165361e-16
   2.4650000e+01  -1.1790248e-16
   2.4660000e+01  -7.9061998e-16
   2.4670000e+01  -2.5981283e-15
   2.4680000e+01  -1.8156694e-15
   2.4690000e+01  -2.3826583e-15
   2.4700000e+01  -3.5230487e-15
   2.4710000e+01  -3.3847976e-15
   2.4720000e+01  -3.6903618e-15
   2.4730000e+01  -3.5068105e-15
   2.4740000e+01  -3.4243193e-15
   2.4750000e+01  -3.6285818e-15
   2.4760000e+01  -3.9895658e-15
   2.4770000e+01  -3.7095553e-15
   2.4780000e+01  -2.8637330e-15
   2.4790000e+01  -3.1327312e-15
   2.4800000e+01  -3.8503473e-15
   2.4810000e+01  -4.3287883e-15
   2.4820000e+01  -3.8129439e-15
   2.4830000e+01  -3.4690301e-15
   2.4840000e+01  -3.3941338e-15
   2.4850000e+01  -3.7776042e-15
   2.4860000e+01  -5.5997258e-15
   2.4870000e+01  -5.0964431e-15
   2.4880000e+01  -4.7795035e-15
   2.4890000e+01  -5.0938647e-15
   2.4900000e+01  -5.4178909e-15
   2.4910000e+01  -5.6010820e-15
   2.4920000e+01  -5.5976952e-15
   2.4930000e+01  -6.0949812e-15
   2.4940000e+01  -5.8007591e-15
   2.4950000e+01  -5.8394698e-15
   2.4960000e+01  -6.4863300e-15
   2.4970000e+01  -7.5743138e-15
   2.4980000e+01  -8.5231672e-15
   2.4990000e+01  -8.9348232e-15
   2.5000000e+01  -8.1041902e-15


==> dat/sir/tt_sw50p0_pge40_scaled.dat <==
  0.0000  0.00000000e+00
  0.0100  2.26607460e-75
  0.0200  -1.21012230e-67
  0.0300  -3.76268910e-43
  0.0400  3.40361240e-59
  0.0500  1.00588770e-57
  0.0600  4.11482910e-55
  0.0700  4.11931080e-51
  0.0800  1.74720770e-47
  0.0900  -3.86947630e-47
  0.1000  4.60400020e-42
  0.1100  1.38524820e-43
  0.1200  4.97934620e-40
  0.1300  -1.18403200e-35
  0.1400  -4.76285020e-38
  0.1500  -5.03244990e-37
  0.1600  1.13923890e-37
  0.1700  -2.69946390e-34
  0.1800  1.18348960e-34
  0.1900  1.42580880e-29
  0.2000  1.80694480e-33
  0.2100  -3.78502000e-30
  0.2200  -5.12631300e-28
  0.2300  1.14001370e-25
  0.2400  1.47148880e-23
  0.2500  1.25459110e-24
  0.2600  7.98156020e-24
  0.2700  -2.53440720e-23
  0.2800  -3.33505310e-22
  0.2900  2.35115850e-19
  0.3000  -1.51134310e-19
  0.3100  3.65872830e-20
  0.3200  9.87756040e-18
  0.3300  -6.42828990e-18
  0.3400  -3.33631040e-17
  0.3500  2.97198630e-17
  0.3600  8.08587080e-17
  0.3700  1.96707550e-18
  0.3800  3.27446860e-17
  0.3900  -1.51865010e-15
  0.4000  1.05034060e-14
  0.4100  -6.70751310e-14
  0.4200  -3.33113370e-13
  0.4300  -4.18722250e-14
  0.4400  6.64318610e-12
  0.4500  2.82811690e-11
  0.4600  7.43812460e-11
  0.4700  4.06859600e-11
  0.4800  9.02049940e-11
  0.4900  1.21576090e-10
  0.5000  -8.09534270e-11
  0.5100  -6.05391650e-10
  0.5200  3.98774430e-10
  0.5300  8.08182770e-10
  0.5400  1.19738660e-09
  0.5500  1.37879850e-09
  0.5600  -1.08071040e-09
  0.5700  8.98812760e-10
  0.5800  1.20697120e-08
  0.5900  2.90614490e-08
  0.6000  4.66997280e-08
  0.6100  -3.92111680e-08
  0.6200  3.23830440e-09
  0.6300  -3.36033700e-07
  0.6400  -1.84279700e-07
  0.6500  -2.30544450e-08
  0.6600  5.64267490e-08
  0.6700  1.45793600e-07
  0.6800  4.63889800e-07
  0.6900  8.05507170e-07
  0.7000  2.37248040e-07
  0.7100  2.10058600e-06
  0.7200  5.42890610e-06
  0.7300  6.73884330e-06
  0.7400  8.07082620e-06
  0.7500  5.67836010e-06
  0.7600  -1.06995850e-05
  0.7700  1.17973340e-05
  0.7800  -8.86017010e-05
  0.7900  -1.09088670e-04
  0.8000  -1.07838860e-04
  0.8100  -2.75149300e-04
  0.8200  -2.41345940e-04
  0.8300  -2.68473620e-04
  0.8400  -2.02384370e-04
  0.8500  -2.36562600e-04
  0.8600  -3.04963390e-05
  0.8700  -3.14681760e-05
  0.8800  1.11299920e-04
  0.8900  1.26683360e-04
  0.9000  4.97652930e-04
  0.9100  3.83455390e-04
  0.9200  9.20265780e-04
  0.9300  9.55648810e-04
  0.9400  1.03183170e-03
  0.9500  9.80914130e-04
  0.9600  9.90219140e-04
  0.9700  7.83156860e-04
  0.9800  4.61760510e-04
  0.9900  1.91598140e-04
  1.0000  -2.78296250e-04
  1.0100  -7.12522860e-04
  1.0200  1.00150090e-03
  1.0300  1.07823700e-03
  1.0400  9.85203120e-04
  1.0500  7.79882410e-04
  1.0600  -8.40641330e-04
  1.0700  -7.58695580e-04
  1.0800  -8.52556290e-04
  1.0900  -1.49249640e-03
  1.1000  -1.57837360e-03
  1.1100  -3.12717810e-04
  1.1200  3.71635990e-04
  1.1300  -8.94210790e-04
  1.1400  -1.57561970e-03
  1.1500  -2.76227380e-03
  1.1600  -2.74638520e-03
  1.1700  -3.50719290e-03
  1.1800  -4.03628830e-03
  1.1900  -7.59286040e-03
  1.2000  -8.23025250e-03
  1.2100  -2.06953110e-04
  1.2200  7.84417230e-03
  1.2300  4.52338970e-03
  1.2400  4.29291850e-03
  1.2500  5.23796770e-03
  1.2600  7.58352360e-03
  1.2700  5.54554870e-03
  1.2800  7.55015020e-03
  1.2900  9.87670770e-03
  1.3000  8.73723490e-03
  1.3100  9.40400290e-03
  1.3200  9.56058550e-03
  1.3300  1.21101520e-02
  1.3400  1.63758470e-02
  1.3500  1.57988840e-02
  1.3600  1.66040690e-02
  1.3700  1.82888450e-02
  1.3800  1.65788180e-02
  1.3900  1.87486510e-02
  1.4000  2.09191510e-02
  1.4100  2.22221960e-02
  1.4200  2.03465530e-02
  1.4300  2.54001340e-02
  1.4400  2.53469360e-02
  1.4500  2.97822040e-02
  1.4600  3.01178910e-02
  1.4700  3.29608560e-02
  1.4800  3.20617100e-02
  1.4900  3.37983060e-02
  1.5000  3.50325620e-02
  1.5100  3.54290120e-02
  1.5200  3.71133960e-02
  1.5300  4.44354720e-02
  1.5400  4.32000840e-02
  1.5500  4.39388380e-02
  1.5600  4.83214990e-02
  1.5700  4.77931200e-02
  1.5800  4.74178690e-02
  1.5900  4.24236550e-02
  1.6000  4.49885220e-02
  1.6100  4.46386310e-02
  1.6200  4.74852620e-02
  1.6300  3.48049240e-02
  1.6400  3.20139480e-02
  1.6500  3.36496720e-02
  1.6600  2.89616820e-02
  1.6700  2.45655700e-02
  1.6800  2.01341990e-02
  1.6900  1.88409540e-02
  1.7000  1.53848790e-02
  1.7100  1.20589250e-02
  1.7200  1.42620150e-02
  1.7300  1.53919580e-02
  1.7400  9.36245820e-03
  1.7500  6.86051090e-03
  1.7600  1.23786600e-02
  1.7700  9.63291640e-03
  1.7800  8.68906060e-03
  1.7900  1.35362840e-02
  1.8000  1.59937410e-02
  1.8100  1.29211540e-02
  1.8200  6.18446150e-03
  1.8300  6.44623400e-03
  1.8400  -1.21363940e-02
  1.8500  -1.63345740e-02
  1.8600  -2.09363620e-02
  1.8700  -2.73562940e-02
  1.8800  -2.76596170e-02
  1.8900  -2.74473790e-02
  1.9000  -2.15829800e-02
  1.9100  -2.89278590e-02
  1.9200  -2.68508270e-02
  1.9300  -4.99928830e-02
  1.9400  -4.92659620e-02
  1.9500  -5.30869330e-02
  1.9600  -5.31780610e-02
  1.9700  -5.36523650e-02
  1.9800  -5.40016420e-02
  1.9900  -5.58880810e-02
  2.0000  -5.98336080e-02
  2.0100  -6.42665840e-02
  2.0200  -6.70687970e-02
  2.0300  -7.30508100e-02
  2.0400  -6.87281980e-02
  2.0500  -7.75178350e-02
  2.0600  -7.67612810e-02
  2.0700  -8.16099490e-02
  2.0800  -7.60734440e-02
  2.0900  -7.72016930e-02
  2.1000  -5.89425750e-02
  2.1100  -6.16603910e-02
  2.1200  -5.82604650e-02
  2.1300  -6.90623170e-02
  2.1400  -6.73333250e-02
  2.1500  -5.40445740e-02
  2.1600  -6.58205440e-02
  2.1700  -5.79232810e-02
  2.1800  -5.96189740e-02
  2.1900  -5.02897250e-02
  2.2000  -4.79603530e-02
  2.2100  -4.72651370e-02
  2.2200  -2.66623490e-02
  2.2300  -3.10016920e-02
  2.2400  -1.00809460e-02
  2.2500  -1.59974820e-02
  2.2600  -1.09288090e-02
  2.2700  -1.20955000e-02
  2.2800  -8.10361340e-03
  2.2900  2.56768950e-03
  2.3000  5.17945210e-03
  2.3100  1.77299800e-03
  2.3200  1.03306430e-03
  2.3300  1.21577170e-03
  2.3400  -5.99089840e-03
  2.3500  -2.85364550e-03
  2.3600  5.54307940e-03
  2.3700  9.04958250e-03
  2.3800  1.64422770e-02
  2.3900  2.44630630e-02
  2.4000  3.92190940e-02
  2.4100  4.25795240e-02
  2.4200  4.29872500e-02
  2.4300  4.52876120e-02
  2.4400  5.44369540e-02
  2.4500  6.76724030e-02
  2.4600  7.49474380e-02
  2.4700  8.23613100e-02
  2.4800  9.52016720e-02
  2.4900  1.11811910e-01
  2.5000  1.13647900e-01
  2.5100  1.29750450e-01
  2.5200  1.27959210e-01
  2.5300  1.33042130e-01
  2.5400  1.33943010e-01
  2.5500  1.43152250e-01
  2.5600  1.49783990e-01
  2.5700  1.46430780e-01
  2.5800  1.46050920e-01
  2.5900  1.60107300e-01
  2.6000  1.65464910e-01
  2.6100  1.75939570e-01
  2.6200  1.75783030e-01
  2.6300  1.80791220e-01
  2.6400  1.81478740e-01
  2.6500  1.85036660e-01
  2.6600  1.94078570e-01
  2.6700  1.98217280e-01
  2.6800  2.06132020e-01
  2.6900  2.15983410e-01
  2.7000  2.33427660e-01
  2.7100  2.45120110e-01
  2.7200  2.58301340e-01
  2.7300  2.62925630e-01
  2.7400  2.73256030e-01
  2.7500  2.75421450e-01
  2.7600  2.76596390e-01
  2.7700  2.77347740e-01
  2.7800  2.75859460e-01
  2.7900  2.89262360e-01
  2.8000  2.99841110e-01
  2.8100  3.03085840e-01
  2.8200  3.12972250e-01
  2.8300  3.17863530e-01
  2.8400  3.27290890e-01
  2.8500  3.30378750e-01
  2.8600  3.39443900e-01
  2.8700  3.43409600e-01
  2.8800  3.55771540e-01
  2.8900  3.65756460e-01
  2.9000  3.72407120e-01
  2.9100  3.79020780e-01
  2.9200  3.87927940e-01
  2.9300  3.99941460e-01
  2.9400  4.11065860e-01
  2.9500  4.17019350e-01
  2.9600  4.39202880e-01
  2.9700  4.51041420e-01
  2.9800  4.58250600e-01
  2.9900  4.57382240e-01
  3.0000  4.67172920e-01
  3.0100  4.79569380e-01
  3.0200  4.94047400e-01
  3.0300  5.10553510e-01
  3.0400  5.20640140e-01
  3.0500  5.31675370e-01
  3.0600  5.33859450e-01
  3.0700  5.38848820e-01
  3.0800  5.48179150e-01
  3.0900  5.60618700e-01
  3.1000  5.68056240e-01
  3.1100  5.80493590e-01
  3.1200  5.87200630e-01
  3.1300  5.99031380e-01
  3.1400  6.14207070e-01
  3.1500  6.27705830e-01
  3.1600  6.37492410e-01
  3.1700  6.48609740e-01
  3.1800  6.70707310e-01
  3.1900  6.83431330e-01
  3.2000  7.03596670e-01
  3.2100  7.19025240e-01
  3.2200  7.25936200e-01
  3.2300  7.37877530e-01
  3.2400  7.57155420e-01
  3.2500  7.70502560e-01
  3.2600  7.93731580e-01
  3.2700  8.06392080e-01
  3.2800  8.24250860e-01
  3.2900  8.40016250e-01
  3.3000  8.52681150e-01
  3.3100  8.63734590e-01
  3.3200  8.69379680e-01
  3.3300  8.84797050e-01
  3.3400  8.98310350e-01
  3.3500  9.09902480e-01
  3.3600  9.20812710e-01
  3.3700  9.37304750e-01
  3.3800  9.45790970e-01
  3.3900  9.62053900e-01
  3.4000  9.76410700e-01
  3.4100  9.85481620e-01
  3.4200  9.95609350e-01
  3.4300  1.01131260e+00
  3.4400  1.02725550e+00
  3.4500  1.03683210e+00
  3.4600  1.05403740e+00
  3.4700  1.06653230e+00
  3.4800  1.08354100e+00
  3.4900  1.09701150e+00
  3.5000  1.11355950e+00
  3.5100  1.12187130e+00
  3.5200  1.13611470e+00
  3.5300  1.15163360e+00
  3.5400  1.16773060e+00
  3.5500  1.17680880e+00
  3.5600  1.19265150e+00
  3.5700  1.20672440e+00
  3.5800  1.21519090e+00
  3.5900  1.22952220e+00
  3.6000  1.24550480e+00
  3.6100  1.25646380e+00
  3.6200  1.27257220e+00
  3.6300  1.28827270e+00
  3.6400  1.30144680e+00
  3.6500  1.30969250e+00
  3.6600  1.32201480e+00
  3.6700  1.33443210e+00
  3.6800  1.34535380e+00
  3.6900  1.35838700e+00
  3.7000  1.36923220e+00
  3.7100  1.38012950e+00
  3.7200  1.38630970e+00
  3.7300  1.39995820e+00
  3.7400  1.40591830e+00
  3.7500  1.41743810e+00
  3.7600  1.42370290e+00
  3.7700  1.43418770e+00
  3.7800  1.44431210e+00
  3.7900  1.45404980e+00
  3.8000  1.46263690e+00
  3.8100  1.47073260e+00
  3.8200  1.47789020e+00
  3.8300  1.48441710e+00
  3.8400  1.49007690e+00
  3.8500  1.49546140e+00
  3.8600  1.50298230e+00
  3.8700  1.50991170e+00
  3.8800  1.51754850e+00
  3.8900  1.52223270e+00
  3.9000  1.52886420e+00
  3.9100  1.53376310e+00
  3.9200  1.53930370e+00
  3.9300  1.54622240e+00
  3.9400  1.54720980e+00
  3.9500  1.55272040e+00
  3.9600  1.54998030e+00
  3.9700  1.55075640e+00
  3.9800  1.55095410e+00
  3.9900  1.55213500e+00
  4.0000  1.55307070e+00
  4.0100  1.55521990e+00
  4.0200  1.56304950e+00
  4.0300  1.56181740e+00
  4.0400  1.56673700e+00
  4.0500  1.56523170e+00
  4.0600  1.56957710e+00
  4.0700  1.57128180e+00
  4.0800  1.57167120e+00
  4.0900  1.57417360e+00
  4.1000  1.57378270e+00
  4.1100  1.56910270e+00
  4.1200  1.57085660e+00
  4.1300  1.57157260e+00
  4.1400  1.57127460e+00
  4.1500  1.57578020e+00
  4.1600  1.57480520e+00
  4.1700  1.57413230e+00
  4.1800  1.57413020e+00
  4.1900  1.56949780e+00
  4.2000  1.57083220e+00
  4.2100  1.56882000e+00
  4.2200  1.56567670e+00
  4.2300  1.56143070e+00
  4.2400  1.56082990e+00
  4.2500  1.55387010e+00
  4.2600  1.55041200e+00
  4.2700  1.54556500e+00
  4.2800  1.53958070e+00
  4.2900  1.53951680e+00
  4.3000  1.53584670e+00
  4.3100  1.53235030e+00
  4.3200  1.52557770e+00
  4.3300  1.52217330e+00
  4.3400  1.51679150e+00
  4.3500  1.51241400e+00
  4.3600  1.50686750e+00
  4.3700  1.49880200e+00
  4.3800  1.49472330e+00
  4.3900  1.48793790e+00
  4.4000  1.48116060e+00
  4.4100  1.47426860e+00
  4.4200  1.47017800e+00
  4.4300  1.46385340e+00
  4.4400  1.45786380e+00
  4.4500  1.44677200e+00
  4.4600  1.43823140e+00
  4.4700  1.43494020e+00
  4.4800  1.42967870e+00
  4.4900  1.42159860e+00
  4.5000  1.41218120e+00
  4.5100  1.40665350e+00
  4.5200  1.39971730e+00
  4.5300  1.39217290e+00
  4.5400  1.38223910e+00
  4.5500  1.37202330e+00
  4.5600  1.36121050e+00
  4.5700  1.35610960e+00
  4.5800  1.34692480e+00
  4.5900  1.34022580e+00
  4.6000  1.32852860e+00
  4.6100  1.31888740e+00
  4.6200  1.31123600e+00
  4.6300  1.30080660e+00
  4.6400  1.29253110e+00
  4.6500  1.28038920e+00
  4.6600  1.27093590e+00
  4.6700  1.26288650e+00
  4.6800  1.24930620e+00
  4.6900  1.23992900e+00
  4.7000  1.22695190e+00
  4.7100  1.21607580e+00
  4.7200  1.20585680e+00
  4.7300  1.19530130e+00
  4.7400  1.18493700e+00
  4.7500  1.17441430e+00
  4.7600  1.16604490e+00
  4.7700  1.15696310e+00
  4.7800  1.14429380e+00
  4.7900  1.13685150e+00
  4.8000  1.12623960e+00
  4.8100  1.11551030e+00
  4.8200  1.10339510e+00
  4.8300  1.09104120e+00
  4.8400  1.08062800e+00
  4.8500  1.06965890e+00
  4.8600  1.05552430e+00
  4.8700  1.04527630e+00
  4.8800  1.03673290e+00
  4.8900  1.02464610e+00
  4.9000  1.01622120e+00
  4.9100  1.00385160e+00
  4.9200  9.93726440e-01
  4.9300  9.80872840e-01
  4.9400  9.69117770e-01
  4.9500  9.60054610e-01
  4.9600  9.46907200e-01
  4.9700  9.36934200e-01
  4.9800  9.23929810e-01
  4.9900  9.14885960e-01
  5.0000  9.06708460e-01
  5.0100  8.94403110e-01
  5.0200  8.80733070e-01
  5.0300  8.71274890e-01
  5.0400  8.61873010e-01
  5.0500  8.53162360e-01
  5.0600  8.42793940e-01
  5.0700  8.28751030e-01
  5.0800  8.18723680e-01
  5.0900  8.06807100e-01
  5.1000  7.97514780e-01
  5.1100  7.86516200e-01
  5.1200  7.76133980e-01
  5.1300  7.65949550e-01
  5.1400  7.56394550e-01
  5.1500  7.49191520e-01
  5.1600  7.40025940e-01
  5.1700  7.29284470e-01
  5.1800  7.20140060e-01
  5.1900  7.10140530e-01
  5.2000  6.98434160e-01
  5.2100  6.86652080e-01
  5.2200  6.76319100e-01
  5.2300  6.67511790e-01
  5.2400  6.57698230e-01
  5.2500  6.46422840e-01
  5.2600  6.36855780e-01
  5.2700  6.27283060e-01
  5.2800  6.16715590e-01
  5.2900  6.08430910e-01
  5.3000  5.98014470e-01
  5.3100  5.88536560e-01
  5.3200  5.78124850e-01
  5.3300  5.66636510e-01
  5.3400  5.58674410e-01
  5.3500  5.50193790e-01
  5.3600  5.42644500e-01
  5.3700  5.34594520e-01
  5.3800  5.20946950e-01
  5.3900  5.12438170e-01
  5.4000  5.01733300e-01
  5.4100  4.90488390e-01
  5.4200  4.81577310e-01
  5.4300  4.73002820e-01
  5.4400  4.64316700e-01
  5.4500  4.55467920e-01
  5.4600  4.42803360e-01
  5.4700  4.35815660e-01
  5.4800  4.27758410e-01
  5.4900  4.19616230e-01
  5.5000  4.12743620e-01
  5.5100  4.06211100e-01
  5.5200  3.99727620e-01
  5.5300  3.91285100e-01
  5.5400  3.84870770e-01
  5.5500  3.79119470e-01
  5.5600  3.73042370e-01
  5.5700  3.68130960e-01
  5.5800  3.63370350e-01
  5.5900  3.54519180e-01
  5.6000  3.48005480e-01
  5.6100  3.39363700e-01
  5.6200  3.35021680e-01
  5.6300  3.25325610e-01
  5.6400  3.19133980e-01
  5.6500  3.14418610e-01
  5.6600  3.10669670e-01
  5.6700  3.04782040e-01
  5.6800  2.98862470e-01
  5.6900  2.94248610e-01
  5.7000  2.86466740e-01
  5.7100  2.82075930e-01
  5.7200  2.76475500e-01
  5.7300  2.71259370e-01
  5.7400  2.66408200e-01
  5.7500  2.62009510e-01
  5.7600  2.58199070e-01
  5.7700  2.53384490e-01
  5.7800  2.49751360e-01
  5.7900  2.44666260e-01
  5.8000  2.40169220e-01
  5.8100  2.36212580e-01
  5.8200  2.31643680e-01
  5.8300  2.26439460e-01
  5.8400  2.22729090e-01
  5.8500  2.18640680e-01
  5.8600  2.14712500e-01
  5.8700  2.10759790e-01
  5.8800  2.07648710e-01
  5.8900  2.03607380e-01
  5.9000  1.98150050e-01
  5.9100  1.93824220e-01
  5.9200  1.90029440e-01
  5.9300  1.87379230e-01
  5.9400  1.82623000e-01
  5.9500  1.78951600e-01
  5.9600  1.75567880e-01
  5.9700  1.71641610e-01
  5.9800  1.67363160e-01
  5.9900  1.64406330e-01
  6.0000  1.60641440e-01
  6.0100  1.56878050e-01
  6.0200  1.54795180e-01
  6.0300  1.50627460e-01
  6.0400  1.47890470e-01
  6.0500  1.44880250e-01
  6.0600  1.41613720e-01
  6.0700  1.38491300e-01
  6.0800  1.34660420e-01
  6.0900  1.31454420e-01
  6.1000  1.28747820e-01
  6.1100  1.26470830e-01
  6.1200  1.22604890e-01
  6.1300  1.19030750e-01
  6.1400  1.15820580e-01
  6.1500  1.13266460e-01
  6.1600  1.10670870e-01
  6.1700  1.08747490e-01
  6.1800  1.06333530e-01
  6.1900  1.04386040e-01
  6.2000  1.01695560e-01
  6.2100  9.88536430e-02
  6.2200  9.65506650e-02
  6.2300  9.38402450e-02
  6.2400  9.12399340e-02
  6.2500  8.99419630e-02
  6.2600  8.65954730e-02
  6.2700  8.54953170e-02
  6.2800  8.36200960e-02
  6.2900  8.04198750e-02
  6.3000  7.93396680e-02
  6.3100  7.68058410e-02
  6.3200  7.47328800e-02
  6.3300  7.32211010e-02
  6.3400  7.19698010e-02
  6.3500  6.97188140e-02
  6.3600  6.86658550e-02
  6.3700  6.76610620e-02
  6.3800  6.63104960e-02
  6.3900  6.51424650e-02
  6.4000  6.38695220e-02
  6.4100  6.23748720e-02
  6.4200  6.20070560e-02
  6.4300  6.05048990e-02
  6.4400  5.99651900e-02
  6.4500  5.94394380e-02
  6.4600  5.72768770e-02
  6.4700  5.55494140e-02
  6.4800  5.38320880e-02
  6.4900  5.29719120e-02
  6.5000  5.22119370e-02
  6.5100  5.10108100e-02
  6.5200  4.94915380e-02
  6.5300  4.86650310e-02
  6.5400  4.80256700e-02
  6.5500  4.72218040e-02
  6.5600  4.63484850e-02
  6.5700  4.50319190e-02
  6.5800  4.39733140e-02
  6.5900  4.29937120e-02
  6.6000  4.18905310e-02
  6.6100  4.06418570e-02
  6.6200  3.99867860e-02
  6.6300  3.92801090e-02
  6.6400  3.76634220e-02
  6.6500  3.68698810e-02
  6.6600  3.60249390e-02
  6.6700  3.43135610e-02
  6.6800  3.39790470e-02
  6.6900  3.26933600e-02
  6.7000  3.20140920e-02
  6.7100  3.15804500e-02
  6.7200  3.10553410e-02
  6.7300  2.98676200e-02
  6.7400  2.92744650e-02
  6.7500  2.80896170e-02
  6.7600  2.77346360e-02
  6.7700  2.71857450e-02
  6.7800  2.60739700e-02
  6.7900  2.56146310e-02
  6.8000  2.49533100e-02
  6.8100  2.39531120e-02
  6.8200  2.42788280e-02
  6.8300  2.37664470e-02
  6.8400  2.32983090e-02
  6.8500  2.24997150e-02
  6.8600  2.19143420e-02
  6.8700  2.15902340e-02
  6.8800  2.15665400e-02
  6.8900  2.09885240e-02
  6.9000  2.01815150e-02
  6.9100  1.94897940e-02
  6.9200  1.85986450e-02
  6.9300  1.82669290e-02
  6.9400  1.75668600e-02
  6.9500  1.69222110e-02
  6.9600  1.66026840e-02
  6.9700  1.61247880e-02
  6.9800  1.59904360e-02
  6.9900  1.52751270e-02
  7.0000  1.45066750e-02
  7.0100  1.38331770e-02
  7.0200  1.33980440e-02
  7.0300  1.30336170e-02
  7.0400  1.29670470e-02
  7.0500  1.25023600e-02
  7.0600  1.19181130e-02
  7.0700  1.17365080e-02
  7.0800  1.14171230e-02
  7.0900  1.10378600e-02
  7.1000  1.08647390e-02
  7.1100  1.05491980e-02
  7.1200  1.00011510e-02
  7.1300  9.52843970e-03
  7.1400  9.39354150e-03
  7.1500  8.75387640e-03
  7.1600  8.61857550e-03
  7.1700  8.43942230e-03
  7.1800  8.29197780e-03
  7.1900  7.64536840e-03
  7.2000  7.17397390e-03
  7.2100  6.63924190e-03
  7.2200  6.09980510e-03
  7.2300  5.81215790e-03
  7.2400  5.42006010e-03
  7.2500  5.13779790e-03
  7.2600  4.80820180e-03
  7.2700  4.53720200e-03
  7.2800  4.12634770e-03
  7.2900  3.97462980e-03
  7.3000  3.78483060e-03
  7.3100  3.47654230e-03
  7.3200  3.26281260e-03
  7.3300  2.88059600e-03
  7.3400  2.81703650e-03
  7.3500  2.74627160e-03
  7.3600  2.32125580e-03
  7.3700  1.95448940e-03
  7.3800  1.96312810e-03
  7.3900  1.88896580e-03
  7.4000  1.78525920e-03
  7.4100  1.72617840e-03
  7.4200  1.61955390e-03
  7.4300  1.38254940e-03
  7.4400  1.34014650e-03
  7.4500  1.21110700e-03
  7.4600  1.05566850e-03
  7.4700  8.70763890e-04
  7.4800  9.33874410e-04
  7.4900  8.39744150e-04
  7.5000  6.99459350e-04
  7.5100  5.82403690e-04
  7.5200  4.99266590e-04
  7.5300  5.63960200e-04
  7.5400  4.19273390e-04
  7.5500  2.07376760e-04
  7.5600  1.39606210e-04
  7.5700  1.30234750e-04
  7.5800  -1.04620700e-04
  7.5900  -5.71640360e-05
  7.6000  1.78139940e-06
  7.6100  4.95065770e-04
  7.6200  -3.16082040e-06
  7.6300  -3.52160720e-05
  7.6400  -9.17564570e-05
  7.6500  2.17421720e-05
  7.6600  -3.56637190e-05
  7.6700  -9.59618430e-06
  7.6800  -7.42414750e-05
  7.6900  -4.68234410e-05
  7.7000  9.21405360e-05
  7.7100  -3.90923270e-05
  7.7200  -1.24726460e-04
  7.7300  -3.75783160e-04
  7.7400  -4.10858800e-04
  7.7500  -4.52366930e-04
  7.7600  -5.82437530e-04
  7.7700  -5.69200750e-04
  7.7800  -5.16721690e-04
  7.7900  -5.15994610e-04
  7.8000  -6.23000070e-04
  7.8100  -4.36654460e-04
  7.8200  -4.28199130e-04
  7.8300  -2.69890740e-04
  7.8400  -3.08704470e-04
  7.8500  -3.18658850e-04
  7.8600  -3.84974500e-04
  7.8700  -3.63470960e-04
  7.8800  -2.34999250e-04
  7.8900  -2.57093710e-04
  7.9000  -2.80880540e-04
  7.9100  -1.47219700e-04
  7.9200  -1.09947600e-04
  7.9300  -1.26775710e-04
  7.9400  -6.30738470e-05
  7.9500  8.78001660e-05
  7.9600  1.06348200e-05
  7.9700  1.83521850e-05
  7.9800  7.22175840e-05
  7.9900  1.93988580e-04
  8.0000  8.30133060e-05
  8.0100  3.32816280e-04
  8.0200  3.50401350e-04
  8.0300  4.32682160e-04
  8.0400  3.85232940e-04
  8.0500  5.47069110e-04
  8.0600  5.71834160e-04
  8.0700  5.46886110e-04
  8.0800  4.89749420e-04
  8.0900  5.82459040e-04
  8.1000  5.30801770e-04
  8.1100  6.41956140e-04
  8.1200  6.86228020e-04
  8.1300  6.59369640e-04
  8.1400  7.10462550e-04
  8.1500  6.35214240e-04
  8.1600  6.39408420e-04
  8.1700  6.38531490e-04
  8.1800  6.16641260e-04
  8.1900  6.30183210e-04
  8.2000  5.55475560e-04
  8.2100  5.05389080e-04
  8.2200  4.54756420e-04
  8.2300  5.22550980e-04
  8.2400  5.20182210e-04
  8.2500  5.40512840e-04
  8.2600  5.43710170e-04
  8.2700  5.66484320e-04
  8.2800  5.37588760e-04
  8.2900  6.33505340e-04
  8.3000  5.95495540e-04
  8.3100  5.83078570e-04
  8.3200  6.26804700e-04
  8.3300  6.61381770e-04
  8.3400  6.95654850e-04
  8.3500  6.60547920e-04
  8.3600  5.90855090e-04
  8.3700  7.02550910e-04
  8.3800  6.62300970e-04
  8.3900  6.27177980e-04
  8.4000  6.37745010e-04
  8.4100  5.29636030e-04
  8.4200  4.97834770e-04
  8.4300  4.51373600e-04
  8.4400  5.24420900e-04
  8.4500  6.32812140e-04
  8.4600  5.45385450e-04
  8.4700  5.94688410e-04
  8.4800  5.28319730e-04
  8.4900  5.45987830e-04
  8.5000  5.51315550e-04
  8.5100  4.81820810e-04
  8.5200  5.20098710e-04
  8.5300  4.86959750e-04
  8.5400  4.71706780e-04
  8.5500  4.09383960e-04
  8.5600  3.68859020e-04
  8.5700  2.96997700e-04
  8.5800  2.79288140e-04
  8.5900  2.36285540e-04
  8.6000  1.77564710e-04
  8.6100  1.76499140e-04
  8.6200  1.32261250e-04
  8.6300  1.20100910e-04
  8.6400  1.29523620e-04
  8.6500  7.75066520e-05
  8.6600  3.41710660e-05
  8.6700  -4.94662110e-05
  8.6800  -2.05488950e-05
  8.6900  -2.52139550e-06
  8.7000  -3.39951760e-05
  8.7100  -5.50689300e-05
  8.7200  -1.12611610e-04
  8.7300  -1.25571290e-04
  8.7400  -1.94340270e-04
  8.7500  -2.13630690e-04
  8.7600  -2.12138430e-04
  8.7700  -2.83331110e-04
  8.7800  -2.86695770e-04
  8.7900  -3.21506750e-04
  8.8000  -2.88455140e-04
  8.8100  -2.94828440e-04
  8.8200  -3.30166020e-04
  8.8300  -3.17484690e-04
  8.8400  -3.91007080e-04
  8.8500  -3.93898670e-04
  8.8600  -4.59591470e-04
  8.8700  -4.29679870e-04
  8.8800  -3.98962000e-04
  8.8900  -3.73656030e-04
  8.9000  -3.46282640e-04
  8.9100  -3.12727160e-04
  8.9200  -3.70394550e-04
  8.9300  -3.74833570e-04
  8.9400  -4.58798630e-04
  8.9500  -4.08278220e-04
  8.9600  -4.19866910e-04
  8.9700  -4.16641850e-04
  8.9800  -4.15382660e-04
  8.9900  -3.34380560e-04
  9.0000  -3.46815550e-04
  9.0100  -3.73743400e-04
  9.0200  -3.73824580e-04
  9.0300  -3.75070210e-04
  9.0400  -3.62802840e-04
  9.0500  -3.42243260e-04
  9.0600  -3.17886480e-04
  9.0700  -3.21524560e-04
  9.0800  -3.38480660e-04
  9.0900  -3.40322170e-04
  9.1000  -3.47044210e-04
  9.1100  -3.15075200e-04
  9.1200  -3.28900580e-04
  9.1300  -3.06380710e-04
  9.1400  -3.02908780e-04
  9.1500  -2.97382030e-04
  9.1600  -3.01355870e-04
  9.1700  -3.06459400e-04
  9.1800  -2.63834140e-04
  9.1900  -2.85769560e-04
  9.2000  -2.92136130e-04
  9.2100  -3.01057050e-04
  9.2200  -2.57325410e-04
  9.2300  -3.25003940e-04
  9.2400  -2.43821830e-04
  9.2500  -2.57281290e-04
  9.2600  -2.76264100e-04
  9.2700  -2.50603470e-04
  9.2800  -2.50111570e-04
  9.2900  -2.20604260e-04
  9.3000  -2.47041940e-04
  9.3100  -2.52286340e-04
  9.3200  -2.35661390e-04
  9.3300  -2.07244290e-04
  9.3400  -1.91849030e-04
  9.3500  -1.99006770e-04
  9.3600  -2.21230990e-04
  9.3700  -2.12731830e-04
  9.3800  -2.07683350e-04
  9.3900  -2.04354280e-04
  9.4000  -1.89038040e-04
  9.4100  -1.95751000e-04
  9.4200  -1.83697060e-04
  9.4300  -1.94249140e-04
  9.4400  -1.78181730e-04
  9.4500  -1.89576230e-04
  9.4600  -1.86180480e-04
  9.4700  -1.86162980e-04
  9.4800  -1.94173230e-04
  9.4900  -1.88754320e-04
  9.5000  -1.91927620e-04
  9.5100  -2.16230980e-04
  9.5200  -2.23413150e-04
  9.5300  -2.17535840e-04
  9.5400  -2.02114190e-04
  9.5500  -2.02220920e-04
  9.5600  -2.17412730e-04
  9.5700  -2.22168850e-04
  9.5800  -2.25030150e-04
  9.5900  -2.27999160e-04
  9.6000  -2.44017300e-04
  9.6100  -2.53825020e-04
  9.6200  -2.41054000e-04
  9.6300  -2.37745150e-04
  9.6400  -2.40936420e-04
  9.6500  -2.56716880e-04
  9.6600  -2.44526060e-04
  9.6700  -2.42138120e-04
  9.6800  -2.35723600e-04
  9.6900  -2.36546930e-04
  9.7000  -2.30774440e-04
  9.7100  -2.24896590e-04
  9.7200  -2.20043530e-04
  9.7300  -2.25088370e-04
  9.7400  -2.22794130e-04
  9.7500  -2.22761740e-04
  9.7600  -2.20585980e-04
  9.7700  -2.21026100e-04
  9.7800  -2.18710480e-04
  9.7900  -2.14354380e-04
  9.8000  -2.06042910e-04
  9.8100  -1.99574000e-04
  9.8200  -2.00801450e-04
  9.8300  -1.86416320e-04
  9.8400  -1.91919760e-04
  9.8500  -1.95682860e-04
  9.8600  -2.05514660e-04
  9.8700  -2.01208960e-04
  9.8800  -1.97920040e-04
  9.8900  -2.00968680e-04
  9.9000  -2.00610810e-04
  9.9100  -2.04572390e-04
  9.9200  -1.92020550e-04
  9.9300  -1.86568000e-04
  9.9400  -1.73146630e-04
  9.9500  -1.81189740e-04
  9.9600  -1.70547430e-04
  9.9700  -1.56565030e-04
  9.9800  -1.47810570e-04
  9.9900  -1.50503020e-04
 10.0000  -1.38302500e-04
 10.0100  -1.31886950e-04
 10.0200  -1.26762920e-04
 10.0300  -1.20514210e-04
 10.0400  -1.17104740e-04
 10.0500  -1.12143480e-04
 10.0600  -1.02891110e-04
 10.0700  -9.93108970e-05
 10.0800  -7.83507790e-05
 10.0900  -7.91735950e-05
 10.1000  -7.11169960e-05
 10.1100  -6.01707910e-05
 10.1200  -6.41275590e-05
 10.1300  -5.48704300e-05
 10.1400  -4.46119930e-05
 10.1500  -4.40500370e-05
 10.1600  -3.20022000e-05
 10.1700  -2.60569260e-05
 10.1800  -1.99701400e-05
 10.1900  -8.55412610e-06
 10.2000  -3.39440730e-06
 10.2100  1.97830010e-07
 10.2200  1.11537780e-05
 10.2300  1.95361430e-05
 10.2400  2.54940900e-05
 10.2500  2.82020990e-05
 10.2600  3.56671010e-05
 10.2700  3.99248350e-05
 10.2800  4.91631700e-05
 10.2900  5.87083850e-05
 10.3000  6.72471030e-05
 10.3100  7.50588710e-05
 10.3200  8.05104350e-05
 10.3300  7.91563930e-05
 10.3400  8.47168930e-05
 10.3500  8.86160560e-05
 10.3600  9.28851710e-05
 10.3700  9.44709220e-05
 10.3800  1.02624330e-04
 10.3900  1.09813800e-04
 10.4000  1.13019270e-04
 10.4100  1.11758170e-04
 10.4200  1.15874450e-04
 10.4300  1.20719110e-04
 10.4400  1.20458060e-04
 10.4500  1.18895510e-04
 10.4600  1.23940490e-04
 10.4700  1.26918030e-04
 10.4800  1.33383310e-04
 10.4900  1.35367740e-04
 10.5000  1.38536810e-04
 10.5100  1.47123020e-04
 10.5200  1.45779040e-04
 10.5300  1.48578980e-04
 10.5400  1.49825930e-04
 10.5500  1.50017120e-04
 10.5600  1.51197100e-04
 10.5700  1.52534890e-04
 10.5800  1.54322420e-04
 10.5900  1.57658810e-04
 10.6000  1.57745020e-04
 10.6100  1.54977640e-04
 10.6200  1.57400770e-04
 10.6300  1.58839080e-04
 10.6400  1.58760980e-04
 10.6500  1.59328370e-04
 10.6600  1.61127100e-04
 10.6700  1.64115170e-04
 10.6800  1.56792410e-04
 10.6900  1.61337230e-04
 10.7000  1.62326390e-04
 10.7100  1.62014190e-04
 10.7200  1.61491880e-04
 10.7300  1.62293380e-04
 10.7400  1.68600820e-04
 10.7500  1.68877400e-04
 10.7600  1.69659280e-04
 10.7700  1.68567880e-04
 10.7800  1.70472760e-04
 10.7900  1.71519380e-04
 10.8000  1.72457660e-04
 10.8100  1.73057670e-04
 10.8200  1.76398540e-04
 10.8300  1.81506890e-04
 10.8400  1.84282860e-04
 10.8500  1.84715540e-04
 10.8600  1.86296170e-04
 10.8700  1.88047180e-04
 10.8800  1.91261470e-04
 10.8900  1.89164430e-04
 10.9000  1.91370030e-04
 10.9100  1.93237970e-04
 10.9200  1.93926930e-04
 10.9300  1.95189180e-04
 10.9400  1.95829900e-04
 10.9500  1.98471370e-04
 10.9600  1.97885090e-04
 10.9700  1.97185900e-04
 10.9800  1.99238940e-04
 10.9900  2.06448780e-04
 11.0000  2.08537420e-04
 11.0100  2.09459730e-04
 11.0200  2.08899630e-04
 11.0300  2.08341600e-04
 11.0400  2.11233130e-04
 11.0500  2.12117840e-04
 11.0600  2.16460380e-04
 11.0700  2.16202360e-04
 11.0800  2.16235530e-04
 11.0900  2.15481770e-04
 11.1000  2.14823520e-04
 11.1100  2.15929570e-04
 11.1200  2.16348080e-04
 11.1300  2.17761590e-04
 11.1400  2.16605080e-04
 11.1500  2.17218670e-04
 11.1600  2.19195460e-04
 11.1700  2.17875290e-04
 11.1800  2.18724550e-04
 11.1900  2.19948410e-04
 11.2000  2.20109570e-04
 11.2100  2.19360060e-04
 11.2200  2.18163360e-04
 11.2300  2.16440410e-04
 11.2400  2.15115430e-04
 11.2500  2.13941870e-04
 11.2600  2.13800420e-04
 11.2700  2.16498780e-04
 11.2800  2.13958180e-04
 11.2900  2.14744630e-04
 11.3000  2.14579380e-04
 11.3100  2.13756510e-04
 11.3200  2.11324920e-04
 11.3300  2.11010470e-04
 11.3400  2.11261230e-04
 11.3500  2.08590840e-04
 11.3600  2.08793970e-04
 11.3700  2.08367720e-04
 11.3800  2.06195710e-04
 11.3900  2.03860930e-04
 11.4000  2.02565270e-04
 11.4100  2.02609360e-04
 11.4200  2.00159340e-04
 11.4300  2.02289300e-04
 11.4400  2.02041030e-04
 11.4500  2.00227760e-04
 11.4600  1.98610830e-04
 11.4700  1.98489870e-04
 11.4800  1.94728880e-04
 11.4900  1.93050340e-04
 11.5000  1.91974550e-04
 11.5100  1.89352410e-04
 11.5200  1.88644580e-04
 11.5300  1.88162520e-04
 11.5400  1.85292440e-04
 11.5500  1.83680200e-04
 11.5600  1.81586950e-04
 11.5700  1.81358270e-04
 11.5800  1.81470520e-04
 11.5900  1.78882730e-04
 11.6000  1.78102150e-04
 11.6100  1.77739530e-04
 11.6200  1.77208940e-04
 11.6300  1.75538080e-04
 11.6400  1.74262710e-04
 11.6500  1.73070740e-04
 11.6600  1.71789540e-04
 11.6700  1.70360230e-04
 11.6800  1.68238970e-04
 11.6900  1.67750960e-04
 11.7000  1.66611650e-04
 11.7100  1.64011190e-04
 11.7200  1.61957620e-04
 11.7300  1.60724770e-04
 11.7400  1.57683310e-04
 11.7500  1.56240790e-04
 11.7600  1.55018970e-04
 11.7700  1.51741140e-04
 11.7800  1.49126410e-04
 11.7900  1.48730930e-04
 11.8000  1.46321660e-04
 11.8100  1.44717430e-04
 11.8200  1.43341200e-04
 11.8300  1.40886270e-04
 11.8400  1.40340840e-04
 11.8500  1.38140290e-04
 11.8600  1.36142420e-04
 11.8700  1.33470230e-04
 11.8800  1.31566920e-04
 11.8900  1.29976630e-04
 11.9000  1.26811820e-04
 11.9100  1.24651010e-04
 11.9200  1.22847380e-04
 11.9300  1.20560180e-04
 11.9400  1.18859800e-04
 11.9500  1.16662590e-04
 11.9600  1.15255310e-04
 11.9700  1.13247390e-04
 11.9800  1.11740370e-04
 11.9900  1.09136530e-04
 12.0000  1.06623650e-04
 12.0100  1.04353070e-04
 12.0200  1.01804300e-04
 12.0300  9.89114440e-05
 12.0400  9.59480470e-05
 12.0500  9.40363530e-05
 12.0600  9.23991460e-05
 12.0700  9.06794230e-05
 12.0800  8.79091450e-05
 12.0900  8.57439110e-05
 12.1000  8.36631360e-05
 12.1100  8.17257920e-05
 12.1200  7.86913600e-05
 12.1300  7.60873120e-05
 12.1400  7.44746730e-05
 12.1500  7.29586560e-05
 12.1600  7.06195070e-05
 12.1700  6.83855030e-05
 12.1800  6.70171870e-05
 12.1900  6.51618240e-05
 12.2000  6.30985370e-05
 12.2100  6.17279630e-05
 12.2200  6.00052180e-05
 12.2300  5.67672940e-05
 12.2400  5.40792920e-05
 12.2500  5.28244870e-05
 12.2600  5.06608080e-05
 12.2700  4.81814200e-05
 12.2800  4.72637820e-05
 12.2900  4.43616710e-05
 12.3000  4.19876050e-05
 12.3100  3.94480370e-05
 12.3200  3.72109810e-05
 12.3300  3.51797400e-05
 12.3400  3.31625840e-05
 12.3500  3.13025200e-05
 12.3600  2.97067410e-05
 12.3700  2.80262640e-05
 12.3800  2.61824270e-05
 12.3900  2.46784030e-05
 12.4000  2.34744770e-05
 12.4100  2.17289300e-05
 12.4200  1.98292320e-05
 12.4300  1.79436380e-05
 12.4400  1.64944590e-05
 12.4500  1.42490020e-05
 12.4600  1.20654510e-05
 12.4700  1.00441890e-05
 12.4800  9.04150400e-06
 12.4900  7.40811980e-06
 12.5000  5.57232630e-06
 12.5100  3.95236240e-06
 12.5200  2.60843870e-06
 12.5300  2.20900080e-06
 12.5400  7.40628720e-07
 12.5500  -1.82600970e-07
 12.5600  -1.86412780e-06
 12.5700  -3.70251370e-06
 12.5800  -3.70826110e-06
 12.5900  -4.22783520e-06
 12.6000  -4.49761280e-06
 12.6100  -5.91243090e-06
 12.6200  -7.63309290e-06
 12.6300  -8.88654530e-06
 12.6400  -1.01110200e-05
 12.6500  -1.10265760e-05
 12.6600  -1.24562420e-05
 12.6700  -1.20642950e-05
 12.6800  -1.32332410e-05
 12.6900  -1.30140810e-05
 12.7000  -1.41898070e-05
 12.7100  -1.54966740e-05
 12.7200  -1.68837400e-05
 12.7300  -1.75968720e-05
 12.7400  -1.75428960e-05
 12.7500  -1.87609590e-05
 12.7600  -1.97243870e-05
 12.7700  -1.96714750e-05
 12.7800  -2.09782990e-05
 12.7900  -2.19834540e-05
 12.8000  -2.29006190e-05
 12.8100  -2.33301930e-05
 12.8200  -2.37808610e-05
 12.8300  -2.44489890e-05
 12.8400  -2.47010030e-05
 12.8500  -2.53591390e-05
 12.8600  -2.53911160e-05
 12.8700  -2.64223140e-05
 12.8800  -2.72353740e-05
 12.8900  -2.83460880e-05
 12.9000  -2.77390150e-05
 12.9100  -2.92117240e-05
 12.9200  -2.99777770e-05
 12.9300  -3.04328480e-05
 12.9400  -3.02600560e-05
 12.9500  -3.12155390e-05
 12.9600  -3.18850150e-05
 12.9700  -3.25767370e-05
 12.9800  -3.28585080e-05
 12.9900  -3.30607240e-05
 13.0000  -3.37123200e-05
 13.0100  -3.39049480e-05
 13.0200  -3.45507360e-05
 13.0300  -3.48823850e-05
 13.0400  -3.46081780e-05
 13.0500  -3.46523250e-05
 13.0600  -3.49218610e-05
 13.0700  -3.50646450e-05
 13.0800  -3.64304930e-05
 13.0900  -3.63774800e-05
 13.1000  -3.74537970e-05
 13.1100  -3.69763460e-05
 13.1200  -3.69121180e-05
 13.1300  -3.63530480e-05
 13.1400  -3.60299980e-05
 13.1500  -3.61824670e-05
 13.1600  -3.58183380e-05
 13.1700  -3.53331000e-05
 13.1800  -3.54482320e-05
 13.1900  -3.49052990e-05
 13.2000  -3.42071970e-05
 13.2100  -3.38649450e-05
 13.2200  -3.39690210e-05
 13.2300  -3.38625620e-05
 13.2400  -3.31345810e-05
 13.2500  -3.33820570e-05
 13.2600  -3.33643220e-05
 13.2700  -3.29899100e-05
 13.2800  -3.31821530e-05
 13.2900  -3.23110060e-05
 13.3000  -3.19961580e-05
 13.3100  -3.14475210e-05
 13.3200  -3.05993500e-05
 13.3300  -3.00633920e-05
 13.3400  -3.06261950e-05
 13.3500  -2.97866280e-05
 13.3600  -2.94970980e-05
 13.3700  -2.94515090e-05
 13.3800  -2.93682070e-05
 13.3900  -2.85827850e-05
 13.4000  -2.77486500e-05
 13.4100  -2.73038590e-05
 13.4200  -2.72496790e-05
 13.4300  -2.65341840e-05
 13.4400  -2.61498700e-05
 13.4500  -2.55328700e-05
 13.4600  -2.45825320e-05
 13.4700  -2.40205690e-05
 13.4800  -2.36504870e-05
 13.4900  -2.31838830e-05
 13.5000  -2.17442440e-05
 13.5100  -2.12248840e-05
 13.5200  -2.05428040e-05
 13.5300  -1.99533390e-05
 13.5400  -2.03632800e-05
 13.5500  -1.96364980e-05
 13.5600  -1.90175210e-05
 13.5700  -1.85913570e-05
 13.5800  -1.86514640e-05
 13.5900  -1.82536890e-05
 13.6000  -1.80348970e-05
 13.6100  -1.73075670e-05
 13.6200  -1.69387830e-05
 13.6300  -1.64589100e-05
 13.6400  -1.60061110e-05
 13.6500  -1.52871060e-05
 13.6600  -1.48241160e-05
 13.6700  -1.45473060e-05
 13.6800  -1.40385170e-05
 13.6900  -1.37894970e-05
 13.7000  -1.31840550e-05
 13.7100  -1.30238460e-05
 13.7200  -1.25631420e-05
 13.7300  -1.21167690e-05
 13.7400  -1.15394460e-05
 13.7500  -1.08664070e-05
 13.7600  -1.03624690e-05
 13.7700  -9.84349520e-06
 13.7800  -9.39653710e-06
 13.7900  -9.01875710e-06
 13.8000  -8.53762680e-06
 13.8100  -7.39651650e-06
 13.8200  -7.34503620e-06
 13.8300  -6.46687820e-06
 13.8400  -6.22665880e-06
 13.8500  -5.66023860e-06
 13.8600  -5.12963770e-06
 13.8700  -4.76366480e-06
 13.8800  -4.03751840e-06
 13.8900  -3.67981980e-06
 13.9000  -3.12211240e-06
 13.9100  -2.87640300e-06
 13.9200  -2.58062630e-06
 13.9300  -2.17718970e-06
 13.9400  -2.15573820e-06
 13.9500  -1.64970450e-06
 13.9600  -1.29272610e-06
 13.9700  -7.77360450e-07
 13.9800  -4.89611840e-07
 13.9900  1.98776880e-08
 14.0000  2.29950060e-07
 14.0100  6.85069670e-07
 14.0200  1.06448220e-06
 14.0300  1.35747010e-06
 14.0400  1.63041550e-06
 14.0500  1.83697850e-06
 14.0600  2.09593320e-06
 14.0700  2.19049970e-06
 14.0800  2.52612930e-06
 14.0900  2.73016690e-06
 14.1000  3.11080570e-06
 14.1100  3.35005760e-06
 14.1200  3.71569520e-06
 14.1300  4.06909500e-06
 14.1400  4.24184020e-06
 14.1500  4.30216250e-06
 14.1600  4.55408570e-06
 14.1700  4.65389320e-06
 14.1800  4.98687290e-06
 14.1900  5.25413620e-06
 14.2000  5.40150180e-06
 14.2100  5.61308550e-06
 14.2200  5.64924550e-06
 14.2300  6.02318550e-06
 14.2400  6.39033010e-06
 14.2500  6.68035770e-06
 14.2600  6.80217390e-06
 14.2700  6.91753600e-06
 14.2800  7.11351390e-06
 14.2900  7.35582700e-06
 14.3000  7.40158690e-06
 14.3100  7.52083590e-06
 14.3200  7.78054390e-06
 14.3300  7.76787620e-06
 14.3400  7.80548810e-06
 14.3500  7.91379760e-06
 14.3600  7.89660450e-06
 14.3700  8.14071340e-06
 14.3800  8.16946310e-06
 14.3900  8.26935510e-06
 14.4000  8.28179400e-06
 14.4100  8.21322150e-06
 14.4200  8.36324460e-06
 14.4300  8.62014750e-06
 14.4400  8.55864060e-06
 14.4500  8.74730950e-06
 14.4600  8.86545720e-06
 14.4700  8.93417570e-06
 14.4800  8.88938060e-06
 14.4900  8.98762450e-06
 14.5000  9.23631890e-06
 14.5100  9.16608410e-06
 14.5200  9.09283190e-06
 14.5300  9.11942460e-06
 14.5400  9.27888730e-06
 14.5500  9.29161480e-06
 14.5600  9.26295980e-06
 14.5700  9.18188750e-06
 14.5800  9.49498640e-06
 14.5900  9.47232870e-06
 14.6000  9.66324420e-06
 14.6100  9.75978520e-06
 14.6200  9.92218580e-06
 14.6300  9.80791530e-06
 14.6400  9.53062270e-06
 14.6500  9.76062460e-06
 14.6600  9.74322540e-06
 14.6700  9.77196340e-06
 14.6800  9.67464590e-06
 14.6900  9.45735970e-06
 14.7000  9.02388090e-06
 14.7100  8.66685700e-06
 14.7200  8.72671620e-06
 14.7300  8.51723450e-06
 14.7400  8.31699970e-06
 14.7500  8.30998540e-06
 14.7600  8.01441840e-06
 14.7700  7.82908520e-06
 14.7800  7.71833690e-06
 14.7900  7.30662300e-06
 14.8000  6.86651700e-06
 14.8100  6.63898600e-06
 14.8200  6.47663370e-06
 14.8300  6.16526800e-06
 14.8400  5.96398630e-06
 14.8500  5.46141310e-06
 14.8600  5.48568180e-06
 14.8700  5.20373580e-06
 14.8800  5.39982950e-06
 14.8900  5.00650050e-06
 14.9000  4.46681210e-06
 14.9100  3.97808440e-06
 14.9200  3.44949260e-06
 14.9300  3.38291100e-06
 14.9400  2.98971360e-06
 14.9500  2.59824610e-06
 14.9600  2.19005910e-06
 14.9700  1.63589470e-06
 14.9800  1.40608430e-06
 14.9900  8.02912010e-07
 15.0000  1.05700350e-07
 15.0100  -2.36044140e-07
 15.0200  -9.46004300e-07
 15.0300  -1.78676120e-06
 15.0400  -2.18206950e-06
 15.0500  -2.78083350e-06
 15.0600  -3.41377480e-06
 15.0700  -3.94576090e-06
 15.0800  -4.64188050e-06
 15.0900  -5.09520000e-06
 15.1000  -5.29107730e-06
 15.1100  -5.95481100e-06
 15.1200  -6.86460450e-06
 15.1300  -7.51985850e-06
 15.1400  -8.06547700e-06
 15.1500  -8.41207280e-06
 15.1600  -8.95995430e-06
 15.1700  -9.29676280e-06
 15.1800  -9.90745720e-06
 15.1900  -9.71157050e-06
 15.2000  -9.73268620e-06
 15.2100  -9.87165090e-06
 15.2200  -1.04076210e-05
 15.2300  -1.05929940e-05
 15.2400  -1.08940970e-05
 15.2500  -1.17885900e-05
 15.2600  -1.19100820e-05
 15.2700  -1.18020590e-05
 15.2800  -1.06592490e-05
 15.2900  -1.09064860e-05
 15.3000  -1.11394490e-05
 15.3100  -1.13460250e-05
 15.3200  -1.09018220e-05
 15.3300  -1.10369780e-05
 15.3400  -1.05468790e-05
 15.3500  -1.05119430e-05
 15.3600  -1.03390750e-05
 15.3700  -1.07444310e-05
 15.3800  -1.09169370e-05
 15.3900  -1.11996810e-05
 15.4000  -1.12717350e-05
 15.4100  -1.06469690e-05
 15.4200  -1.06546260e-05
 15.4300  -1.01593960e-05
 15.4400  -9.81960160e-06
 15.4500  -9.60691680e-06
 15.4600  -9.02452140e-06
 15.4700  -8.84266830e-06
 15.4800  -8.81058820e-06
 15.4900  -9.33281390e-06
 15.5000  -8.99342960e-06
 15.5100  -8.80565810e-06
 15.5200  -8.86441420e-06
 15.5300  -8.25584240e-06
 15.5400  -8.15367490e-06
 15.5500  -8.03955770e-06
 15.5600  -8.22587810e-06
 15.5700  -7.79160000e-06
 15.5800  -7.56353510e-06
 15.5900  -7.90574720e-06
 15.6000  -7.21614070e-06
 15.6100  -7.52320150e-06
 15.6200  -6.60373030e-06
 15.6300  -6.54652940e-06
 15.6400  -6.40886310e-06
 15.6500  -6.20818750e-06
 15.6600  -5.57017050e-06
 15.6700  -5.23365810e-06
 15.6800  -5.24715820e-06
 15.6900  -4.96618990e-06
 15.7000  -5.33455850e-06
 15.7100  -4.79733080e-06
 15.7200  -4.52596750e-06
 15.7300  -4.88114310e-06
 15.7400  -4.46623400e-06
 15.7500  -4.15357640e-06
 15.7600  -4.20230930e-06
 15.7700  -3.92881620e-06
 15.7800  -3.69090740e-06
 15.7900  -3.43290180e-06
 15.8000  -3.09970400e-06
 15.8100  -2.93286710e-06
 15.8200  -2.53856280e-06
 15.8300  -2.59865710e-06
 15.8400  -2.40575960e-06
 15.8500  -2.65281720e-06
 15.8600  -2.39552330e-06
 15.8700  -2.51370700e-06
 15.8800  -2.30531980e-06
 15.8900  -2.68775370e-06
 15.9000  -2.82783500e-06
 15.9100  -2.47083070e-06
 15.9200  -2.64478050e-06
 15.9300  -2.59014180e-06
 15.9400  -3.00055130e-06
 15.9500  -3.30597560e-06
 15.9600  -3.60912790e-06
 15.9700  -2.81617150e-06
 15.9800  -2.26366760e-06
 15.9900  -1.90672450e-06
 16.0000  -1.57235570e-06
 16.0100  -1.69728890e-06
 16.0200  -2.18012610e-06
 16.0300  -2.10651160e-06
 16.0400  -2.03089650e-06
 16.0500  -1.80710290e-06
 16.0600  -1.62734050e-06
 16.0700  -1.81368790e-06
 16.0800  -1.51060170e-06
 16.0900  -1.49445610e-06
 16.1000  -1.03198250e-06
 16.1100  -6.30889880e-07
 16.1200  -9.18228260e-07
 16.1300  -5.61144620e-07
 16.1400  -4.15091470e-07
 16.1500  -6.02636410e-07
 16.1600  -1.17266860e-07
 16.1700  -8.04369190e-08
 16.1800  -1.38061300e-08
 16.1900  4.56961360e-09
 16.2000  2.83719480e-08
 16.2100  -2.79133390e-07
 16.2200  -3.85756950e-07
 16.2300  -5.34821920e-07
 16.2400  -7.24858490e-07
 16.2500  -7.10894540e-07
 16.2600  -1.04667640e-06
 16.2700  -3.06621350e-07
 16.2800  -3.04033790e-07
 16.2900  -1.00675510e-06
 16.3000  -6.54977870e-07
 16.3100  -6.67014780e-07
 16.3200  -6.13039150e-07
 16.3300  -8.51359990e-07
 16.3400  -4.25202270e-07
 16.3500  -9.08679020e-07
 16.3600  -1.08243360e-06
 16.3700  -1.24609540e-06
 16.3800  -1.24551280e-06
 16.3900  -7.30417340e-07
 16.4000  -7.32451450e-07
 16.4100  -5.54251900e-07
 16.4200  -1.61353870e-08
 16.4300  -8.78679970e-08
 16.4400  -6.25510020e-07
 16.4500  -7.35021770e-07
 16.4600  -7.56778690e-07
 16.4700  -6.98769790e-07
 16.4800  -7.41663760e-07
 16.4900  -7.72296140e-07
 16.5000  -1.17059160e-06
 16.5100  -1.24087510e-06
 16.5200  -1.28675270e-06
 16.5300  -1.38522450e-06
 16.5400  -1.42576700e-06
 16.5500  -1.42939040e-06
 16.5600  -1.42303060e-06
 16.5700  -1.50519140e-06
 16.5800  -1.35462980e-06
 16.5900  -1.03596020e-06
 16.6000  -1.06460250e-06
 16.6100  -1.09664220e-06
 16.6200  -1.24211520e-06
 16.6300  -8.55538270e-07
 16.6400  -8.56765100e-07
 16.6500  -9.74617270e-07
 16.6600  -1.09905130e-06
 16.6700  -1.15689480e-06
 16.6800  -1.35202980e-06
 16.6900  -1.41675570e-06
 16.7000  -1.58075170e-06
 16.7100  -1.63710920e-06
 16.7200  -1.76106070e-06
 16.7300  -1.92646810e-06
 16.7400  -2.21142830e-06
 16.7500  -2.34017710e-06
 16.7600  -2.48064570e-06
 16.7700  -2.62043640e-06
 16.7800  -2.92336480e-06
 16.7900  -3.18886330e-06
 16.8000  -3.27910920e-06
 16.8100  -3.27732000e-06
 16.8200  -3.27203020e-06
 16.8300  -3.39259650e-06
 16.8400  -3.43363570e-06
 16.8500  -3.35125930e-06
 16.8600  -3.97819270e-06
 16.8700  -4.05747730e-06
 16.8800  -4.16804020e-06
 16.8900  -4.22910010e-06
 16.9000  -4.41249530e-06
 16.9100  -4.67976840e-06
 16.9200  -4.65094800e-06
 16.9300  -4.70478220e-06
 16.9400  -4.84296560e-06
 16.9500  -4.78411900e-06
 16.9600  -4.96918490e-06
 16.9700  -4.91454810e-06
 16.9800  -5.15489520e-06
 16.9900  -5.11090750e-06
 17.0000  -4.78624700e-06
 17.0100  -4.65177410e-06
 17.0200  -4.65571370e-06
 17.0300  -4.28858910e-06
 17.0400  -3.81137200e-06
 17.0500  -3.84059190e-06
 17.0600  -3.74622350e-06
 17.0700  -3.54957170e-06
 17.0800  -3.46243020e-06
 17.0900  -3.20999730e-06
 17.1000  -2.80005160e-06
 17.1100  -2.61889440e-06
 17.1200  -2.76002440e-06
 17.1300  -2.45770440e-06
 17.1400  -2.20419530e-06
 17.1500  -1.68643920e-06
 17.1600  -1.46027810e-06
 17.1700  -1.42768370e-06
 17.1800  -1.15693530e-06
 17.1900  -6.89387390e-07
 17.2000  -5.11869090e-07
 17.2100  -3.04338800e-07
 17.2200  2.55821100e-08
 17.2300  1.04634420e-07
 17.2400  3.43650340e-07
 17.2500  3.13909800e-07
 17.2600  7.92965030e-07
 17.2700  1.65424850e-06
 17.2800  1.76203960e-06
 17.2900  1.95206130e-06
 17.3000  2.99349600e-06
 17.3100  4.83116710e-06
 17.3200  6.07082220e-06
 17.3300  6.35921300e-06
 17.3400  7.00603010e-06
 17.3500  8.68610090e-06
 17.3600  9.07843650e-06
 17.3700  1.05569650e-05
 17.3800  1.15463790e-05
 17.3900  1.30321540e-05
 17.4000  1.50765930e-05
 17.4100  1.56881000e-05
 17.4200  1.71652360e-05
 17.4300  1.76642570e-05
 17.4400  1.74728620e-05
 17.4500  1.77654890e-05
 17.4600  1.84053050e-05
 17.4700  1.72789950e-05
 17.4800  2.06044050e-05
 17.4900  2.16897020e-05
 17.5000  2.24858290e-05
 17.5100  2.20784370e-05
 17.5200  2.56904650e-05
 17.5300  2.80953520e-05
 17.5400  3.00005870e-05
 17.5500  3.54213910e-05
 17.5600  3.49845960e-05
 17.5700  3.50679690e-05
 17.5800  3.47924130e-05
 17.5900  3.56353610e-05
 17.6000  3.69787010e-05
 17.6100  3.52184950e-05
 17.6200  3.60609280e-05
 17.6300  3.40113600e-05
 17.6400  3.51796860e-05
 17.6500  3.44881020e-05
 17.6600  3.39843460e-05
 17.6700  3.44021230e-05
 17.6800  3.35930660e-05
 17.6900  3.06868600e-05
 17.7000  2.99685360e-05
 17.7100  2.77761490e-05
 17.7200  2.68626280e-05
 17.7300  2.56923980e-05
 17.7400  2.51282040e-05
 17.7500  2.54475040e-05
 17.7600  2.45681320e-05
 17.7700  2.37045880e-05
 17.7800  2.20057060e-05
 17.7900  1.75802120e-05
 17.8000  1.71726100e-05
 17.8100  1.50866840e-05
 17.8200  1.49093090e-05
 17.8300  1.38331200e-05
 17.8400  1.39335360e-05
 17.8500  1.35797730e-05
 17.8600  1.24067180e-05
 17.8700  1.30064980e-05
 17.8800  1.23958400e-05
 17.8900  1.08791680e-05
 17.9000  8.12027180e-06
 17.9100  6.99516600e-06
 17.9200  7.53421080e-06
 17.9300  6.56681600e-06
 17.9400  4.76435710e-06
 17.9500  3.17188140e-06
 17.9600  3.56806840e-06
 17.9700  3.10202920e-06
 17.9800  2.96522380e-06
 17.9900  3.00714010e-06
 18.0000  2.42021410e-06
 18.0100  1.30349680e-06
 18.0200  2.13935360e-06
 18.0300  1.21770630e-06
 18.0400  1.92693300e-06
 18.0500  1.78857780e-06
 18.0600  1.04699870e-06
 18.0700  4.02354300e-07
 18.0800  -4.00887790e-07
 18.0900  -9.03967490e-07
 18.1000  6.49109840e-07
 18.1100  -6.49197220e-07
 18.1200  1.10066860e-07
 18.1300  -2.91823460e-07
 18.1400  8.72023450e-07
 18.1500  1.90019930e-06
 18.1600  1.87596830e-06
 18.1700  9.33362920e-07
 18.1800  2.24879610e-08
 18.1900  1.45179530e-07
 18.2000  -7.46897980e-07
 18.2100  -6.36257940e-07
 18.2200  -1.83810600e-06
 18.2300  -1.82327960e-06
 18.2400  -1.76814560e-06
 18.2500  -3.70268940e-07
 18.2600  8.20789100e-07
 18.2700  2.41908540e-07
 18.2800  1.68214200e-07
 18.2900  -5.03173210e-07
 18.3000  -3.11985920e-07
 18.3100  2.77523350e-07
 18.3200  2.30421370e-06
 18.3300  2.89361260e-06
 18.3400  5.61065500e-06
 18.3500  6.09383500e-06
 18.3600  6.28927020e-06
 18.3700  9.24487650e-06
 18.3800  8.33161000e-06
 18.3900  8.41042510e-06
 18.4000  8.62633500e-06
 18.4100  8.40199850e-06
 18.4200  8.26333080e-06
 18.4300  7.43082170e-06
 18.4400  7.51832090e-06
 18.4500  7.30033480e-06
 18.4600  7.17563390e-06
 18.4700  7.34211110e-06
 18.4800  6.88679610e-06
 18.4900  7.21379280e-06
 18.5000  5.56824470e-06
 18.5100  5.57806930e-06
 18.5200  5.33610240e-06
 18.5300  5.25383770e-06
 18.5400  4.82354460e-06
 18.5500  4.50551260e-06
 18.5600  4.39154670e-06
 18.5700  4.07172800e-06
 18.5800  4.12701100e-06
 18.5900  3.84431450e-06
 18.6000  3.48032500e-06
 18.6100  3.33269430e-06
 18.6200  3.72015390e-06
 18.6300  3.33008240e-06
 18.6400  3.59621110e-06
 18.6500  3.65833690e-06
 18.6600  3.39594850e-06
 18.6700  3.19560060e-06
 18.6800  3.29953690e-06
 18.6900  3.41346470e-06
 18.7000  3.08337920e-06
 18.7100  2.99110750e-06
 18.7200  2.65733550e-06
 18.7300  2.00820850e-06
 18.7400  2.22263970e-06
 18.7500  2.60217360e-06
 18.7600  2.58180680e-06
 18.7700  2.50432990e-06
 18.7800  2.70170750e-06
 18.7900  2.49280430e-06
 18.8000  2.53223190e-06
 18.8100  3.12014410e-06
 18.8200  3.17426270e-06
 18.8300  3.09316210e-06
 18.8400  3.15021400e-06
 18.8500  3.61694240e-06
 18.8600  3.84788070e-06
 18.8700  4.35276440e-06
 18.8800  4.30366160e-06
 18.8900  4.42235810e-06
 18.9000  4.15277750e-06
 18.9100  4.29184750e-06
 18.9200  4.18494690e-06
 18.9300  4.09712010e-06
 18.9400  4.24289510e-06
 18.9500  4.06576220e-06
 18.9600  4.24847370e-06
 18.9700  4.34294040e-06
 18.9800  4.69972850e-06
 18.9900  4.61317760e-06
 19.0000  4.64560160e-06
 19.0100  4.77793080e-06
 19.0200  4.86415100e-06
 19.0300  4.98392190e-06
 19.0400  4.15338400e-06
 19.0500  4.09935130e-06
 19.0600  3.68653660e-06
 19.0700  2.50845820e-06
 19.0800  2.42079230e-06
 19.0900  2.32225480e-06
 19.1000  2.39125130e-06
 19.1100  2.36336840e-06
 19.1200  2.25813670e-06
 19.1300  2.38263030e-06
 19.1400  2.46007800e-06
 19.1500  2.53415290e-06
 19.1600  2.58695610e-06
 19.1700  2.37461110e-06
 19.1800  2.31237260e-06
 19.1900  2.10961210e-06
 19.2000  2.22086050e-06
 19.2100  2.33479410e-06
 19.2200  2.08653190e-06
 19.2300  2.09551530e-06
 19.2400  1.95043620e-06
 19.2500  1.78332540e-06
 19.2600  1.74159990e-06
 19.2700  1.64243610e-06
 19.2800  1.21845550e-06
 19.2900  9.95909680e-07
 19.3000  1.03301390e-06
 19.3100  9.21688110e-07
 19.3200  7.32463540e-07
 19.3300  7.85213670e-07
 19.3400  7.09525090e-07
 19.3500  7.47795910e-07
 19.3600  6.02623470e-07
 19.3700  5.89529170e-07
 19.3800  5.79792800e-07
 19.3900  4.57535020e-07
 19.4000  3.96015080e-07
 19.4100  3.67076270e-07
 19.4200  2.78239210e-07
 19.4300  2.53080130e-07
 19.4400  2.32769180e-07
 19.4500  1.70773480e-07
 19.4600  1.36339670e-07
 19.4700  7.91159350e-08
 19.4800  1.10654060e-07
 19.4900  4.77110080e-08
 19.5000  4.63633350e-08
 19.5100  -6.22607910e-09
 19.5200  -2.52157130e-08
 19.5300  -4.94342900e-08
 19.5400  -8.97400580e-08
 19.5500  -1.27387600e-07
 19.5600  -1.23536730e-07
 19.5700  -2.73328040e-07
 19.5800  -2.60648320e-07
 19.5900  -2.73063130e-07
 19.6000  -2.26047860e-07
 19.6100  -2.47436430e-07
 19.6200  -2.87261040e-07
 19.6300  -2.17728590e-07
 19.6400  -2.34271900e-07
 19.6500  -2.26158570e-07
 19.6600  -2.25562480e-07
 19.6700  -1.98001750e-07
 19.6800  -1.88045420e-07
 19.6900  -1.51944470e-07
 19.7000  -1.15079300e-07
 19.7100  -9.59476500e-08
 19.7200  -1.23237700e-07
 19.7300  -8.19274990e-08
 19.7400  -4.32609120e-08
 19.7500  -5.80650050e-08
 19.7600  -1.01300030e-08
 19.7700  -1.66701270e-08
 19.7800  -3.36259250e-08
 19.7900  -2.20172980e-08
 19.8000  -5.53237340e-10
 19.8100  9.20552150e-09
 19.8200  9.55964540e-08
 19.8300  1.20203940e-07
 19.8400  1.13572830e-07
 19.8500  1.24552180e-07
 19.8600  1.41849660e-07
 19.8700  1.63994010e-07
 19.8800  1.61206100e-07
 19.8900  1.35386980e-07
 19.9000  1.15637790e-07
 19.9100  -4.42716560e-09
 19.9200  -9.88949580e-11
 19.9300  4.58622050e-08
 19.9400  6.83366630e-08
 19.9500  8.01760590e-08
 19.9600  4.23585440e-08
 19.9700  -4.46028140e-09
 19.9800  -2.22498280e-08
 19.9900  -3.77411470e-08
 20.0000  1.47772910e-10
 20.0100  -1.69697330e-08
 20.0200  -3.55117450e-08
 20.0300  -3.56886770e-08
 20.0400  -3.86577030e-08
 20.0500  -7.40745710e-08
 20.0600  -8.61460030e-08
 20.0700  -1.20472190e-07
 20.0800  -1.35202170e-07
 20.0900  -1.35399640e-07
 20.1000  -1.28870520e-07
 20.1100  -1.45790150e-07
 20.1200  -1.39350170e-07
 20.1300  -1.36349670e-07
 20.1400  -1.49101650e-07
 20.1500  -1.48029370e-07
 20.1600  -1.51290090e-07
 20.1700  -1.63213010e-07
 20.1800  -1.90887640e-07
 20.1900  -2.16681860e-07
 20.2000  -2.33503600e-07
 20.2100  -2.28071060e-07
 20.2200  -2.45174990e-07
 20.2300  -2.58762060e-07
 20.2400  -2.65080190e-07
 20.2500  -2.63099000e-07
 20.2600  -2.93678240e-07
 20.2700  -2.95137460e-07
 20.2800  -3.40054400e-07
 20.2900  -3.47154230e-07
 20.3000  -3.48746590e-07
 20.3100  -3.49483560e-07
 20.3200  -3.28507330e-07
 20.3300  -3.30839400e-07
 20.3400  -3.37435160e-07
 20.3500  -3.38896700e-07
 20.3600  -3.53368200e-07
 20.3700  -3.49306870e-07
 20.3800  -3.65888860e-07
 20.3900  -3.68163210e-07
 20.4000  -3.66552340e-07
 20.4100  -3.22302900e-07
 20.4200  -3.38716710e-07
 20.4300  -3.30599210e-07
 20.4400  -3.43194310e-07
 20.4500  -3.17428290e-07
 20.4600  -3.29250310e-07
 20.4700  -3.16999790e-07
 20.4800  -3.48374940e-07
 20.4900  -3.32928570e-07
 20.5000  -3.47921360e-07
 20.5100  -3.32517870e-07
 20.5200  -3.27184220e-07
 20.5300  -3.41724090e-07
 20.5400  -3.34806400e-07
 20.5500  -3.54719850e-07
 20.5600  -3.55806280e-07
 20.5700  -3.47194730e-07
 20.5800  -3.45848580e-07
 20.5900  -3.25533930e-07
 20.6000  -3.03734660e-07
 20.6100  -2.91438070e-07
 20.6200  -3.01495210e-07
 20.6300  -2.85844440e-07
 20.6400  -2.48362410e-07
 20.6500  -2.51477240e-07
 20.6600  -2.40645390e-07
 20.6700  -1.97370260e-07
 20.6800  -1.77830730e-07
 20.6900  -1.45250550e-07
 20.7000  -1.35640810e-07
 20.7100  -1.36979820e-07
 20.7200  -1.24579790e-07
 20.7300  -1.59062630e-07
 20.7400  -1.57926140e-07
 20.7500  -1.38464080e-07
 20.7600  -1.70585910e-07
 20.7700  -1.91664600e-07
 20.7800  -1.81770750e-07
 20.7900  -2.11964300e-07
 20.8000  -1.86784050e-07
 20.8100  -2.06612160e-07
 20.8200  -2.15733580e-07
 20.8300  -2.24894760e-07
 20.8400  -2.27222590e-07
 20.8500  -2.25660550e-07
 20.8600  -2.11396980e-07
 20.8700  -1.94410320e-07
 20.8800  -2.02946970e-07
 20.8900  -2.25914010e-07
 20.9000  -2.40626610e-07
 20.9100  -2.32722660e-07
 20.9200  -2.36373750e-07
 20.9300  -2.01126660e-07
 20.9400  -2.11197800e-07
 20.9500  -2.13035850e-07
 20.9600  -2.64468850e-07
 20.9700  -2.80300850e-07
 20.9800  -2.91280500e-07
 20.9900  -2.92666390e-07
 21.0000  -2.85861550e-07
 21.0100  -2.72704650e-07
 21.0200  -2.92360700e-07
 21.0300  -2.91807400e-07
 21.0400  -2.99308410e-07
 21.0500  -2.92986490e-07
 21.0600  -2.87127710e-07
 21.0700  -2.87032270e-07
 21.0800  -2.60105740e-07
 21.0900  -2.47674000e-07
 21.1000  -2.53332610e-07
 21.1100  -2.56945750e-07
 21.1200  -2.29525350e-07
 21.1300  -2.26555330e-07
 21.1400  -2.55842040e-07
 21.1500  -2.53714640e-07
 21.1600  -2.68124080e-07
 21.1700  -2.59995020e-07
 21.1800  -2.73758680e-07
 21.1900  -2.50614020e-07
 21.2000  -2.57988480e-07
 21.2100  -2.71213140e-07
 21.2200  -2.53564640e-07
 21.2300  -2.55672730e-07
 21.2400  -2.62106860e-07
 21.2500  -2.69114900e-07
 21.2600  -2.82576620e-07
 21.2700  -2.71353820e-07
 21.2800  -2.78136450e-07
 21.2900  -2.72676690e-07
 21.3000  -2.70614250e-07
 21.3100  -2.88356220e-07
 21.3200  -2.80330160e-07
 21.3300  -2.69156210e-07
 21.3400  -2.32575820e-07
 21.3500  -2.26481530e-07
 21.3600  -2.36450550e-07
 21.3700  -2.03701980e-07
 21.3800  -2.08284530e-07
 21.3900  -2.15619340e-07
 21.4000  -2.00048130e-07
 21.4100  -1.85138470e-07
 21.4200  -1.79545830e-07
 21.4300  -9.12897900e-08
 21.4400  -5.33006460e-08
 21.4500  -8.22270450e-08
 21.4600  -8.66801900e-08
 21.4700  -8.13210700e-08
 21.4800  -9.18972140e-08
 21.4900  -9.00856650e-08
 21.5000  -9.18045410e-08
 21.5100  -9.98892060e-08
 21.5200  -9.07567050e-08
 21.5300  -8.55136960e-08
 21.5400  -7.66354490e-08
 21.5500  -6.16843680e-08
 21.5600  -4.68408090e-08
 21.5700  -6.31731380e-08
 21.5800  -5.23614240e-08
 21.5900  -6.45495430e-08
 21.6000  -7.31098390e-08
 21.6100  -7.68780700e-08
 21.6200  -9.59999450e-08
 21.6300  -1.04727120e-07
 21.6400  -8.72832530e-08
 21.6500  -7.17984050e-08
 21.6600  -6.90412050e-08
 21.6700  -3.32078590e-08
 21.6800  -2.85866840e-08
 21.6900  -4.04709850e-08
 21.7000  -8.24125980e-09
 21.7100  -5.25512800e-08
 21.7200  -4.80375840e-08
 21.7300  -2.07936020e-08
 21.7400  -4.93779710e-08
 21.7500  -7.57653850e-08
 21.7600  -5.83827150e-08
 21.7700  -7.59701140e-08
 21.7800  -7.53952060e-08
 21.7900  -8.20501290e-08
 21.8000  -7.31754320e-08
 21.8100  -1.06243530e-07
 21.8200  -1.07804940e-07
 21.8300  -9.28446700e-08
 21.8400  -9.87066180e-08
 21.8500  -7.32470640e-08
 21.8600  -6.12892050e-08
 21.8700  -7.19443780e-08
 21.8800  -5.56865780e-08
 21.8900  -4.77260370e-08
 21.9000  -3.04030270e-08
 21.9100  -3.22986370e-08
 21.9200  2.72946880e-09
 21.9300  -5.28692190e-11
 21.9400  2.74718890e-08
 21.9500  1.67840850e-08
 21.9600  1.22424720e-08
 21.9700  6.06629290e-09
 21.9800  1.41270100e-08
 21.9900  3.65102820e-08
 22.0000  4.14499020e-08
 22.0100  4.29791940e-08
 22.0200  3.41060500e-08
 22.0300  1.83217910e-08
 22.0400  1.65794220e-08
 22.0500  5.58858820e-09
 22.0600  2.65625680e-08
 22.0700  2.14638000e-08
 22.0800  2.50805390e-08
 22.0900  1.57666340e-08
 22.1000  2.75298860e-08
 22.1100  6.82705910e-08
 22.1200  6.89844990e-08
 22.1300  7.24744270e-08
 22.1400  7.39395440e-08
 22.1500  7.61312630e-08
 22.1600  7.22911920e-08
 22.1700  5.97476460e-08
 22.1800  6.34628880e-08
 22.1900  6.41683630e-08
 22.2000  6.47161250e-08
 22.2100  6.83666260e-08
 22.2200  7.51784380e-08
 22.2300  7.44413370e-08
 22.2400  6.84537270e-08
 22.2500  6.50171100e-08
 22.2600  7.04234610e-08
 22.2700  6.65709550e-08
 22.2800  6.54949990e-08
 22.2900  6.16833610e-08
 22.3000  5.20260420e-08
 22.3100  5.59274860e-08
 22.3200  5.40323810e-08
 22.3300  5.00726160e-08
 22.3400  5.40126670e-08
 22.3500  5.22279340e-08
 22.3600  4.55676960e-08
 22.3700  4.60687260e-08
 22.3800  3.65536780e-08
 22.3900  3.46553110e-08
 22.4000  3.16593690e-08
 22.4100  2.36694240e-08
 22.4200  2.11207520e-08
 22.4300  1.74372250e-08
 22.4400  1.67143470e-08
 22.4500  1.48804500e-08
 22.4600  1.49927750e-08
 22.4700  1.13540960e-08
 22.4800  9.90387940e-09
 22.4900  9.32687600e-09
 22.5000  7.57323120e-09
 22.5100  6.49029900e-09
 22.5200  7.30075170e-09
 22.5300  6.96366650e-09
 22.5400  5.59594790e-09
 22.5500  4.89609140e-09
 22.5600  3.78369510e-09
 22.5700  1.95225600e-09
 22.5800  3.09668340e-10
 22.5900  1.20881460e-10
 22.6000  -3.11211930e-11
 22.6100  -1.07973460e-10
 22.6200  -7.97431200e-10
 22.6300  -4.95114350e-10
 22.6400  -8.36209640e-10
 22.6500  -3.29771600e-10
 22.6600  -2.06561440e-10
 22.6700  -4.66618240e-10
 22.6800  -6.92470910e-10
 22.6900  -3.36301600e-10
 22.7000  -4.49601650e-10
 22.7100  -4.87306720e-10
 22.7200  -7.36878360e-10
 22.7300  -4.35790070e-10
 22.7400  2.20727980e-11
 22.7500  2.47211160e-10
 22.7600  6.57336580e-10
 22.7700  1.13233210e-10
 22.7800  -5.88629120e-10
 22.7900  -6.14136080e-10
 22.8000  1.81056200e-10
 22.8100  -8.86948620e-11
 22.8200  -3.62161050e-10
 22.8300  -7.86866210e-11
 22.8400  -1.38122180e-09
 22.8500  -2.27842160e-09
 22.8600  -1.97866480e-09
 22.8700  -2.36801690e-09
 22.8800  -2.73741770e-09
 22.8900  -2.83748830e-09
 22.9000  -2.65203640e-09
 22.9100  -2.38735390e-09
 22.9200  -2.62756160e-09
 22.9300  -2.72421440e-09
 22.9400  -3.28840470e-09
 22.9500  -3.24540970e-09
 22.9600  -3.25315940e-09
 22.9700  -3.21696470e-09
 22.9800  -3.48549030e-09
 22.9900  -3.71685840e-09
 23.0000  -3.76197850e-09
 23.0100  -3.96553430e-09
 23.0200  -3.53230550e-09
 23.0300  -3.83055460e-09
 23.0400  -3.56614070e-09
 23.0500  -3.64501970e-09
 23.0600  -3.52547180e-09
 23.0700  -3.62250140e-09
 23.0800  -3.33554870e-09
 23.0900  -2.57650320e-09
 23.1000  -2.49680990e-09
 23.1100  -2.78730570e-09
 23.1200  -1.74936300e-09
 23.1300  -1.69506190e-09
 23.1400  -1.25258730e-09
 23.1500  -1.57059980e-09
 23.1600  -1.56561550e-09
 23.1700  -1.45855180e-09
 23.1800  -1.49824240e-09
 23.1900  -1.43013610e-09
 23.2000  -1.51271350e-09
 23.2100  -1.45057200e-09
 23.2200  -1.38502540e-09
 23.2300  -1.33756080e-09
 23.2400  -1.04338790e-09
 23.2500  -1.41657300e-09
 23.2600  -1.23892210e-09
 23.2700  -1.61082310e-09
 23.2800  -1.68771240e-09
 23.2900  -1.67650310e-09
 23.3000  -1.94977860e-09
 23.3100  -2.16183420e-09
 23.3200  -2.58889160e-09
 23.3300  -2.64577380e-09
 23.3400  -2.87980890e-09
 23.3500  -2.66339910e-09
 23.3600  -2.35693980e-09
 23.3700  -3.13463590e-09
 23.3800  -3.26382170e-09
 23.3900  -3.56889600e-09
 23.4000  -3.57411060e-09
 23.4100  -3.76695180e-09
 23.4200  -3.46580350e-09
 23.4300  -2.86242040e-09
 23.4400  -3.00304710e-09
 23.4500  -2.82164620e-09
 23.4600  -2.77421030e-09
 23.4700  -2.26395320e-09
 23.4800  -2.20091880e-09
 23.4900  -2.51925640e-09
 23.5000  -2.96735430e-09
 23.5100  -3.86246170e-09
 23.5200  -3.34079340e-09
 23.5300  -3.27237770e-09
 23.5400  -3.53600640e-09
 23.5500  -5.29833570e-09
 23.5600  -4.51043010e-09
 23.5700  -4.96762690e-09
 23.5800  -4.59068910e-09
 23.5900  -3.90759240e-09
 23.6000  -4.23313770e-09
 23.6100  -5.17534210e-09
 23.6200  -4.83297780e-09
 23.6300  -4.45354000e-09
 23.6400  -4.05139710e-09
 23.6500  -4.33815260e-09
 23.6600  -4.21547570e-09
 23.6700  -2.62056460e-09
 23.6800  -3.39751390e-09
 23.6900  -3.63537320e-09
 23.7000  -3.41583140e-09
 23.7100  -2.88186820e-09
 23.7200  -2.50667420e-09
 23.7300  -1.63085890e-09
 23.7400  -1.89016970e-09
 23.7500  -2.73604070e-09
 23.7600  -2.31695660e-09
 23.7700  -1.91124310e-09
 23.7800  -9.92279910e-10
 23.7900  -1.16661970e-09
 23.8000  -2.08882920e-09
 23.8100  -2.05231180e-09
 23.8200  -1.64267090e-09
 23.8300  -2.54200100e-09
 23.8400  -2.43810800e-09
 23.8500  -2.30394230e-09
 23.8600  -1.16692300e-09
 23.8700  -2.39109400e-09
 23.8800  -3.96075320e-09
 23.8900  -4.04318220e-09
 23.9000  -3.63878580e-09
 23.9100  -2.51978040e-09
 23.9200  -2.21477190e-09
 23.9300  -6.05690280e-12
 23.9400  -8.10318040e-11
 23.9500  -1.31338270e-09
 23.9600  -1.64464960e-09
 23.9700  -1.11670210e-09
 23.9800  -6.29730880e-10
 23.9900  2.60162290e-11
 24.0000  1.73453370e-12
 24.0100  -8.79848150e-10
 24.0200  -5.18215370e-09
 24.0300  -3.31188770e-09
 24.0400  -2.65592140e-09
 24.0500  -3.31425650e-09
 24.0600  -2.30932020e-09
 24.0700  -3.61257620e-09
 24.0800  -4.54750430e-09
 24.0900  -3.79152500e-09
 24.1000  -2.85858860e-09
 24.1100  -4.60871680e-09
 24.1200  -8.71073400e-09
 24.1300  -7.91154660e-09
 24.1400  -9.05299140e-09
 24.1500  -1.37409950e-08
 24.1600  -1.35859760e-08
 24.1700  -1.30632860e-08
 24.1800  -1.40381960e-08
 24.1900  -1.51866570e-08
 24.2000  -1.67390350e-08
 24.2100  -1.88544550e-08
 24.2200  -1.88862730e-08
 24.2300  -1.97828590e-08
 24.2400  -1.80644650e-08
 24.2500  -1.67203060e-08
 24.2600  -1.72062330e-08
 24.2700  -1.53553440e-08
 24.2800  -1.65806720e-08
 24.2900  -1.76894660e-08
 24.3000  -1.55127840e-08
 24.3100  -1.56767480e-08
 24.3200  -1.42920660e-08
 24.3300  -1.82245290e-08
 24.3400  -1.56970250e-08
 24.3500  -1.67836330e-08
 24.3600  -1.01815350e-08
 24.3700  -2.82728890e-09
 24.3800  -3.51482790e-09
 24.3900  -4.01270890e-09
 24.4000  -8.09370310e-09
 24.4100  -7.15678370e-09
 24.4200  -6.64319720e-09
 24.4300  -7.41469110e-09
 24.4400  -7.48152680e-09
 24.4500  -8.24641390e-09
 24.4600  -7.54715830e-09
 24.4700  -7.36982280e-09
 24.4800  -8.22512280e-09
 24.4900  -6.88301740e-09
 24.5000  -5.57040410e-09
 24.5100  -2.50011430e-09
 24.5200  -2.92895210e-09
 24.5300  -4.01977740e-09
 24.5400  1.13752430e-09
 24.5500  8.65809790e-10
 24.5600  -7.35214070e-10
 24.5700  -1.99762090e-09
 24.5800  -4.44540260e-09
 24.5900  -1.40715150e-09
 24.6000  -1.44166210e-09
 24.6100  -1.93591020e-09
 24.6200  -2.66176980e-09
 24.6300  -2.29743840e-09
 24.6400  -9.61653610e-10
 24.6500  -1.17902480e-10
 24.6600  -7.90619980e-10
 24.6700  -2.59812830e-09
 24.6800  -1.81566940e-09
 24.6900  -2.38265830e-09
 24.7000  -3.52304870e-09
 24.7100  -3.38479760e-09
 24.7200  -3.69036180e-09
 24.7300  -3.50681050e-09
 24.7400  -3.42431930e-09
 24.7500  -3.62858180e-09
 24.7600  -3.98956580e-09
 24.7700  -3.70955530e-09
 24.7800  -2.86373300e-09
 24.7900  -3.13273120e-09
 24.8000  -3.85034730e-09
 24.8100  -4.32878830e-09
 24.8200  -3.81294390e-09
 24.8300  -3.46903010e-09
 24.8400  -3.39413380e-09
 24.8500  -3.77760420e-09
 24.8600  -5.59972580e-09
 24.8700  -5.09644310e-09
 24.8800  -4.77950350e-09
 24.8900  -5.09386470e-09
 24.9000  -5.41789090e-09
 24.9100  -5.60108200e-09
 24.9200  -5.59769520e-09
 24.9300  -6.09498120e-09
 24.9400  -5.80075910e-09
 24.9500  -5.83946980e-09
 24.9600  -6.48633000e-09
 24.9700  -7.57431380e-09
 24.9800  -8.52316720e-09
 24.9900  -8.93482320e-09
 25.0000  -8.10419020e-09


==> dat/sir/tt_sw50p3_pge40.dat <==
   0.0000000e+00   0.0000000e+00
   1.0000000e-02  -1.5302440e-75
   2.0000000e-02   1.8875012e-71
   3.0000000e-02   5.0422433e-61
   4.0000000e-02  -7.0289752e-64
   5.0000000e-02   1.2490168e-52
   6.0000000e-02  -2.6774574e-62
   7.0000000e-02  -1.9232377e-58
   8.0000000e-02  -5.4765521e-62
   9.0000000e-02   2.4328731e-56
   1.0000000e-01  -1.8271292e-54
   1.1000000e-01   6.4295305e-47
   1.2000000e-01   5.9796178e-45
   1.3000000e-01   3.6813633e-40
   1.4000000e-01  -1.1685606e-43
   1.5000000e-01  -1.6580885e-41
   1.6000000e-01  -4.1933994e-40
   1.7000000e-01   1.8132836e-37
   1.8000000e-01  -6.8067317e-33
   1.9000000e-01  -4.8266794e-34
   2.0000000e-01  -2.1404806e-33
   2.1000000e-01   5.6526178e-30
   2.2000000e-01   5.1302995e-31
   2.3000000e-01  -1.1508552e-29
   2.4000000e-01  -2.6598659e-27
   2.5000000e-01   3.4500698e-26
   2.6000000e-01   9.8523720e-26
   2.7000000e-01  -5.8563863e-24
   2.8000000e-01   9.2368179e-23
   2.9000000e-01   2.5365920e-22
   3.0000000e-01   4.1581391e-22
   3.1000000e-01  -3.1352001e-21
   3.2000000e-01   1.7443120e-21
   3.3000000e-01   1.6447283e-21
   3.4000000e-01  -9.7917312e-21
   3.5000000e-01  -2.7394903e-20
   3.6000000e-01  -6.3148849e-20
   3.7000000e-01  -3.9217151e-20
   3.8000000e-01  -3.9452845e-20
   3.9000000e-01  -2.7564948e-19
   4.0000000e-01  -4.5572008e-19
   4.1000000e-01  -1.1564264e-18
   4.2000000e-01   3.3372542e-18
   4.3000000e-01   4.7735764e-18
   4.4000000e-01   7.7982118e-18
   4.5000000e-01   3.4416107e-17
   4.6000000e-01   3.6962133e-17
   4.7000000e-01   2.2755098e-17
   4.8000000e-01   4.9948522e-17
   4.9000000e-01   5.0426507e-17
   5.0000000e-01   1.9317829e-17
   5.1000000e-01   4.3270172e-17
   5.2000000e-01   1.6721453e-16
   5.3000000e-01   2.2425191e-16
   5.4000000e-01   1.5736775e-16
   5.5000000e-01  -1.5293853e-14
   5.6000000e-01  -5.7947668e-15
   5.7000000e-01   9.4605647e-15
   5.8000000e-01   1.7254585e-14
   5.9000000e-01   1.5432744e-14
   6.0000000e-01   4.4034250e-14
   6.1000000e-01   1.6414861e-13
   6.2000000e-01   2.1110037e-13
   6.3000000e-01   7.1149588e-13
   6.4000000e-01   1.0879120e-12
   6.5000000e-01   5.2027795e-13
   6.6000000e-01  -9.6749924e-13
   6.7000000e-01  -1.9164147e-12
   6.8000000e-01  -1.5090032e-12
   6.9000000e-01  -4.7400240e-12
   7.0000000e-01  -1.0207051e-11
   7.1000000e-01  -1.2069798e-11
   7.2000000e-01  -1.3906304e-11
   7.3000000e-01  -1.9486314e-11
   7.4000000e-01  -2.4725316e-11
   7.5000000e-01  -3.0534806e-11
   7.6000000e-01  -3.6916557e-11
   7.7000000e-01  -3.8365478e-11
   7.8000000e-01  -5.6439534e-11
   7.9000000e-01  -7.8265510e-11
   8.0000000e-01  -8.9523336e-11
   8.1000000e-01  -1.0485697e-10
   8.2000000e-01  -1.2567564e-10
   8.3000000e-01  -1.5318494e-10
   8.4000000e-01  -1.8067873e-10
   8.5000000e-01  -2.2874305e-10
   8.6000000e-01  -3.3648277e-10
   8.7000000e-01  -4.1463484e-10
   8.8000000e-01  -4.5852080e-10
   8.9000000e-01  -4.7500486e-10
   9.0000000e-01  -6.9788665e-10
   9.1000000e-01  -8.8652580e-10
   9.2000000e-01  -1.1149448e-09
   9.3000000e-01  -1.0589622e-09
   9.4000000e-01  -1.1365198e-09
   9.5000000e-01  -1.3338153e-09
   9.6000000e-01  -1.5201310e-09
   9.7000000e-01  -1.8378355e-09
   9.8000000e-01  -1.9721321e-09
   9.9000000e-01  -2.1389007e-09
   1.0000000e+00  -2.8063854e-09
   1.0100000e+00  -2.0339775e-09
   1.0200000e+00  -2.7344463e-09
   1.0300000e+00  -2.5293586e-09
   1.0400000e+00  -1.8571283e-09
   1.0500000e+00  -2.3142874e-09
   1.0600000e+00  -2.2597564e-09
   1.0700000e+00  -2.6733011e-09
   1.0800000e+00   9.3898081e-10
   1.0900000e+00   2.2914231e-09
   1.1000000e+00   4.1085826e-09
   1.1100000e+00   3.4901049e-09
   1.1200000e+00   4.5585617e-09
   1.1300000e+00   5.0529122e-09
   1.1400000e+00   8.9834630e-09
   1.1500000e+00   1.1603852e-08
   1.1600000e+00   1.2419875e-08
   1.1700000e+00   1.1748739e-08
   1.1800000e+00   9.0865677e-09
   1.1900000e+00   8.2307562e-09
   1.2000000e+00   9.0091916e-09
   1.2100000e+00   1.2113801e-08
   1.2200000e+00   1.2974534e-08
   1.2300000e+00   2.4467233e-09
   1.2400000e+00   2.0643825e-09
   1.2500000e+00   3.7128179e-09
   1.2600000e+00   6.1050036e-09
   1.2700000e+00   1.0542610e-08
   1.2800000e+00   8.2700105e-09
   1.2900000e+00   4.7314602e-09
   1.3000000e+00   1.6484026e-08
   1.3100000e+00   3.4027254e-08
   1.3200000e+00   2.9297923e-08
   1.3300000e+00   4.3580502e-08
   1.3400000e+00   4.7709096e-08
   1.3500000e+00   4.0971940e-08
   1.3600000e+00   5.5552901e-08
   1.3700000e+00   7.1627373e-08
   1.3800000e+00   7.1279414e-08
   1.3900000e+00   8.7037020e-08
   1.4000000e+00   3.2376769e-08
   1.4100000e+00  -5.0608953e-08
   1.4200000e+00  -1.2840426e-07
   1.4300000e+00  -2.1533560e-07
   1.4400000e+00  -2.3424690e-07
   1.4500000e+00  -2.3625449e-07
   1.4600000e+00  -2.2097389e-07
   1.4700000e+00  -2.0169080e-07
   1.4800000e+00  -1.9153897e-07
   1.4900000e+00  -1.7164233e-07
   1.5000000e+00  -1.4056412e-07
   1.5100000e+00  -1.1251651e-07
   1.5200000e+00  -8.6248572e-08
   1.5300000e+00  -4.7120327e-08
   1.5400000e+00  -1.2195125e-08
   1.5500000e+00   4.2378791e-08
   1.5600000e+00   9.4225287e-08
   1.5700000e+00   1.4983577e-07
   1.5800000e+00   2.0069981e-07
   1.5900000e+00   2.5973054e-07
   1.6000000e+00   3.3683946e-07
   1.6100000e+00   4.4174827e-07
   1.6200000e+00   5.4898894e-07
   1.6300000e+00   6.3086196e-07
   1.6400000e+00   7.1576198e-07
   1.6500000e+00   8.0489716e-07
   1.6600000e+00   8.8546645e-07
   1.6700000e+00   9.6855416e-07
   1.6800000e+00   1.0742572e-06
   1.6900000e+00   1.1598572e-06
   1.7000000e+00   1.2162547e-06
   1.7100000e+00   1.2977039e-06
   1.7200000e+00   1.3748387e-06
   1.7300000e+00   1.5186389e-06
   1.7400000e+00   1.6238543e-06
   1.7500000e+00   1.6863178e-06
   1.7600000e+00   1.8880483e-06
   1.7700000e+00   1.9800126e-06
   1.7800000e+00   2.1039735e-06
   1.7900000e+00   2.3211425e-06
   1.8000000e+00   2.4940391e-06
   1.8100000e+00   2.6961862e-06
   1.8200000e+00   2.8929533e-06
   1.8300000e+00   3.0915384e-06
   1.8400000e+00   3.3783198e-06
   1.8500000e+00   3.6696815e-06
   1.8600000e+00   3.8878568e-06
   1.8700000e+00   4.1604292e-06
   1.8800000e+00   4.4866019e-06
   1.8900000e+00   4.9110990e-06
   1.9000000e+00   5.3688425e-06
   1.9100000e+00   5.7717811e-06
   1.9200000e+00   6.1731561e-06
   1.9300000e+00   6.5657308e-06
   1.9400000e+00   6.9253294e-06
   1.9500000e+00   7.3545394e-06
   1.9600000e+00   7.8570831e-06
   1.9700000e+00   8.3714177e-06
   1.9800000e+00   8.9638321e-06
   1.9900000e+00   9.5771293e-06
   2.0000000e+00   1.0196901e-05
   2.0100000e+00   1.0821548e-05
   2.0200000e+00   1.1534250e-05
   2.0300000e+00   1.2359927e-05
   2.0400000e+00   1.3124579e-05
   2.0500000e+00   1.3888852e-05
   2.0600000e+00   1.4677772e-05
   2.0700000e+00   1.5539445e-05
   2.0800000e+00   1.6418686e-05
   2.0900000e+00   1.7286784e-05
   2.1000000e+00   1.8210592e-05
   2.1100000e+00   1.9233286e-05
   2.1200000e+00   2.0446145e-05
   2.1300000e+00   2.1505982e-05
   2.1400000e+00   2.2669785e-05
   2.1500000e+00   2.3929703e-05
   2.1600000e+00   2.5229411e-05
   2.1700000e+00   2.6503115e-05
   2.1800000e+00   2.7726605e-05
   2.1900000e+00   2.9047781e-05
   2.2000000e+00   3.0438306e-05
   2.2100000e+00   3.1742449e-05
   2.2200000e+00   3.3129995e-05
   2.2300000e+00   3.4606550e-05
   2.2400000e+00   3.6057787e-05
   2.2500000e+00   3.7678240e-05
   2.2600000e+00   3.9229062e-05
   2.2700000e+00   4.0878830e-05
   2.2800000e+00   4.2535607e-05
   2.2900000e+00   4.4195990e-05
   2.3000000e+00   4.5885171e-05
   2.3100000e+00   4.7601028e-05
   2.3200000e+00   4.9344160e-05
   2.3300000e+00   5.1170774e-05
   2.3400000e+00   5.3055819e-05
   2.3500000e+00   5.4934118e-05
   2.3600000e+00   5.6924234e-05
   2.3700000e+00   5.8870326e-05
   2.3800000e+00   6.0918750e-05
   2.3900000e+00   6.3004814e-05
   2.4000000e+00   6.5099399e-05
   2.4100000e+00   6.7202247e-05
   2.4200000e+00   6.9309789e-05
   2.4300000e+00   7.1398421e-05
   2.4400000e+00   7.3601158e-05
   2.4500000e+00   7.5698037e-05
   2.4600000e+00   7.7926356e-05
   2.4700000e+00   8.0098233e-05
   2.4800000e+00   8.2301924e-05
   2.4900000e+00   8.4468406e-05
   2.5000000e+00   8.6612269e-05
   2.5100000e+00   8.8764052e-05
   2.5200000e+00   9.0921210e-05
   2.5300000e+00   9.3050239e-05
   2.5400000e+00   9.5316708e-05
   2.5500000e+00   9.7525339e-05
   2.5600000e+00   9.9724431e-05
   2.5700000e+00   1.0191991e-04
   2.5800000e+00   1.0418958e-04
   2.5900000e+00   1.0638776e-04
   2.6000000e+00   1.0862711e-04
   2.6100000e+00   1.1093248e-04
   2.6200000e+00   1.1328417e-04
   2.6300000e+00   1.1559346e-04
   2.6400000e+00   1.1792062e-04
   2.6500000e+00   1.2025311e-04
   2.6600000e+00   1.2256549e-04
   2.6700000e+00   1.2477535e-04
   2.6800000e+00   1.2700871e-04
   2.6900000e+00   1.2926180e-04
   2.7000000e+00   1.3150993e-04
   2.7100000e+00   1.3375714e-04
   2.7200000e+00   1.3596524e-04
   2.7300000e+00   1.3813075e-04
   2.7400000e+00   1.4025214e-04
   2.7500000e+00   1.4235584e-04
   2.7600000e+00   1.4454924e-04
   2.7700000e+00   1.4668248e-04
   2.7800000e+00   1.4872425e-04
   2.7900000e+00   1.5079089e-04
   2.8000000e+00   1.5280202e-04
   2.8100000e+00   1.5485042e-04
   2.8200000e+00   1.5687126e-04
   2.8300000e+00   1.5887504e-04
   2.8400000e+00   1.6086193e-04
   2.8500000e+00   1.6286249e-04
   2.8600000e+00   1.6480356e-04
   2.8700000e+00   1.6676156e-04
   2.8800000e+00   1.6865463e-04
   2.8900000e+00   1.7057207e-04
   2.9000000e+00   1.7241966e-04
   2.9100000e+00   1.7425010e-04
   2.9200000e+00   1.7607535e-04
   2.9300000e+00   1.7786216e-04
   2.9400000e+00   1.7962619e-04
   2.9500000e+00   1.8135837e-04
   2.9600000e+00   1.8303549e-04
   2.9700000e+00   1.8463038e-04
   2.9800000e+00   1.8616611e-04
   2.9900000e+00   1.8776049e-04
   3.0000000e+00   1.8929500e-04
   3.0100000e+00   1.9084160e-04
   3.0200000e+00   1.9224797e-04
   3.0300000e+00   1.9364781e-04
   3.0400000e+00   1.9501772e-04
   3.0500000e+00   1.9632601e-04
   3.0600000e+00   1.9759857e-04
   3.0700000e+00   1.9886791e-04
   3.0800000e+00   2.0008751e-04
   3.0900000e+00   2.0126271e-04
   3.1000000e+00   2.0241655e-04
   3.1100000e+00   2.0352785e-04
   3.1200000e+00   2.0455348e-04
   3.1300000e+00   2.0566969e-04
   3.1400000e+00   2.0664717e-04
   3.1500000e+00   2.0760470e-04
   3.1600000e+00   2.0841396e-04
   3.1700000e+00   2.0925420e-04
   3.1800000e+00   2.1006768e-04
   3.1900000e+00   2.1081073e-04
   3.2000000e+00   2.1149951e-04
   3.2100000e+00   2.1212154e-04
   3.2200000e+00   2.1270938e-04
   3.2300000e+00   2.1323531e-04
   3.2400000e+00   2.1377117e-04
   3.2500000e+00   2.1413002e-04
   3.2600000e+00   2.1458760e-04
   3.2700000e+00   2.1494705e-04
   3.2800000e+00   2.1523556e-04
   3.2900000e+00   2.1549482e-04
   3.3000000e+00   2.1566870e-04
   3.3100000e+00   2.1586043e-04
   3.3200000e+00   2.1595703e-04
   3.3300000e+00   2.1606095e-04
   3.3400000e+00   2.1607082e-04
   3.3500000e+00   2.1607708e-04
   3.3600000e+00   2.1598404e-04
   3.3700000e+00   2.1589848e-04
   3.3800000e+00   2.1572609e-04
   3.3900000e+00   2.1546860e-04
   3.4000000e+00   2.1517122e-04
   3.4100000e+00   2.1486132e-04
   3.4200000e+00   2.1452641e-04
   3.4300000e+00   2.1412356e-04
   3.4400000e+00   2.1368922e-04
   3.4500000e+00   2.1319449e-04
   3.4600000e+00   2.1269893e-04
   3.4700000e+00   2.1209604e-04
   3.4800000e+00   2.1152983e-04
   3.4900000e+00   2.1087776e-04
   3.5000000e+00   2.1022467e-04
   3.5100000e+00   2.0945165e-04
   3.5200000e+00   2.0869982e-04
   3.5300000e+00   2.0788454e-04
   3.5400000e+00   2.0703795e-04
   3.5500000e+00   2.0622188e-04
   3.5600000e+00   2.0532092e-04
   3.5700000e+00   2.0442912e-04
   3.5800000e+00   2.0344743e-04
   3.5900000e+00   2.0247890e-04
   3.6000000e+00   2.0142337e-04
   3.6100000e+00   2.0034617e-04
   3.6200000e+00   1.9926565e-04
   3.6300000e+00   1.9814531e-04
   3.6400000e+00   1.9699021e-04
   3.6500000e+00   1.9580447e-04
   3.6600000e+00   1.9457481e-04
   3.6700000e+00   1.9334281e-04
   3.6800000e+00   1.9206521e-04
   3.6900000e+00   1.9077274e-04
   3.7000000e+00   1.8941814e-04
   3.7100000e+00   1.8809077e-04
   3.7200000e+00   1.8670948e-04
   3.7300000e+00   1.8533416e-04
   3.7400000e+00   1.8393893e-04
   3.7500000e+00   1.8250447e-04
   3.7600000e+00   1.8105330e-04
   3.7700000e+00   1.7962109e-04
   3.7800000e+00   1.7812835e-04
   3.7900000e+00   1.7664933e-04
   3.8000000e+00   1.7515143e-04
   3.8100000e+00   1.7365118e-04
   3.8200000e+00   1.7212080e-04
   3.8300000e+00   1.7055097e-04
   3.8400000e+00   1.6899059e-04
   3.8500000e+00   1.6742337e-04
   3.8600000e+00   1.6579061e-04
   3.8700000e+00   1.6419570e-04
   3.8800000e+00   1.6260243e-04
   3.8900000e+00   1.6096495e-04
   3.9000000e+00   1.5940129e-04
   3.9100000e+00   1.5780169e-04
   3.9200000e+00   1.5618326e-04
   3.9300000e+00   1.5457245e-04
   3.9400000e+00   1.5293569e-04
   3.9500000e+00   1.5135096e-04
   3.9600000e+00   1.4973120e-04
   3.9700000e+00   1.4810004e-04
   3.9800000e+00   1.4647942e-04
   3.9900000e+00   1.4485685e-04
   4.0000000e+00   1.4320710e-04
   4.0100000e+00   1.4160891e-04
   4.0200000e+00   1.3997155e-04
   4.0300000e+00   1.3837159e-04
   4.0400000e+00   1.3675105e-04
   4.0500000e+00   1.3511802e-04
   4.0600000e+00   1.3350287e-04
   4.0700000e+00   1.3188232e-04
   4.0800000e+00   1.3028188e-04
   4.0900000e+00   1.2871562e-04
   4.1000000e+00   1.2713804e-04
   4.1100000e+00   1.2555222e-04
   4.1200000e+00   1.2397229e-04
   4.1300000e+00   1.2233996e-04
   4.1400000e+00   1.2076085e-04
   4.1500000e+00   1.1920067e-04
   4.1600000e+00   1.1764988e-04
   4.1700000e+00   1.1606542e-04
   4.1800000e+00   1.1451371e-04
   4.1900000e+00   1.1294242e-04
   4.2000000e+00   1.1139542e-04
   4.2100000e+00   1.0987887e-04
   4.2200000e+00   1.0834478e-04
   4.2300000e+00   1.0683901e-04
   4.2400000e+00   1.0536708e-04
   4.2500000e+00   1.0385956e-04
   4.2600000e+00   1.0237096e-04
   4.2700000e+00   1.0087871e-04
   4.2800000e+00   9.9424053e-05
   4.2900000e+00   9.7959978e-05
   4.3000000e+00   9.6543226e-05
   4.3100000e+00   9.5078425e-05
   4.3200000e+00   9.3666356e-05
   4.3300000e+00   9.2250455e-05
   4.3400000e+00   9.0856945e-05
   4.3500000e+00   8.9490334e-05
   4.3600000e+00   8.8120431e-05
   4.3700000e+00   8.6733666e-05
   4.3800000e+00   8.5409517e-05
   4.3900000e+00   8.4098146e-05
   4.4000000e+00   8.2796748e-05
   4.4100000e+00   8.1506997e-05
   4.4200000e+00   8.0240315e-05
   4.4300000e+00   7.8970217e-05
   4.4400000e+00   7.7718169e-05
   4.4500000e+00   7.6487572e-05
   4.4600000e+00   7.5275069e-05
   4.4700000e+00   7.4057449e-05
   4.4800000e+00   7.2860216e-05
   4.4900000e+00   7.1681703e-05
   4.5000000e+00   7.0521782e-05
   4.5100000e+00   6.9394450e-05
   4.5200000e+00   6.8274863e-05
   4.5300000e+00   6.7150777e-05
   4.5400000e+00   6.6040440e-05
   4.5500000e+00   6.4968763e-05
   4.5600000e+00   6.3901328e-05
   4.5700000e+00   6.2834440e-05
   4.5800000e+00   6.1798628e-05
   4.5900000e+00   6.0761043e-05
   4.6000000e+00   5.9752413e-05
   4.6100000e+00   5.8758034e-05
   4.6200000e+00   5.7784402e-05
   4.6300000e+00   5.6809422e-05
   4.6400000e+00   5.5833937e-05
   4.6500000e+00   5.4876479e-05
   4.6600000e+00   5.3935550e-05
   4.6700000e+00   5.3020018e-05
   4.6800000e+00   5.2115395e-05
   4.6900000e+00   5.1205574e-05
   4.7000000e+00   5.0330004e-05
   4.7100000e+00   4.9463879e-05
   4.7200000e+00   4.8593080e-05
   4.7300000e+00   4.7739494e-05
   4.7400000e+00   4.6885763e-05
   4.7500000e+00   4.6052878e-05
   4.7600000e+00   4.5243666e-05
   4.7700000e+00   4.4446115e-05
   4.7800000e+00   4.3645301e-05
   4.7900000e+00   4.2860110e-05
   4.8000000e+00   4.2099080e-05
   4.8100000e+00   4.1324912e-05
   4.8200000e+00   4.0580846e-05
   4.8300000e+00   3.9840143e-05
   4.8400000e+00   3.9102372e-05
   4.8500000e+00   3.8376423e-05
   4.8600000e+00   3.7654799e-05
   4.8700000e+00   3.6945515e-05
   4.8800000e+00   3.6239161e-05
   4.8900000e+00   3.5551290e-05
   4.9000000e+00   3.4876891e-05
   4.9100000e+00   3.4219806e-05
   4.9200000e+00   3.3544049e-05
   4.9300000e+00   3.2891976e-05
   4.9400000e+00   3.2251003e-05
   4.9500000e+00   3.1633084e-05
   4.9600000e+00   3.1010576e-05
   4.9700000e+00   3.0418591e-05
   4.9800000e+00   2.9816759e-05
   4.9900000e+00   2.9236477e-05
   5.0000000e+00   2.8659133e-05
   5.0100000e+00   2.8093156e-05
   5.0200000e+00   2.7544186e-05
   5.0300000e+00   2.6993853e-05
   5.0400000e+00   2.6453332e-05
   5.0500000e+00   2.5915380e-05
   5.0600000e+00   2.5402169e-05
   5.0700000e+00   2.4889415e-05
   5.0800000e+00   2.4380166e-05
   5.0900000e+00   2.3889341e-05
   5.1000000e+00   2.3411421e-05
   5.1100000e+00   2.2942919e-05
   5.1200000e+00   2.2476763e-05
   5.1300000e+00   2.2021678e-05
   5.1400000e+00   2.1575332e-05
   5.1500000e+00   2.1124298e-05
   5.1600000e+00   2.0672833e-05
   5.1700000e+00   2.0250489e-05
   5.1800000e+00   1.9842757e-05
   5.1900000e+00   1.9432509e-05
   5.2000000e+00   1.9036879e-05
   5.2100000e+00   1.8643649e-05
   5.2200000e+00   1.8255145e-05
   5.2300000e+00   1.7879391e-05
   5.2400000e+00   1.7499513e-05
   5.2500000e+00   1.7143603e-05
   5.2600000e+00   1.6783478e-05
   5.2700000e+00   1.6448117e-05
   5.2800000e+00   1.6105405e-05
   5.2900000e+00   1.5763524e-05
   5.3000000e+00   1.5436930e-05
   5.3100000e+00   1.5111116e-05
   5.3200000e+00   1.4783591e-05
   5.3300000e+00   1.4464338e-05
   5.3400000e+00   1.4155740e-05
   5.3500000e+00   1.3856365e-05
   5.3600000e+00   1.3559026e-05
   5.3700000e+00   1.3287921e-05
   5.3800000e+00   1.3007944e-05
   5.3900000e+00   1.2742733e-05
   5.4000000e+00   1.2480113e-05
   5.4100000e+00   1.2211032e-05
   5.4200000e+00   1.1951487e-05
   5.4300000e+00   1.1708801e-05
   5.4400000e+00   1.1457382e-05
   5.4500000e+00   1.1218191e-05
   5.4600000e+00   1.0973572e-05
   5.4700000e+00   1.0746285e-05
   5.4800000e+00   1.0524603e-05
   5.4900000e+00   1.0302638e-05
   5.5000000e+00   1.0076900e-05
   5.5100000e+00   9.8708066e-06
   5.5200000e+00   9.6543084e-06
   5.5300000e+00   9.4578979e-06
   5.5400000e+00   9.2405626e-06
   5.5500000e+00   9.0478286e-06
   5.5600000e+00   8.8571722e-06
   5.5700000e+00   8.6768563e-06
   5.5800000e+00   8.4880267e-06
   5.5900000e+00   8.3116193e-06
   5.6000000e+00   8.1379278e-06
   5.6100000e+00   7.9629103e-06
   5.6200000e+00   7.7964100e-06
   5.6300000e+00   7.6294841e-06
   5.6400000e+00   7.4727786e-06
   5.6500000e+00   7.3131961e-06
   5.6600000e+00   7.1561212e-06
   5.6700000e+00   7.0021861e-06
   5.6800000e+00   6.8521867e-06
   5.6900000e+00   6.6971409e-06
   5.7000000e+00   6.5557844e-06
   5.7100000e+00   6.4170721e-06
   5.7200000e+00   6.2787333e-06
   5.7300000e+00   6.1410277e-06
   5.7400000e+00   6.0038573e-06
   5.7500000e+00   5.8793589e-06
   5.7600000e+00   5.7487707e-06
   5.7700000e+00   5.6226831e-06
   5.7800000e+00   5.5020231e-06
   5.7900000e+00   5.3830889e-06
   5.8000000e+00   5.2671062e-06
   5.8100000e+00   5.1566505e-06
   5.8200000e+00   5.0462098e-06
   5.8300000e+00   4.9302408e-06
   5.8400000e+00   4.8297623e-06
   5.8500000e+00   4.7263390e-06
   5.8600000e+00   4.6241248e-06
   5.8700000e+00   4.5297905e-06
   5.8800000e+00   4.4324454e-06
   5.8900000e+00   4.3424092e-06
   5.9000000e+00   4.2509771e-06
   5.9100000e+00   4.1690356e-06
   5.9200000e+00   4.0763139e-06
   5.9300000e+00   3.9962938e-06
   5.9400000e+00   3.9090554e-06
   5.9500000e+00   3.8234519e-06
   5.9600000e+00   3.7472592e-06
   5.9700000e+00   3.6700221e-06
   5.9800000e+00   3.5951671e-06
   5.9900000e+00   3.5170834e-06
   6.0000000e+00   3.4424192e-06
   6.0100000e+00   3.3740808e-06
   6.0200000e+00   3.3053863e-06
   6.0300000e+00   3.2340582e-06
   6.0400000e+00   3.1714125e-06
   6.0500000e+00   3.1104337e-06
   6.0600000e+00   3.0513227e-06
   6.0700000e+00   2.9838000e-06
   6.0800000e+00   2.9265280e-06
   6.0900000e+00   2.8734777e-06
   6.1000000e+00   2.8141632e-06
   6.1100000e+00   2.7593306e-06
   6.1200000e+00   2.7044527e-06
   6.1300000e+00   2.6561467e-06
   6.1400000e+00   2.6061681e-06
   6.1500000e+00   2.5549055e-06
   6.1600000e+00   2.5019436e-06
   6.1700000e+00   2.4519718e-06
   6.1800000e+00   2.4037188e-06
   6.1900000e+00   2.3596632e-06
   6.2000000e+00   2.3178308e-06
   6.2100000e+00   2.2731175e-06
   6.2200000e+00   2.2327869e-06
   6.2300000e+00   2.1856683e-06
   6.2400000e+00   2.1434572e-06
   6.2500000e+00   2.1067031e-06
   6.2600000e+00   2.0648483e-06
   6.2700000e+00   2.0242730e-06
   6.2800000e+00   1.9830373e-06
   6.2900000e+00   1.9460839e-06
   6.3000000e+00   1.9047691e-06
   6.3100000e+00   1.8659128e-06
   6.3200000e+00   1.8284684e-06
   6.3300000e+00   1.7926994e-06
   6.3400000e+00   1.7556097e-06
   6.3500000e+00   1.7213248e-06
   6.3600000e+00   1.6893012e-06
   6.3700000e+00   1.6515715e-06
   6.3800000e+00   1.6191015e-06
   6.3900000e+00   1.5881426e-06
   6.4000000e+00   1.5560034e-06
   6.4100000e+00   1.5238502e-06
   6.4200000e+00   1.4944073e-06
   6.4300000e+00   1.4638866e-06
   6.4400000e+00   1.4313604e-06
   6.4500000e+00   1.3945471e-06
   6.4600000e+00   1.3638269e-06
   6.4700000e+00   1.3305003e-06
   6.4800000e+00   1.3011828e-06
   6.4900000e+00   1.2714770e-06
   6.5000000e+00   1.2414426e-06
   6.5100000e+00   1.2121282e-06
   6.5200000e+00   1.1843806e-06
   6.5300000e+00   1.1561334e-06
   6.5400000e+00   1.1318383e-06
   6.5500000e+00   1.1071668e-06
   6.5600000e+00   1.0756607e-06
   6.5700000e+00   1.0488104e-06
   6.5800000e+00   1.0232129e-06
   6.5900000e+00   9.9435593e-07
   6.6000000e+00   9.6901126e-07
   6.6100000e+00   9.4735155e-07
   6.6200000e+00   9.2086022e-07
   6.6300000e+00   8.9457249e-07
   6.6400000e+00   8.7110370e-07
   6.6500000e+00   8.4836621e-07
   6.6600000e+00   8.2343659e-07
   6.6700000e+00   8.0401636e-07
   6.6800000e+00   7.8293775e-07
   6.6900000e+00   7.6071701e-07
   6.7000000e+00   7.4135801e-07
   6.7100000e+00   7.2248867e-07
   6.7200000e+00   7.0413038e-07
   6.7300000e+00   6.8656900e-07
   6.7400000e+00   6.6842679e-07
   6.7500000e+00   6.4981378e-07
   6.7600000e+00   6.3217892e-07
   6.7700000e+00   6.1538568e-07
   6.7800000e+00   5.9981534e-07
   6.7900000e+00   5.8350788e-07
   6.8000000e+00   5.6830370e-07
   6.8100000e+00   5.5327931e-07
   6.8200000e+00   5.3843854e-07
   6.8300000e+00   5.2327051e-07
   6.8400000e+00   5.0775310e-07
   6.8500000e+00   4.9651515e-07
   6.8600000e+00   4.8298592e-07
   6.8700000e+00   4.6861899e-07
   6.8800000e+00   4.5601052e-07
   6.8900000e+00   4.4391421e-07
   6.9000000e+00   4.3173991e-07
   6.9100000e+00   4.1988951e-07
   6.9200000e+00   4.0706870e-07
   6.9300000e+00   3.9476040e-07
   6.9400000e+00   3.8361268e-07
   6.9500000e+00   3.7460745e-07
   6.9600000e+00   3.6601988e-07
   6.9700000e+00   3.5627291e-07
   6.9800000e+00   3.4707211e-07
   6.9900000e+00   3.3793573e-07
   7.0000000e+00   3.2945697e-07
   7.0100000e+00   3.2278645e-07
   7.0200000e+00   3.1619463e-07
   7.0300000e+00   3.0815752e-07
   7.0400000e+00   3.0033250e-07
   7.0500000e+00   2.9533526e-07
   7.0600000e+00   2.8956131e-07
   7.0700000e+00   2.8416230e-07
   7.0800000e+00   2.7865832e-07
   7.0900000e+00   2.7261959e-07
   7.1000000e+00   2.6655804e-07
   7.1100000e+00   2.6224264e-07
   7.1200000e+00   2.5728466e-07
   7.1300000e+00   2.5300129e-07
   7.1400000e+00   2.4923869e-07
   7.1500000e+00   2.4529066e-07
   7.1600000e+00   2.4177740e-07
   7.1700000e+00   2.3794249e-07
   7.1800000e+00   2.3455652e-07
   7.1900000e+00   2.3107945e-07
   7.2000000e+00   2.2731311e-07
   7.2100000e+00   2.2468192e-07
   7.2200000e+00   2.2166457e-07
   7.2300000e+00   2.1874843e-07
   7.2400000e+00   2.1441556e-07
   7.2500000e+00   2.1183999e-07
   7.2600000e+00   2.1005173e-07
   7.2700000e+00   2.0680069e-07
   7.2800000e+00   2.0413217e-07
   7.2900000e+00   2.0195003e-07
   7.3000000e+00   1.9994189e-07
   7.3100000e+00   1.9730910e-07
   7.3200000e+00   1.9570250e-07
   7.3300000e+00   1.9434045e-07
   7.3400000e+00   1.9230657e-07
   7.3500000e+00   1.9102914e-07
   7.3600000e+00   1.8976869e-07
   7.3700000e+00   1.8825511e-07
   7.3800000e+00   1.8717565e-07
   7.3900000e+00   1.8561515e-07
   7.4000000e+00   1.8377468e-07
   7.4100000e+00   1.8290182e-07
   7.4200000e+00   1.8220198e-07
   7.4300000e+00   1.8112546e-07
   7.4400000e+00   1.8001840e-07
   7.4500000e+00   1.7864464e-07
   7.4600000e+00   1.7860725e-07
   7.4700000e+00   1.7803242e-07
   7.4800000e+00   1.7711324e-07
   7.4900000e+00   1.7689911e-07
   7.5000000e+00   1.7475174e-07
   7.5100000e+00   1.7446852e-07
   7.5200000e+00   1.7359736e-07
   7.5300000e+00   1.7319325e-07
   7.5400000e+00   1.7389541e-07
   7.5500000e+00   1.7335044e-07
   7.5600000e+00   1.7265011e-07
   7.5700000e+00   1.7218173e-07
   7.5800000e+00   1.7113362e-07
   7.5900000e+00   1.7102058e-07
   7.6000000e+00   1.7014535e-07
   7.6100000e+00   1.6915873e-07
   7.6200000e+00   1.6809320e-07
   7.6300000e+00   1.6771776e-07
   7.6400000e+00   1.6660095e-07
   7.6500000e+00   1.6518200e-07
   7.6600000e+00   1.6427621e-07
   7.6700000e+00   1.6314200e-07
   7.6800000e+00   1.6167391e-07
   7.6900000e+00   1.6054772e-07
   7.7000000e+00   1.5883182e-07
   7.7100000e+00   1.5734889e-07
   7.7200000e+00   1.5636109e-07
   7.7300000e+00   1.5561698e-07
   7.7400000e+00   1.5365403e-07
   7.7500000e+00   1.5140557e-07
   7.7600000e+00   1.5019617e-07
   7.7700000e+00   1.4876801e-07
   7.7800000e+00   1.4688038e-07
   7.7900000e+00   1.4544127e-07
   7.8000000e+00   1.4382704e-07
   7.8100000e+00   1.4271866e-07
   7.8200000e+00   1.4115380e-07
   7.8300000e+00   1.3933983e-07
   7.8400000e+00   1.3758297e-07
   7.8500000e+00   1.3647515e-07
   7.8600000e+00   1.3495347e-07
   7.8700000e+00   1.3354601e-07
   7.8800000e+00   1.3229536e-07
   7.8900000e+00   1.3075551e-07
   7.9000000e+00   1.2959442e-07
   7.9100000e+00   1.2829748e-07
   7.9200000e+00   1.2699611e-07
   7.9300000e+00   1.2553560e-07
   7.9400000e+00   1.2384364e-07
   7.9500000e+00   1.2219067e-07
   7.9600000e+00   1.2058848e-07
   7.9700000e+00   1.1867611e-07
   7.9800000e+00   1.1741701e-07
   7.9900000e+00   1.1573166e-07
   8.0000000e+00   1.1389094e-07
   8.0100000e+00   1.1200929e-07
   8.0200000e+00   1.1087872e-07
   8.0300000e+00   1.0905967e-07
   8.0400000e+00   1.0743120e-07
   8.0500000e+00   1.0569724e-07
   8.0600000e+00   1.0401987e-07
   8.0700000e+00   1.0295994e-07
   8.0800000e+00   1.0186345e-07
   8.0900000e+00   1.0036802e-07
   8.1000000e+00   9.8722706e-08
   8.1100000e+00   9.7183146e-08
   8.1200000e+00   9.5334695e-08
   8.1300000e+00   9.3888769e-08
   8.1400000e+00   9.2102964e-08
   8.1500000e+00   9.0765791e-08
   8.1600000e+00   8.9617813e-08
   8.1700000e+00   8.8198042e-08
   8.1800000e+00   8.7210907e-08
   8.1900000e+00   8.5549540e-08
   8.2000000e+00   8.4015756e-08
   8.2100000e+00   8.2539791e-08
   8.2200000e+00   8.0980894e-08
   8.2300000e+00   7.9720015e-08
   8.2400000e+00   7.7969851e-08
   8.2500000e+00   7.6485525e-08
   8.2600000e+00   7.4847459e-08
   8.2700000e+00   7.3215404e-08
   8.2800000e+00   7.1872400e-08
   8.2900000e+00   7.0494973e-08
   8.3000000e+00   6.9036965e-08
   8.3100000e+00   6.7851645e-08
   8.3200000e+00   6.6839433e-08
   8.3300000e+00   6.5853566e-08
   8.3400000e+00   6.4640594e-08
   8.3500000e+00   6.3104097e-08
   8.3600000e+00   6.1975624e-08
   8.3700000e+00   6.0788573e-08
   8.3800000e+00   5.9595105e-08
   8.3900000e+00   5.8512958e-08
   8.4000000e+00   5.7425305e-08
   8.4100000e+00   5.6552472e-08
   8.4200000e+00   5.5640993e-08
   8.4300000e+00   5.4890242e-08
   8.4400000e+00   5.3885443e-08
   8.4500000e+00   5.2695873e-08
   8.4600000e+00   5.1794567e-08
   8.4700000e+00   5.1100395e-08
   8.4800000e+00   5.0378911e-08
   8.4900000e+00   4.9880751e-08
   8.5000000e+00   4.9380495e-08
   8.5100000e+00   4.8677726e-08
   8.5200000e+00   4.7851894e-08
   8.5300000e+00   4.7075096e-08
   8.5400000e+00   4.5966555e-08
   8.5500000e+00   4.5424442e-08
   8.5600000e+00   4.5085835e-08
   8.5700000e+00   4.4232270e-08
   8.5800000e+00   4.3695699e-08
   8.5900000e+00   4.3059748e-08
   8.6000000e+00   4.2709030e-08
   8.6100000e+00   4.2204876e-08
   8.6200000e+00   4.1601285e-08
   8.6300000e+00   4.1164505e-08
   8.6400000e+00   4.0879740e-08
   8.6500000e+00   4.0499559e-08
   8.6600000e+00   4.0060935e-08
   8.6700000e+00   3.9705226e-08
   8.6800000e+00   3.9204457e-08
   8.6900000e+00   3.8860950e-08
   8.7000000e+00   3.8445815e-08
   8.7100000e+00   3.7997952e-08
   8.7200000e+00   3.7594956e-08
   8.7300000e+00   3.7321202e-08
   8.7400000e+00   3.7076078e-08
   8.7500000e+00   3.6460030e-08
   8.7600000e+00   3.6159179e-08
   8.7700000e+00   3.5684549e-08
   8.7800000e+00   3.5191444e-08
   8.7900000e+00   3.4672760e-08
   8.8000000e+00   3.4386908e-08
   8.8100000e+00   3.3947569e-08
   8.8200000e+00   3.3608247e-08
   8.8300000e+00   3.3232604e-08
   8.8400000e+00   3.2753891e-08
   8.8500000e+00   3.2341751e-08
   8.8600000e+00   3.1850459e-08
   8.8700000e+00   3.1540282e-08
   8.8800000e+00   3.1080236e-08
   8.8900000e+00   3.0648902e-08
   8.9000000e+00   3.0248682e-08
   8.9100000e+00   2.9780776e-08
   8.9200000e+00   2.9324774e-08
   8.9300000e+00   2.9002622e-08
   8.9400000e+00   2.8481551e-08
   8.9500000e+00   2.8289272e-08
   8.9600000e+00   2.7851549e-08
   8.9700000e+00   2.7633878e-08
   8.9800000e+00   2.7432637e-08
   8.9900000e+00   2.7057044e-08
   9.0000000e+00   2.6794271e-08
   9.0100000e+00   2.6185986e-08
   9.0200000e+00   2.5808670e-08
   9.0300000e+00   2.5602762e-08
   9.0400000e+00   2.5246569e-08
   9.0500000e+00   2.4866920e-08
   9.0600000e+00   2.4517278e-08
   9.0700000e+00   2.4092031e-08
   9.0800000e+00   2.3780803e-08
   9.0900000e+00   2.3413607e-08
   9.1000000e+00   2.3229081e-08
   9.1100000e+00   2.2899184e-08
   9.1200000e+00   2.2535854e-08
   9.1300000e+00   2.2263486e-08
   9.1400000e+00   2.1902964e-08
   9.1500000e+00   2.1496112e-08
   9.1600000e+00   2.1166130e-08
   9.1700000e+00   2.0813453e-08
   9.1800000e+00   2.0424995e-08
   9.1900000e+00   2.0182032e-08
   9.2000000e+00   1.9918180e-08
   9.2100000e+00   1.9628640e-08
   9.2200000e+00   1.9232073e-08
   9.2300000e+00   1.8972430e-08
   9.2400000e+00   1.8777926e-08
   9.2500000e+00   1.8443559e-08
   9.2600000e+00   1.8165257e-08
   9.2700000e+00   1.7867604e-08
   9.2800000e+00   1.7681546e-08
   9.2900000e+00   1.7461026e-08
   9.3000000e+00   1.7141702e-08
   9.3100000e+00   1.6835790e-08
   9.3200000e+00   1.6509961e-08
   9.3300000e+00   1.6329782e-08
   9.3400000e+00   1.6125857e-08
   9.3500000e+00   1.5780998e-08
   9.3600000e+00   1.5568403e-08
   9.3700000e+00   1.5361259e-08
   9.3800000e+00   1.5105847e-08
   9.3900000e+00   1.4898100e-08
   9.4000000e+00   1.4588682e-08
   9.4100000e+00   1.4340230e-08
   9.4200000e+00   1.4134346e-08
   9.4300000e+00   1.3874143e-08
   9.4400000e+00   1.3655340e-08
   9.4500000e+00   1.3430899e-08
   9.4600000e+00   1.3233996e-08
   9.4700000e+00   1.3016489e-08
   9.4800000e+00   1.2832653e-08
   9.4900000e+00   1.2638486e-08
   9.5000000e+00   1.2444612e-08
   9.5100000e+00   1.2133080e-08
   9.5200000e+00   1.1932241e-08
   9.5300000e+00   1.1689656e-08
   9.5400000e+00   1.1519170e-08
   9.5500000e+00   1.1286453e-08
   9.5600000e+00   1.1054659e-08
   9.5700000e+00   1.0870888e-08
   9.5800000e+00   1.0639270e-08
   9.5900000e+00   1.0404939e-08
   9.6000000e+00   1.0191558e-08
   9.6100000e+00   1.0029445e-08
   9.6200000e+00   9.8298630e-09
   9.6300000e+00   9.6118110e-09
   9.6400000e+00   9.5018743e-09
   9.6500000e+00   9.3013016e-09
   9.6600000e+00   9.1135313e-09
   9.6700000e+00   8.9467950e-09
   9.6800000e+00   8.7804757e-09
   9.6900000e+00   8.6345288e-09
   9.7000000e+00   8.5307219e-09
   9.7100000e+00   8.3436953e-09
   9.7200000e+00   8.2229252e-09
   9.7300000e+00   8.1024056e-09
   9.7400000e+00   7.9127703e-09
   9.7500000e+00   7.7298852e-09
   9.7600000e+00   7.5181847e-09
   9.7700000e+00   7.3435353e-09
   9.7800000e+00   7.1929568e-09
   9.7900000e+00   7.1051703e-09
   9.8000000e+00   6.9548696e-09
   9.8100000e+00   6.7752333e-09
   9.8200000e+00   6.6264170e-09
   9.8300000e+00   6.4505815e-09
   9.8400000e+00   6.2792974e-09
   9.8500000e+00   6.1307011e-09
   9.8600000e+00   5.9614427e-09
   9.8700000e+00   5.7464230e-09
   9.8800000e+00   5.6001366e-09
   9.8900000e+00   5.4456294e-09
   9.9000000e+00   5.3780054e-09
   9.9100000e+00   5.2535332e-09
   9.9200000e+00   5.0865283e-09
   9.9300000e+00   4.9830075e-09
   9.9400000e+00   4.8482436e-09
   9.9500000e+00   4.7120710e-09
   9.9600000e+00   4.6133489e-09
   9.9700000e+00   4.4535471e-09
   9.9800000e+00   4.3503735e-09
   9.9900000e+00   4.2215676e-09
   1.0000000e+01   4.0976624e-09
   1.0010000e+01   3.9693257e-09
   1.0020000e+01   3.8448023e-09
   1.0030000e+01   3.7559765e-09
   1.0040000e+01   3.6079326e-09
   1.0050000e+01   3.5449566e-09
   1.0060000e+01   3.4035282e-09
   1.0070000e+01   3.4040359e-09
   1.0080000e+01   3.2816964e-09
   1.0090000e+01   3.1861095e-09
   1.0100000e+01   3.0257290e-09
   1.0110000e+01   2.8972184e-09
   1.0120000e+01   2.7989843e-09
   1.0130000e+01   2.7358199e-09
   1.0140000e+01   2.6439428e-09
   1.0150000e+01   2.4469272e-09
   1.0160000e+01   2.3383040e-09
   1.0170000e+01   2.1439656e-09
   1.0180000e+01   2.0169883e-09
   1.0190000e+01   1.9322927e-09
   1.0200000e+01   1.8117346e-09
   1.0210000e+01   1.7111661e-09
   1.0220000e+01   1.6339958e-09
   1.0230000e+01   1.5260722e-09
   1.0240000e+01   1.4216245e-09
   1.0250000e+01   1.3540203e-09
   1.0260000e+01   1.2452975e-09
   1.0270000e+01   1.3217886e-09
   1.0280000e+01   1.2739715e-09
   1.0290000e+01   1.2283946e-09
   1.0300000e+01   1.1583917e-09
   1.0310000e+01   1.0560916e-09
   1.0320000e+01   9.4694804e-10
   1.0330000e+01   9.4199990e-10
   1.0340000e+01   9.3491759e-10
   1.0350000e+01   9.2968939e-10
   1.0360000e+01   8.8132579e-10
   1.0370000e+01   8.5213051e-10
   1.0380000e+01   8.1245141e-10
   1.0390000e+01   7.5730036e-10
   1.0400000e+01   6.8292374e-10
   1.0410000e+01   6.5161411e-10
   1.0420000e+01   6.0269013e-10
   1.0430000e+01   5.6328724e-10
   1.0440000e+01   5.4114700e-10
   1.0450000e+01   4.9948819e-10
   1.0460000e+01   4.9638183e-10
   1.0470000e+01   4.3329051e-10
   1.0480000e+01   4.0448680e-10
   1.0490000e+01   4.3995372e-10
   1.0500000e+01   3.7724931e-10
   1.0510000e+01   3.8662562e-10
   1.0520000e+01   3.8358723e-10
   1.0530000e+01   3.8021079e-10
   1.0540000e+01   2.9515228e-10
   1.0550000e+01   3.0984182e-10
   1.0560000e+01   2.8784727e-10
   1.0570000e+01   2.4680225e-10
   1.0580000e+01   2.2398913e-10
   1.0590000e+01   2.0550584e-10
   1.0600000e+01   2.2023750e-10
   1.0610000e+01   2.3686094e-10
   1.0620000e+01   1.8610978e-10
   1.0630000e+01   1.4452078e-10
   1.0640000e+01   1.2305063e-10
   1.0650000e+01   1.2061398e-10
   1.0660000e+01   1.2055339e-10
   1.0670000e+01   1.2531166e-10
   1.0680000e+01   1.1047771e-10
   1.0690000e+01   1.5948406e-10
   1.0700000e+01   1.7222752e-10
   1.0710000e+01   1.8001675e-10
   1.0720000e+01   1.6781936e-10
   1.0730000e+01   1.4685638e-10
   1.0740000e+01   1.3662146e-10
   1.0750000e+01   1.2740565e-10
   1.0760000e+01   7.6702908e-11
   1.0770000e+01   6.5860953e-11
   1.0780000e+01   5.6772357e-11
   1.0790000e+01   2.2638537e-11
   1.0800000e+01  -4.3504420e-11
   1.0810000e+01  -7.0933484e-11
   1.0820000e+01  -1.1422875e-10
   1.0830000e+01  -1.2645798e-10
   1.0840000e+01  -1.1715793e-10
   1.0850000e+01  -1.3144840e-10
   1.0860000e+01  -1.7361492e-10
   1.0870000e+01  -1.8952491e-10
   1.0880000e+01  -1.9385906e-10
   1.0890000e+01  -1.4799597e-10
   1.0900000e+01  -1.5533269e-10
   1.0910000e+01  -1.9143067e-10
   1.0920000e+01  -2.0229462e-10
   1.0930000e+01  -1.8739301e-10
   1.0940000e+01  -1.9920589e-10
   1.0950000e+01  -1.9348155e-10
   1.0960000e+01  -1.7929181e-10
   1.0970000e+01  -1.4105126e-10
   1.0980000e+01  -1.4397894e-10
   1.0990000e+01  -1.3707351e-10
   1.1000000e+01  -9.3550325e-11
   1.1010000e+01  -1.0173488e-10
   1.1020000e+01  -8.4232257e-11
   1.1030000e+01  -8.7389099e-11
   1.1040000e+01  -9.5705916e-11
   1.1050000e+01  -8.2149663e-11
   1.1060000e+01  -8.3133245e-11
   1.1070000e+01  -9.1555850e-11
   1.1080000e+01  -9.8656319e-11
   1.1090000e+01  -7.7820712e-11
   1.1100000e+01  -9.3891229e-11
   1.1110000e+01  -9.2761129e-11
   1.1120000e+01  -8.4733384e-11
   1.1130000e+01  -9.7043089e-11
   1.1140000e+01  -1.1576999e-10
   1.1150000e+01  -8.1896217e-11
   1.1160000e+01  -6.5436080e-11
   1.1170000e+01  -6.5904369e-11
   1.1180000e+01  -8.0070286e-11
   1.1190000e+01  -8.6327752e-11
   1.1200000e+01  -8.5105507e-11
   1.1210000e+01  -6.0052282e-11
   1.1220000e+01  -5.3366995e-11
   1.1230000e+01  -4.4557342e-11
   1.1240000e+01  -4.1323040e-11
   1.1250000e+01  -6.6824323e-11
   1.1260000e+01  -6.6541620e-11
   1.1270000e+01  -6.7673861e-11
   1.1280000e+01  -5.7935721e-11
   1.1290000e+01  -5.0572654e-11
   1.1300000e+01  -2.5326878e-11
   1.1310000e+01  -9.5949509e-12
   1.1320000e+01   1.9444319e-11
   1.1330000e+01   1.0989039e-11
   1.1340000e+01   2.8249204e-11
   1.1350000e+01   1.6153963e-11
   1.1360000e+01   5.8772807e-11
   1.1370000e+01   2.0573612e-11
   1.1380000e+01   2.8888731e-11
   1.1390000e+01   4.8816467e-11
   1.1400000e+01   5.9035659e-11
   1.1410000e+01   6.6459475e-11
   1.1420000e+01   6.2104086e-11
   1.1430000e+01   3.9926568e-11
   1.1440000e+01   4.1513601e-11
   1.1450000e+01   2.5264749e-11
   1.1460000e+01   4.6160532e-11
   1.1470000e+01   4.8392786e-11
   1.1480000e+01   5.1777639e-11
   1.1490000e+01   7.0594699e-11
   1.1500000e+01   8.2505493e-11
   1.1510000e+01   7.2705688e-11
   1.1520000e+01   9.3572402e-11
   1.1530000e+01   1.0360114e-10
   1.1540000e+01   1.3312399e-10
   1.1550000e+01   1.6945538e-10
   1.1560000e+01   1.9382135e-10
   1.1570000e+01   2.0304853e-10
   1.1580000e+01   2.2149045e-10
   1.1590000e+01   2.5493227e-10
   1.1600000e+01   2.5470492e-10
   1.1610000e+01   2.6121403e-10
   1.1620000e+01   2.6952203e-10
   1.1630000e+01   2.8437422e-10
   1.1640000e+01   2.9829184e-10
   1.1650000e+01   2.9449853e-10
   1.1660000e+01   2.9882941e-10
   1.1670000e+01   2.9556001e-10
   1.1680000e+01   3.0007276e-10
   1.1690000e+01   3.0104192e-10
   1.1700000e+01   3.1371133e-10
   1.1710000e+01   3.3381019e-10
   1.1720000e+01   3.5103526e-10
   1.1730000e+01   3.4926200e-10
   1.1740000e+01   3.9243787e-10
   1.1750000e+01   4.1192837e-10
   1.1760000e+01   4.0886136e-10
   1.1770000e+01   4.3380892e-10
   1.1780000e+01   4.2316789e-10
   1.1790000e+01   4.2830616e-10
   1.1800000e+01   4.2860299e-10
   1.1810000e+01   4.2912378e-10
   1.1820000e+01   4.3059255e-10
   1.1830000e+01   4.3773460e-10
   1.1840000e+01   4.4950704e-10
   1.1850000e+01   4.5596082e-10
   1.1860000e+01   4.5901140e-10
   1.1870000e+01   4.5019982e-10
   1.1880000e+01   4.6453620e-10
   1.1890000e+01   4.7156109e-10
   1.1900000e+01   4.7474473e-10
   1.1910000e+01   4.7973457e-10
   1.1920000e+01   4.7786128e-10
   1.1930000e+01   4.6380162e-10
   1.1940000e+01   4.5544042e-10
   1.1950000e+01   4.5017930e-10
   1.1960000e+01   4.3729506e-10
   1.1970000e+01   4.0920373e-10
   1.1980000e+01   4.1735369e-10
   1.1990000e+01   4.1824576e-10
   1.2000000e+01   4.1663788e-10
   1.2010000e+01   4.1217724e-10
   1.2020000e+01   3.9807827e-10
   1.2030000e+01   3.9781891e-10
   1.2040000e+01   3.9427304e-10
   1.2050000e+01   3.8549956e-10
   1.2060000e+01   3.7616247e-10
   1.2070000e+01   3.7082328e-10
   1.2080000e+01   3.6350758e-10
   1.2090000e+01   3.6237919e-10
   1.2100000e+01   3.6046335e-10
   1.2110000e+01   3.5265266e-10
   1.2120000e+01   3.4595380e-10
   1.2130000e+01   3.4226914e-10
   1.2140000e+01   3.3805641e-10
   1.2150000e+01   3.3696975e-10
   1.2160000e+01   3.3668993e-10
   1.2170000e+01   3.3404013e-10
   1.2180000e+01   3.2446110e-10
   1.2190000e+01   3.2407022e-10
   1.2200000e+01   3.1807089e-10
   1.2210000e+01   3.1819325e-10
   1.2220000e+01   3.1353188e-10
   1.2230000e+01   3.0362158e-10
   1.2240000e+01   3.0229667e-10
   1.2250000e+01   2.9298531e-10
   1.2260000e+01   2.9477107e-10
   1.2270000e+01   2.8614614e-10
   1.2280000e+01   2.8248337e-10
   1.2290000e+01   2.8746820e-10
   1.2300000e+01   2.8297252e-10
   1.2310000e+01   2.7764970e-10
   1.2320000e+01   2.7016692e-10
   1.2330000e+01   2.6584802e-10
   1.2340000e+01   2.6632550e-10
   1.2350000e+01   2.5781842e-10
   1.2360000e+01   2.4895788e-10
   1.2370000e+01   2.4359837e-10
   1.2380000e+01   2.3753580e-10
   1.2390000e+01   2.3233055e-10
   1.2400000e+01   2.2738616e-10
   1.2410000e+01   2.2390194e-10
   1.2420000e+01   2.2018889e-10
   1.2430000e+01   2.1252340e-10
   1.2440000e+01   2.0490451e-10
   1.2450000e+01   2.0528501e-10
   1.2460000e+01   2.0207026e-10
   1.2470000e+01   1.9126471e-10
   1.2480000e+01   1.8633323e-10
   1.2490000e+01   1.7919506e-10
   1.2500000e+01   1.6812202e-10
   1.2510000e+01   1.6462501e-10
   1.2520000e+01   1.5623127e-10
   1.2530000e+01   1.5067042e-10
   1.2540000e+01   1.4585882e-10
   1.2550000e+01   1.3831901e-10
   1.2560000e+01   1.3206041e-10
   1.2570000e+01   1.2550117e-10
   1.2580000e+01   1.2212307e-10
   1.2590000e+01   1.1431873e-10
   1.2600000e+01   1.0846691e-10
   1.2610000e+01   1.0421128e-10
   1.2620000e+01   9.9996865e-11
   1.2630000e+01   9.5720706e-11
   1.2640000e+01   9.0163292e-11
   1.2650000e+01   8.4510336e-11
   1.2660000e+01   8.0253263e-11
   1.2670000e+01   7.2542437e-11
   1.2680000e+01   6.5844782e-11
   1.2690000e+01   6.0041794e-11
   1.2700000e+01   5.1945272e-11
   1.2710000e+01   4.7028140e-11
   1.2720000e+01   4.4993366e-11
   1.2730000e+01   4.0131224e-11
   1.2740000e+01   3.5119156e-11
   1.2750000e+01   3.0386832e-11
   1.2760000e+01   2.5433704e-11
   1.2770000e+01   2.5397126e-11
   1.2780000e+01   2.2142952e-11
   1.2790000e+01   1.6718188e-11
   1.2800000e+01   1.4048721e-11
   1.2810000e+01   1.0364950e-11
   1.2820000e+01   8.3555400e-12
   1.2830000e+01   5.4575524e-12
   1.2840000e+01   5.8044153e-13
   1.2850000e+01  -3.2789677e-12
   1.2860000e+01  -7.8250348e-12
   1.2870000e+01  -1.2290450e-11
   1.2880000e+01  -1.2198681e-11
   1.2890000e+01  -1.3713052e-11
   1.2900000e+01  -1.5183486e-11
   1.2910000e+01  -1.7012306e-11
   1.2920000e+01  -1.8733439e-11
   1.2930000e+01  -2.1554598e-11
   1.2940000e+01  -2.3750989e-11
   1.2950000e+01  -2.5255002e-11
   1.2960000e+01  -2.7688143e-11
   1.2970000e+01  -2.9586122e-11
   1.2980000e+01  -3.2609700e-11
   1.2990000e+01  -3.3914554e-11
   1.3000000e+01  -3.7332950e-11
   1.3010000e+01  -3.9577041e-11
   1.3020000e+01  -4.3040336e-11
   1.3030000e+01  -4.4637573e-11
   1.3040000e+01  -4.5946408e-11
   1.3050000e+01  -4.8661243e-11
   1.3060000e+01  -4.9747456e-11
   1.3070000e+01  -4.9648741e-11
   1.3080000e+01  -5.0283296e-11
   1.3090000e+01  -5.2747156e-11
   1.3100000e+01  -5.4475621e-11
   1.3110000e+01  -5.7225098e-11
   1.3120000e+01  -5.8716535e-11
   1.3130000e+01  -6.0414937e-11
   1.3140000e+01  -6.0833063e-11
   1.3150000e+01  -6.2940209e-11
   1.3160000e+01  -6.3880666e-11
   1.3170000e+01  -6.4400759e-11
   1.3180000e+01  -6.4462966e-11
   1.3190000e+01  -6.4662957e-11
   1.3200000e+01  -6.5659877e-11
   1.3210000e+01  -6.5756781e-11
   1.3220000e+01  -6.6716166e-11
   1.3230000e+01  -6.7137570e-11
   1.3240000e+01  -6.7689174e-11
   1.3250000e+01  -6.7316888e-11
   1.3260000e+01  -6.6838427e-11
   1.3270000e+01  -6.6653167e-11
   1.3280000e+01  -6.5010888e-11
   1.3290000e+01  -6.3632395e-11
   1.3300000e+01  -6.3330688e-11
   1.3310000e+01  -6.3773823e-11
   1.3320000e+01  -6.3774923e-11
   1.3330000e+01  -6.6442654e-11
   1.3340000e+01  -6.6490618e-11
   1.3350000e+01  -6.6799888e-11
   1.3360000e+01  -6.6479022e-11
   1.3370000e+01  -6.6535402e-11
   1.3380000e+01  -6.5990920e-11
   1.3390000e+01  -6.6443917e-11
   1.3400000e+01  -6.7904284e-11
   1.3410000e+01  -6.8414141e-11
   1.3420000e+01  -6.7735753e-11
   1.3430000e+01  -6.9219897e-11
   1.3440000e+01  -6.9825706e-11
   1.3450000e+01  -7.0376724e-11
   1.3460000e+01  -7.2519442e-11
   1.3470000e+01  -7.1910200e-11
   1.3480000e+01  -7.4250542e-11
   1.3490000e+01  -7.4068042e-11
   1.3500000e+01  -7.3195137e-11
   1.3510000e+01  -7.2732351e-11
   1.3520000e+01  -7.2553043e-11
   1.3530000e+01  -7.1840811e-11
   1.3540000e+01  -7.0507111e-11
   1.3550000e+01  -6.9777735e-11
   1.3560000e+01  -6.8415770e-11
   1.3570000e+01  -6.7509418e-11
   1.3580000e+01  -6.8084646e-11
   1.3590000e+01  -6.6857740e-11
   1.3600000e+01  -6.6680729e-11
   1.3610000e+01  -6.6494896e-11
   1.3620000e+01  -6.5887647e-11
   1.3630000e+01  -6.5184567e-11
   1.3640000e+01  -6.5388951e-11
   1.3650000e+01  -6.5827104e-11
   1.3660000e+01  -6.5348828e-11
   1.3670000e+01  -6.4472961e-11
   1.3680000e+01  -6.4301972e-11
   1.3690000e+01  -6.3232079e-11
   1.3700000e+01  -6.2799292e-11
   1.3710000e+01  -6.2698043e-11
   1.3720000e+01  -6.2279992e-11
   1.3730000e+01  -6.1123520e-11
   1.3740000e+01  -6.0681240e-11
   1.3750000e+01  -6.0975432e-11
   1.3760000e+01  -6.0362708e-11
   1.3770000e+01  -5.9413604e-11
   1.3780000e+01  -5.9223100e-11
   1.3790000e+01  -5.8388866e-11
   1.3800000e+01  -5.9259403e-11
   1.3810000e+01  -5.8229868e-11
   1.3820000e+01  -5.8064180e-11
   1.3830000e+01  -5.7459326e-11
   1.3840000e+01  -5.7764579e-11
   1.3850000e+01  -5.8303461e-11
   1.3860000e+01  -5.8138459e-11
   1.3870000e+01  -5.8595100e-11
   1.3880000e+01  -5.8444244e-11
   1.3890000e+01  -5.8006029e-11
   1.3900000e+01  -5.7436126e-11
   1.3910000e+01  -5.7132787e-11
   1.3920000e+01  -5.5601037e-11
   1.3930000e+01  -5.5739189e-11
   1.3940000e+01  -5.4928757e-11
   1.3950000e+01  -5.4209846e-11
   1.3960000e+01  -5.3574002e-11
   1.3970000e+01  -5.2362402e-11
   1.3980000e+01  -5.0976290e-11
   1.3990000e+01  -4.9963964e-11
   1.4000000e+01  -5.0103005e-11
   1.4010000e+01  -4.9774213e-11
   1.4020000e+01  -4.9043190e-11
   1.4030000e+01  -4.8293407e-11
   1.4040000e+01  -4.7702605e-11
   1.4050000e+01  -4.6938424e-11
   1.4060000e+01  -4.5938444e-11
   1.4070000e+01  -4.4248803e-11
   1.4080000e+01  -4.2640386e-11
   1.4090000e+01  -4.2271222e-11
   1.4100000e+01  -4.2217039e-11
   1.4110000e+01  -4.1804463e-11
   1.4120000e+01  -4.1100217e-11
   1.4130000e+01  -4.0146107e-11
   1.4140000e+01  -3.9329416e-11
   1.4150000e+01  -3.8642358e-11
   1.4160000e+01  -3.8270379e-11
   1.4170000e+01  -3.7390546e-11
   1.4180000e+01  -3.6753067e-11
   1.4190000e+01  -3.6446030e-11
   1.4200000e+01  -3.5781191e-11
   1.4210000e+01  -3.5189559e-11
   1.4220000e+01  -3.4559908e-11
   1.4230000e+01  -3.4014128e-11
   1.4240000e+01  -3.3454980e-11
   1.4250000e+01  -3.3008759e-11
   1.4260000e+01  -3.2647316e-11
   1.4270000e+01  -3.2308152e-11
   1.4280000e+01  -3.2191557e-11
   1.4290000e+01  -3.1476522e-11
   1.4300000e+01  -3.1580883e-11
   1.4310000e+01  -3.0676882e-11
   1.4320000e+01  -3.0551811e-11
   1.4330000e+01  -3.0239270e-11
   1.4340000e+01  -3.0857648e-11
   1.4350000e+01  -3.0154577e-11
   1.4360000e+01  -2.9610367e-11
   1.4370000e+01  -2.9017855e-11
   1.4380000e+01  -2.8520743e-11
   1.4390000e+01  -2.6985399e-11
   1.4400000e+01  -2.6464674e-11
   1.4410000e+01  -2.5153523e-11
   1.4420000e+01  -2.4910795e-11
   1.4430000e+01  -2.3925399e-11
   1.4440000e+01  -2.3149487e-11
   1.4450000e+01  -2.2710633e-11
   1.4460000e+01  -2.2345715e-11
   1.4470000e+01  -2.2030396e-11
   1.4480000e+01  -2.1334494e-11
   1.4490000e+01  -2.0426945e-11
   1.4500000e+01  -2.0058305e-11
   1.4510000e+01  -1.9185423e-11
   1.4520000e+01  -1.8134637e-11
   1.4530000e+01  -1.7230341e-11
   1.4540000e+01  -1.6232122e-11
   1.4550000e+01  -1.5718531e-11
   1.4560000e+01  -1.5529358e-11
   1.4570000e+01  -1.4862535e-11
   1.4580000e+01  -1.3949353e-11
   1.4590000e+01  -1.3315100e-11
   1.4600000e+01  -1.1666044e-11
   1.4610000e+01  -1.0928158e-11
   1.4620000e+01  -1.0251198e-11
   1.4630000e+01  -1.0222980e-11
   1.4640000e+01  -9.4075285e-12
   1.4650000e+01  -9.7489851e-12
   1.4660000e+01  -1.0146504e-11
   1.4670000e+01  -9.8364492e-12
   1.4680000e+01  -9.0193393e-12
   1.4690000e+01  -8.3289106e-12
   1.4700000e+01  -7.4041615e-12
   1.4710000e+01  -6.5840358e-12
   1.4720000e+01  -5.8008026e-12
   1.4730000e+01  -5.6572502e-12
   1.4740000e+01  -5.1894289e-12
   1.4750000e+01  -5.0347536e-12
   1.4760000e+01  -4.4928056e-12
   1.4770000e+01  -3.8365003e-12
   1.4780000e+01  -2.8971328e-12
   1.4790000e+01  -2.3982042e-12
   1.4800000e+01  -2.3986934e-12
   1.4810000e+01  -1.4496232e-12
   1.4820000e+01  -1.0893310e-12
   1.4830000e+01  -8.9730524e-13
   1.4840000e+01  -1.3272889e-12
   1.4850000e+01  -5.1466023e-13
   1.4860000e+01  -4.3536919e-14
   1.4870000e+01   4.2760689e-14
   1.4880000e+01  -4.0814116e-15
   1.4890000e+01   3.5426835e-13
   1.4900000e+01   7.8648232e-13
   1.4910000e+01   9.4225478e-13
   1.4920000e+01   6.5532830e-13
   1.4930000e+01  -4.4753042e-14
   1.4940000e+01  -2.8397879e-14
   1.4950000e+01   9.9815464e-14
   1.4960000e+01   1.2770914e-13
   1.4970000e+01   3.5047896e-13
   1.4980000e+01   8.0057924e-13
   1.4990000e+01   1.2093232e-12
   1.5000000e+01   1.2818410e-12
   1.5010000e+01   1.3935185e-12
   1.5020000e+01   1.2582374e-12
   1.5030000e+01   8.2807031e-13
   1.5040000e+01   6.1007989e-13
   1.5050000e+01   7.9517817e-13
   1.5060000e+01   3.2782314e-13
   1.5070000e+01   5.3996512e-13
   1.5080000e+01   1.0866577e-12
   1.5090000e+01   2.7484838e-12
   1.5100000e+01   2.8745676e-12
   1.5110000e+01   2.8398666e-12
   1.5120000e+01   3.1687150e-12
   1.5130000e+01   3.1019594e-12
   1.5140000e+01   3.3050630e-12
   1.5150000e+01   3.2443252e-12
   1.5160000e+01   3.1563639e-12
   1.5170000e+01   3.3582372e-12
   1.5180000e+01   3.1947943e-12
   1.5190000e+01   3.2468587e-12
   1.5200000e+01   3.8475531e-12
   1.5210000e+01   3.7807233e-12
   1.5220000e+01   4.9167758e-12
   1.5230000e+01   5.3130609e-12
   1.5240000e+01   6.4646780e-12
   1.5250000e+01   6.3361810e-12
   1.5260000e+01   8.1952030e-12
   1.5270000e+01   8.6169514e-12
   1.5280000e+01   8.5630918e-12
   1.5290000e+01   8.8620022e-12
   1.5300000e+01   8.9708719e-12
   1.5310000e+01   9.3632502e-12
   1.5320000e+01   9.5134953e-12
   1.5330000e+01   9.5570042e-12
   1.5340000e+01   9.3704499e-12
   1.5350000e+01   9.1120551e-12
   1.5360000e+01   8.7619261e-12
   1.5370000e+01   8.1842585e-12
   1.5380000e+01   8.1564545e-12
   1.5390000e+01   7.8017378e-12
   1.5400000e+01   7.8395675e-12
   1.5410000e+01   7.2708391e-12
   1.5420000e+01   7.2636374e-12
   1.5430000e+01   7.3015545e-12
   1.5440000e+01   6.9066380e-12
   1.5450000e+01   6.5478065e-12
   1.5460000e+01   6.2209626e-12
   1.5470000e+01   6.3946346e-12
   1.5480000e+01   6.0566836e-12
   1.5490000e+01   5.8882035e-12
   1.5500000e+01   6.0272910e-12
   1.5510000e+01   5.8740790e-12
   1.5520000e+01   5.4791136e-12
   1.5530000e+01   5.2371701e-12
   1.5540000e+01   4.8005697e-12
   1.5550000e+01   4.0821071e-12
   1.5560000e+01   3.8718733e-12
   1.5570000e+01   3.3376202e-12
   1.5580000e+01   3.3067261e-12
   1.5590000e+01   2.9336248e-12
   1.5600000e+01   2.5402312e-12
   1.5610000e+01   2.1415933e-12
   1.5620000e+01   1.9154605e-12
   1.5630000e+01   1.4117070e-12
   1.5640000e+01   9.0703196e-13
   1.5650000e+01   6.3081303e-13
   1.5660000e+01   5.0750807e-13
   1.5670000e+01   2.5518380e-13
   1.5680000e+01   2.0706344e-13
   1.5690000e+01   3.8343631e-14
   1.5700000e+01  -3.9692609e-13
   1.5710000e+01  -2.3535387e-13
   1.5720000e+01  -3.2922295e-14
   1.5730000e+01  -3.8930257e-14
   1.5740000e+01  -4.3184909e-14
   1.5750000e+01  -3.4394223e-13
   1.5760000e+01  -3.7937203e-13
   1.5770000e+01  -5.9678033e-13
   1.5780000e+01  -4.7994689e-13
   1.5790000e+01  -7.9134999e-13
   1.5800000e+01  -9.4426301e-13
   1.5810000e+01  -1.1843438e-12
   1.5820000e+01  -1.2493849e-12
   1.5830000e+01  -1.5504432e-12
   1.5840000e+01  -1.7376529e-12
   1.5850000e+01  -1.8389174e-12
   1.5860000e+01  -1.9285215e-12
   1.5870000e+01  -2.0040157e-12
   1.5880000e+01  -2.2416363e-12
   1.5890000e+01  -1.9152457e-12
   1.5900000e+01  -1.9804894e-12
   1.5910000e+01  -2.0437047e-12
   1.5920000e+01  -2.4130100e-12
   1.5930000e+01  -2.3111398e-12
   1.5940000e+01  -2.3261323e-12
   1.5950000e+01  -2.2778018e-12
   1.5960000e+01  -1.9346392e-12
   1.5970000e+01  -1.8324642e-12
   1.5980000e+01  -1.7623533e-12
   1.5990000e+01  -1.5931520e-12
   1.6000000e+01  -9.6513981e-13
   1.6010000e+01  -1.2320006e-12
   1.6020000e+01  -9.9830001e-13
   1.6030000e+01  -9.7155580e-13
   1.6040000e+01  -9.6718108e-13
   1.6050000e+01  -9.1232816e-13
   1.6060000e+01  -9.4589433e-13
   1.6070000e+01  -7.9502897e-13
   1.6080000e+01  -7.1204096e-13
   1.6090000e+01  -6.1971532e-13
   1.6100000e+01  -5.6223850e-13
   1.6110000e+01  -4.9616689e-13
   1.6120000e+01  -5.0383255e-13
   1.6130000e+01  -2.4577918e-13
   1.6140000e+01  -4.1530396e-13
   1.6150000e+01  -3.1494657e-13
   1.6160000e+01   1.4726185e-13
   1.6170000e+01   2.7601190e-13
   1.6180000e+01   4.3331811e-13
   1.6190000e+01   5.2450168e-13
   1.6200000e+01   6.7601889e-13
   1.6210000e+01   6.1227437e-13
   1.6220000e+01   7.5353393e-13
   1.6230000e+01   7.0033060e-13
   1.6240000e+01   8.8290458e-13
   1.6250000e+01   1.0570548e-12
   1.6260000e+01   1.0278850e-12
   1.6270000e+01   1.0248222e-12
   1.6280000e+01   9.8800487e-13
   1.6290000e+01   9.8981485e-13
   1.6300000e+01   1.0690155e-12
   1.6310000e+01   1.0524655e-12
   1.6320000e+01   1.1855713e-12
   1.6330000e+01   1.0928786e-12
   1.6340000e+01   1.0750234e-12
   1.6350000e+01   1.1669683e-12
   1.6360000e+01   1.0667523e-12
   1.6370000e+01   1.0054425e-12
   1.6380000e+01   1.0164192e-12
   1.6390000e+01   1.0225009e-12
   1.6400000e+01   9.6298566e-13
   1.6410000e+01   1.1246958e-12
   1.6420000e+01   1.1313424e-12
   1.6430000e+01   1.0896818e-12
   1.6440000e+01   9.2764600e-13
   1.6450000e+01   7.8753096e-13
   1.6460000e+01   7.2599331e-13
   1.6470000e+01   8.1866364e-13
   1.6480000e+01   7.6330007e-13
   1.6490000e+01   6.8618685e-13
   1.6500000e+01   6.9364921e-13
   1.6510000e+01   6.6429792e-13
   1.6520000e+01   6.1677613e-13
   1.6530000e+01   6.7223709e-13
   1.6540000e+01   4.2869664e-13
   1.6550000e+01   3.4534251e-13
   1.6560000e+01   2.1224850e-13
   1.6570000e+01   2.1132215e-14
   1.6580000e+01  -1.2032105e-13
   1.6590000e+01  -1.3683773e-13
   1.6600000e+01  -1.6751013e-13
   1.6610000e+01  -2.6440478e-13
   1.6620000e+01  -2.4810873e-13
   1.6630000e+01  -4.9953803e-13
   1.6640000e+01  -4.2832753e-13
   1.6650000e+01  -4.8026244e-13
   1.6660000e+01  -5.1664423e-13
   1.6670000e+01  -5.3682937e-13
   1.6680000e+01  -6.4170078e-13
   1.6690000e+01  -6.4493484e-13
   1.6700000e+01  -6.4674371e-13
   1.6710000e+01  -7.4603782e-13
   1.6720000e+01  -7.7455566e-13
   1.6730000e+01  -7.5260077e-13
   1.6740000e+01  -7.5319303e-13
   1.6750000e+01  -7.7483265e-13
   1.6760000e+01  -6.8703575e-13
   1.6770000e+01  -6.3726457e-13
   1.6780000e+01  -6.8966181e-13
   1.6790000e+01  -7.3246463e-13
   1.6800000e+01  -5.8604145e-13
   1.6810000e+01  -6.9658616e-13
   1.6820000e+01  -8.0827376e-13
   1.6830000e+01  -8.0013312e-13
   1.6840000e+01  -8.7810073e-13
   1.6850000e+01  -8.2907101e-13
   1.6860000e+01  -7.3465194e-13
   1.6870000e+01  -7.1124075e-13
   1.6880000e+01  -7.8664428e-13
   1.6890000e+01  -8.9636022e-13
   1.6900000e+01  -9.4705003e-13
   1.6910000e+01  -1.0450250e-12
   1.6920000e+01  -9.9769810e-13
   1.6930000e+01  -1.1162451e-12
   1.6940000e+01  -1.0994705e-12
   1.6950000e+01  -1.1117100e-12
   1.6960000e+01  -1.1305251e-12
   1.6970000e+01  -1.1924437e-12
   1.6980000e+01  -1.1860686e-12
   1.6990000e+01  -1.2401363e-12
   1.7000000e+01  -1.2995991e-12
   1.7010000e+01  -1.3424575e-12
   1.7020000e+01  -1.3607575e-12
   1.7030000e+01  -1.3219557e-12
   1.7040000e+01  -1.2236995e-12
   1.7050000e+01  -1.1269795e-12
   1.7060000e+01  -1.1674791e-12
   1.7070000e+01  -1.2395368e-12
   1.7080000e+01  -1.2542829e-12
   1.7090000e+01  -1.2542636e-12
   1.7100000e+01  -1.2192503e-12
   1.7110000e+01  -1.1263770e-12
   1.7120000e+01  -1.1892203e-12
   1.7130000e+01  -1.0376945e-12
   1.7140000e+01  -1.0764734e-12
   1.7150000e+01  -9.9896688e-13
   1.7160000e+01  -8.8386273e-13
   1.7170000e+01  -9.0695586e-13
   1.7180000e+01  -9.2440732e-13
   1.7190000e+01  -9.8398999e-13
   1.7200000e+01  -1.0232373e-12
   1.7210000e+01  -9.9821820e-13
   1.7220000e+01  -1.1037983e-12
   1.7230000e+01  -1.1278475e-12
   1.7240000e+01  -1.1394018e-12
   1.7250000e+01  -1.2615963e-12
   1.7260000e+01  -1.3282686e-12
   1.7270000e+01  -1.4238124e-12
   1.7280000e+01  -1.3468685e-12
   1.7290000e+01  -1.1212114e-12
   1.7300000e+01  -1.2863517e-12
   1.7310000e+01  -1.4470106e-12
   1.7320000e+01  -1.4759986e-12
   1.7330000e+01  -1.3806442e-12
   1.7340000e+01  -1.4401474e-12
   1.7350000e+01  -1.5032328e-12
   1.7360000e+01  -1.6086440e-12
   1.7370000e+01  -1.8433270e-12
   1.7380000e+01  -1.7790958e-12
   1.7390000e+01  -1.8907690e-12
   1.7400000e+01  -1.7611722e-12
   1.7410000e+01  -1.7426380e-12
   1.7420000e+01  -1.7880793e-12
   1.7430000e+01  -1.6766530e-12
   1.7440000e+01  -1.8197023e-12
   1.7450000e+01  -1.6083273e-12
   1.7460000e+01  -1.5031132e-12
   1.7470000e+01  -1.3341296e-12
   1.7480000e+01  -1.2200240e-12
   1.7490000e+01  -1.1597027e-12
   1.7500000e+01  -1.1830969e-12
   1.7510000e+01  -1.3649514e-12
   1.7520000e+01  -2.3027196e-12
   1.7530000e+01  -2.3386291e-12
   1.7540000e+01  -3.0840591e-12
   1.7550000e+01  -3.1376655e-12
   1.7560000e+01  -3.2828288e-12
   1.7570000e+01  -3.3716974e-12
   1.7580000e+01  -4.0618641e-12
   1.7590000e+01  -4.3472997e-12
   1.7600000e+01  -4.5123221e-12
   1.7610000e+01  -4.5215919e-12
   1.7620000e+01  -4.9362731e-12
   1.7630000e+01  -5.0947201e-12
   1.7640000e+01  -5.1736628e-12
   1.7650000e+01  -5.2519498e-12
   1.7660000e+01  -5.1783796e-12
   1.7670000e+01  -5.2629212e-12
   1.7680000e+01  -5.0192167e-12
   1.7690000e+01  -4.6459496e-12
   1.7700000e+01  -4.3262034e-12
   1.7710000e+01  -4.4196115e-12
   1.7720000e+01  -4.2744210e-12
   1.7730000e+01  -3.9565539e-12
   1.7740000e+01  -3.8417995e-12
   1.7750000e+01  -3.7576140e-12
   1.7760000e+01  -3.6553798e-12
   1.7770000e+01  -3.2687822e-12
   1.7780000e+01  -3.1762752e-12
   1.7790000e+01  -3.0514666e-12
   1.7800000e+01  -2.4765244e-12
   1.7810000e+01  -2.3023598e-12
   1.7820000e+01  -1.9280227e-12
   1.7830000e+01  -1.7049401e-12
   1.7840000e+01  -1.6228182e-12
   1.7850000e+01  -1.5570358e-12
   1.7860000e+01  -1.3615185e-12
   1.7870000e+01  -1.1944200e-12
   1.7880000e+01  -1.0871331e-12
   1.7890000e+01  -1.1073507e-12
   1.7900000e+01  -1.8350995e-13
   1.7910000e+01  -7.5783578e-14
   1.7920000e+01   8.9977177e-14
   1.7930000e+01   1.5621344e-13
   1.7940000e+01   1.9885861e-13
   1.7950000e+01   3.5943384e-13
   1.7960000e+01   3.5474921e-13
   1.7970000e+01   2.0550007e-13
   1.7980000e+01   2.3103799e-13
   1.7990000e+01   2.6318706e-13
   1.8000000e+01   2.3366829e-13
   1.8010000e+01   2.8517918e-13
   1.8020000e+01   3.5215941e-13
   1.8030000e+01   2.3135862e-13
   1.8040000e+01   9.6626036e-14
   1.8050000e+01   1.2334399e-13
   1.8060000e+01   6.5774215e-14
   1.8070000e+01  -4.8674523e-15
   1.8080000e+01   3.2787215e-14
   1.8090000e+01   8.4868784e-14
   1.8100000e+01   1.0540188e-13
   1.8110000e+01   4.9856953e-14
   1.8120000e+01   4.7606597e-14
   1.8130000e+01   2.1861683e-14
   1.8140000e+01  -3.4466586e-14
   1.8150000e+01  -3.6314135e-14
   1.8160000e+01  -6.6147166e-14
   1.8170000e+01  -1.6696003e-13
   1.8180000e+01  -2.6432780e-13
   1.8190000e+01  -2.8245502e-13
   1.8200000e+01  -3.6113609e-13
   1.8210000e+01  -3.6406842e-13
   1.8220000e+01  -3.7664657e-13
   1.8230000e+01  -4.0416994e-13
   1.8240000e+01  -4.2563552e-13
   1.8250000e+01  -4.8200249e-13
   1.8260000e+01  -4.7910014e-13
   1.8270000e+01  -4.7237775e-13
   1.8280000e+01  -4.4836249e-13
   1.8290000e+01  -4.6132472e-13
   1.8300000e+01  -4.6849147e-13
   1.8310000e+01  -4.6757830e-13
   1.8320000e+01  -5.1387719e-13
   1.8330000e+01  -5.0858500e-13
   1.8340000e+01  -4.9717850e-13
   1.8350000e+01  -4.7234086e-13
   1.8360000e+01  -4.2981851e-13
   1.8370000e+01  -3.9887011e-13
   1.8380000e+01  -3.9465623e-13
   1.8390000e+01  -3.8358749e-13
   1.8400000e+01  -3.3673110e-13
   1.8410000e+01  -3.3031194e-13
   1.8420000e+01  -3.3434662e-13
   1.8430000e+01  -3.4017311e-13
   1.8440000e+01  -3.3092373e-13
   1.8450000e+01  -2.8126678e-13
   1.8460000e+01  -2.7319432e-13
   1.8470000e+01  -3.0787534e-13
   1.8480000e+01  -2.8731674e-13
   1.8490000e+01  -2.6637800e-13
   1.8500000e+01  -2.6896631e-13
   1.8510000e+01  -2.5021546e-13
   1.8520000e+01  -2.6107202e-13
   1.8530000e+01  -2.4430867e-13
   1.8540000e+01  -2.0801486e-13
   1.8550000e+01  -1.6742794e-13
   1.8560000e+01  -1.6424236e-13
   1.8570000e+01  -1.4707008e-13
   1.8580000e+01  -1.9979869e-13
   1.8590000e+01  -1.9037112e-13
   1.8600000e+01  -1.9965942e-13
   1.8610000e+01  -1.6771606e-13
   1.8620000e+01  -1.7812436e-13
   1.8630000e+01  -1.8061369e-13
   1.8640000e+01  -1.3794672e-13
   1.8650000e+01  -1.3348820e-13
   1.8660000e+01  -1.2179380e-13
   1.8670000e+01  -1.4828979e-13
   1.8680000e+01  -1.1946363e-13
   1.8690000e+01  -1.2941572e-13
   1.8700000e+01  -9.9099793e-14
   1.8710000e+01  -9.4645905e-14
   1.8720000e+01  -9.0550090e-14
   1.8730000e+01  -7.9516641e-14
   1.8740000e+01  -6.7826520e-14
   1.8750000e+01  -5.4678713e-14
   1.8760000e+01  -3.4251187e-14
   1.8770000e+01  -2.5301290e-14
   1.8780000e+01  -2.1835656e-14
   1.8790000e+01  -1.4229083e-14
   1.8800000e+01  -1.7378721e-14
   1.8810000e+01  -4.2755669e-15
   1.8820000e+01  -2.9983523e-15
   1.8830000e+01   4.2751809e-15
   1.8840000e+01  -4.9681916e-15
   1.8850000e+01  -1.5463672e-14
   1.8860000e+01  -1.3251560e-14
   1.8870000e+01  -3.3627028e-15
   1.8880000e+01   7.9401209e-15
   1.8890000e+01   1.5127752e-14
   1.8900000e+01   1.6699206e-14
   1.8910000e+01   1.4935104e-14
   1.8920000e+01   1.7583801e-14
   1.8930000e+01   2.0096786e-14
   1.8940000e+01   1.2099435e-14
   1.8950000e+01   9.1957889e-15
   1.8960000e+01   1.4970364e-15
   1.8970000e+01   4.9762681e-15
   1.8980000e+01   9.2400408e-15
   1.8990000e+01   9.2416952e-15
   1.9000000e+01   9.2987849e-15
   1.9010000e+01   1.3033857e-14
   1.9020000e+01   1.5229416e-14
   1.9030000e+01   1.2811982e-14
   1.9040000e+01   2.2786424e-14
   1.9050000e+01   2.3789501e-14
   1.9060000e+01   2.2189816e-14
   1.9070000e+01   1.7212023e-14
   1.9080000e+01   2.5833143e-14
   1.9090000e+01   4.2933748e-14
   1.9100000e+01   4.7310852e-14
   1.9110000e+01   4.4346965e-14
   1.9120000e+01   5.2526875e-14
   1.9130000e+01   6.3104477e-14
   1.9140000e+01   5.5137745e-14
   1.9150000e+01   5.7298035e-14
   1.9160000e+01   6.1562227e-14
   1.9170000e+01   5.7374325e-14
   1.9180000e+01   5.9638996e-14
   1.9190000e+01   5.7838236e-14
   1.9200000e+01   6.0970022e-14
   1.9210000e+01   5.6519088e-14
   1.9220000e+01   5.1863677e-14
   1.9230000e+01   4.2333425e-14
   1.9240000e+01   4.0753299e-14
   1.9250000e+01   3.2263548e-14
   1.9260000e+01   2.3899250e-14
   1.9270000e+01   1.6843690e-14
   1.9280000e+01   1.8952200e-14
   1.9290000e+01   8.2716086e-15
   1.9300000e+01   6.6795200e-15
   1.9310000e+01  -9.4904937e-16
   1.9320000e+01  -9.7204748e-15
   1.9330000e+01  -2.7986624e-14
   1.9340000e+01  -4.0574200e-14
   1.9350000e+01  -4.1574161e-14
   1.9360000e+01  -5.3552518e-14
   1.9370000e+01  -6.1750198e-14
   1.9380000e+01  -5.9167016e-14
   1.9390000e+01  -7.7808315e-14
   1.9400000e+01  -8.2784944e-14
   1.9410000e+01  -7.8657655e-14
   1.9420000e+01  -8.4487608e-14
   1.9430000e+01  -8.6886755e-14
   1.9440000e+01  -8.8841385e-14
   1.9450000e+01  -8.6357422e-14
   1.9460000e+01  -9.0754106e-14
   1.9470000e+01  -8.9077661e-14
   1.9480000e+01  -8.7663019e-14
   1.9490000e+01  -8.5269382e-14
   1.9500000e+01  -8.5504012e-14
   1.9510000e+01  -8.4275803e-14
   1.9520000e+01  -8.3124622e-14
   1.9530000e+01  -8.7265284e-14
   1.9540000e+01  -8.4689154e-14
   1.9550000e+01  -8.4863588e-14
   1.9560000e+01  -8.4027955e-14
   1.9570000e+01  -8.1991968e-14
   1.9580000e+01  -8.1993198e-14
   1.9590000e+01  -8.2153523e-14
   1.9600000e+01  -7.6331323e-14
   1.9610000e+01  -7.6057155e-14
   1.9620000e+01  -7.2776952e-14
   1.9630000e+01  -7.2820842e-14
   1.9640000e+01  -7.1216499e-14
   1.9650000e+01  -6.8960359e-14
   1.9660000e+01  -6.8858420e-14
   1.9670000e+01  -6.7228806e-14
   1.9680000e+01  -6.6144108e-14
   1.9690000e+01  -6.6326437e-14
   1.9700000e+01  -6.3024132e-14
   1.9710000e+01  -6.2573218e-14
   1.9720000e+01  -6.2459504e-14
   1.9730000e+01  -5.8835365e-14
   1.9740000e+01  -5.8100972e-14
   1.9750000e+01  -5.6636153e-14
   1.9760000e+01  -5.4678206e-14
   1.9770000e+01  -5.3698789e-14
   1.9780000e+01  -5.1834659e-14
   1.9790000e+01  -4.9472428e-14
   1.9800000e+01  -4.5827056e-14
   1.9810000e+01  -4.3473742e-14
   1.9820000e+01  -4.2707898e-14
   1.9830000e+01  -4.1470753e-14
   1.9840000e+01  -4.0131077e-14
   1.9850000e+01  -3.9139660e-14
   1.9860000e+01  -3.7333226e-14
   1.9870000e+01  -3.6286872e-14
   1.9880000e+01  -3.4749172e-14
   1.9890000e+01  -3.1843543e-14
   1.9900000e+01  -2.9840103e-14
   1.9910000e+01  -2.8749863e-14
   1.9920000e+01  -2.8376141e-14
   1.9930000e+01  -2.7727014e-14
   1.9940000e+01  -2.7199280e-14
   1.9950000e+01  -2.6242943e-14
   1.9960000e+01  -2.5138059e-14
   1.9970000e+01  -2.2876604e-14
   1.9980000e+01  -2.1955622e-14
   1.9990000e+01  -2.0149563e-14
   2.0000000e+01  -1.9326988e-14
   2.0010000e+01  -1.8854556e-14
   2.0020000e+01  -1.6722917e-14
   2.0030000e+01  -1.5537486e-14
   2.0040000e+01  -1.4708152e-14
   2.0050000e+01  -1.4224901e-14
   2.0060000e+01  -1.3474925e-14
   2.0070000e+01  -1.2878251e-14
   2.0080000e+01  -1.2798601e-14
   2.0090000e+01  -1.1681505e-14
   2.0100000e+01  -1.0916106e-14
   2.0110000e+01  -1.0790832e-14
   2.0120000e+01  -1.0298562e-14
   2.0130000e+01  -1.0019882e-14
   2.0140000e+01  -9.9414583e-15
   2.0150000e+01  -9.2567322e-15
   2.0160000e+01  -8.5068191e-15
   2.0170000e+01  -7.4515610e-15
   2.0180000e+01  -7.0269251e-15
   2.0190000e+01  -6.4704178e-15
   2.0200000e+01  -6.1935425e-15
   2.0210000e+01  -5.7108334e-15
   2.0220000e+01  -4.5801791e-15
   2.0230000e+01  -3.5714345e-15
   2.0240000e+01  -2.4374620e-15
   2.0250000e+01  -1.8799890e-15
   2.0260000e+01  -1.6490545e-15
   2.0270000e+01  -1.8107385e-15
   2.0280000e+01  -1.2801966e-15
   2.0290000e+01  -8.3673783e-16
   2.0300000e+01  -4.0048854e-16
   2.0310000e+01  -7.6325754e-17
   2.0320000e+01   4.0773503e-16
   2.0330000e+01   7.3621652e-16
   2.0340000e+01   7.9312013e-16
   2.0350000e+01   9.1910675e-16
   2.0360000e+01   6.8904850e-16
   2.0370000e+01   6.1673383e-16
   2.0380000e+01   1.0616633e-15
   2.0390000e+01   8.6836786e-16
   2.0400000e+01   1.0939032e-15
   2.0410000e+01   1.6097811e-15
   2.0420000e+01   1.5699955e-15
   2.0430000e+01   1.4898907e-15
   2.0440000e+01   1.6354671e-15
   2.0450000e+01   1.8563505e-15
   2.0460000e+01   2.2015202e-15
   2.0470000e+01   2.5544136e-15
   2.0480000e+01   2.6217175e-15
   2.0490000e+01   2.8882826e-15
   2.0500000e+01   3.7707346e-15
   2.0510000e+01   3.8534093e-15
   2.0520000e+01   3.7676346e-15
   2.0530000e+01   4.0864951e-15
   2.0540000e+01   3.5442243e-15
   2.0550000e+01   3.5640172e-15
   2.0560000e+01   3.8787921e-15
   2.0570000e+01   4.5589494e-15
   2.0580000e+01   5.1801864e-15
   2.0590000e+01   4.9757870e-15
   2.0600000e+01   4.9546606e-15
   2.0610000e+01   4.8616318e-15
   2.0620000e+01   5.0968080e-15
   2.0630000e+01   5.3296447e-15
   2.0640000e+01   5.5887715e-15
   2.0650000e+01   5.4017217e-15
   2.0660000e+01   5.6462481e-15
   2.0670000e+01   5.5608598e-15
   2.0680000e+01   5.3463458e-15
   2.0690000e+01   5.2650925e-15
   2.0700000e+01   5.7986601e-15
   2.0710000e+01   6.0411048e-15
   2.0720000e+01   5.9974311e-15
   2.0730000e+01   6.2344669e-15
   2.0740000e+01   6.4662067e-15
   2.0750000e+01   6.7007685e-15
   2.0760000e+01   6.9131614e-15
   2.0770000e+01   7.0671045e-15
   2.0780000e+01   7.4262127e-15
   2.0790000e+01   7.3721601e-15
   2.0800000e+01   7.6894368e-15
   2.0810000e+01   7.4461369e-15
   2.0820000e+01   7.1428869e-15
   2.0830000e+01   7.0700572e-15
   2.0840000e+01   7.0854104e-15
   2.0850000e+01   7.1305890e-15
   2.0860000e+01   7.2304719e-15
   2.0870000e+01   7.1141234e-15
   2.0880000e+01   7.5176461e-15
   2.0890000e+01   7.3971928e-15
   2.0900000e+01   7.2578321e-15
   2.0910000e+01   7.1103797e-15
   2.0920000e+01   7.1819617e-15
   2.0930000e+01   8.1711116e-15
   2.0940000e+01   8.1236933e-15
   2.0950000e+01   8.2275154e-15
   2.0960000e+01   8.2837098e-15
   2.0970000e+01   8.5367639e-15
   2.0980000e+01   8.5042786e-15
   2.0990000e+01   8.6851042e-15
   2.1000000e+01   8.8000951e-15
   2.1010000e+01   7.8733865e-15
   2.1020000e+01   7.6700074e-15
   2.1030000e+01   7.1103006e-15
   2.1040000e+01   6.9335166e-15
   2.1050000e+01   7.0885276e-15
   2.1060000e+01   6.8895002e-15
   2.1070000e+01   6.8165496e-15
   2.1080000e+01   6.7672204e-15
   2.1090000e+01   6.4132775e-15
   2.1100000e+01   6.4515675e-15
   2.1110000e+01   6.5613771e-15
   2.1120000e+01   6.3887573e-15
   2.1130000e+01   6.6614439e-15
   2.1140000e+01   6.6374939e-15
   2.1150000e+01   6.2933689e-15
   2.1160000e+01   6.1819792e-15
   2.1170000e+01   6.1682236e-15
   2.1180000e+01   5.9269743e-15
   2.1190000e+01   6.0115324e-15
   2.1200000e+01   5.9195920e-15
   2.1210000e+01   6.1278598e-15
   2.1220000e+01   6.0304293e-15
   2.1230000e+01   5.6277259e-15
   2.1240000e+01   5.7237188e-15
   2.1250000e+01   5.4431084e-15
   2.1260000e+01   5.3106681e-15
   2.1270000e+01   5.3466335e-15
   2.1280000e+01   4.9862254e-15
   2.1290000e+01   5.2438477e-15
   2.1300000e+01   5.0767118e-15
   2.1310000e+01   4.7813462e-15
   2.1320000e+01   5.7136659e-15
   2.1330000e+01   5.7335278e-15
   2.1340000e+01   5.8664895e-15
   2.1350000e+01   5.8867795e-15
   2.1360000e+01   6.0256611e-15
   2.1370000e+01   5.7129360e-15
   2.1380000e+01   5.6772009e-15
   2.1390000e+01   5.8884200e-15
   2.1400000e+01   5.4458259e-15
   2.1410000e+01   5.3093601e-15
   2.1420000e+01   5.5325821e-15
   2.1430000e+01   5.5985387e-15
   2.1440000e+01   5.5555123e-15
   2.1450000e+01   5.3183915e-15
   2.1460000e+01   5.5483872e-15
   2.1470000e+01   5.0912806e-15
   2.1480000e+01   5.1190687e-15
   2.1490000e+01   4.9022315e-15
   2.1500000e+01   4.7308668e-15
   2.1510000e+01   4.8158208e-15
   2.1520000e+01   4.7388768e-15
   2.1530000e+01   4.5913137e-15
   2.1540000e+01   4.3989831e-15
   2.1550000e+01   3.9059568e-15
   2.1560000e+01   3.2483526e-15
   2.1570000e+01   3.0610729e-15
   2.1580000e+01   3.1560285e-15
   2.1590000e+01   3.1257113e-15
   2.1600000e+01   3.0954792e-15
   2.1610000e+01   3.0274480e-15
   2.1620000e+01   2.8910299e-15
   2.1630000e+01   2.1001658e-15
   2.1640000e+01   2.0443159e-15
   2.1650000e+01   2.3334050e-15
   2.1660000e+01   2.4231020e-15
   2.1670000e+01   2.4619175e-15
   2.1680000e+01   2.5005721e-15
   2.1690000e+01   2.2533641e-15
   2.1700000e+01   2.2846682e-15
   2.1710000e+01   2.5106314e-15
   2.1720000e+01   2.4872486e-15
   2.1730000e+01   2.5470664e-15
   2.1740000e+01   2.6395952e-15
   2.1750000e+01   2.4278016e-15
   2.1760000e+01   2.3405688e-15
   2.1770000e+01   2.3103113e-15
   2.1780000e+01   2.2419455e-15
   2.1790000e+01   2.2260018e-15
   2.1800000e+01   2.3071051e-15
   2.1810000e+01   2.2614858e-15
   2.1820000e+01   2.2719563e-15
   2.1830000e+01   2.1657883e-15
   2.1840000e+01   2.2052539e-15
   2.1850000e+01   2.1561278e-15
   2.1860000e+01   2.1728296e-15
   2.1870000e+01   2.1516152e-15
   2.1880000e+01   2.0806167e-15
   2.1890000e+01   2.1809026e-15
   2.1900000e+01   2.1018373e-15
   2.1910000e+01   2.0249100e-15
   2.1920000e+01   1.9623123e-15
   2.1930000e+01   2.1165584e-15
   2.1940000e+01   2.0673581e-15
   2.1950000e+01   1.9002375e-15
   2.1960000e+01   1.9781338e-15
   2.1970000e+01   1.9708989e-15
   2.1980000e+01   1.9446084e-15
   2.1990000e+01   1.9999816e-15
   2.2000000e+01   1.6815599e-15
   2.2010000e+01   1.7916552e-15
   2.2020000e+01   1.5082188e-15
   2.2030000e+01   1.4122231e-15
   2.2040000e+01   1.4557133e-15
   2.2050000e+01   1.3619177e-15
   2.2060000e+01   1.3002795e-15
   2.2070000e+01   1.2455821e-15
   2.2080000e+01   1.2050440e-15
   2.2090000e+01   1.0725775e-15
   2.2100000e+01   1.0225647e-15
   2.2110000e+01   1.1523057e-15
   2.2120000e+01   1.1389789e-15
   2.2130000e+01   1.0400643e-15
   2.2140000e+01   1.0795474e-15
   2.2150000e+01   1.1190232e-15
   2.2160000e+01   1.0562482e-15
   2.2170000e+01   8.9962198e-16
   2.2180000e+01   8.8055124e-16
   2.2190000e+01   8.7649233e-16
   2.2200000e+01   8.4661295e-16
   2.2210000e+01   7.2169904e-16
   2.2220000e+01   7.1123878e-16
   2.2230000e+01   7.1188834e-16
   2.2240000e+01   7.0314053e-16
   2.2250000e+01   7.6153170e-16
   2.2260000e+01   7.4315643e-16
   2.2270000e+01   7.1896678e-16
   2.2280000e+01   7.4662439e-16
   2.2290000e+01   8.3619003e-16
   2.2300000e+01   8.2389995e-16
   2.2310000e+01   8.5757838e-16
   2.2320000e+01   9.0168684e-16
   2.2330000e+01   9.3422453e-16
   2.2340000e+01   8.8010345e-16
   2.2350000e+01   8.1641230e-16
   2.2360000e+01   7.5187098e-16
   2.2370000e+01   7.9211440e-16
   2.2380000e+01   7.8223153e-16
   2.2390000e+01   8.0200448e-16
   2.2400000e+01   8.1119345e-16
   2.2410000e+01   7.9529478e-16
   2.2420000e+01   8.1489602e-16
   2.2430000e+01   8.0946646e-16
   2.2440000e+01   7.7636311e-16
   2.2450000e+01   7.4933445e-16
   2.2460000e+01   7.4708056e-16
   2.2470000e+01   7.2806915e-16
   2.2480000e+01   7.0326458e-16
   2.2490000e+01   6.9222627e-16
   2.2500000e+01   6.9103033e-16
   2.2510000e+01   6.8590098e-16
   2.2520000e+01   6.6352494e-16
   2.2530000e+01   6.4759913e-16
   2.2540000e+01   6.2457856e-16
   2.2550000e+01   6.2355799e-16
   2.2560000e+01   6.2611157e-16
   2.2570000e+01   6.1758625e-16
   2.2580000e+01   6.1491059e-16
   2.2590000e+01   6.3786653e-16
   2.2600000e+01   6.2224513e-16
   2.2610000e+01   5.9980389e-16
   2.2620000e+01   5.9268420e-16
   2.2630000e+01   6.2106481e-16
   2.2640000e+01   6.2614589e-16
   2.2650000e+01   6.2009840e-16
   2.2660000e+01   6.1577070e-16
   2.2670000e+01   6.1426211e-16
   2.2680000e+01   6.1855903e-16
   2.2690000e+01   6.2337216e-16
   2.2700000e+01   6.0490344e-16
   2.2710000e+01   6.0571516e-16
   2.2720000e+01   5.8262395e-16
   2.2730000e+01   5.5561273e-16
   2.2740000e+01   5.5459887e-16
   2.2750000e+01   5.4544102e-16
   2.2760000e+01   5.3801914e-16
   2.2770000e+01   5.2310722e-16
   2.2780000e+01   5.2737691e-16
   2.2790000e+01   5.2479813e-16
   2.2800000e+01   5.0900556e-16
   2.2810000e+01   5.0658602e-16
   2.2820000e+01   4.9177687e-16
   2.2830000e+01   4.9813418e-16
   2.2840000e+01   4.8788425e-16
   2.2850000e+01   4.7290713e-16
   2.2860000e+01   4.5938035e-16
   2.2870000e+01   4.4947684e-16
   2.2880000e+01   4.4516856e-16
   2.2890000e+01   4.3995304e-16
   2.2900000e+01   4.3240923e-16
   2.2910000e+01   4.3105915e-16
   2.2920000e+01   3.9812340e-16
   2.2930000e+01   3.9300786e-16
   2.2940000e+01   3.8215334e-16
   2.2950000e+01   3.7469307e-16
   2.2960000e+01   3.7894138e-16
   2.2970000e+01   3.6984962e-16
   2.2980000e+01   3.6762489e-16
   2.2990000e+01   3.6748199e-16
   2.3000000e+01   3.6744868e-16
   2.3010000e+01   3.6698926e-16
   2.3020000e+01   3.6542291e-16
   2.3030000e+01   3.5881899e-16
   2.3040000e+01   3.5339815e-16
   2.3050000e+01   3.5003640e-16
   2.3060000e+01   3.3674731e-16
   2.3070000e+01   3.3428906e-16
   2.3080000e+01   3.2143586e-16
   2.3090000e+01   3.1162554e-16
   2.3100000e+01   3.0512774e-16
   2.3110000e+01   2.9709470e-16
   2.3120000e+01   2.9321556e-16
   2.3130000e+01   2.9567375e-16
   2.3140000e+01   2.8948770e-16
   2.3150000e+01   2.8876836e-16
   2.3160000e+01   2.8411276e-16
   2.3170000e+01   2.7759068e-16
   2.3180000e+01   2.7446298e-16
   2.3190000e+01   2.6974206e-16
   2.3200000e+01   2.6858341e-16
   2.3210000e+01   2.6873884e-16
   2.3220000e+01   2.6364810e-16
   2.3230000e+01   2.6514127e-16
   2.3240000e+01   2.5378446e-16
   2.3250000e+01   2.5363750e-16
   2.3260000e+01   2.4830061e-16
   2.3270000e+01   2.4057860e-16
   2.3280000e+01   2.3834399e-16
   2.3290000e+01   2.3165443e-16
   2.3300000e+01   2.2856126e-16
   2.3310000e+01   2.2921101e-16
   2.3320000e+01   2.2978815e-16
   2.3330000e+01   2.3453373e-16
   2.3340000e+01   2.2670190e-16
   2.3350000e+01   2.2451473e-16
   2.3360000e+01   2.2577762e-16
   2.3370000e+01   2.2078765e-16
   2.3380000e+01   2.2800530e-16
   2.3390000e+01   2.2862865e-16
   2.3400000e+01   2.2358339e-16
   2.3410000e+01   2.3279000e-16
   2.3420000e+01   2.3102819e-16
   2.3430000e+01   2.3738646e-16
   2.3440000e+01   2.3422305e-16
   2.3450000e+01   2.2840370e-16
   2.3460000e+01   2.3483789e-16
   2.3470000e+01   2.4089600e-16
   2.3480000e+01   2.4089341e-16
   2.3490000e+01   2.5132276e-16
   2.3500000e+01   2.5567888e-16
   2.3510000e+01   2.4933982e-16
   2.3520000e+01   2.4960785e-16
   2.3530000e+01   2.5424659e-16
   2.3540000e+01   2.5903710e-16
   2.3550000e+01   2.6062778e-16
   2.3560000e+01   2.5777038e-16
   2.3570000e+01   2.4786387e-16
   2.3580000e+01   2.4371629e-16
   2.3590000e+01   2.4358117e-16
   2.3600000e+01   2.5040788e-16
   2.3610000e+01   2.5160394e-16
   2.3620000e+01   2.4822638e-16
   2.3630000e+01   2.4682474e-16
   2.3640000e+01   2.3936097e-16
   2.3650000e+01   2.3687129e-16
   2.3660000e+01   2.2706516e-16
   2.3670000e+01   2.2260129e-16
   2.3680000e+01   2.2496517e-16
   2.3690000e+01   2.1698783e-16
   2.3700000e+01   2.1442939e-16
   2.3710000e+01   2.1549697e-16
   2.3720000e+01   2.2608326e-16
   2.3730000e+01   2.1700532e-16
   2.3740000e+01   2.1768743e-16
   2.3750000e+01   2.1509643e-16
   2.3760000e+01   2.0825501e-16
   2.3770000e+01   2.0745512e-16
   2.3780000e+01   1.9887274e-16
   2.3790000e+01   2.0141830e-16
   2.3800000e+01   2.0121667e-16
   2.3810000e+01   2.0010311e-16
   2.3820000e+01   1.9657990e-16
   2.3830000e+01   1.8940394e-16
   2.3840000e+01   1.8744294e-16
   2.3850000e+01   1.8672269e-16
   2.3860000e+01   1.8690866e-16
   2.3870000e+01   1.8430198e-16
   2.3880000e+01   1.8690562e-16
   2.3890000e+01   1.8882602e-16
   2.3900000e+01   1.8152270e-16
   2.3910000e+01   1.7807203e-16
   2.3920000e+01   1.7447186e-16
   2.3930000e+01   1.7419215e-16
   2.3940000e+01   1.7507028e-16
   2.3950000e+01   1.7782287e-16
   2.3960000e+01   1.7463106e-16
   2.3970000e+01   1.6955049e-16
   2.3980000e+01   1.7293034e-16
   2.3990000e+01   1.7032544e-16
   2.4000000e+01   1.7594202e-16
   2.4010000e+01   1.7047215e-16
   2.4020000e+01   1.7085585e-16
   2.4030000e+01   1.6543692e-16
   2.4040000e+01   1.6439668e-16
   2.4050000e+01   1.6479796e-16
   2.4060000e+01   1.6373089e-16
   2.4070000e+01   1.6096164e-16
   2.4080000e+01   1.5605698e-16
   2.4090000e+01   1.5359192e-16
   2.4100000e+01   1.5236619e-16
   2.4110000e+01   1.5104303e-16
   2.4120000e+01   1.4646219e-16
   2.4130000e+01   1.4343655e-16
   2.4140000e+01   1.3862540e-16
   2.4150000e+01   1.3791372e-16
   2.4160000e+01   1.3699078e-16
   2.4170000e+01   1.3642576e-16
   2.4180000e+01   1.3473860e-16
   2.4190000e+01   1.4195021e-16
   2.4200000e+01   1.4969356e-16
   2.4210000e+01   1.5153592e-16
   2.4220000e+01   1.5973397e-16
   2.4230000e+01   1.6036379e-16
   2.4240000e+01   1.6227447e-16
   2.4250000e+01   1.5621926e-16
   2.4260000e+01   1.5238867e-16
   2.4270000e+01   1.4735796e-16
   2.4280000e+01   1.4346947e-16
   2.4290000e+01   1.4070916e-16
   2.4300000e+01   1.3516065e-16
   2.4310000e+01   1.3086463e-16
   2.4320000e+01   1.2868639e-16
   2.4330000e+01   1.2810453e-16
   2.4340000e+01   1.2819268e-16
   2.4350000e+01   1.2772970e-16
   2.4360000e+01   1.2484163e-16
   2.4370000e+01   1.2165121e-16
   2.4380000e+01   1.1707211e-16
   2.4390000e+01   1.1451483e-16
   2.4400000e+01   1.1501800e-16
   2.4410000e+01   1.2030629e-16
   2.4420000e+01   1.2059032e-16
   2.4430000e+01   1.1872439e-16
   2.4440000e+01   1.1721189e-16
   2.4450000e+01   1.1520654e-16
   2.4460000e+01   1.1112192e-16
   2.4470000e+01   1.0991147e-16
   2.4480000e+01   1.0779044e-16
   2.4490000e+01   1.0487498e-16
   2.4500000e+01   1.0358647e-16
   2.4510000e+01   1.0253377e-16
   2.4520000e+01   9.9799982e-17
   2.4530000e+01   9.7813041e-17
   2.4540000e+01   1.0079077e-16
   2.4550000e+01   9.8423065e-17
   2.4560000e+01   9.6222784e-17
   2.4570000e+01   9.4004779e-17
   2.4580000e+01   9.1704643e-17
   2.4590000e+01   8.9954391e-17
   2.4600000e+01   8.7949214e-17
   2.4610000e+01   8.4040061e-17
   2.4620000e+01   8.3396680e-17
   2.4630000e+01   8.4520189e-17
   2.4640000e+01   8.1923004e-17
   2.4650000e+01   7.8074258e-17
   2.4660000e+01   7.5357055e-17
   2.4670000e+01   7.2898210e-17
   2.4680000e+01   7.1687231e-17
   2.4690000e+01   7.0838967e-17
   2.4700000e+01   6.8308073e-17
   2.4710000e+01   6.5906655e-17
   2.4720000e+01   6.4346329e-17
   2.4730000e+01   6.2612525e-17
   2.4740000e+01   6.1385671e-17
   2.4750000e+01   5.8667296e-17
   2.4760000e+01   5.7245669e-17
   2.4770000e+01   5.6398652e-17
   2.4780000e+01   5.5460297e-17
   2.4790000e+01   5.3979345e-17
   2.4800000e+01   5.0864017e-17
   2.4810000e+01   4.9135119e-17
   2.4820000e+01   4.7636801e-17
   2.4830000e+01   4.6298312e-17
   2.4840000e+01   4.4873866e-17
   2.4850000e+01   4.4297808e-17
   2.4860000e+01   4.2669580e-17
   2.4870000e+01   4.0926720e-17
   2.4880000e+01   3.9719172e-17
   2.4890000e+01   3.7578583e-17
   2.4900000e+01   3.5740542e-17
   2.4910000e+01   3.3588196e-17
   2.4920000e+01   3.2130479e-17
   2.4930000e+01   3.1697986e-17
   2.4940000e+01   3.0802496e-17
   2.4950000e+01   3.0381834e-17
   2.4960000e+01   2.9391007e-17
   2.4970000e+01   2.7553965e-17
   2.4980000e+01   2.6383399e-17
   2.4990000e+01   2.5070481e-17
   2.5000000e+01   2.4497871e-17

